A structure preserving hybrid finite volume scheme for semi-conductor models with magnetic field on general meshes

We are interested in the discretisation of a drift-diffusion system in the framework of hybrid finite volume (HFV) methods on general polygonal/polyhedral meshes. The system under study is composed of two anisotropic and nonlinear convection-diffusion equations with nonsymmetric tensors, coupled with a Poisson equation and describes in particular semiconductor devices immersed in a magnetic field. We introduce a new scheme based on an entropy-dissipation relation and prove that the scheme admits solutions with values in admissible sets - especially, the computed densities remain positive. Moreover, we show that the discrete solutions to the scheme converge exponentially fast in time towards the associated discrete thermal equilibrium. Several numerical tests confirm our theoretical results. Up to our knowledge, this scheme is the first one able to discretise anisotropic drift-diffusion systems while preserving the bounds on the densities.

==> graph_data/Blakemore/b=0,1/temps_long_impli.csv <==
This is the first cell in the first column.
Description ,Derive-diffusion, schéma couplé.
Eta,1.5
Pas de temps ref,0.01
Nombre d'itérations effectif,1001
Maillage,mesh2_4
Finesse de maillage,0.0078125

Temps,Entropy,Diff_eq_L2,Weak_entropy,Diff_end_L2,Esti_nu,Nb_iter_Newton,
0,0.421152,0.496892,0.295112,0.496892,20.2838,0
0.01,0.338611,0.39418,0.242966,0.39418,19.1465,5
0.02,0.28151,0.324434,0.202867,0.324434,18.5871,4
0.03,0.236272,0.269561,0.170188,0.269561,18.2174,4
0.04,0.199239,0.224895,0.143161,0.224895,17.9153,4
0.05,0.168536,0.188096,0.120672,0.188096,17.6332,3
0.06,0.14293,0.157631,0.101902,0.157631,17.3514,3
0.07,0.121505,0.132359,0.0862069,0.132359,17.0625,3
0.08,0.103539,0.111374,0.0730637,0.111374,16.7648,3
0.09,0.0884479,0.0939359,0.0620432,0.0939359,16.4596,3
0.1,0.0757487,0.0794335,0.0527904,0.0794335,16.1495,3
0.11,0.0650429,0.0673593,0.0450106,0.0673593,15.8375,3
0.12,0.0559993,0.0572925,0.0384592,0.0572925,15.5268,3
0.13,0.048343,0.0488842,0.0329329,0.0488842,15.2204,3
0.14,0.0418457,0.0418462,0.028263,0.0418462,14.9209,3
0.15,0.036318,0.0359407,0.0243091,0.0359407,14.6308,3
0.16,0.0316026,0.0309718,0.0209547,0.0309718,14.3519,3
0.17,0.027569,0.0267785,0.0181029,0.0267785,14.0857,3
0.18,0.0241089,0.0232283,0.0156733,0.0232283,13.8333,3
0.19,0.0211323,0.0202126,0.0135986,0.0202126,13.5955,3
0.2,0.0185642,0.0176419,0.0118231,0.0176419,13.3728,3
0.21,0.0163424,0.0154429,0.0103002,0.0154429,13.1652,3
0.22,0.0144148,0.013555,0.0089909,0.013555,12.9727,3
0.23,0.0127378,0.0119286,0.00786278,0.0119286,12.7949,3
0.24,0.0112751,0.0105225,0.00688858,0.0105225,12.6313,3
0.25,0.00999612,0.00930279,0.00604544,0.00930279,12.4814,3
0.26,0.00887508,0.00824122,0.00531416,0.00824122,12.3444,3
0.27,0.00789027,0.00731443,0.00467858,0.00731443,12.2196,3
0.28,0.00702328,0.00650288,0.00412505,0.00650288,12.1063,3
0.29,0.00625852,0.00579026,0.00364203,0.00579026,12.0036,3
0.3,0.00558266,0.00516287,0.00321975,0.00516287,11.9107,3
0.31,0.00498436,0.00460918,0.00284991,0.00460918,11.8268,3
0.32,0.00445388,0.00411944,0.00252545,0.00411944,11.7512,3
0.33,0.00398283,0.00368538,0.00224031,0.00368538,11.6832,3
0.34,0.00356402,0.00329994,0.00198936,0.00329994,11.6221,3
0.35,0.00319119,0.00295711,0.00176817,0.00295711,11.5673,3
0.36,0.00285892,0.00265171,0.00157294,0.00265171,11.5182,3
0.37,0.0025625,0.00237928,0.0014004,0.00237928,11.4742,3
0.38,0.00229783,0.00213596,0.00124773,0.00213596,11.4349,3
0.39,0.00206131,0.00191841,0.00111247,0.00191841,11.3997,3
0.4,0.00184979,0.0017237,0.00099253,0.0017237,11.3683,3
0.41,0.0016605,0.00154929,0.000886052,0.00154929,11.3402,3
0.42,0.001491,0.00139294,0.00079144,0.00139294,11.3152,3
0.43,0.00133914,0.0012527,0.000707299,0.0012527,11.2929,3
0.44,0.00120302,0.00112683,0.000632409,0.00112683,11.273,3
0.45,0.00108095,0.00101379,0.000565701,0.00101379,11.2553,3
0.46,0.000971435,0.000912241,0.00050624,0.000912241,11.2395,3
0.47,0.000873158,0.000820974,0.000453204,0.000820974,11.2255,3
0.48,0.000784935,0.000738923,0.000405869,0.000738923,11.213,3
0.49,0.000705715,0.000665135,0.000363598,0.000665135,11.2019,3
0.5,0.000634561,0.000598761,0.00032583,0.000598761,11.192,3
0.51,0.000570639,0.000539046,0.000292069,0.000539046,11.1833,3
0.52,0.000513201,0.000485311,0.000261875,0.000485311,11.1755,3
0.53,0.000461581,0.00043695,0.000234861,0.00043695,11.1685,3
0.54,0.000415183,0.00039342,0.000210682,0.00039342,11.1624,3
0.55,0.000373471,0.000354235,0.000189032,0.000354235,11.1569,3
0.56,0.000335969,0.000318958,0.00016964,0.000318958,11.1521,3
0.57,0.000302248,0.000287197,0.000152266,0.000287197,11.1478,3
0.58,0.000271923,0.0002586,0.000136695,0.0002586,11.144,3
0.59,0.00024465,0.000232851,0.000122735,0.000232851,11.1406,3
0.6,0.000220119,0.000209665,0.000110218,0.000209665,11.1376,3
0.61,0.000198055,0.000188787,9.89904e-05,0.000188787,11.135,3
0.62,0.000178207,0.000169986,8.89183e-05,0.000169986,11.1326,3
0.63,0.000160352,0.000153056,7.98806e-05,0.000153056,11.1305,3
0.64,0.000144289,0.000137811,7.17696e-05,0.000137811,11.1287,3
0.65,0.000129837,0.000124083,6.44889e-05,0.000124083,11.1271,3
0.66,0.000116835,0.000111721,5.79524e-05,0.000111721,11.1257,3
0.67,0.000105136,0.000100589,5.20832e-05,0.000100589,11.1244,3
0.68,9.46103e-05,9.05647e-05,4.68124e-05,9.05647e-05,11.1233,3
0.69,8.5139e-05,8.15383e-05,4.20783e-05,8.15383e-05,11.1223,3
0.7,7.66168e-05,7.34104e-05,3.78258e-05,7.34104e-05,11.1214,3
0.71,6.89481e-05,6.60916e-05,3.40055e-05,6.60916e-05,11.1207,3
0.72,6.20476e-05,5.95017e-05,3.05729e-05,5.95017e-05,11.12,3
0.73,5.5838e-05,5.3568e-05,2.74886e-05,5.3568e-05,11.1194,3
0.74,5.02502e-05,4.82253e-05,2.47168e-05,4.82253e-05,11.1189,3
0.75,4.52218e-05,4.34148e-05,2.22257e-05,4.34148e-05,11.1184,3
0.76,4.06968e-05,3.90836e-05,1.99866e-05,3.90836e-05,11.118,3
0.77,3.66247e-05,3.5184e-05,1.7974e-05,3.5184e-05,11.1177,3
0.78,3.29602e-05,3.1673e-05,1.61647e-05,3.1673e-05,11.1174,3
0.79,2.96624e-05,2.85121e-05,1.45382e-05,2.85121e-05,11.1171,3
0.8,2.66946e-05,2.56663e-05,1.30758e-05,2.56663e-05,11.1169,3
0.81,2.40239e-05,2.31042e-05,1.1761e-05,2.31042e-05,11.1167,2
0.82,2.16203e-05,2.07976e-05,1.05787e-05,2.07976e-05,11.1165,2
0.83,1.94573e-05,1.87211e-05,9.51559e-06,1.87211e-05,11.1164,2
0.84,1.75107e-05,1.68517e-05,8.55957e-06,1.68517e-05,11.1163,2
0.85,1.57589e-05,1.51689e-05,7.69981e-06,1.51689e-05,11.1162,2
0.86,1.41824e-05,1.36539e-05,6.9266e-06,1.36539e-05,11.1161,2
0.87,1.27636e-05,1.22902e-05,6.23118e-06,1.22902e-05,11.116,2
0.88,1.14867e-05,1.10625e-05,5.60572e-06,1.10625e-05,11.1159,2
0.89,1.03376e-05,9.9574e-06,5.04314e-06,9.9574e-06,11.1159,2
0.9,9.3034e-06,8.96262e-06,4.53712e-06,8.96262e-06,11.1158,2
0.91,8.3727e-06,8.06715e-06,4.08195e-06,8.06715e-06,11.1158,2
0.92,7.53511e-06,7.26109e-06,3.67252e-06,7.26109e-06,11.1158,2
0.93,6.78131e-06,6.53552e-06,3.3042e-06,6.53552e-06,11.1157,2
0.94,6.10293e-06,5.88242e-06,2.97287e-06,5.88242e-06,11.1157,2
0.95,5.4924e-06,5.29455e-06,2.67481e-06,5.29455e-06,11.1157,2
0.96,4.94296e-06,4.7654e-06,2.40666e-06,4.7654e-06,11.1157,2
0.97,4.44848e-06,4.2891e-06,2.16543e-06,4.2891e-06,11.1157,2
0.98,4.00346e-06,3.86039e-06,1.9484e-06,3.86039e-06,11.1157,2
0.99,3.60297e-06,3.47452e-06,1.75314e-06,3.47452e-06,11.1157,2
1,3.24254e-06,3.1272e-06,1.57747e-06,3.1272e-06,11.1157,2
1.01,2.91816e-06,2.81458e-06,1.41942e-06,2.81458e-06,11.1157,2
1.02,2.62624e-06,2.5332e-06,1.27721e-06,2.5332e-06,11.1157,2
1.03,2.36352e-06,2.27995e-06,1.14926e-06,2.27995e-06,11.1157,2
1.04,2.12708e-06,2.052e-06,1.03414e-06,2.052e-06,11.1157,2
1.05,1.91429e-06,1.84684e-06,9.30561e-07,1.84684e-06,11.1157,2
1.06,1.72279e-06,1.66218e-06,8.37361e-07,1.66218e-06,11.1158,2
1.07,1.55045e-06,1.49598e-06,7.535e-07,1.49598e-06,11.1158,2
1.08,1.39534e-06,1.3464e-06,6.78043e-07,1.3464e-06,11.1158,2
1.09,1.25576e-06,1.21177e-06,6.10147e-07,1.21177e-06,11.1158,2
1.1,1.13013e-06,1.09059e-06,5.49052e-07,1.09059e-06,11.1158,2
1.11,1.01708e-06,9.81535e-07,4.94078e-07,9.81535e-07,11.1158,2
1.12,9.1533e-07,8.8338e-07,4.44611e-07,8.8338e-07,11.1158,2
1.13,8.23763e-07,7.95039e-07,4.00098e-07,7.95039e-07,11.1158,2
1.14,7.41355e-07,7.1553e-07,3.60043e-07,7.1553e-07,11.1158,2
1.15,6.67191e-07,6.43972e-07,3.24e-07,6.43972e-07,11.1158,2
1.16,6.00447e-07,5.79568e-07,2.91567e-07,5.79568e-07,11.1159,2
1.17,5.40379e-07,5.21605e-07,2.62381e-07,5.21605e-07,11.1159,2
1.18,4.8632e-07,4.69438e-07,2.36117e-07,4.69438e-07,11.1159,2
1.19,4.37669e-07,4.22487e-07,2.12484e-07,4.22487e-07,11.1159,2
1.2,3.93886e-07,3.80232e-07,1.91216e-07,3.80232e-07,11.1159,2
1.21,3.54482e-07,3.42202e-07,1.72078e-07,3.42202e-07,11.1159,2
1.22,3.1902e-07,3.07975e-07,1.54855e-07,3.07975e-07,11.1159,2
1.23,2.87106e-07,2.77171e-07,1.39357e-07,2.77171e-07,11.1159,2
1.24,2.58384e-07,2.49448e-07,1.2541e-07,2.49448e-07,11.1159,2
1.25,2.32535e-07,2.24498e-07,1.12859e-07,2.24498e-07,11.1159,2
1.26,2.09273e-07,2.02043e-07,1.01565e-07,2.02043e-07,11.1159,2
1.27,1.88337e-07,1.81834e-07,9.1401e-08,1.81834e-07,11.116,2
1.28,1.69496e-07,1.63646e-07,8.22544e-08,1.63646e-07,11.116,2
1.29,1.5254e-07,1.47277e-07,7.40232e-08,1.47277e-07,11.116,2
1.3,1.3728e-07,1.32545e-07,6.66158e-08,1.32545e-07,11.116,2
1.31,1.23547e-07,1.19287e-07,5.99498e-08,1.19287e-07,11.116,2
1.32,1.11187e-07,1.07355e-07,5.3951e-08,1.07355e-07,11.116,2
1.33,1.00064e-07,9.66163e-08,4.85524e-08,9.66163e-08,11.116,2
1.34,9.00536e-08,8.69517e-08,4.36942e-08,8.69517e-08,11.116,2
1.35,8.10447e-08,7.82539e-08,3.93221e-08,7.82539e-08,11.116,2
1.36,7.2937e-08,7.04261e-08,3.53875e-08,7.04261e-08,11.116,2
1.37,6.56404e-08,6.33813e-08,3.18467e-08,6.33813e-08,11.116,2
1.38,5.90738e-08,5.70411e-08,2.86602e-08,5.70411e-08,11.116,2
1.39,5.31641e-08,5.13351e-08,2.57925e-08,5.13351e-08,11.116,2
1.4,4.78455e-08,4.61999e-08,2.32118e-08,4.61999e-08,11.116,2
1.41,4.30591e-08,4.15784e-08,2.08894e-08,4.15784e-08,11.116,2
1.42,3.87515e-08,3.74191e-08,1.87993e-08,3.74191e-08,11.116,2
1.43,3.48748e-08,3.36759e-08,1.69184e-08,3.36759e-08,11.116,2
1.44,3.13859e-08,3.03072e-08,1.52257e-08,3.03072e-08,11.116,2
1.45,2.82461e-08,2.72754e-08,1.37023e-08,2.72754e-08,11.116,2
1.46,2.54203e-08,2.45469e-08,1.23314e-08,2.45469e-08,11.116,2
1.47,2.28773e-08,2.20913e-08,1.10976e-08,2.20913e-08,11.116,2
1.48,2.05886e-08,1.98814e-08,9.9873e-09,1.98814e-08,11.116,2
1.49,1.8529e-08,1.78925e-08,8.98807e-09,1.78925e-08,11.1161,2
1.5,1.66753e-08,1.61026e-08,8.08883e-09,1.61026e-08,11.1161,2
1.51,1.50071e-08,1.44918e-08,7.27955e-09,1.44918e-08,11.1161,2
1.52,1.35058e-08,1.30421e-08,6.55125e-09,1.30421e-08,11.1161,2
1.53,1.21547e-08,1.17374e-08,5.89581e-09,1.17374e-08,11.1161,2
1.54,1.09387e-08,1.05632e-08,5.30595e-09,1.05632e-08,11.1161,2
1.55,9.84442e-09,9.50649e-09,4.77511e-09,9.50649e-09,11.1161,2
1.56,8.85958e-09,8.55548e-09,4.29738e-09,8.55548e-09,11.1161,2
1.57,7.97327e-09,7.69961e-09,3.86744e-09,7.69961e-09,11.1161,2
1.58,7.17562e-09,6.92936e-09,3.48052e-09,6.92936e-09,11.1161,2
1.59,6.45777e-09,6.23616e-09,3.13231e-09,6.23616e-09,11.1161,2
1.6,5.81174e-09,5.6123e-09,2.81894e-09,5.6123e-09,11.1161,2
1.61,5.23033e-09,5.05086e-09,2.53692e-09,5.05086e-09,11.1161,2
1.62,4.70709e-09,4.54558e-09,2.28311e-09,4.54558e-09,11.1161,2
1.63,4.23619e-09,4.09084e-09,2.0547e-09,4.09084e-09,11.1161,2
1.64,3.8124e-09,3.6816e-09,1.84914e-09,3.6816e-09,11.1161,2
1.65,3.43101e-09,3.3133e-09,1.66414e-09,3.3133e-09,11.1161,2
1.66,3.08777e-09,2.98184e-09,1.49766e-09,2.98184e-09,11.1161,2
1.67,2.77887e-09,2.68354e-09,1.34783e-09,2.68354e-09,11.1161,2
1.68,2.50087e-09,2.41508e-09,1.21299e-09,2.41508e-09,11.1161,2
1.69,2.25068e-09,2.17348e-09,1.09163e-09,2.17348e-09,11.1161,2
1.7,2.02552e-09,1.95604e-09,9.82424e-10,1.95604e-09,11.1161,2
1.71,1.82289e-09,1.76036e-09,8.8414e-10,1.76036e-09,11.1161,2
1.72,1.64053e-09,1.58426e-09,7.95688e-10,1.58426e-09,11.1161,2
1.73,1.47641e-09,1.42577e-09,7.16085e-10,1.42577e-09,11.1161,2
1.74,1.32871e-09,1.28314e-09,6.44446e-10,1.28314e-09,11.1161,2
1.75,1.19578e-09,1.15477e-09,5.79974e-10,1.15477e-09,11.1161,2
1.76,1.07616e-09,1.03925e-09,5.21953e-10,1.03925e-09,11.1161,2
1.77,9.68497e-10,9.35283e-10,4.69735e-10,9.35283e-10,11.1161,2
1.78,8.71608e-10,8.41717e-10,4.22742e-10,8.41717e-10,11.1161,2
1.79,7.84412e-10,7.57512e-10,3.8045e-10,7.57512e-10,11.1161,2
1.8,7.0594e-10,6.81731e-10,3.42389e-10,6.81731e-10,11.1161,2
1.81,6.35317e-10,6.13531e-10,3.08136e-10,6.13531e-10,11.1161,2
1.82,5.7176e-10,5.52153e-10,2.77309e-10,5.52153e-10,11.1161,2
1.83,5.14561e-10,4.96916e-10,2.49567e-10,4.96916e-10,11.1161,2
1.84,4.63084e-10,4.47204e-10,2.246e-10,4.47204e-10,11.1161,2
1.85,4.16757e-10,4.02466e-10,2.02131e-10,4.02466e-10,11.1161,2
1.86,3.75064e-10,3.62203e-10,1.81909e-10,3.62203e-10,11.1161,2
1.87,3.37543e-10,3.25969e-10,1.63711e-10,3.25969e-10,11.1161,2
1.88,3.03775e-10,2.93359e-10,1.47333e-10,2.93359e-10,11.1161,2
1.89,2.73385e-10,2.64011e-10,1.32594e-10,2.64011e-10,11.1161,2
1.9,2.46036e-10,2.37599e-10,1.19329e-10,2.37599e-10,11.1161,2
1.91,2.21422e-10,2.1383e-10,1.07391e-10,2.1383e-10,11.1161,2
1.92,1.99271e-10,1.92438e-10,9.66474e-11,1.92438e-10,11.1161,2
1.93,1.79336e-10,1.73187e-10,8.69787e-11,1.73187e-10,11.1161,2
1.94,1.61395e-10,1.55861e-10,7.82773e-11,1.55861e-10,11.1161,2
1.95,1.45249e-10,1.40269e-10,7.04463e-11,1.40269e-10,11.1161,2
1.96,1.30718e-10,1.26236e-10,6.33988e-11,1.26236e-10,11.1161,2
1.97,1.17641e-10,1.13608e-10,5.70563e-11,1.13608e-10,11.1161,2
1.98,1.05872e-10,1.02242e-10,5.13484e-11,1.02242e-10,11.1161,2
1.99,9.52808e-11,9.20139e-11,4.62114e-11,9.20139e-11,11.1161,2
2,8.57488e-11,8.28088e-11,4.15884e-11,8.28088e-11,11.1161,2
2.01,7.71705e-11,7.45246e-11,3.74279e-11,7.45246e-11,11.1161,2
2.02,6.94503e-11,6.70691e-11,3.36836e-11,6.70691e-11,11.1161,2
2.03,6.25025e-11,6.03595e-11,3.03138e-11,6.03595e-11,11.1161,2
2.04,5.62497e-11,5.43211e-11,2.72812e-11,5.43211e-11,11.1161,2
2.05,5.06225e-11,4.88868e-11,2.4552e-11,4.88868e-11,11.1161,2
2.06,4.55582e-11,4.39962e-11,2.20958e-11,4.39962e-11,11.1161,2
2.07,4.10005e-11,3.95948e-11,1.98853e-11,3.95948e-11,11.1161,2
2.08,3.68988e-11,3.56337e-11,1.7896e-11,3.56337e-11,11.1161,2
2.09,3.32075e-11,3.20689e-11,1.61056e-11,3.20689e-11,11.1161,2
2.1,2.98854e-11,2.88607e-11,1.44944e-11,2.88607e-11,11.1161,2
2.11,2.68956e-11,2.59735e-11,1.30444e-11,2.59735e-11,11.1161,2
2.12,2.4205e-11,2.33751e-11,1.17394e-11,2.33751e-11,11.1161,2
2.13,2.17835e-11,2.10366e-11,1.0565e-11,2.10366e-11,11.1161,2
2.14,1.96043e-11,1.89321e-11,9.50807e-12,1.89321e-11,11.1161,2
2.15,1.7643e-11,1.70381e-11,8.55688e-12,1.70381e-11,11.1161,2
2.16,1.5878e-11,1.53336e-11,7.70084e-12,1.53336e-11,11.1161,2
2.17,1.42896e-11,1.37997e-11,6.93045e-12,1.37997e-11,11.1161,2
2.18,1.286e-11,1.24191e-11,6.23712e-12,1.24191e-11,11.1159,2
2.19,1.15735e-11,1.11767e-11,5.61316e-12,1.11767e-11,11.1163,2
2.2,1.04157e-11,1.00586e-11,5.05161e-12,1.00586e-11,11.116,2
2.21,9.37371e-12,9.05233e-12,4.54625e-12,9.05233e-12,11.1162,2
2.22,8.43597e-12,8.14674e-12,4.09144e-12,8.14674e-12,11.1157,2
2.23,7.59202e-12,7.33173e-12,3.68213e-12,7.33173e-12,11.116,2
2.24,6.83253e-12,6.59826e-12,3.31377e-12,6.59826e-12,11.1164,2
2.25,6.14901e-12,5.93817e-12,2.98226e-12,5.93817e-12,11.1158,2
2.26,5.53384e-12,5.34411e-12,2.68391e-12,5.34411e-12,11.1161,2
2.27,4.98025e-12,4.80949e-12,2.41541e-12,4.80949e-12,11.1161,2
2.28,4.48202e-12,4.32834e-12,2.17377e-12,4.32834e-12,11.1157,2
2.29,4.03364e-12,3.89533e-12,1.95631e-12,3.89533e-12,11.1164,2
2.3,3.63013e-12,3.50564e-12,1.7606e-12,3.50564e-12,11.1161,2
2.31,3.26696e-12,3.15494e-12,1.58447e-12,3.15494e-12,11.1159,2
2.32,2.94013e-12,2.83932e-12,1.42595e-12,2.83932e-12,11.1154,2
2.33,2.646e-12,2.55527e-12,1.2833e-12,2.55527e-12,11.1165,2
2.34,2.38131e-12,2.29964e-12,1.15492e-12,2.29964e-12,11.1153,2
2.35,2.14307e-12,2.06958e-12,1.03938e-12,2.06958e-12,11.1165,2
2.36,1.92869e-12,1.86254e-12,9.35401e-13,1.86254e-12,11.1158,2
2.37,1.73574e-12,1.67621e-12,8.41823e-13,1.67621e-12,11.1156,2
2.38,1.5621e-12,1.50852e-12,7.57606e-13,1.50852e-12,11.1155,2
2.39,1.40583e-12,1.35761e-12,6.81815e-13,1.35761e-12,11.1158,2
2.4,1.2652e-12,1.22179e-12,6.13606e-13,1.22179e-12,11.1174,2
2.41,1.13863e-12,1.09957e-12,5.52221e-13,1.09957e-12,11.1153,2
2.42,1.02471e-12,9.89564e-13,4.96976e-13,9.89564e-13,11.1157,2
2.43,9.22203e-13,8.90568e-13,4.47258e-13,8.90568e-13,11.1173,2
2.44,8.29949e-13,8.01475e-13,4.02514e-13,8.01475e-13,11.1158,2
2.45,7.46912e-13,7.21295e-13,3.62247e-13,7.21295e-13,11.1149,2
2.46,6.72193e-13,6.49137e-13,3.26007e-13,6.49137e-13,11.1128,2
2.47,6.04953e-13,5.84197e-13,2.93394e-13,5.84197e-13,11.1154,2
2.48,5.4445e-13,5.25753e-13,2.64042e-13,5.25753e-13,11.1129,2
2.49,4.89986e-13,4.73157e-13,2.37627e-13,4.73157e-13,11.1186,2
2.5,4.4098e-13,4.25822e-13,2.13855e-13,4.25822e-13,11.1208,2
2.51,3.96855e-13,3.83223e-13,1.92461e-13,3.83223e-13,11.1117,2
2.52,3.57139e-13,3.44885e-13,1.73207e-13,3.44885e-13,11.1125,2
2.53,3.21423e-13,3.10382e-13,1.55879e-13,3.10382e-13,11.1129,2
2.54,2.89277e-13,2.79332e-13,1.40285e-13,2.79332e-13,11.1166,2
2.55,2.60345e-13,2.51387e-13,1.26251e-13,2.51387e-13,11.1179,1
2.56,2.34299e-13,2.26238e-13,1.13621e-13,2.26238e-13,11.1032,1
2.57,2.10856e-13,2.03605e-13,1.02254e-13,2.03605e-13,11.1219,1
2.58,1.89784e-13,1.83237e-13,9.20245e-14,1.83237e-13,11.1201,1
2.59,1.70789e-13,1.64906e-13,8.28183e-14,1.64906e-13,11.0922,1
2.6,1.53698e-13,1.48408e-13,7.45332e-14,1.48408e-13,11.1033,1
2.61,1.38352e-13,1.33561e-13,6.70768e-14,1.33561e-13,11.1249,1
2.62,1.24525e-13,1.202e-13,6.03664e-14,1.202e-13,11.1033,1
2.63,1.12059e-13,1.08175e-13,5.43273e-14,1.08175e-13,11.0841,1
2.64,1.0086e-13,9.73532e-14,4.88924e-14,9.73532e-14,11.1278,1
2.65,9.0796e-14,8.76139e-14,4.40012e-14,8.76139e-14,11.1155,1
2.66,8.17041e-14,7.8849e-14,3.95993e-14,7.8849e-14,11.1023,1
2.67,7.35308e-14,7.09609e-14,3.56378e-14,7.09609e-14,11.1019,1
2.68,6.6183e-14,6.3862e-14,3.20726e-14,6.3862e-14,11.0848,1
2.69,5.95696e-14,5.74732e-14,2.8864e-14,5.74732e-14,11.0961,1
2.7,5.36253e-14,5.17235e-14,2.59764e-14,5.17235e-14,11.0862,1
2.71,4.82693e-14,4.65491e-14,2.33777e-14,4.65491e-14,11.0907,1
2.72,4.34521e-14,4.18923e-14,2.1039e-14,4.18923e-14,11.1219,1
2.73,3.91141e-14,3.77014e-14,1.89343e-14,3.77014e-14,11.0104,1
2.74,3.51993e-14,3.39297e-14,1.70401e-14,3.39297e-14,11.1083,1
2.75,3.17081e-14,3.05354e-14,1.53354e-14,3.05354e-14,11.0913,1
2.76,2.8538e-14,2.74806e-14,1.38012e-14,2.74806e-14,11.0065,1
2.77,2.56888e-14,2.47314e-14,1.24205e-14,2.47314e-14,11.1117,1
2.78,2.31417e-14,2.22573e-14,1.1178e-14,2.22573e-14,10.966,1
2.79,2.08274e-14,2.00307e-14,1.00597e-14,2.00307e-14,10.9504,1
2.8,1.87692e-14,1.80268e-14,9.05336e-15,1.80268e-14,11.2607,1
2.81,1.69168e-14,1.62234e-14,8.14766e-15,1.62234e-14,10.8603,1
2.82,1.52046e-14,1.46004e-14,7.33256e-15,1.46004e-14,11.0469,1
2.83,1.37151e-14,1.31398e-14,6.59901e-15,1.31398e-14,10.9563,1
2.84,1.23507e-14,1.18253e-14,5.93884e-15,1.18253e-14,10.9532,1
2.85,1.11312e-14,1.06422e-14,5.34472e-15,1.06422e-14,10.9721,1
2.86,1.00323e-14,9.57759e-15,4.81003e-15,9.57759e-15,10.6379,1
2.87,9.0404e-15,8.61945e-15,4.32883e-15,8.61945e-15,10.8449,1
2.88,8.17116e-15,7.75715e-15,3.89577e-15,7.75715e-15,10.8275,1
2.89,7.3717e-15,6.98113e-15,3.50604e-15,6.98113e-15,10.6454,1
2.9,6.65151e-15,6.28273e-15,3.15529e-15,6.28273e-15,10.9566,1
2.91,6.01155e-15,5.6542e-15,2.83964e-15,5.6542e-15,10.0931,1
2.92,5.41793e-15,5.08855e-15,2.55556e-15,5.08855e-15,10.8706,1
2.93,4.92123e-15,4.57949e-15,2.2999e-15,4.57949e-15,10.5387,1
2.94,4.43871e-15,4.12136e-15,2.06982e-15,4.12136e-15,9.91908,1
2.95,4.01553e-15,3.70906e-15,1.86275e-15,3.70906e-15,10.8671,1
2.96,3.65317e-15,3.338e-15,1.6764e-15,3.338e-15,9.64371,1
2.97,3.29509e-15,3.00407e-15,1.50869e-15,3.00407e-15,10.3903,1
2.98,3.00527e-15,2.70354e-15,1.35776e-15,2.70354e-15,9.94535,1
2.99,2.7224e-15,2.43308e-15,1.22193e-15,2.43308e-15,9.8372,1
3,2.47614e-15,2.18967e-15,1.09969e-15,2.18967e-15,9.97833,1
3.01,2.25437e-15,1.97061e-15,9.89676e-16,1.97061e-15,10.156,1
3.02,2.04984e-15,1.77347e-15,8.90668e-16,1.77347e-15,7.9741,1
3.03,1.86085e-15,1.59605e-15,8.01565e-16,1.59605e-15,9.09799,1
3.04,1.72342e-15,1.43638e-15,7.21376e-16,1.43638e-15,8.28729,1
3.05,1.5797e-15,1.29269e-15,6.49209e-16,1.29269e-15,8.40818,1
3.06,1.4588e-15,1.16337e-15,5.84262e-16,1.16337e-15,9.06897,1
3.07,1.34566e-15,1.04698e-15,5.25812e-16,1.04698e-15,7.02669,1
3.08,1.23377e-15,9.42242e-16,4.7321e-16,9.42242e-16,9.75328,1
3.09,1.15277e-15,8.4798e-16,4.2587e-16,8.4798e-16,9.25484,1
3.1,1.05033e-15,7.63148e-16,3.83266e-16,7.63148e-16,5.70303,1
3.11,9.61354e-16,6.86802e-16,3.44923e-16,6.86802e-16,4.98353,1
3.12,9.09486e-16,6.18094e-16,3.10417e-16,6.18094e-16,8.16179,1
3.13,8.66313e-16,5.5626e-16,2.79363e-16,5.5626e-16,6.81417,1
3.14,8.00942e-16,5.00611e-16,2.51415e-16,5.00611e-16,4.35721,1
3.15,7.49846e-16,4.5053e-16,2.26264e-16,4.5053e-16,5.85106,1
3.16,7.18538e-16,4.05459e-16,2.03628e-16,4.05459e-16,4.20979,1
3.17,6.78819e-16,3.64896e-16,1.83257e-16,3.64896e-16,6.01267,1
3.18,6.51397e-16,3.28392e-16,1.64924e-16,3.28392e-16,4.2821,1
3.19,6.14452e-16,2.9554e-16,1.48425e-16,2.9554e-16,3.27447,1
3.2,5.89221e-16,2.65974e-16,1.33576e-16,2.65974e-16,3.28796,1
3.21,5.70539e-16,2.39366e-16,1.20213e-16,2.39366e-16,3.51259,1
3.22,5.52377e-16,2.15419e-16,1.08187e-16,2.15419e-16,2.84182,1
3.23,5.33633e-16,1.93869e-16,9.73642e-17,1.93869e-16,3.58092,1
3.24,5.18887e-16,1.74474e-16,8.76239e-17,1.74474e-16,0.923758,1
3.25,5.00948e-16,1.5702e-16,7.8858e-17,1.5702e-16,1.70356,1
3.26,4.96363e-16,1.41311e-16,7.09688e-17,1.41311e-16,2.70765,1
3.27,4.88049e-16,1.27174e-16,6.38692e-17,1.27174e-16,2.90713,1
3.28,4.75183e-16,1.14452e-16,5.74796e-17,1.14452e-16,0.232789,1
3.29,4.61759e-16,1.03002e-16,5.17294e-17,1.03002e-16,0.655157,1
3.3,4.60686e-16,9.26976e-17,4.65543e-17,9.26976e-17,-1.93661,1
3.31,4.57688e-16,8.34241e-17,4.1897e-17,8.34241e-17,2.63453,1
3.32,4.66726e-16,7.50784e-17,3.77056e-17,7.50783e-17,1.89234,1
3.33,4.54746e-16,6.75675e-17,3.39335e-17,6.75675e-17,-1.04365,1
3.34,4.463e-16,6.0808e-17,3.05388e-17,6.0808e-17,3.02872,1
3.35,4.51007e-16,5.47247e-17,2.74837e-17,5.47247e-17,-0.76855,1
3.36,4.37749e-16,4.92501e-17,2.47342e-17,4.925e-17,-1.41921,1
3.37,4.41139e-16,4.43231e-17,2.22598e-17,4.43231e-17,0.283261,1
3.38,4.4749e-16,3.9889e-17,2.00329e-17,3.9889e-17,2.08255,1
3.39,4.46226e-16,3.58984e-17,1.80288e-17,3.58984e-17,0.50178,1
3.4,4.37123e-16,3.23071e-17,1.62252e-17,3.23071e-17,-0.478663,1
3.41,4.34941e-16,2.90751e-17,1.4602e-17,2.90751e-17,-1.57249,1
3.42,4.37032e-16,2.61664e-17,1.31412e-17,2.61664e-17,2.65953,1
3.43,4.44015e-16,2.35487e-17,1.18266e-17,2.35487e-17,0.395099,1
3.44,4.32512e-16,2.11929e-17,1.06435e-17,2.11929e-17,-0.956673,1
3.45,4.3081e-16,1.90728e-17,9.57868e-18,1.90728e-17,-0.0586456,1
3.46,4.34971e-16,1.71647e-17,8.62048e-18,1.71647e-17,2.35967,1
3.47,4.35226e-16,1.54476e-17,7.75802e-18,1.54475e-17,-2.5696,1
3.48,4.25193e-16,1.39022e-17,6.98192e-18,1.39022e-17,2.26253,1
3.49,4.36407e-16,1.25114e-17,6.28348e-18,1.25114e-17,-1.09435,1
3.5,4.26751e-16,1.12597e-17,5.65484e-18,1.12597e-17,-3.44269,1
3.51,4.31473e-16,1.01333e-17,5.08915e-18,1.01333e-17,2.89249,1
3.52,4.46857e-16,9.11958e-18,4.58003e-18,9.11958e-18,-0.347248,1
3.53,4.34295e-16,8.20726e-18,4.12185e-18,8.20725e-18,-0.610045,1
3.54,4.35809e-16,7.38619e-18,3.70948e-18,7.38619e-18,2.05465,1
3.55,4.38484e-16,6.64728e-18,3.3384e-18,6.64728e-18,-1.81556,1
3.56,4.29656e-16,5.98228e-18,3.00439e-18,5.98227e-18,1.76713,1
3.57,4.37601e-16,5.38381e-18,2.70386e-18,5.38381e-18,1.87393,1
3.58,4.30002e-16,4.84521e-18,2.43335e-18,4.84521e-18,-5.4479,1
3.59,4.22092e-16,4.3605e-18,2.18994e-18,4.3605e-18,1.42696,1
3.6,4.46412e-16,3.92427e-18,1.97085e-18,3.92427e-18,3.53075,1
3.61,4.40132e-16,3.53168e-18,1.77367e-18,3.53168e-18,0.0751281,1
3.62,4.25122e-16,3.17838e-18,1.59625e-18,3.17837e-18,-1.19541,1
3.63,4.24803e-16,2.8604e-18,1.43654e-18,2.8604e-18,-0.0165275,1
3.64,4.29942e-16,2.57425e-18,1.29283e-18,2.57425e-18,-0.585932,1
3.65,4.30013e-16,2.31672e-18,1.16351e-18,2.31672e-18,1.95063,1
3.66,4.32548e-16,2.08496e-18,1.04711e-18,2.08496e-18,-2.26467,1
3.67,4.24272e-16,1.87638e-18,9.42355e-19,1.87637e-18,-1.69626,1
3.68,4.34103e-16,1.68866e-18,8.48091e-19,1.68866e-18,3.3193,1
3.69,4.41593e-16,1.51973e-18,7.63249e-19,1.51973e-18,-0.406642,1
3.7,4.27406e-16,1.36769e-18,6.86881e-19,1.36769e-18,-1.40249,1
3.71,4.29152e-16,1.23087e-18,6.18169e-19,1.23087e-18,3.40686,1
3.72,4.35256e-16,1.10773e-18,5.56331e-19,1.10773e-18,-4.12842,1
3.73,4.20916e-16,9.96912e-19,5.00671e-19,9.96912e-19,2.91247,1
3.74,4.39041e-16,8.97181e-19,4.5058e-19,8.9718e-19,-1.95208,1
3.75,4.26616e-16,8.07427e-19,4.05506e-19,8.07426e-19,1.99403,1
3.76,4.3511e-16,7.26653e-19,3.64947e-19,7.26653e-19,-1.65185,1
3.77,4.26603e-16,6.53958e-19,3.28432e-19,6.53957e-19,-1.44005,1
3.78,4.33769e-16,5.88536e-19,2.95578e-19,5.88536e-19,2.09997,1
3.79,4.40106e-16,5.29659e-19,2.66008e-19,5.29658e-19,0.896039,1
3.8,4.31054e-16,4.76671e-19,2.39394e-19,4.76671e-19,-1.21414,1
3.81,4.27226e-16,4.28985e-19,2.15447e-19,4.28985e-19,-0.307211,1
3.82,4.32477e-16,3.86069e-19,1.93893e-19,3.86068e-19,1.9631,1
3.83,4.3381e-16,3.47446e-19,1.74496e-19,3.47446e-19,0.392136,1
3.84,4.25458e-16,3.12689e-19,1.57048e-19,3.12689e-19,-3.7927,1
3.85,4.23796e-16,2.81406e-19,1.41328e-19,2.81406e-19,1.17349,1
3.86,4.40503e-16,2.53254e-19,1.27191e-19,2.53254e-19,-1.68469,1
3.87,4.35393e-16,2.27918e-19,1.14465e-19,2.27918e-19,2.68915,1
3.88,4.42854e-16,2.05117e-19,1.03012e-19,2.05116e-19,-1.04302,1
3.89,4.31257e-16,1.84597e-19,9.27083e-20,1.84597e-19,3.73548,1
3.9,4.35802e-16,1.6613e-19,8.34326e-20,1.66129e-19,-5.25894,1
3.91,4.20109e-16,1.49511e-19,7.50898e-20,1.4951e-19,2.17021,1
3.92,4.43429e-16,1.34554e-19,6.75801e-20,1.34554e-19,-2.48725,1
3.93,4.3401e-16,1.21092e-19,6.0816e-20,1.21092e-19,2.90954,1
3.94,4.4508e-16,1.08979e-19,5.47354e-20,1.08979e-19,-0.471327,1
3.95,4.32497e-16,9.80763e-20,4.92589e-20,9.80761e-20,0.846641,1
3.96,4.34545e-16,8.82639e-20,4.43277e-20,8.82637e-20,1.47261,1
3.97,4.30897e-16,7.94343e-20,3.98953e-20,7.94341e-20,-3.19002,1
3.98,4.24643e-16,7.14869e-20,3.59015e-20,7.14868e-20,-2.07698,1
3.99,4.38636e-16,6.43363e-20,3.23143e-20,6.43361e-20,4.21391,1
4,4.4794e-16,5.78996e-20,2.90794e-20,5.78994e-20,-0.483004,1
4.01,4.29827e-16,5.21076e-20,2.61714e-20,5.21075e-20,-0.579765,1
4.02,4.31913e-16,4.68948e-20,2.35531e-20,4.68947e-20,0.663102,1
4.03,4.34432e-16,4.2203e-20,2.11955e-20,4.22029e-20,2.45311,1
4.04,4.3157e-16,3.79813e-20,1.90764e-20,3.79812e-20,-2.55925,1
4.05,4.21237e-16,3.41816e-20,1.71669e-20,3.41814e-20,0.131801,1
4.06,4.323e-16,3.07619e-20,1.54491e-20,3.07618e-20,-1.14888,1
4.07,4.31731e-16,2.76849e-20,1.39054e-20,2.76848e-20,-0.761781,1
4.08,4.36749e-16,2.49151e-20,1.25139e-20,2.4915e-20,1.96503,1
4.09,4.40102e-16,2.24224e-20,1.12609e-20,2.24222e-20,1.2065,1
4.1,4.3162e-16,2.01793e-20,1.01346e-20,2.01792e-20,-0.412899,1
4.11,4.26475e-16,1.81606e-20,9.12105e-21,1.81605e-20,-0.617377,1
4.12,4.28243e-16,1.63437e-20,8.2083e-21,1.63436e-20,-0.393625,1
4.13,4.30903e-16,1.47089e-20,7.38785e-21,1.47088e-20,2.10833,1
4.14,4.32606e-16,1.32375e-20,6.64938e-21,1.32374e-20,-1.93513,1
4.15,4.23674e-16,1.1913e-20,5.98355e-21,1.19129e-20,1.31007,1
4.16,4.32034e-16,1.07211e-20,5.38439e-21,1.0721e-20,-2.02639,1
4.17,4.26447e-16,9.64848e-21,4.8455e-21,9.64842e-21,-0.787681,1
4.18,4.35268e-16,8.68346e-21,4.36165e-21,8.6834e-21,-1.83456,1
4.19,4.38723e-16,7.81497e-21,3.92599e-21,7.81491e-21,2.0254,1
4.2,4.46922e-16,7.03288e-21,3.53211e-21,7.03282e-21,0.498368,1
4.21,4.3805e-16,6.32946e-21,3.17929e-21,6.32941e-21,-0.584725,1
4.22,4.35878e-16,5.69633e-21,2.86178e-21,5.69628e-21,-0.36296,1
4.23,4.38441e-16,5.12636e-21,2.57505e-21,5.12631e-21,2.23778,1
4.24,4.40039e-16,4.61345e-21,2.31714e-21,4.61341e-21,-1.13333,1
4.25,4.30407e-16,4.15204e-21,2.08575e-21,4.15199e-21,0.776712,1
4.26,4.35341e-16,3.73668e-21,1.8772e-21,3.73664e-21,-1.76445,1
4.27,4.31986e-16,3.36285e-21,1.68928e-21,3.36281e-21,0.655606,1
4.28,4.39745e-16,3.02638e-21,1.52006e-21,3.02634e-21,1.19336,1
4.29,4.3688e-16,2.72367e-21,1.36823e-21,2.72363e-21,-0.980713,1
4.3,4.31728e-16,2.45131e-21,1.23183e-21,2.45127e-21,1.35688,1
4.31,4.36004e-16,2.20594e-21,1.10805e-21,2.20591e-21,0.513269,1
4.32,4.30168e-16,1.98521e-21,9.96954e-22,1.98518e-21,0.224407,1
4.33,4.27971e-16,1.78667e-21,8.97528e-22,1.78664e-21,-1.56289,1
4.34,4.27013e-16,1.60788e-21,8.07483e-22,1.60785e-21,0.353191,1
4.35,4.33792e-16,1.44702e-21,7.26648e-22,1.447e-21,-1.04268,1
4.36,4.32266e-16,1.30232e-21,6.54184e-22,1.3023e-21,0.992081,1
4.37,4.3682e-16,1.17206e-21,5.88802e-22,1.17203e-21,-4.05175,1
4.38,4.32529e-16,1.05478e-21,5.29793e-22,1.05475e-21,3.45264,1
4.39,4.50794e-16,9.49249e-22,4.76791e-22,9.49229e-22,4.97482,1
4.4,4.35749e-16,8.54305e-22,4.29168e-22,8.54285e-22,-3.69754,1
4.41,4.15099e-16,7.68857e-22,3.86269e-22,7.68838e-22,1.06309,1
4.42,4.31037e-16,6.91959e-22,3.47699e-22,6.91941e-22,-0.299023,1
4.43,4.26503e-16,6.22734e-22,3.12906e-22,6.22717e-22,-0.386133,1
4.44,4.27782e-16,5.60429e-22,2.81686e-22,5.60413e-22,-1.36749,1
4.45,4.2944e-16,5.0437e-22,2.53499e-22,5.04355e-22,1.88421,1
4.46,4.35394e-16,4.53932e-22,2.28186e-22,4.53918e-22,-2.02189,1
4.47,4.27342e-16,4.08515e-22,2.05319e-22,4.08502e-22,1.24303,1
4.48,4.36161e-16,3.67635e-22,1.84739e-22,3.67622e-22,-1.76836,1
4.49,4.30806e-16,3.30843e-22,1.66238e-22,3.30831e-22,3.29101,1
4.5,4.38561e-16,2.97758e-22,1.49607e-22,2.97746e-22,-0.577585,1
4.51,4.24588e-16,2.67961e-22,1.34581e-22,2.6795e-22,0.60299,1
4.52,4.27054e-16,2.41137e-22,1.21057e-22,2.41127e-22,-1.18186,1
4.53,4.24495e-16,2.17042e-22,1.09086e-22,2.17032e-22,-0.598668,1
4.54,4.29572e-16,1.95342e-22,9.82063e-23,1.95332e-22,1.23982,1
4.55,4.32159e-16,1.75778e-22,8.82935e-23,1.75769e-22,-2.64232,1
4.56,4.26866e-16,1.58203e-22,7.94978e-23,1.58195e-22,0.589759,1
4.57,4.38452e-16,1.42401e-22,7.1641e-23,1.42392e-22,2.21941,1
4.58,4.35881e-16,1.28121e-22,6.43008e-23,1.28113e-22,-2.15463,1
4.59,4.26417e-16,1.1533e-22,5.79815e-23,1.15322e-22,0.847154,1
4.6,4.35807e-16,1.03778e-22,5.21428e-23,1.03772e-22,-2.58333,1
4.61,4.32146e-16,9.34142e-23,4.69944e-23,9.34076e-23,2.73264,1
4.62,4.43606e-16,8.40421e-23,4.21899e-23,8.40359e-23,0.0610692,1
4.63,4.31806e-16,7.56499e-23,3.80297e-23,7.5644e-23,-1.50526,1
4.64,4.31543e-16,6.80717e-23,3.41807e-23,6.80661e-23,-2.29657,1
4.65,4.38138e-16,6.12723e-23,3.08133e-23,6.1267e-23,4.07287,1
4.66,4.48437e-16,5.51548e-23,2.77816e-23,5.51496e-23,-1.11958,1
4.67,4.30887e-16,4.96275e-23,2.49706e-23,4.96227e-23,1.41106,1
4.68,4.35766e-16,4.46592e-23,2.2461e-23,4.46546e-23,1.02717,1
4.69,4.29702e-16,4.01862e-23,2.01836e-23,4.01819e-23,-2.61286,1
4.7,4.25333e-16,3.61688e-23,1.81777e-23,3.61647e-23,1.94515,1
4.71,4.36745e-16,3.25611e-23,1.64058e-23,3.25571e-23,-1.82133,1
4.72,4.28412e-16,2.93041e-23,1.47704e-23,2.93004e-23,1.0072,1
4.73,4.36359e-16,2.6365e-23,1.32588e-23,2.63615e-23,-1.37562,1
4.74,4.32008e-16,2.37243e-23,1.19159e-23,2.3721e-23,0.403355,1
4.75,4.38034e-16,2.13508e-23,1.07268e-23,2.13476e-23,0.539133,1
4.76,4.36274e-16,1.92151e-23,9.67011e-24,1.92121e-23,-1.34095,1
4.77,4.33935e-16,1.72913e-23,8.69108e-24,1.72885e-23,0.808789,1
4.78,4.39833e-16,1.55683e-23,7.85204e-24,1.55655e-23,3.02731,1
4.79,4.36304e-16,1.40118e-23,7.0726e-24,1.40092e-23,-2.41716,1
4.8,4.23484e-16,1.26046e-23,6.34333e-24,1.26021e-23,0.392899,1
4.81,4.33973e-16,1.13449e-23,5.715e-24,1.13426e-23,2.19402,1
4.82,4.32275e-16,1.02133e-23,5.16298e-24,1.0211e-23,-1.49174,1
4.83,4.22994e-16,9.18679e-24,4.6299e-24,9.18469e-24,-0.461124,1
4.84,4.294e-16,8.26631e-24,4.16471e-24,8.26433e-24,0.233158,1
4.85,4.31389e-16,7.44093e-24,3.75561e-24,7.43903e-24,0.0720374,1
4.86,4.30386e-16,6.69113e-24,3.35476e-24,6.68941e-24,-0.787388,1
4.87,4.30076e-16,6.02837e-24,3.04672e-24,6.02663e-24,-1.34334,1
4.88,4.33489e-16,5.42443e-24,2.74241e-24,5.42278e-24,1.16115,1
4.89,4.39392e-16,4.88541e-24,2.48742e-24,4.88377e-24,1.12947,1
4.9,4.34348e-16,4.39548e-24,2.23414e-24,4.39394e-24,1.2415,1
4.91,4.29497e-16,3.95105e-24,1.99513e-24,3.94967e-24,-3.42663,1
4.92,4.2423e-16,3.55867e-24,1.80597e-24,3.5573e-24,0.476824,1
4.93,4.39283e-16,3.20735e-24,1.63917e-24,3.20596e-24,3.58182,1
4.94,4.37198e-16,2.88219e-24,1.45658e-24,2.88097e-24,-1.76292,1
4.95,4.2208e-16,2.59255e-24,1.30598e-24,2.59143e-24,-3.4798,1
4.96,4.29655e-16,2.33509e-24,1.18411e-24,2.33397e-24,5.94074,1
4.97,4.45145e-16,2.10112e-24,1.06438e-24,2.10008e-24,-2.45758,1
4.98,4.20183e-16,1.89063e-24,9.57949e-25,1.88963e-24,-0.641505,1
4.99,4.30769e-16,1.70148e-24,8.64421e-25,1.70053e-24,-2.0667,1
5,4.33551e-16,1.53152e-24,7.83132e-25,1.53058e-24,0.561665,1
5.01,4.427e-16,1.37502e-24,6.92876e-25,1.37423e-24,0.816067,1
5.02,4.40227e-16,1.24038e-24,6.38843e-25,1.23951e-24,3.05306,1
5.03,4.36664e-16,1.11536e-24,5.69007e-25,1.11458e-24,0.229194,1
5.04,4.23727e-16,1.00244e-24,5.04825e-25,1.00175e-24,-2.10581,1
5.05,4.22758e-16,9.02802e-25,4.58897e-25,9.0211e-25,0.445066,1
5.06,4.31852e-16,8.11444e-25,4.11703e-25,8.10817e-25,-1.98919,1
5.07,4.29939e-16,7.30057e-25,3.70284e-25,7.29456e-25,0.476801,1
5.08,4.38665e-16,6.56538e-25,3.32472e-25,6.55984e-25,-0.214997,1
5.09,4.36583e-16,5.92128e-25,3.03389e-25,5.91546e-25,-0.539033,1
5.1,4.37524e-16,5.32418e-25,2.70473e-25,5.31898e-25,3.39151,1
5.11,4.39895e-16,4.78392e-25,2.39866e-25,4.77942e-25,1.09747,1
5.12,4.25465e-16,4.30212e-25,2.14454e-25,4.29822e-25,-2.58003,1
5.13,4.20846e-16,3.87022e-25,1.94718e-25,3.86619e-25,3.29264,1
5.14,4.31992e-16,3.50751e-25,1.85554e-25,3.5022e-25,0.684585,1
5.15,4.18221e-16,3.14458e-25,1.62056e-25,3.14028e-25,-4.31141,1
5.16,4.15378e-16,2.82895e-25,1.46773e-25,2.82481e-25,2.8161,1
5.17,4.34093e-16,2.54371e-25,1.30772e-25,2.53992e-25,-2.18286,1
5.18,4.22204e-16,2.30063e-25,1.23366e-25,2.29612e-25,-0.590825,1
5.19,4.31625e-16,2.05938e-25,1.06116e-25,2.05602e-25,1.13539,1
5.2,4.34191e-16,1.85794e-25,9.79537e-26,1.85429e-25,-1.79281,1
5.21,4.29316e-16,1.66579e-25,8.5031e-26,1.66294e-25,-0.200006,1
5.22,4.37154e-16,1.5111e-25,8.14375e-26,1.50733e-25,1.23863,1
5.23,4.3803e-16,1.35973e-25,7.35294e-26,1.35596e-25,4.87801,1
5.24,4.32671e-16,1.22065e-25,6.46083e-26,1.21748e-25,-4.8784,1
5.25,4.12547e-16,1.0894e-25,5.5236e-26,1.0872e-25,0.327725,1
5.26,4.33704e-16,9.81485e-26,4.9674e-26,9.79488e-26,-0.404851,1
5.27,4.32288e-16,8.84034e-26,4.65546e-26,8.81772e-26,1.19502,1
5.28,4.34045e-16,7.86441e-26,3.8646e-26,7.85459e-26,-0.35537,1
5.29,4.28919e-16,7.1246e-26,3.71109e-26,7.1076e-26,-0.606602,1
5.3,4.30449e-16,6.4154e-26,3.42059e-26,6.39787e-26,2.0704,1
5.31,4.33076e-16,5.8237e-26,3.413e-26,5.79829e-26,0.312541,1
5.32,4.24291e-16,5.20083e-26,2.86079e-26,5.18225e-26,-3.15064,1
5.33,4.2297e-16,4.71084e-26,2.68458e-26,4.6891e-26,1.20987,1
5.34,4.36729e-16,4.21848e-26,2.3113e-26,4.20125e-26,1.87801,1
5.35,4.31509e-16,3.78792e-26,2.06028e-26,3.77251e-26,-1.9485,1
5.36,4.23554e-16,3.4426e-26,1.93114e-26,3.42269e-26,0.969145,1
5.37,4.31971e-16,3.11922e-26,1.82157e-26,3.09675e-26,-0.232142,1
5.38,4.27825e-16,2.80125e-26,1.61931e-26,2.781e-26,0.704407,1
5.39,4.2882e-16,2.51372e-26,1.43044e-26,2.49628e-26,-0.797012,1
5.4,4.25821e-16,2.26463e-26,1.28457e-26,2.24817e-26,-1.522,1
5.41,4.29242e-16,2.07063e-26,1.24044e-26,2.04863e-26,-0.110583,1
5.42,4.35876e-16,1.84706e-26,1.02294e-26,1.83009e-26,0.184063,1
5.43,4.36358e-16,1.65553e-26,9.3198e-27,1.64017e-26,2.98635,1
5.44,4.35557e-16,1.54673e-26,1.08708e-26,1.51886e-26,0.832437,1
5.45,4.22927e-16,1.37334e-26,8.46368e-27,1.35194e-26,-1.84293,1
5.46,4.19435e-16,1.20681e-26,6.92067e-27,1.1924e-26,1.97483,1
5.47,4.2731e-16,1.11469e-26,7.40718e-27,1.0927e-26,-3.94311,1
5.48,4.19035e-16,9.71253e-27,5.84814e-27,9.58041e-27,2.31029,1
5.49,4.36236e-16,8.81557e-27,5.67567e-27,8.6676e-27,1.02227,1
5.5,4.26386e-16,7.94461e-27,5.30834e-27,7.80395e-27,-1.78816,1
5.51,4.22071e-16,7.17045e-27,4.86914e-27,7.02398e-27,0.878633,1
5.52,4.29756e-16,6.37754e-27,4.24523e-27,6.26058e-27,-2.9677,1
5.53,4.26012e-16,5.67137e-27,3.71169e-27,5.58806e-27,3.21071,1
5.54,4.39042e-16,5.26204e-27,4.19609e-27,5.11794e-27,-1.67651,1
5.55,4.25384e-16,4.6149e-27,3.3233e-27,4.52783e-27,1.16904,1
5.56,4.32637e-16,4.29645e-27,3.55985e-27,4.15194e-27,-1.07998,1
5.57,4.27638e-16,3.88298e-27,3.33891e-27,3.74548e-27,1.72097,1
5.58,4.32307e-16,3.40743e-27,2.44311e-27,3.32355e-27,-2.9743,1
5.59,4.24993e-16,3.06349e-27,2.43491e-27,2.97658e-27,1.66179,1
5.6,4.38021e-16,2.84553e-27,2.77678e-27,2.72074e-27,-1.36556,1
5.61,4.30861e-16,2.36715e-27,1.71222e-27,2.39918e-27,4.56117,1
5.62,4.36826e-16,2.35748e-27,2.48865e-27,2.22758e-27,-3.84272,1
5.63,4.17771e-16,1.99924e-27,1.69912e-27,1.93702e-27,1.26589,1
5.64,4.34466e-16,1.84993e-27,1.88911e-27,1.75635e-27,2.05232,1
5.65,4.29035e-16,1.5874e-27,1.61735e-27,1.53906e-27,-0.665197,1
5.66,4.20407e-16,1.52252e-27,1.93326e-27,1.42339e-27,0.347907,1
5.67,4.23222e-16,1.25195e-27,1.54723e-27,1.26903e-27,-1.38271,1
5.68,4.21755e-16,1.31865e-27,1.96731e-27,1.20203e-27,-0.379623,1
5.69,4.27668e-16,1.19054e-27,1.78659e-27,1.07527e-27,1.19839,1
5.7,4.29298e-16,9.97359e-28,1.40174e-27,9.27781e-28,-1.20301,1
5.71,4.24214e-16,8.75771e-28,1.3304e-27,8.23842e-28,-1.34649,1
5.72,4.2938e-16,9.59048e-28,2.35353e-27,8.22207e-28,2.01732,1
5.73,4.3524e-16,7.81728e-28,1.40964e-27,6.92258e-28,0.950802,1
5.74,4.26634e-16,6.28522e-28,1.06056e-27,6.04235e-28,-0.666665,1
5.75,4.22615e-16,6.26779e-28,1.3531e-27,5.47569e-28,-1.8366,1
5.76,4.25452e-16,6.07927e-28,1.44002e-27,5.1199e-28,1.27242,1
5.77,4.33412e-16,4.70253e-28,1.12034e-27,4.30414e-28,-1.18172,1
5.78,4.27966e-16,4.96036e-28,1.15471e-27,4.02094e-28,0.816286,1
5.79,4.33084e-16,3.80276e-28,8.58906e-28,3.40522e-28,1.6722,1
5.8,4.29578e-16,4.38256e-28,1.33847e-27,3.3324e-28,0.0885863,1
5.81,4.22512e-16,4.07311e-28,1.21402e-27,3.02725e-28,0.592357,1
5.82,4.22138e-16,5.27354e-28,2.02331e-27,3.51427e-28,-0.895224,1
5.83,4.19653e-16,3.25818e-28,1.10997e-27,2.43523e-28,-2.18341,1
5.84,4.23443e-16,4.11978e-28,1.53681e-27,2.72076e-28,1.8459,1
5.85,4.32895e-16,2.20965e-28,8.16059e-28,1.90561e-28,0.504096,1
5.86,4.25049e-16,2.19446e-28,7.49806e-28,1.69385e-28,-0.686137,1
5.87,4.22917e-16,3.61172e-28,1.41367e-27,2.09128e-28,0.856518,1
5.88,4.25839e-16,1.89799e-28,9.82201e-28,2.42697e-28,0.281326,1
5.89,4.22223e-16,2.67762e-28,1.34136e-27,1.524e-28,-0.347696,1
5.9,4.21038e-16,2.98308e-28,1.49889e-27,1.62995e-28,0.265607,1
5.91,4.22507e-16,1.86501e-28,1.20309e-27,1.12774e-28,0.374592,1
5.92,4.21388e-16,1.34159e-28,7.52016e-28,9.48111e-29,-2.54749,1
5.93,4.19815e-16,1.43179e-28,8.47952e-28,8.64187e-29,1.30944,1
5.94,4.3079e-16,1.52884e-28,8.69374e-28,7.78878e-29,1.41194,1
5.95,4.25222e-16,1.67021e-28,1.27851e-27,7.75483e-29,3.48523,1
5.96,4.19301e-16,1.29361e-28,9.11084e-28,6.78919e-29,-2.84215,1
5.97,4.0518e-16,1.75407e-28,1.12193e-27,7.83094e-29,-3.43642,1
5.98,4.17033e-16,9.40178e-29,7.46431e-28,8.12894e-29,4.59809,1
5.99,4.31874e-16,1.72068e-28,1.0261e-27,7.09213e-29,-0.959976,1
6,4.12889e-16,2.75683e-28,1.67014e-27,1.17628e-28,1.3906,1
6.01,4.16891e-16,9.24046e-29,7.30936e-28,8.05119e-29,-2.15269,1
6.02,4.11173e-16,1.32314e-28,1.00211e-27,5.8584e-29,1.69538,1
6.03,4.20219e-16,2.63311e-28,1.55608e-27,1.04948e-28,-0.612151,1
6.04,4.13213e-16,8.29212e-29,7.32542e-28,4.62504e-29,1.2533,1
6.05,4.15759e-16,1.05407e-28,1.00975e-27,4.17018e-29,-1.93223,1
6.06,4.10612e-16,4.47759e-29,7.81114e-28,7.80552e-29,0.323517,1
6.07,4.18703e-16,1.35936e-28,1.13059e-27,4.97582e-29,1.77063,1
6.08,4.17352e-16,3.24795e-29,7.31266e-28,8.19233e-29,-1.35846,1
6.09,4.10091e-16,8.72626e-29,9.2786e-28,2.64098e-29,-2.81674,1
6.1,4.15739e-16,3.5105e-29,7.63965e-28,7.03901e-29,2.30705,1
6.11,4.27789e-16,8.39661e-29,1.06366e-27,2.92774e-29,2.20409,1
6.12,4.18142e-16,4.14026e-29,6.79957e-28,3.30136e-29,5.71451,1
6.13,4.09124e-16,1.12322e-28,9.54346e-28,2.51867e-29,2.80788,1
6.14,3.87009e-16,1.55457e-28,1.23035e-27,3.76102e-29,-4.98965,1
6.15,3.76439e-16,6.44669e-29,7.39744e-28,1.82372e-29,2.37029,1
6.16,3.96208e-16,9.15406e-29,9.428e-28,2.05889e-29,-7.03003,1
6.17,3.87034e-16,6.90103e-29,8.11054e-28,1.40547e-29,3.00037,1
6.18,4.163e-16,1.06976e-28,1.09788e-27,2.26981e-29,3.44067,1
6.19,4.04174e-16,6.49974e-29,9.82837e-28,2.04973e-29,-1.17465,1
6.2,3.9073e-16,5.12371e-29,7.05013e-28,1.54931e-29,-0.373484,1
6.21,3.95374e-16,1.10602e-28,1.32839e-27,2.58717e-29,-5.09054,1
6.22,3.96856e-16,6.98962e-29,8.26263e-28,2.93633e-29,2.99319,1
6.23,4.18142e-16,1.59808e-28,1.11517e-27,3.69378e-29,3.32862,1
6.24,4.0599e-16,1.23411e-28,1.04425e-27,2.29736e-29,-4.88271,1
6.25,3.92911e-16,1.81546e-28,1.27675e-27,4.8735e-29,1.90148,1
6.26,4.13081e-16,1.07896e-28,1.00506e-27,2.21862e-29,-1.62465,1
6.27,4.05373e-16,5.16448e-29,6.39251e-28,2.46276e-29,1.56124,1
6.28,4.12068e-16,4.06106e-29,6.65564e-28,9.20961e-29,3.52531,1
6.29,4.05733e-16,4.65372e-29,7.05518e-28,1.72256e-29,-3.38691,1
6.3,3.91917e-16,9.68475e-29,9.35314e-28,1.4402e-29,-1.2294,1
6.31,4.05656e-16,4.10818e-29,7.35565e-28,2.8724e-29,9.66328,1
6.32,4.10705e-16,5.12723e-29,7.85441e-28,1.52208e-29,-4.86181,1
6.33,3.74515e-16,7.78401e-29,1.00249e-27,2.38716e-29,-0.443487,1
6.34,3.93653e-16,7.49979e-29,8.04597e-28,1.72431e-29,-1.49581,1
6.35,3.95407e-16,5.28675e-29,8.17147e-28,3.58236e-29,2.08802,1
6.36,4.01411e-16,7.42459e-29,9.06403e-28,3.14251e-29,-4.09286,1
6.37,3.93201e-16,4.35787e-29,7.04579e-28,7.21836e-29,-1.83627,1
6.38,4.09981e-16,8.51177e-29,9.09896e-28,1.83794e-29,3.4334,1
6.39,4.1765e-16,3.34479e-29,7.61603e-28,4.4889e-29,1.95127,1
6.4,4.03787e-16,1.25307e-28,1.26525e-27,2.86479e-29,-5.4367,1
6.41,3.96059e-16,9.65763e-29,9.66857e-28,2.15738e-29,2.11797,1
6.42,4.18829e-16,5.28589e-29,7.75978e-28,1.26923e-29,0.0503467,1
6.43,4.10142e-16,8.35867e-29,9.09969e-28,1.19281e-29,-2.06298,1
6.44,4.09936e-16,1.14637e-28,1.08924e-27,2.31267e-29,2.73222,1
6.45,4.18571e-16,4.29931e-29,6.82655e-28,3.34118e-29,-0.867612,1
6.46,4.07439e-16,1.35762e-28,1.15209e-27,2.74138e-29,-2.94662,1
6.47,4.11005e-16,1.57333e-28,1.24462e-27,4.4784e-29,3.03096,1
6.48,4.23483e-16,6.23397e-29,6.6969e-28,2.79209e-29,-0.430543,1
6.49,4.11025e-16,7.07888e-29,7.06405e-28,2.55679e-29,-1.06225,1
6.5,4.12803e-16,2.23058e-28,1.45684e-27,6.82528e-29,3.87564,1
6.51,4.17235e-16,1.17994e-28,1.028e-27,2.35321e-29,-0.86059,1
6.52,4.01667e-16,6.41085e-29,8.39039e-28,5.43082e-29,-1.13704,1
6.53,4.05154e-16,9.19335e-29,8.08969e-28,1.15147e-29,-1.88034,1
6.54,4.09814e-16,6.07947e-29,8.8955e-28,3.28936e-29,1.10076,1
6.55,4.17667e-16,1.5418e-28,1.15737e-27,3.38392e-29,0.786258,1
6.56,4.1312e-16,5.51889e-29,6.92698e-28,3.25333e-29,0.887432,1
6.57,4.09897e-16,5.84971e-29,8.31795e-28,2.14073e-29,0.61515,1
6.58,4.06292e-16,4.47041e-29,7.04159e-28,4.78778e-29,0.48225,1
6.59,4.03808e-16,6.33413e-29,8.88691e-28,1.33347e-29,-3.38454,1
6.6,4.0187e-16,5.95183e-29,7.66721e-28,3.35761e-29,6.00628,1
6.61,4.15947e-16,5.79668e-29,7.36713e-28,2.95659e-29,-4.68436,1
6.62,3.9238e-16,5.3397e-29,8.15222e-28,3.03855e-29,-0.316898,1
6.63,4.11664e-16,5.63847e-29,8.40061e-28,4.82536e-29,1.96064,1
6.64,4.12973e-16,2.17264e-28,1.37082e-27,6.41875e-29,-0.858506,1
6.65,4.05031e-16,5.03092e-29,7.50887e-28,1.95792e-29,1.14111,1
6.66,4.08539e-16,3.35e-29,7.46496e-28,2.68005e-29,-0.580138,1
6.67,4.03929e-16,1.50063e-28,1.23481e-27,3.43559e-29,-0.683316,1
6.68,4.06286e-16,1.5946e-28,1.2198e-27,3.5379e-29,2.24638,1
6.69,4.09082e-16,1.96068e-28,1.31969e-27,5.23874e-29,-0.346119,1
6.7,4.00094e-16,6.48307e-29,8.80063e-28,8.66976e-29,1.18336,1
6.71,4.01484e-16,9.95862e-29,9.49614e-28,1.40188e-29,0.150242,1
6.72,3.96788e-16,7.89556e-29,1.01482e-27,1.42799e-29,-0.336616,1
6.73,3.96193e-16,1.83841e-28,1.39483e-27,5.16994e-29,1.20565,1
6.74,3.97531e-16,5.43664e-29,7.16759e-28,1.33159e-29,-1.56867,1
6.75,3.92795e-16,5.19264e-29,8.32592e-28,9.65339e-30,-5.12539,1
6.76,3.99055e-16,6.64691e-29,9.28359e-28,1.19247e-29,1.70993,1
6.77,4.20613e-16,1.2175e-28,9.7651e-28,2.10104e-29,-1.2237,1
6.78,4.13542e-16,4.59729e-29,6.94531e-28,1.61275e-29,-0.123413,1
6.79,4.18665e-16,4.54206e-29,7.71904e-28,2.1655e-29,2.90316,1
6.8,4.19183e-16,3.0678e-29,6.90602e-28,5.29577e-29,3.88942,1
6.81,4.07356e-16,3.34412e-29,7.3263e-28,4.26138e-29,-0.372454,1
6.82,3.92106e-16,2.37629e-28,1.76947e-27,8.05167e-29,-1.76855,1
6.83,3.93572e-16,9.74158e-29,1.13675e-27,1.80745e-29,0.161766,1
6.84,4.00657e-16,1.241e-28,1.16094e-27,3.41799e-29,5.50828,1
6.85,4.0001e-16,1.85755e-28,1.31562e-27,5.06552e-29,-2.77316,1
6.86,3.79127e-16,4.80079e-29,6.40616e-28,5.14076e-29,0.45119,1
6.87,3.89941e-16,5.3838e-29,9.11441e-28,7.7314e-29,1.02391,1
6.88,3.88189e-16,3.975e-29,7.02637e-28,2.75924e-29,-4.39535,1
6.89,3.84255e-16,4.45963e-29,6.73287e-28,2.15288e-29,8.45785,1
6.9,4.01921e-16,5.29511e-29,8.67849e-28,3.40288e-29,-1.69374,1
6.91,3.70578e-16,3.66476e-29,6.86893e-28,2.79502e-29,-7.33553,1
6.92,3.76962e-16,1.60785e-29,6.06177e-28,5.07237e-29,2.51153,1
6.93,4.06804e-16,1.05938e-28,1.12635e-27,2.93314e-29,1.48082,1
6.94,3.96837e-16,2.55884e-29,7.23901e-28,6.03631e-29,-1.57205,1
6.95,3.91046e-16,1.27943e-28,1.1937e-27,4.63044e-29,-1.40627,1
6.96,3.97292e-16,4.70601e-29,7.94717e-28,2.34261e-29,1.21642,1
6.97,4.02959e-16,1.09073e-28,1.13525e-27,2.68617e-29,5.38885,1
6.98,3.98116e-16,5.70183e-29,9.90985e-28,2.35868e-29,-4.33897,1
6.99,3.77759e-16,1.26347e-29,7.06028e-28,4.77953e-29,-2.53333,1
7,3.94893e-16,1.86064e-28,1.48089e-27,7.18471e-29,1.72339,1
7.01,4.05157e-16,1.64295e-29,8.04781e-28,7.73769e-29,-1.12484,1
7.02,3.98293e-16,4.33519e-29,1.03209e-27,2.81606e-29,-3.64896,1
7.03,4.02824e-16,5.23736e-29,1.04343e-27,2.36408e-29,2.72316,1
7.04,4.1808e-16,4.37045e-29,8.60427e-28,1.92486e-29,-0.627779,1
7.05,4.06997e-16,5.74516e-29,8.99708e-28,1.36803e-29,2.13439,1
7.06,4.09568e-16,2.45136e-29,7.49598e-28,2.86534e-29,2.08068,1
7.07,4.01009e-16,1.14862e-28,1.04826e-27,2.45006e-29,1.0215,1
7.08,3.92835e-16,2.71977e-28,1.83104e-27,9.91043e-29,-3.21561,1
7.09,3.88863e-16,7.5361e-29,9.73693e-28,1.92481e-29,0.627759,1
7.1,4.01783e-16,4.64123e-29,8.34263e-28,1.93878e-29,-0.679515,1
7.11,3.99276e-16,4.76963e-29,7.94662e-28,1.54198e-29,0.127339,1
7.12,4.02008e-16,4.39781e-29,8.32681e-28,1.81988e-29,0.694434,1
7.13,4.01497e-16,9.98764e-29,1.00015e-27,2.32297e-29,1.96532,1
7.14,3.98728e-16,4.28239e-29,9.92983e-28,3.01349e-29,-1.55956,1
7.15,3.91042e-16,4.37392e-29,7.18599e-28,1.30821e-29,-0.886752,1
7.16,3.97238e-16,6.14102e-29,8.26509e-28,8.36489e-30,-0.14266,1
7.17,4.00792e-16,4.69428e-29,8.58632e-28,2.05675e-29,-4.10779,1
7.18,4.01364e-16,8.54284e-29,1.12515e-27,1.48759e-29,3.37203,1
7.19,4.18558e-16,3.73e-29,5.95169e-28,3.11509e-29,-2.61447,1
7.2,4.04904e-16,1.03838e-28,1.13725e-27,1.84162e-29,-0.0962649,1
7.21,4.15774e-16,4.79198e-29,8.08851e-28,3.54773e-29,6.47436,1
7.22,4.16175e-16,4.79522e-29,7.41427e-28,6.67348e-29,-4.67902,1
7.23,3.90869e-16,5.50574e-29,6.73911e-28,5.61833e-29,-0.688971,1
7.24,4.10055e-16,1.80497e-28,1.25219e-27,4.29952e-29,-1.76435,1
7.25,4.129e-16,6.25984e-29,6.21047e-28,2.50071e-29,1.30794,1
7.26,4.20316e-16,6.00342e-29,6.83026e-28,8.09105e-29,2.24873,1
7.27,4.1489e-16,6.48088e-29,6.89286e-28,2.76405e-29,-1.90374,1
7.28,4.05765e-16,9.85541e-29,8.68105e-28,1.34039e-29,2.40799,1
7.29,4.1364e-16,4.71922e-29,7.34011e-28,3.34341e-29,-0.0511298,1
7.3,4.03913e-16,4.39021e-29,6.73042e-28,5.09994e-29,0.976375,1
7.31,4.0412e-16,7.52913e-29,7.50943e-28,1.46804e-29,-1.47538,1
7.32,4.00212e-16,4.77091e-29,7.75051e-28,4.56412e-29,0.412153,1
7.33,4.06206e-16,1.51027e-28,1.30605e-27,3.83973e-29,-1.06767,1
7.34,4.04538e-16,4.99294e-29,7.99635e-28,3.25642e-29,2.27259,1
7.35,4.08904e-16,4.79011e-29,6.95382e-28,1.72669e-29,0.497272,1
7.36,3.99818e-16,6.28391e-29,8.53105e-28,1.79223e-29,-2.03703,1
7.37,3.97839e-16,7.71295e-29,8.33535e-28,1.06615e-29,0.828242,1
7.38,4.06112e-16,1.69041e-28,1.28178e-27,3.97544e-29,-0.177268,1
7.39,4.02776e-16,1.07691e-28,1.03579e-27,1.76975e-29,2.97219,1
7.4,4.03491e-16,6.6457e-29,9.44172e-28,1.21575e-29,-0.491921,1
7.41,3.91845e-16,2.74648e-29,6.85065e-28,5.6202e-29,-4.10299,1
7.42,3.93782e-16,5.13963e-29,7.93721e-28,1.38924e-29,0.926383,1
7.43,4.1063e-16,5.48399e-29,1.04537e-27,9.45425e-29,5.32912,1
7.44,4.06861e-16,1.15457e-28,1.08016e-27,2.96235e-29,-3.79364,1
7.45,3.86276e-16,5.76962e-29,8.28711e-28,1.61741e-29,-0.131886,1
7.46,4.01508e-16,4.198e-29,7.51801e-28,2.01087e-29,-3.71143,1
7.47,4.02038e-16,2.65097e-29,6.16178e-28,5.68727e-29,1.63074,1
7.48,4.17534e-16,7.46964e-29,9.05205e-28,1.72648e-29,1.70634,1
7.49,4.10835e-16,4.0683e-29,7.66532e-28,1.71646e-29,-1.1772,1
7.5,4.03942e-16,6.08243e-29,9.39596e-28,1.39464e-29,1.01549,1
7.51,4.08754e-16,4.94551e-29,8.29717e-28,3.8578e-29,4.44558,1
7.52,4.04645e-16,7.27109e-29,8.48058e-28,1.87476e-29,-6.28118,1
7.53,3.87422e-16,5.57758e-29,8.01557e-28,1.60858e-29,2.30994,1
7.54,4.13387e-16,4.99705e-29,9.18167e-28,8.0402e-29,-1.02631,1
7.55,4.04054e-16,2.43835e-29,6.46695e-28,3.98261e-29,1.53485,1
7.56,4.08244e-16,2.97278e-29,7.19541e-28,2.47376e-29,1.39504,1
7.57,4.02073e-16,7.50737e-29,1.0795e-27,2.37645e-29,3.24767,1
7.58,3.96541e-16,3.73939e-29,7.21731e-28,1.86439e-29,-6.70559,1
7.59,3.84067e-16,7.31344e-29,9.51061e-28,1.12005e-29,2.94794,1
7.6,4.11673e-16,1.77784e-28,1.36517e-27,5.2768e-29,6.34759,1
7.61,3.99884e-16,1.24228e-28,1.0235e-27,2.67193e-29,-6.38321,1
7.62,3.76016e-16,9.03302e-29,1.09371e-27,1.62061e-29,3.09196,1
7.63,4.01655e-16,3.85507e-29,9.76554e-28,1.01524e-28,-0.979798,1
7.64,3.89608e-16,2.02635e-29,7.6536e-28,6.72563e-29,-1.2137,1
7.65,3.93463e-16,1.47672e-28,1.2642e-27,4.03794e-29,-1.2042,1
7.66,3.98297e-16,9.98078e-29,9.63162e-28,1.92637e-29,1.61925,1
7.67,4.03152e-16,4.46545e-29,7.19391e-28,1.84307e-29,-0.341814,1
7.68,3.96728e-16,4.33009e-29,7.40635e-28,1.07935e-28,-0.386184,1
7.69,3.98089e-16,2.24752e-29,5.34498e-28,3.80861e-29,-3.97207,1
7.7,3.99632e-16,4.29984e-29,9.05717e-28,2.86214e-29,3.78086,1
7.71,4.16162e-16,4.81098e-29,7.59315e-28,1.82906e-29,0.04305,1
7.72,4.01001e-16,6.75352e-29,8.47267e-28,1.24812e-29,-2.62854,1
7.73,4.00829e-16,5.87746e-29,7.60722e-28,1.64183e-29,-1.10113,1
7.74,4.11649e-16,3.54427e-28,2.13224e-27,1.54238e-28,-0.549979,1
7.75,4.16232e-16,5.54036e-29,5.54941e-28,3.18217e-29,5.11124,1
7.76,4.18534e-16,6.47478e-29,7.36981e-28,1.96793e-29,2.85421,1
7.77,3.98182e-16,5.5153e-29,7.33086e-28,4.21406e-29,0.344533,1
7.78,3.87132e-16,6.18572e-29,9.71467e-28,2.10892e-29,-2.73154,1
7.79,3.85803e-16,4.63991e-29,8.23787e-28,8.72523e-29,-3.42002,1
7.8,3.96638e-16,6.40776e-29,8.27198e-28,1.85742e-29,4.08272,1
7.81,4.10683e-16,8.84827e-29,9.62184e-28,1.31883e-29,-5.72798,1
7.82,3.94574e-16,7.36022e-29,8.09613e-28,1.61892e-29,4.23567,1
7.83,4.18548e-16,1.26931e-28,1.05383e-27,3.02472e-29,1.22161,1
7.84,4.0154e-16,8.20608e-29,8.59259e-28,1.36073e-28,-1.27404,1
7.85,3.96694e-16,7.5103e-29,7.58691e-28,7.40381e-30,0.209931,1
7.86,4.01813e-16,3.91216e-29,7.68609e-28,3.58474e-29,0.107697,1
7.87,4.00972e-16,4.31046e-29,7.92624e-28,1.75074e-29,-3.16715,1
7.88,4.0054e-16,2.37881e-28,1.6187e-27,8.93227e-29,3.16822,1
7.89,4.13641e-16,2.76241e-29,8.48869e-28,6.07582e-29,-2.99283,1
7.9,4.00938e-16,4.06187e-29,6.73815e-28,1.28939e-29,-2.61465,1
7.91,4.13308e-16,4.84247e-29,8.7654e-28,1.19373e-29,0.610659,1
7.92,4.24404e-16,2.17222e-28,1.50974e-27,7.10848e-29,3.61888,1
7.93,4.21829e-16,2.05882e-28,1.66511e-27,5.79333e-29,-0.91622,1
7.94,4.07096e-16,1.28004e-28,1.03557e-27,1.93828e-29,2.23589,1
7.95,4.10861e-16,2.16038e-28,1.31582e-27,5.4929e-29,-4.23994,1
7.96,4.01875e-16,9.26537e-29,8.26366e-28,1.61516e-29,2.44324,1
7.97,4.19669e-16,1.09206e-28,9.68726e-28,1.72993e-29,-4.13036,1
7.98,4.0966e-16,7.20865e-29,8.94844e-28,2.33538e-29,4.95969,1
7.99,4.27309e-16,5.53198e-29,7.82448e-28,1.65046e-29,-0.307022,1
8,4.07117e-16,9.16721e-29,9.47024e-28,1.47797e-29,-0.305256,1
8.01,4.08371e-16,1.05353e-28,9.39841e-28,1.79342e-29,-3.60393,1
8.02,4.09622e-16,8.62541e-29,8.77875e-28,1.48066e-29,1.64768,1
8.03,4.24936e-16,1.46997e-28,1.04036e-27,2.70868e-29,4.01743,1
8.04,4.18048e-16,2.6733e-28,1.76508e-27,9.07997e-29,2.59271,1
8.05,4.01902e-16,9.65811e-29,9.61028e-28,1.55594e-29,-1.77166,1
8.06,3.91745e-16,8.25721e-29,9.32888e-28,1.71562e-29,-2.80807,1
8.07,3.98811e-16,8.44152e-29,8.04229e-28,1.74307e-29,3.78404,1
8.08,4.10333e-16,2.50621e-28,1.66766e-27,8.6309e-29,-0.400401,1
8.09,3.95372e-16,3.24043e-28,1.95801e-27,1.24776e-28,-2.66782,1
8.1,3.96961e-16,6.18164e-29,6.85659e-28,2.93552e-29,1.59382,1
8.11,4.07842e-16,7.54867e-29,7.24038e-28,1.42882e-29,-1.12201,1
8.12,4.01444e-16,1.1727e-28,1.02896e-27,2.47537e-29,0.481125,1
8.13,4.05999e-16,7.46025e-29,7.79645e-28,1.43735e-29,2.23113,1
8.14,4.04055e-16,1.73708e-28,1.5199e-27,5.7166e-29,0.791324,1
8.15,3.95237e-16,4.03738e-29,6.37036e-28,8.29983e-29,-2.28851,1
8.16,3.92134e-16,9.13395e-29,9.92264e-28,2.20409e-29,2.44413,1
8.17,4.01318e-16,4.32878e-29,7.35848e-28,5.96305e-29,-1.14584,1
8.18,3.91743e-16,1.37859e-28,1.15527e-27,2.75943e-29,0.868168,1
8.19,3.96284e-16,5.56395e-29,8.3574e-28,4.47525e-29,-1.77752,1
8.2,3.92873e-16,4.84145e-29,7.90948e-28,2.64704e-29,-1.06956,1
8.21,3.99983e-16,2.3971e-28,1.63369e-27,8.49966e-29,0.914217,1
8.22,4.04307e-16,3.63739e-29,6.51457e-28,3.60552e-29,1.42979,1
8.23,4.00644e-16,1.81298e-28,1.26384e-27,4.91545e-29,-1.03944,1
8.24,3.94997e-16,5.53671e-29,7.17526e-28,6.60096e-29,0.776677,1
8.25,3.99146e-16,8.74786e-29,8.63111e-28,2.23274e-29,1.89671,1
8.26,3.96069e-16,7.51657e-29,8.61504e-28,1.39732e-29,-0.645461,1
8.27,3.88697e-16,7.09863e-29,9.37546e-28,2.09395e-29,-2.30046,1
8.28,3.91222e-16,4.8e-29,8.18001e-28,3.87893e-29,-1.50684,1
8.29,4.00434e-16,9.84652e-29,9.43934e-28,1.40931e-29,0.71632,1
8.3,4.0656e-16,4.92859e-29,6.91643e-28,6.67422e-29,6.45316,1
8.31,4.03669e-16,1.19069e-28,9.65109e-28,2.18551e-29,-4.8094,1
8.32,3.79198e-16,8.35694e-29,8.56555e-28,1.69839e-29,-1.13788,1
8.33,3.98357e-16,7.4407e-29,9.20902e-28,2.00024e-29,1.99039,1
8.34,4.02942e-16,9.226e-29,9.75803e-28,1.98614e-29,-0.91444,1
8.35,3.95078e-16,4.84385e-29,7.2857e-28,1.81582e-29,-1.09609,1
8.36,3.98725e-16,2.32268e-28,1.49625e-27,7.59443e-29,0.283343,1
8.37,4.03143e-16,3.13971e-28,1.83023e-27,1.132e-28,0.214868,1
8.38,4.02004e-16,1.07475e-28,8.07793e-28,2.23454e-29,-2.85317,1
8.39,4.01142e-16,1.08057e-28,9.04268e-28,2.21963e-29,2.13735,1
8.4,4.12924e-16,7.26435e-29,6.3561e-28,1.02441e-28,-3.16076,1
8.41,4.04283e-16,5.63982e-29,8.8529e-28,8.57399e-29,2.64756,1
8.42,4.17478e-16,4.86769e-29,6.28944e-28,1.9736e-29,-2.14542,1
8.43,4.0671e-16,1.81253e-28,1.29626e-27,5.09284e-29,-1.29278,1
8.44,4.15627e-16,1.14967e-28,1.12289e-27,1.96728e-29,0.784769,1
8.45,4.21071e-16,3.72885e-29,6.16921e-28,3.9816e-29,-0.56703,1
8.46,4.17792e-16,1.05908e-28,1.0318e-27,1.51784e-29,2.89787,1
8.47,4.20175e-16,9.18538e-29,9.53321e-28,1.25597e-29,-1.30435,1
8.48,4.08342e-16,1.93986e-28,1.1983e-27,4.75146e-29,-1.48797,1
8.49,4.13738e-16,1.19671e-28,9.36397e-28,1.48004e-29,0.729619,1
8.5,4.19987e-16,4.3916e-29,7.06707e-28,3.07451e-29,1.49597,1
8.51,4.16945e-16,9.57534e-29,8.15988e-28,1.0784e-29,-2.2689,1
8.52,4.108e-16,3.6168e-28,2.17389e-27,1.48495e-28,1.1877,1
8.53,4.20337e-16,1.01759e-28,1.00755e-27,1.62323e-29,6.49222,1
8.54,4.15403e-16,6.23219e-29,8.13429e-28,1.98438e-29,-2.38495,1
8.55,3.90078e-16,1.55263e-28,1.27651e-27,3.38095e-29,-2.66364,1
8.56,3.99609e-16,3.86302e-29,6.68734e-28,4.22659e-29,2.0891,1
8.57,4.10544e-16,8.03953e-29,8.57179e-28,1.6158e-29,0.630193,1
8.58,4.02143e-16,1.36558e-28,1.18567e-27,2.51273e-29,-1.47354,1
8.59,3.99625e-16,1.02012e-28,9.45456e-28,2.1851e-29,0.626884,1
8.6,4.05601e-16,4.07509e-29,6.89373e-28,2.77786e-29,1.28729,1
8.61,4.03075e-16,1.18316e-28,1.07734e-27,2.73965e-29,-2.29961,1
8.62,3.97952e-16,1.23404e-28,1.07846e-27,3.20803e-29,2.71438,1
8.63,4.07319e-16,3.05494e-29,8.27365e-28,4.68633e-29,0.380726,1
8.64,3.96555e-16,2.98206e-29,7.23686e-28,4.18826e-29,-4.54577,1
8.65,3.9505e-16,9.02002e-29,1.00508e-27,1.73035e-29,5.32918,1
8.66,4.13864e-16,2.98251e-29,6.52541e-28,2.48032e-29,-0.541761,1
8.67,3.92924e-16,4.92367e-29,8.69669e-28,2.34799e-29,2.19219,1
8.68,3.95064e-16,6.29737e-29,1.15063e-27,1.01937e-28,-4.93573,1
8.69,3.8659e-16,1.39359e-28,1.19639e-27,5.27033e-29,1.94221,1
8.7,4.06661e-16,9.16673e-29,9.36699e-28,3.88332e-29,-1.81154,1
8.71,3.98914e-16,1.00218e-28,9.26584e-28,2.59544e-29,3.86507,1
8.72,4.06273e-16,8.35049e-29,9.86681e-28,3.14588e-29,0.220603,1
8.73,3.91155e-16,7.73679e-29,7.95235e-28,1.67963e-29,-2.13243,1
8.74,3.90294e-16,3.33257e-29,7.16103e-28,3.39061e-29,0.526003,1
8.75,3.98798e-16,2.10588e-28,1.45392e-27,7.3412e-29,-4.58375,1
8.76,3.96711e-16,9.14348e-29,9.2198e-28,1.73308e-29,2.28522,1
8.77,4.15769e-16,1.23278e-28,1.07012e-27,2.53151e-29,-3.58656,1
8.78,4.0648e-16,1.41463e-28,1.06489e-27,2.99496e-29,2.68151,1
8.79,4.21601e-16,9.44467e-29,8.85685e-28,1.25885e-29,-0.731907,1
8.8,4.10591e-16,9.54712e-29,1.10509e-27,1.81714e-29,3.37305,1
8.81,4.13619e-16,4.87961e-29,7.50165e-28,6.78617e-29,1.72652,1
8.82,4.00122e-16,1.2924e-28,1.24083e-27,2.8803e-29,-3.11627,1
8.83,3.93331e-16,1.18623e-28,9.99199e-28,2.18175e-29,-0.641033,1
8.84,4.05983e-16,4.08943e-29,7.95218e-28,3.45126e-29,2.04786,1
8.85,4.08602e-16,1.18414e-28,1.18206e-27,2.31926e-29,-0.844639,1
8.86,4.00402e-16,2.7326e-29,7.97177e-28,4.34451e-29,-0.445894,1
8.87,4.03813e-16,1.11083e-28,9.90968e-28,2.46069e-29,-3.58799,1
8.88,4.05622e-16,4.82696e-29,8.14195e-28,1.59951e-29,5.70265,1
8.89,4.20717e-16,6.48887e-29,8.71744e-28,1.52121e-29,-3.0904,1
8.9,3.98019e-16,7.82671e-29,9.5339e-28,1.98675e-29,1.25864,1
8.91,4.10712e-16,5.73839e-29,9.1511e-28,1.13974e-29,0.7134,1
8.92,4.05607e-16,9.91846e-29,9.57766e-28,1.70321e-29,2.75942,1
8.93,4.02734e-16,4.56473e-29,9.35496e-28,5.59788e-29,-0.382663,1
8.94,3.91919e-16,8.50109e-29,8.54452e-28,1.39467e-29,-0.367064,1
8.95,3.93425e-16,5.70636e-29,7.46865e-28,1.26848e-29,-2.72624,1
8.96,3.94874e-16,3.58122e-29,7.14448e-28,4.65862e-29,0.27014,1
8.97,4.05941e-16,2.8851e-29,7.40821e-28,4.6763e-29,-0.540741,1
8.98,4.04847e-16,4.51916e-29,7.60441e-28,1.49155e-29,2.04068,1
8.99,4.07048e-16,9.13094e-29,9.80116e-28,1.62921e-29,-3.3483,1
9,3.98908e-16,5.63694e-29,8.35043e-28,2.68975e-29,-0.453807,1
9.01,4.12727e-16,1.13536e-28,9.84998e-28,1.95711e-29,2.6332,1
9.02,4.14609e-16,1.3799e-28,1.00374e-27,2.528e-29,1.04781,1
9.03,4.03971e-16,5.3801e-29,7.28513e-28,3.70582e-29,-1.53384,1
9.04,3.99783e-16,9.45591e-29,1.17074e-27,1.43035e-28,4.23062,1
9.05,4.0601e-16,5.18299e-29,9.00515e-28,2.6357e-29,-2.02298,1
9.06,3.89531e-16,9.2281e-29,1.00184e-27,1.36207e-29,2.39683,1
9.07,3.97573e-16,7.28262e-29,8.01591e-28,1.35461e-28,-1.63201,1
9.08,3.88267e-16,5.70942e-29,8.36108e-28,2.35641e-29,0.444403,1
9.09,3.94709e-16,7.84228e-29,9.09853e-28,1.97813e-29,-1.85743,1
9.1,3.92963e-16,7.97245e-29,9.97188e-28,1.61027e-29,1.78597,1
9.11,4.004e-16,3.37373e-29,6.74776e-28,5.68973e-29,-3.12719,1
9.12,3.93374e-16,1.46931e-28,1.13447e-27,3.27474e-29,2.88818,1
9.13,4.06073e-16,1.24126e-28,1.11008e-27,1.87773e-29,1.01177,1
9.14,3.94674e-16,1.06533e-28,9.36579e-28,1.21702e-29,-5.28184,1
9.15,3.90721e-16,1.44948e-28,1.03285e-27,2.69235e-29,0.549845,1
9.16,4.12509e-16,2.30368e-28,1.46186e-27,7.00587e-29,-3.16246,1
9.17,4.10253e-16,7.95108e-29,1.07086e-27,3.09196e-29,6.48458,1
9.18,4.23651e-16,5.26365e-29,7.01737e-28,6.06227e-29,-2.14132,1
9.19,3.97852e-16,9.7215e-29,1.11134e-27,2.99507e-29,0.430143,1
9.2,4.06558e-16,9.98997e-29,9.7542e-28,2.87705e-29,0.337257,1
9.21,4.04816e-16,3.84611e-29,7.21214e-28,4.04721e-29,2.53691,1
9.22,4.03456e-16,1.11589e-28,1.07761e-27,2.57611e-29,-1.40414,1
9.23,3.93473e-16,4.43279e-29,6.93619e-28,2.53202e-29,-1.52247,1
9.24,3.99077e-16,1.10212e-28,9.07739e-28,1.84417e-29,0.96475,1
9.25,4.05247e-16,1.40832e-28,1.08603e-27,2.6072e-29,-0.889824,1
9.26,4.01375e-16,8.85106e-29,1.14056e-27,1.56481e-29,-2.4898,1
9.27,4.04978e-16,4.69405e-29,5.92821e-28,4.58354e-29,2.17059,1
9.28,4.15319e-16,1.20431e-28,8.65873e-28,1.75979e-29,-3.03077,1
9.29,4.06495e-16,5.16251e-29,6.75638e-28,5.53466e-29,2.69168,1
9.3,4.192e-16,1.4537e-28,1.12349e-27,3.08699e-29,-1.04531,1
9.31,4.08213e-16,9.67148e-29,9.46256e-28,1.59395e-29,0.823103,1
9.32,4.12525e-16,2.04735e-28,1.58374e-27,5.52116e-29,-0.989421,1
9.33,4.09157e-16,8.36747e-29,8.63904e-28,3.42445e-29,-1.30013,1
9.34,4.13246e-16,7.56079e-29,8.51361e-28,1.78368e-29,-1.07286,1
9.35,4.18689e-16,1.55861e-28,1.12455e-27,3.28418e-29,3.32474,1
9.36,4.2323e-16,2.44773e-28,1.5119e-27,7.65677e-29,-2.26362,1
9.37,4.09611e-16,9.69157e-29,7.86926e-28,5.05926e-29,3.18248,1
9.38,4.19098e-16,9.24094e-29,9.0675e-28,2.50487e-29,0.8096,1
9.39,4.06172e-16,6.63003e-29,6.99263e-28,2.34422e-29,-0.766731,1
9.4,4.0291e-16,7.01312e-29,7.9145e-28,1.92883e-29,-1.08854,1
9.41,4.06023e-16,1.87048e-28,1.28463e-27,4.66657e-29,1.15244,1
9.42,4.10491e-16,1.34076e-28,9.69457e-28,2.04251e-29,0.841997,1
9.43,4.05815e-16,6.71013e-29,7.72023e-28,3.71251e-29,-5.70678,1
9.44,4.02426e-16,4.9605e-29,6.86789e-28,8.36226e-29,5.25326,1
9.45,4.26782e-16,4.56789e-29,8.93891e-28,2.59687e-29,-0.490844,1
9.46,4.05481e-16,1.72842e-28,1.40197e-27,4.49234e-29,5.53188,1
9.47,4.07481e-16,8.70144e-29,8.64756e-28,1.39199e-29,-5.72916,1
9.48,3.86121e-16,4.34502e-29,7.14402e-28,2.05872e-29,3.42992,1
9.49,4.09587e-16,1.34056e-28,1.17641e-27,2.93281e-29,-1.4221,1
9.5,3.96004e-16,4.51113e-29,7.72464e-28,3.8137e-29,1.21569,1
9.51,4.01717e-16,7.84935e-29,8.32098e-28,1.63593e-29,-3.71074,1
9.52,3.96892e-16,5.7024e-29,8.31302e-28,2.21375e-29,1.86698,1
9.53,4.12187e-16,1.3188e-28,9.9503e-28,2.6263e-29,-2.31353,1
9.54,4.04633e-16,1.06955e-28,1.15883e-27,2.63581e-29,-2.52734,1
9.55,4.14216e-16,3.91949e-29,6.68915e-28,4.13673e-29,3.34298,1
9.56,4.24956e-16,3.26792e-29,6.68142e-28,3.66485e-29,-1.1808,1
9.57,4.11209e-16,4.1511e-29,7.07698e-28,3.82984e-29,-0.680455,1
9.58,4.16123e-16,1.25486e-28,9.81845e-28,1.72249e-29,3.69979,1
9.59,4.18974e-16,7.95986e-29,8.29811e-28,1.48159e-29,-0.36746,1
9.6,4.04026e-16,1.01754e-28,9.52064e-28,2.36626e-29,-2.17833,1
9.61,4.05516e-16,9.17749e-29,1.08326e-27,2.46605e-29,-3.39701,1
9.62,4.14546e-16,4.90696e-29,9.40598e-28,2.68008e-29,2.93631,1
9.63,4.29123e-16,7.58773e-29,9.22153e-28,1.94555e-29,3.19795,1
9.64,4.16882e-16,4.02558e-29,6.85674e-28,4.74314e-29,4.08629,1
9.65,4.03964e-16,8.06835e-29,1.08181e-27,1.70318e-29,-7.07575,1
9.66,3.88105e-16,1.32365e-28,1.26283e-27,3.08019e-29,-0.790605,1
9.67,4.17657e-16,7.6208e-29,6.94961e-28,1.70289e-29,3.2042,1
9.68,4.20986e-16,9.49397e-29,8.03027e-28,1.31107e-29,0.48651,1
9.69,4.07915e-16,5.97054e-29,8.08997e-28,2.66751e-29,-0.17317,1
9.7,4.0594e-16,7.03887e-29,6.90262e-28,2.5715e-29,0.980031,1
9.71,4.06644e-16,6.27437e-29,7.65827e-28,2.50682e-29,-3.46673,1
9.72,4.02698e-16,1.29781e-28,1.13227e-27,2.65676e-29,2.22754,1
9.73,4.1716e-16,3.70594e-29,5.9894e-28,5.04024e-29,3.32604,1
9.74,4.0807e-16,1.11518e-28,1.03221e-27,1.92629e-29,1.94694,1
9.75,3.94934e-16,7.54809e-29,1.154e-27,2.44029e-29,-2.05561,1
9.76,3.87392e-16,1.85823e-28,1.48829e-27,5.19992e-29,0.578982,1
9.77,3.95522e-16,5.14965e-29,7.18731e-28,3.51023e-29,-0.750346,1
9.78,3.93245e-16,7.31953e-29,8.07282e-28,1.3037e-29,1.50555,1
9.79,3.96218e-16,6.98534e-29,8.52416e-28,1.34836e-29,-4.97112,1
9.8,3.90342e-16,4.39022e-29,7.98059e-28,1.38977e-29,-2.3671,1
9.81,4.10761e-16,2.16048e-28,1.49338e-27,7.63339e-29,5.09485,1
9.82,4.2072e-16,9.13733e-29,9.929e-28,1.57375e-29,1.51741,1
9.83,4.00324e-16,3.97366e-29,8.22194e-28,5.34689e-29,0.191468,1
9.84,3.9434e-16,1.70363e-28,1.3515e-27,4.14749e-29,-2.72249,1
9.85,3.93587e-16,1.67878e-28,1.29474e-27,3.50712e-29,1.21771,1
9.86,4.04602e-16,1.54494e-28,1.19065e-27,3.74239e-29,-2.74821,1
9.87,3.99734e-16,4.31561e-29,7.73117e-28,4.19577e-29,-0.928422,1
9.88,4.1103e-16,1.16713e-28,1.12663e-27,2.41614e-29,2.03072,1
9.89,4.14882e-16,1.25616e-28,1.21017e-27,2.60889e-29,-0.513666,1
9.9,4.06625e-16,4.87057e-29,8.25441e-28,1.12248e-28,-1.63044,1
9.91,4.08724e-16,2.66821e-29,7.159e-28,4.89953e-29,2.56318,1
9.92,4.15499e-16,3.26757e-29,8.45321e-28,3.34464e-29,0.0900385,1
9.93,4.05115e-16,1.17518e-28,1.16929e-27,2.73463e-29,-2.63778,1
9.94,4.0475e-16,9.72719e-29,9.12649e-28,1.42781e-29,1.20978,1
9.95,4.15716e-16,3.35315e-29,7.61942e-28,4.89115e-29,-3.83817,1
9.96,4.10747e-16,3.13473e-29,7.6741e-28,4.51324e-29,-2.31246,1
9.97,4.27141e-16,1.78146e-28,1.49703e-27,5.07191e-29,3.77836,1
9.98,4.37253e-16,3.51238e-29,7.022e-28,5.99335e-29,-0.450206,1
9.99,4.21333e-16,2.52943e-29,5.79877e-28,4.32907e-29,5.16141,1
10,4.23239e-16,6.7928e-29,8.47797e-28,0,5.16141,1
10,4.23239e-16,3.46866e-29,1.10454e-28,5.64365e-29,9.50351e-14,1


==> graph_data/Blakemore/b=0,2/temps_long_impli.csv <==
This is the first cell in the first column.
Description ,Derive-diffusion, schéma couplé.
Eta,1.5
Pas de temps ref,0.01
Nombre d'itérations effectif,1001
Maillage,mesh2_4
Finesse de maillage,0.0078125

Temps,Entropy,Diff_eq_L2,Weak_entropy,Diff_end_L2,Esti_nu,Nb_iter_Newton,
0,0.421152,0.496892,0.295112,0.496892,19.8655,0
0.01,0.340059,0.395847,0.243923,0.395847,18.7721,5
0.02,0.2837,0.32695,0.204339,0.32695,18.2493,4
0.03,0.238861,0.272536,0.17193,0.272536,17.9146,4
0.04,0.201998,0.228058,0.145014,0.228058,17.6449,4
0.05,0.171309,0.191257,0.122532,0.191257,17.392,3
0.06,0.145615,0.160667,0.103704,0.160667,17.1359,3
0.07,0.124042,0.135197,0.0879117,0.135197,16.8692,3
0.08,0.105896,0.113975,0.0746502,0.113975,16.5908,3
0.09,0.0906103,0.0962883,0.0635026,0.0962883,16.3021,3
0.1,0.0777166,0.08154,0.0541216,0.08154,16.0061,3
0.11,0.066823,0.0692326,0.0462174,0.0692326,15.7063,3
0.12,0.057603,0.0589502,0.0395482,0.0589502,15.4058,3
0.13,0.0497838,0.0503465,0.0339124,0.0503465,15.108,3
0.14,0.043138,0.0431336,0.0291418,0.0431336,14.8157,3
0.15,0.0374761,0.0370731,0.0250963,0.0370731,14.5312,3
0.16,0.0326403,0.0319678,0.0216592,0.0319678,14.2567,3
0.17,0.028499,0.027655,0.018733,0.027655,13.9938,3
0.18,0.024943,0.0240007,0.0162366,0.0240007,13.7436,3
0.19,0.021881,0.0208943,0.0141023,0.0208943,13.5071,3
0.2,0.0192371,0.018245,0.0122736,0.018245,13.2848,3
0.21,0.0169479,0.0159776,0.0107033,0.0159776,13.0769,3
0.22,0.0149605,0.0140304,0.00935197,0.0140304,12.8835,3
0.23,0.0132304,0.0123524,0.0081864,0.0123524,12.7044,3
0.24,0.0117204,0.0109014,0.0071789,0.0109014,12.5391,3
0.25,0.0103992,0.00964251,0.00630614,0.00964251,12.3872,3
0.26,0.00924052,0.00854668,0.00554851,0.00854668,12.248,3
0.27,0.00822205,0.00758982,0.00488946,0.00758982,12.1208,3
0.28,0.0073249,0.00675182,0.004315,0.00675182,12.005,3
0.29,0.00653304,0.00601584,0.00381331,0.00601584,11.8997,3
0.3,0.00583281,0.00536775,0.00337436,0.00536775,11.8042,3
0.31,0.00521254,0.00479564,0.0029896,0.00479564,11.7179,3
0.32,0.0046622,0.00428946,0.00265177,0.00428946,11.6399,3
0.33,0.00417319,0.00384067,0.00235466,0.00384067,11.5695,3
0.34,0.00373808,0.00344199,0.00209295,0.00344199,11.5061,3
0.35,0.00335045,0.00308721,0.00186209,0.00308721,11.4491,3
0.36,0.00300473,0.002771,0.00165815,0.002771,11.3979,3
0.37,0.00269605,0.00248875,0.00147777,0.00248875,11.352,3
0.38,0.0024202,0.00223651,0.00131801,0.00223651,11.3108,3
0.39,0.00217347,0.00201081,0.00117637,0.00201081,11.2739,3
0.4,0.00195261,0.00180867,0.00105064,0.00180867,11.2408,3
0.41,0.00175478,0.00162745,0.000938931,0.00162745,11.2113,3
0.42,0.00157746,0.00146486,0.000839579,0.00146486,11.1848,3
0.43,0.00141844,0.00131889,0.000751139,0.00131889,11.1612,3
0.44,0.00127575,0.00118775,0.000672347,0.00118775,11.1401,3
0.45,0.00114765,0.00106986,0.000602096,0.00106986,11.1213,3
0.46,0.00103262,0.000963854,0.000539416,0.000963854,11.1045,3
0.47,0.000929272,0.000868478,0.000483452,0.000868478,11.0895,3
0.48,0.000836395,0.000782639,0.000433453,0.000782639,11.0761,3
0.49,0.000752902,0.00070536,0.000388757,0.00070536,11.0642,3
0.5,0.000677826,0.000635768,0.000348781,0.000635768,11.0535,3
0.51,0.000610301,0.000573084,0.000313008,0.000573084,11.0441,3
0.52,0.000549556,0.000516611,0.000280981,0.000516611,11.0356,3
0.53,0.000494899,0.000465725,0.000252295,0.000465725,11.0281,3
0.54,0.000445712,0.000419868,0.000226591,0.000419868,11.0214,3
0.55,0.00040144,0.000378537,0.00020355,0.000378537,11.0155,3
0.56,0.000361588,0.000341282,0.00018289,0.000341282,11.0102,3
0.57,0.00032571,0.000307698,0.000164358,0.000307698,11.0055,3
0.58,0.000293405,0.000277422,0.00014773,0.000277422,11.0013,3
0.59,0.000264316,0.000250126,0.000132806,0.000250126,10.9975,3
0.6,0.00023812,0.000225516,0.000119408,0.000225516,10.9942,3
0.61,0.000214527,0.000203326,0.000107377,0.000203326,10.9913,3
0.62,0.000193278,0.000183319,9.65713e-05,0.000183319,10.9887,3
0.63,0.000174138,0.00016528,8.68638e-05,0.00016528,10.9863,3
0.64,0.000156897,0.000149014,7.81411e-05,0.000149014,10.9843,3
0.65,0.000141366,0.000134348,7.0302e-05,0.000134348,10.9824,3
0.66,0.000127375,0.000121124,6.32557e-05,0.000121124,10.9808,3
0.67,0.00011477,0.0001092,5.6921e-05,0.0001092,10.9794,3
0.68,0.000103414,9.8448e-05,5.12252e-05,9.8448e-05,10.9781,3
0.69,9.31835e-05,8.87538e-05,4.61032e-05,8.87538e-05,10.977,3
0.7,8.39657e-05,8.0013e-05,4.14966e-05,8.0013e-05,10.976,3
0.71,7.56604e-05,7.21319e-05,3.73529e-05,7.21319e-05,10.9751,3
0.72,6.81773e-05,6.50262e-05,3.36253e-05,6.50262e-05,10.9743,3
0.73,6.14348e-05,5.86196e-05,3.02716e-05,5.86196e-05,10.9736,3
0.74,5.53595e-05,5.28434e-05,2.72541e-05,5.28434e-05,10.973,3
0.75,4.98853e-05,4.76357e-05,2.45386e-05,4.76357e-05,10.9724,3
0.76,4.49526e-05,4.29405e-05,2.20949e-05,4.29405e-05,10.972,3
0.77,4.05079e-05,3.87077e-05,1.98956e-05,3.87077e-05,10.9715,3
0.78,3.65028e-05,3.48916e-05,1.79159e-05,3.48916e-05,10.9712,3
0.79,3.28939e-05,3.14513e-05,1.6134e-05,3.14513e-05,10.9709,2
0.8,2.96418e-05,2.83498e-05,1.45298e-05,2.83498e-05,10.9706,2
0.81,2.67114e-05,2.55539e-05,1.30857e-05,2.55539e-05,10.9703,2
0.82,2.40707e-05,2.30335e-05,1.17855e-05,2.30335e-05,10.9701,2
0.83,2.16911e-05,2.07614e-05,1.06148e-05,2.07614e-05,10.9699,2
0.84,1.95468e-05,1.87132e-05,9.56077e-06,1.87132e-05,10.9697,2
0.85,1.76145e-05,1.68669e-05,8.61163e-06,1.68669e-05,10.9696,2
0.86,1.58732e-05,1.52026e-05,7.75692e-06,1.52026e-05,10.9695,2
0.87,1.43041e-05,1.37024e-05,6.98723e-06,1.37024e-05,10.9694,2
0.88,1.28902e-05,1.23501e-05,6.29407e-06,1.23501e-05,10.9693,2
0.89,1.1616e-05,1.11312e-05,5.6698e-06,1.11312e-05,10.9692,2
0.9,1.04677e-05,1.00325e-05,5.10756e-06,1.00325e-05,10.9691,2
0.91,9.433e-06,9.04213e-06,4.60116e-06,9.04213e-06,10.969,2
0.92,8.50056e-06,8.14949e-06,4.14506e-06,8.14949e-06,10.969,2
0.93,7.6603e-06,7.34492e-06,3.73423e-06,7.34492e-06,10.969,2
0.94,6.9031e-06,6.61973e-06,3.36418e-06,6.61973e-06,10.9689,2
0.95,6.22075e-06,5.9661e-06,3.03085e-06,5.9661e-06,10.9689,2
0.96,5.60585e-06,5.37698e-06,2.73058e-06,5.37698e-06,10.9689,2
0.97,5.05173e-06,4.846e-06,2.4601e-06,4.846e-06,10.9688,2
0.98,4.55239e-06,4.36743e-06,2.21644e-06,4.36743e-06,10.9688,2
0.99,4.1024e-06,3.9361e-06,1.99694e-06,3.9361e-06,10.9688,2
1,3.69689e-06,3.54735e-06,1.7992e-06,3.54735e-06,10.9688,2
1.01,3.33147e-06,3.19698e-06,1.62105e-06,3.19698e-06,10.9688,2
1.02,3.00217e-06,2.8812e-06,1.46057e-06,2.8812e-06,10.9688,2
1.03,2.70542e-06,2.5966e-06,1.31598e-06,2.5966e-06,10.9688,2
1.04,2.438e-06,2.3401e-06,1.18571e-06,2.3401e-06,10.9688,2
1.05,2.19701e-06,2.10893e-06,1.06836e-06,2.10893e-06,10.9688,2
1.06,1.97985e-06,1.90059e-06,9.62619e-07,1.90059e-06,10.9688,2
1.07,1.78415e-06,1.71283e-06,8.67355e-07,1.71283e-06,10.9688,2
1.08,1.60779e-06,1.54361e-06,7.81524e-07,1.54361e-06,10.9688,2
1.09,1.44887e-06,1.3911e-06,7.04192e-07,1.3911e-06,10.9688,2
1.1,1.30565e-06,1.25366e-06,6.34516e-07,1.25366e-06,10.9688,2
1.11,1.1766e-06,1.12979e-06,5.71737e-07,1.12979e-06,10.9688,2
1.12,1.06029e-06,1.01816e-06,5.15173e-07,1.01816e-06,10.9688,2
1.13,9.55488e-07,9.1756e-07,4.64207e-07,9.1756e-07,10.9688,2
1.14,8.61042e-07,8.26895e-07,4.18286e-07,8.26895e-07,10.9688,2
1.15,7.75932e-07,7.45188e-07,3.76909e-07,7.45188e-07,10.9688,2
1.16,6.99234e-07,6.71552e-07,3.39627e-07,6.71552e-07,10.9688,2
1.17,6.30117e-07,6.05192e-07,3.06034e-07,6.05192e-07,10.9688,2
1.18,5.67833e-07,5.45387e-07,2.75764e-07,5.45387e-07,10.9689,2
1.19,5.11705e-07,4.91492e-07,2.4849e-07,4.91492e-07,10.9689,2
1.2,4.61125e-07,4.42922e-07,2.23914e-07,4.42922e-07,10.9689,2
1.21,4.15544e-07,3.99151e-07,2.01769e-07,3.99151e-07,10.9689,2
1.22,3.74469e-07,3.59705e-07,1.81815e-07,3.59705e-07,10.9689,2
1.23,3.37454e-07,3.24157e-07,1.63835e-07,3.24157e-07,10.9689,2
1.24,3.04098e-07,2.92122e-07,1.47633e-07,2.92122e-07,10.9689,2
1.25,2.74039e-07,2.63252e-07,1.33034e-07,2.63252e-07,10.9689,2
1.26,2.46951e-07,2.37235e-07,1.19879e-07,2.37235e-07,10.9689,2
1.27,2.22541e-07,2.13789e-07,1.08025e-07,2.13789e-07,10.9689,2
1.28,2.00543e-07,1.9266e-07,9.7343e-08,1.9266e-07,10.9689,2
1.29,1.8072e-07,1.73619e-07,8.77177e-08,1.73619e-07,10.9689,2
1.3,1.62857e-07,1.56459e-07,7.90444e-08,1.56459e-07,10.9689,2
1.31,1.46759e-07,1.40996e-07,7.12288e-08,1.40996e-07,10.9689,2
1.32,1.32252e-07,1.27061e-07,6.41861e-08,1.27061e-07,10.9689,2
1.33,1.1918e-07,1.14502e-07,5.78398e-08,1.14502e-07,10.9689,2
1.34,1.07399e-07,1.03185e-07,5.21211e-08,1.03185e-07,10.9689,2
1.35,9.6783e-08,9.29869e-08,4.69679e-08,9.29869e-08,10.9689,2
1.36,8.72163e-08,8.37963e-08,4.23242e-08,8.37963e-08,10.9689,2
1.37,7.85952e-08,7.5514e-08,3.81397e-08,7.5514e-08,10.969,2
1.38,7.08263e-08,6.80503e-08,3.4369e-08,6.80503e-08,10.969,2
1.39,6.38253e-08,6.13243e-08,3.09711e-08,6.13243e-08,10.969,2
1.4,5.75164e-08,5.5263e-08,2.79091e-08,5.5263e-08,10.969,2
1.41,5.18311e-08,4.98008e-08,2.51499e-08,4.98008e-08,10.969,2
1.42,4.67077e-08,4.48785e-08,2.26635e-08,4.48785e-08,10.969,2
1.43,4.20908e-08,4.04426e-08,2.0423e-08,4.04426e-08,10.969,2
1.44,3.79302e-08,3.64452e-08,1.8404e-08,3.64452e-08,10.969,2
1.45,3.41809e-08,3.28429e-08,1.65845e-08,3.28429e-08,10.969,2
1.46,3.08022e-08,2.95967e-08,1.4945e-08,2.95967e-08,10.969,2
1.47,2.77575e-08,2.66713e-08,1.34675e-08,2.66713e-08,10.969,2
1.48,2.50138e-08,2.4035e-08,1.21362e-08,2.4035e-08,10.969,2
1.49,2.25412e-08,2.16593e-08,1.09364e-08,2.16593e-08,10.969,2
1.5,2.03131e-08,1.95184e-08,9.85528e-09,1.95184e-08,10.969,2
1.51,1.83052e-08,1.75892e-08,8.88102e-09,1.75892e-08,10.969,2
1.52,1.64958e-08,1.58506e-08,8.00308e-09,1.58506e-08,10.969,2
1.53,1.48652e-08,1.42838e-08,7.21193e-09,1.42838e-08,10.969,2
1.54,1.33958e-08,1.2872e-08,6.49899e-09,1.2872e-08,10.969,2
1.55,1.20717e-08,1.15996e-08,5.85654e-09,1.15996e-08,10.969,2
1.56,1.08784e-08,1.04531e-08,5.27759e-09,1.04531e-08,10.969,2
1.57,9.80313e-09,9.41985e-09,4.75588e-09,9.41985e-09,10.969,2
1.58,8.83411e-09,8.48874e-09,4.28575e-09,8.48874e-09,10.969,2
1.59,7.96088e-09,7.64967e-09,3.86209e-09,7.64967e-09,10.969,2
1.6,7.17397e-09,6.89354e-09,3.48031e-09,6.89354e-09,10.969,2
1.61,6.46484e-09,6.21214e-09,3.13627e-09,6.21214e-09,10.969,2
1.62,5.82581e-09,5.5981e-09,2.82624e-09,5.5981e-09,10.969,2
1.63,5.24994e-09,5.04475e-09,2.54686e-09,5.04475e-09,10.969,2
1.64,4.731e-09,4.5461e-09,2.2951e-09,4.5461e-09,10.969,2
1.65,4.26335e-09,4.09674e-09,2.06823e-09,4.09674e-09,10.969,2
1.66,3.84193e-09,3.69179e-09,1.86378e-09,3.69179e-09,10.969,2
1.67,3.46216e-09,3.32687e-09,1.67954e-09,3.32687e-09,10.969,2
1.68,3.11994e-09,2.99802e-09,1.51352e-09,2.99802e-09,10.969,2
1.69,2.81154e-09,2.70168e-09,1.36391e-09,2.70168e-09,10.969,2
1.7,2.53363e-09,2.43463e-09,1.22908e-09,2.43463e-09,10.969,2
1.71,2.28318e-09,2.19397e-09,1.10759e-09,2.19397e-09,10.969,2
1.72,2.0575e-09,1.97711e-09,9.98103e-10,1.97711e-09,10.969,2
1.73,1.85412e-09,1.78168e-09,8.9944e-10,1.78168e-09,10.969,2
1.74,1.67084e-09,1.60556e-09,8.10531e-10,1.60556e-09,10.969,2
1.75,1.50568e-09,1.44686e-09,7.3041e-10,1.44686e-09,10.969,2
1.76,1.35685e-09,1.30384e-09,6.58209e-10,1.30384e-09,10.969,2
1.77,1.22273e-09,1.17496e-09,5.93145e-10,1.17496e-09,10.969,2
1.78,1.10187e-09,1.05882e-09,5.34513e-10,1.05882e-09,10.969,2
1.79,9.92949e-10,9.54159e-10,4.81677e-10,9.54159e-10,10.969,2
1.8,8.94798e-10,8.59843e-10,4.34064e-10,8.59843e-10,10.969,2
1.81,8.0635e-10,7.7485e-10,3.91157e-10,7.7485e-10,10.969,2
1.82,7.26644e-10,6.98259e-10,3.52491e-10,6.98259e-10,10.969,2
1.83,6.54817e-10,6.29238e-10,3.17648e-10,6.29238e-10,10.969,2
1.84,5.9009e-10,5.6704e-10,2.86249e-10,5.6704e-10,10.969,2
1.85,5.31761e-10,5.10989e-10,2.57953e-10,5.10989e-10,10.969,2
1.86,4.79198e-10,4.60479e-10,2.32455e-10,4.60479e-10,10.969,2
1.87,4.3183e-10,4.14962e-10,2.09477e-10,4.14962e-10,10.969,2
1.88,3.89145e-10,3.73944e-10,1.88771e-10,3.73944e-10,10.969,2
1.89,3.50679e-10,3.36981e-10,1.70111e-10,3.36981e-10,10.969,2
1.9,3.16015e-10,3.03671e-10,1.53296e-10,3.03671e-10,10.969,2
1.91,2.84778e-10,2.73654e-10,1.38143e-10,2.73654e-10,10.969,2
1.92,2.56628e-10,2.46604e-10,1.24487e-10,2.46604e-10,10.969,2
1.93,2.31261e-10,2.22228e-10,1.12182e-10,2.22228e-10,10.969,2
1.94,2.08401e-10,2.00261e-10,1.01093e-10,2.00261e-10,10.969,2
1.95,1.87801e-10,1.80466e-10,9.11001e-11,1.80466e-10,10.969,2
1.96,1.69238e-10,1.62628e-10,8.2095e-11,1.62628e-10,10.969,2
1.97,1.52509e-10,1.46552e-10,7.39801e-11,1.46552e-10,10.969,2
1.98,1.37434e-10,1.32066e-10,6.66673e-11,1.32066e-10,10.969,2
1.99,1.23849e-10,1.19012e-10,6.00773e-11,1.19012e-10,10.969,2
2,1.11607e-10,1.07248e-10,5.41388e-11,1.07248e-10,10.969,2
2.01,1.00575e-10,9.66464e-11,4.87873e-11,9.66464e-11,10.969,2
2.02,9.0633e-11,8.70931e-11,4.39648e-11,8.70931e-11,10.969,2
2.03,8.16741e-11,7.84842e-11,3.96189e-11,7.84842e-11,10.969,2
2.04,7.36009e-11,7.07262e-11,3.57027e-11,7.07262e-11,10.969,2
2.05,6.63256e-11,6.37351e-11,3.21735e-11,6.37351e-11,10.969,2
2.06,5.97694e-11,5.74351e-11,2.89932e-11,5.74351e-11,10.9691,2
2.07,5.38614e-11,5.17578e-11,2.61273e-11,5.17578e-11,10.969,2
2.08,4.85373e-11,4.66416e-11,2.35447e-11,4.66416e-11,10.969,2
2.09,4.37395e-11,4.20312e-11,2.12173e-11,4.20312e-11,10.969,2
2.1,3.9416e-11,3.78765e-11,1.91201e-11,3.78765e-11,10.9691,2
2.11,3.55198e-11,3.41325e-11,1.72301e-11,3.41325e-11,10.9691,2
2.12,3.20087e-11,3.07586e-11,1.55269e-11,3.07586e-11,10.969,2
2.13,2.88447e-11,2.77182e-11,1.39921e-11,2.77182e-11,10.9691,2
2.14,2.59935e-11,2.49783e-11,1.2609e-11,2.49783e-11,10.969,2
2.15,2.34241e-11,2.25093e-11,1.13627e-11,2.25093e-11,10.969,2
2.16,2.11087e-11,2.02843e-11,1.02395e-11,2.02843e-11,10.9691,2
2.17,1.90221e-11,1.82792e-11,9.22733e-12,1.82792e-11,10.9689,2
2.18,1.71418e-11,1.64724e-11,8.31523e-12,1.64724e-11,10.9691,2
2.19,1.54474e-11,1.48441e-11,7.49328e-12,1.48441e-11,10.969,2
2.2,1.39205e-11,1.33768e-11,6.75259e-12,1.33768e-11,10.9691,2
2.21,1.25445e-11,1.20545e-11,6.08511e-12,1.20545e-11,10.969,2
2.22,1.13045e-11,1.0863e-11,5.48361e-12,1.0863e-11,10.9694,2
2.23,1.01871e-11,9.78921e-12,4.94157e-12,9.78921e-12,10.9688,2
2.24,9.18007e-12,8.82157e-12,4.4531e-12,8.82157e-12,10.9688,2
2.25,8.27266e-12,7.94957e-12,4.01293e-12,7.94958e-12,10.9693,2
2.26,7.45494e-12,7.16378e-12,3.61626e-12,7.16378e-12,10.969,2
2.27,6.71802e-12,6.45566e-12,3.2588e-12,6.45566e-12,10.9689,2
2.28,6.05396e-12,5.81753e-12,2.93667e-12,5.81753e-12,10.969,2
2.29,5.45555e-12,5.24248e-12,2.64639e-12,5.24248e-12,10.9692,2
2.3,4.91628e-12,4.72427e-12,2.3848e-12,4.72427e-12,10.9688,2
2.31,4.43031e-12,4.25729e-12,2.14907e-12,4.25729e-12,10.9692,2
2.32,3.99239e-12,3.83647e-12,1.93664e-12,3.83647e-12,10.969,2
2.33,3.59775e-12,3.45724e-12,1.7452e-12,3.45724e-12,10.9691,2
2.34,3.24212e-12,3.1155e-12,1.5727e-12,3.1155e-12,10.9692,2
2.35,2.92164e-12,2.80754e-12,1.41724e-12,2.80754e-12,10.9689,2
2.36,2.63284e-12,2.53002e-12,1.27715e-12,2.53002e-12,10.9689,2
2.37,2.37259e-12,2.27994e-12,1.1509e-12,2.27994e-12,10.9694,2
2.38,2.13807e-12,2.05457e-12,1.03714e-12,2.05457e-12,10.9685,2
2.39,1.92672e-12,1.85148e-12,9.34621e-13,1.85148e-12,10.9691,2
2.4,1.73628e-12,1.66847e-12,8.42236e-13,1.66847e-12,10.9693,2
2.41,1.56465e-12,1.50354e-12,7.58983e-13,1.50354e-12,10.9685,2
2.42,1.40998e-12,1.35492e-12,6.83959e-13,1.35492e-12,10.9691,2
2.43,1.27062e-12,1.22099e-12,6.16351e-13,1.22099e-12,10.9679,2
2.44,1.14502e-12,1.1003e-12,5.55426e-13,1.1003e-12,10.9693,2
2.45,1.03185e-12,9.91536e-13,5.00524e-13,9.91536e-13,10.9706,2
2.46,9.29848e-13,8.93525e-13,4.51048e-13,8.93525e-13,10.9677,2
2.47,8.37923e-13,8.05202e-13,4.06463e-13,8.05202e-13,10.9685,2
2.48,7.55106e-13,7.2561e-13,3.66285e-13,7.2561e-13,10.9691,2
2.49,6.80469e-13,6.53885e-13,3.30079e-13,6.53885e-13,10.9683,2
2.5,6.13206e-13,5.8925e-13,2.97451e-13,5.8925e-13,10.9683,2
2.51,5.52595e-13,5.31004e-13,2.68049e-13,5.31004e-13,10.969,2
2.52,4.97976e-13,4.78515e-13,2.41553e-13,4.78515e-13,10.9644,2
2.53,4.48752e-13,4.31215e-13,2.17676e-13,4.31215e-13,10.9746,2
2.54,4.04411e-13,3.88591e-13,1.96159e-13,3.88591e-13,10.9597,2
2.55,3.64418e-13,3.50179e-13,1.76769e-13,3.50179e-13,10.9762,2
2.56,3.28424e-13,3.15565e-13,1.59296e-13,3.15565e-13,10.9641,2
2.57,2.9594e-13,2.84372e-13,1.4355e-13,2.84372e-13,10.9697,1
2.58,2.66699e-13,2.56263e-13,1.2936e-13,2.56263e-13,10.9711,1
2.59,2.40335e-13,2.30932e-13,1.16573e-13,2.30932e-13,10.958,1
2.6,2.16575e-13,2.08105e-13,1.0505e-13,2.08105e-13,10.9737,1
2.61,1.95186e-13,1.87534e-13,9.46664e-14,1.87534e-13,10.9614,1
2.62,1.75885e-13,1.68997e-13,8.53089e-14,1.68997e-13,10.9711,1
2.63,1.5851e-13,1.52292e-13,7.68763e-14,1.52292e-13,10.9705,1
2.64,1.42839e-13,1.37238e-13,6.92772e-14,1.37238e-13,10.9738,1
2.65,1.28718e-13,1.23672e-13,6.24293e-14,1.23672e-13,10.9451,1
2.66,1.1599e-13,1.11448e-13,5.62583e-14,1.11448e-13,10.9619,1
2.67,1.04547e-13,1.00431e-13,5.06973e-14,1.00431e-13,10.9654,1
2.68,9.42187e-14,9.05039e-14,4.5686e-14,9.05039e-14,10.9947,1
2.69,8.49082e-14,8.15578e-14,4.11701e-14,8.15578e-14,10.9088,1
2.7,7.64975e-14,7.3496e-14,3.71005e-14,7.3496e-14,10.9841,1
2.71,6.89733e-14,6.62311e-14,3.34332e-14,6.62311e-14,10.9911,1
2.72,6.21471e-14,5.96843e-14,3.01284e-14,5.96843e-14,10.9283,1
2.73,5.59928e-14,5.37846e-14,2.71503e-14,5.37847e-14,10.9005,1
2.74,5.04766e-14,4.84681e-14,2.44665e-14,4.84682e-14,10.98,1
2.75,4.55152e-14,4.36772e-14,2.20481e-14,4.36772e-14,10.9539,1
2.76,4.10121e-14,3.93598e-14,1.98687e-14,3.93598e-14,10.9397,1
2.77,3.69632e-14,3.54692e-14,1.79047e-14,3.54692e-14,10.8984,1
2.78,3.33183e-14,3.19631e-14,1.61349e-14,3.19631e-14,10.9493,1
2.79,3.00439e-14,2.88036e-14,1.454e-14,2.88037e-14,10.9082,1
2.8,2.7079e-14,2.59565e-14,1.31027e-14,2.59565e-14,10.9726,1
2.81,2.44157e-14,2.33907e-14,1.18076e-14,2.33908e-14,10.9609,1
2.82,2.20015e-14,2.10786e-14,1.06404e-14,2.10786e-14,10.7876,1
2.83,1.98282e-14,1.8995e-14,9.58862e-15,1.89951e-14,10.9519,1
2.84,1.78975e-14,1.71174e-14,8.64081e-15,1.71174e-14,10.7277,1
2.85,1.61308e-14,1.54254e-14,7.78669e-15,1.54254e-14,10.9752,1
2.86,1.4568e-14,1.39006e-14,7.01699e-15,1.39007e-14,10.7183,1
2.87,1.31273e-14,1.25266e-14,6.32338e-15,1.25266e-14,10.8564,1
2.88,1.18565e-14,1.12884e-14,5.69833e-15,1.12884e-14,11.0082,1
2.89,1.06953e-14,1.01725e-14,5.13506e-15,1.01726e-14,10.6968,1
2.9,9.63473e-15,9.16701e-15,4.62747e-15,9.16702e-15,10.7078,1
2.91,8.70371e-15,8.26087e-15,4.17006e-15,8.26088e-15,10.8984,1
2.92,7.86187e-15,7.4443e-15,3.75786e-15,7.44431e-15,10.4354,1
2.93,7.08926e-15,6.70845e-15,3.3864e-15,6.70846e-15,10.805,1
2.94,6.41937e-15,6.04533e-15,3.05166e-15,6.04534e-15,10.3523,1
2.95,5.79339e-15,5.44777e-15,2.75001e-15,5.44778e-15,10.6046,1
2.96,5.24991e-15,4.90927e-15,2.47818e-15,4.90928e-15,10.2166,1
2.97,4.74655e-15,4.424e-15,2.23322e-15,4.424e-15,10.698,1
2.98,4.30657e-15,3.98669e-15,2.01247e-15,3.9867e-15,10.275,1
2.99,3.89037e-15,3.59262e-15,1.81354e-15,3.59263e-15,9.49302,1
3,3.52789e-15,3.2375e-15,1.63428e-15,3.2375e-15,10.3094,1
3.01,3.22202e-15,2.91748e-15,1.47273e-15,2.91748e-15,9.81994,1
3.02,2.92089e-15,2.62909e-15,1.32716e-15,2.6291e-15,9.81742,1
3.03,2.65971e-15,2.36921e-15,1.19597e-15,2.36922e-15,9.84419,1
3.04,2.42194e-15,2.13502e-15,1.07775e-15,2.13503e-15,9.55604,1
3.05,2.20489e-15,1.92398e-15,9.71218e-16,1.92398e-15,9.04524,1
3.06,2.01256e-15,1.7338e-15,8.75215e-16,1.7338e-15,9.97536,1
3.07,1.84562e-15,1.56241e-15,7.88702e-16,1.56242e-15,7.95637,1
3.08,1.67821e-15,1.40797e-15,7.1074e-16,1.40798e-15,8.83214,1
3.09,1.55453e-15,1.2688e-15,6.40486e-16,1.2688e-15,9.09646,1
3.1,1.42837e-15,1.14338e-15,5.77174e-16,1.14338e-15,7.75939,1
3.11,1.30928e-15,1.03036e-15,5.20123e-16,1.03036e-15,8.20424,1
3.12,1.215e-15,9.28511e-16,4.6871e-16,9.28515e-16,8.09222,1
3.13,1.12288e-15,8.36729e-16,4.22379e-16,8.36733e-16,7.0183,1
3.14,1.03881e-15,7.5402e-16,3.80627e-16,7.54024e-16,7.99775,1
3.15,9.70688e-16,6.79487e-16,3.43003e-16,6.79491e-16,6.50539,1
3.16,8.98804e-16,6.12321e-16,3.09098e-16,6.12325e-16,7.95835,1
3.17,8.43905e-16,5.51795e-16,2.78545e-16,5.51798e-16,3.3516,1
3.18,7.81695e-16,4.97251e-16,2.51011e-16,4.97254e-16,8.17879,1
3.19,7.56345e-16,4.48099e-16,2.26199e-16,4.48101e-16,5.12907,1
3.2,6.99162e-16,4.03805e-16,2.0384e-16,4.03808e-16,5.76181,1
3.21,6.65051e-16,3.6389e-16,1.83691e-16,3.63892e-16,3.05345,1
3.22,6.2882e-16,3.2792e-16,1.65533e-16,3.27922e-16,4.18493,1
3.23,6.10188e-16,2.95506e-16,1.49171e-16,2.95508e-16,4.45876,1
3.24,5.85678e-16,2.66295e-16,1.34425e-16,2.66298e-16,3.21333,1
3.25,5.60678e-16,2.39973e-16,1.21138e-16,2.39975e-16,3.10364,1
3.26,5.43223e-16,2.16252e-16,1.09163e-16,2.16254e-16,4.75234,1
3.27,5.26871e-16,1.94876e-16,9.83728e-17,1.94878e-16,1.66324,1
3.28,5.02968e-16,1.75613e-16,8.8649e-17,1.75614e-16,1.85074,1
3.29,4.94739e-16,1.58254e-16,7.98862e-17,1.58255e-16,2.74104,1
3.3,4.85749e-16,1.42611e-16,7.19896e-17,1.42612e-16,1.87022,1
3.31,4.7279e-16,1.28514e-16,6.48737e-17,1.28515e-16,-2.0163,1
3.32,4.6411e-16,1.1581e-16,5.84609e-17,1.15812e-16,3.98863,1
3.33,4.7366e-16,1.04363e-16,5.26822e-17,1.04364e-16,-1.67847,1
3.34,4.55493e-16,9.40467e-17,4.74747e-17,9.4048e-17,2.67517,1
3.35,4.63268e-16,8.47503e-17,4.27819e-17,8.47516e-17,0.32016,1
3.36,4.51198e-16,7.63729e-17,3.8553e-17,7.63741e-17,2.34296,1
3.37,4.49758e-16,6.88236e-17,3.47421e-17,6.88247e-17,-1.93499,1
3.38,4.39462e-16,6.20205e-17,3.13079e-17,6.20215e-17,2.73664,1
3.39,4.48133e-16,5.58898e-17,2.82131e-17,5.58908e-17,1.19727,1
3.4,4.36196e-16,5.03652e-17,2.54243e-17,5.03662e-17,-1.81801,1
3.41,4.31035e-16,4.53867e-17,2.29112e-17,4.53876e-17,2.83056,1
3.42,4.39017e-16,4.09003e-17,2.06465e-17,4.09011e-17,-3.13538,1
3.43,4.26932e-16,3.68573e-17,1.86055e-17,3.68581e-17,2.12846,1
3.44,4.40751e-16,3.3214e-17,1.67665e-17,3.32148e-17,0.451491,1
3.45,4.31566e-16,2.99308e-17,1.51091e-17,2.99316e-17,0.829091,1
3.46,4.29626e-16,2.69722e-17,1.36156e-17,2.69729e-17,1.97751,1
3.47,4.26093e-16,2.4306e-17,1.22697e-17,2.43067e-17,-4.32299,1
3.48,4.17831e-16,2.19034e-17,1.10569e-17,2.19041e-17,0.278627,1
3.49,4.36709e-16,1.97383e-17,9.96395e-18,1.97389e-17,4.35383,1
3.5,4.35496e-16,1.77872e-17,8.97901e-18,1.77877e-17,-3.06205,1
3.51,4.17326e-16,1.60289e-17,8.09147e-18,1.60295e-17,-2.1791,1
3.52,4.30509e-16,1.44445e-17,7.29163e-18,1.4445e-17,0.77024,1
3.53,4.40099e-16,1.30166e-17,6.57085e-18,1.30171e-17,1.46824,1
3.54,4.36735e-16,1.173e-17,5.92136e-18,1.17304e-17,2.0625,1
3.55,4.30415e-16,1.05705e-17,5.33602e-18,1.05709e-17,-4.20313,1
3.56,4.21718e-16,9.52557e-18,4.80855e-18,9.52599e-18,3.87772,1
3.57,4.40221e-16,8.58398e-18,4.33325e-18,8.58437e-18,1.11578,1
3.58,4.23787e-16,7.73545e-18,3.90491e-18,7.73583e-18,-1.77168,1
3.59,4.19111e-16,6.9708e-18,3.51892e-18,6.97116e-18,0.299561,1
3.6,4.2667e-16,6.28173e-18,3.17107e-18,6.28208e-18,-1.23479,1
3.61,4.25396e-16,5.66079e-18,2.85762e-18,5.66111e-18,-0.150063,1
3.62,4.30714e-16,5.10121e-18,2.57515e-18,5.10152e-18,1.64607,1
3.63,4.31362e-16,4.59696e-18,2.3206e-18,4.59725e-18,-1.21765,1
3.64,4.24376e-16,4.14254e-18,2.09119e-18,4.14282e-18,-2.31889,1
3.65,4.29607e-16,3.73304e-18,1.88446e-18,3.73331e-18,3.13753,1
3.66,4.39806e-16,3.36404e-18,1.69822e-18,3.36429e-18,-0.217038,1
3.67,4.26426e-16,3.0315e-18,1.53035e-18,3.03173e-18,-1.37314,1
3.68,4.27354e-16,2.73183e-18,1.37906e-18,2.73205e-18,-1.89468,1
3.69,4.33304e-16,2.46178e-18,1.24273e-18,2.46199e-18,1.95144,1
3.7,4.41672e-16,2.21843e-18,1.1199e-18,2.21863e-18,1.64002,1
3.71,4.33218e-16,1.99914e-18,1.0092e-18,1.99933e-18,-1.50435,1
3.72,4.26228e-16,1.80151e-18,9.09434e-19,1.8017e-18,1.25506,1
3.73,4.32738e-16,1.62343e-18,8.19534e-19,1.6236e-18,-0.0348181,1
3.74,4.27374e-16,1.46295e-18,7.38532e-19,1.46312e-18,-1.50792,1
3.75,4.27523e-16,1.31833e-18,6.65523e-19,1.31849e-18,1.74249,1
3.76,4.34068e-16,1.18801e-18,5.99739e-19,1.18816e-18,0.787194,1
3.77,4.26634e-16,1.07057e-18,5.40456e-19,1.07071e-18,0.508467,1
3.78,4.23302e-16,9.6474e-19,4.87021e-19,9.64874e-19,-3.40899,1
3.79,4.21161e-16,8.69372e-19,4.38884e-19,8.69499e-19,1.60503,1
3.8,4.36025e-16,7.83431e-19,3.95501e-19,7.83552e-19,-0.512099,1
3.81,4.29137e-16,7.05984e-19,3.56403e-19,7.06099e-19,2.61748,1
3.82,4.31346e-16,6.36193e-19,3.21167e-19,6.36302e-19,-2.59946,1
3.83,4.20343e-16,5.73304e-19,2.89428e-19,5.73407e-19,-0.537801,1
3.84,4.31562e-16,5.16628e-19,2.60812e-19,5.16726e-19,2.09494,1
3.85,4.33895e-16,4.65556e-19,2.3503e-19,4.65649e-19,-2.41395,1
3.86,4.24992e-16,4.19533e-19,2.11797e-19,4.19621e-19,0.0771196,1
3.87,4.35505e-16,3.78059e-19,1.9086e-19,3.78143e-19,-0.235876,1
3.88,4.35169e-16,3.40686e-19,1.71998e-19,3.40765e-19,-0.346115,1
3.89,4.36198e-16,3.07005e-19,1.5499e-19,3.0708e-19,-0.151966,1
3.9,4.37713e-16,2.76654e-19,1.39667e-19,2.76726e-19,0.988076,1
3.91,4.38379e-16,2.49304e-19,1.25859e-19,2.49372e-19,-0.487947,1
3.92,4.3409e-16,2.24657e-19,1.13417e-19,2.24722e-19,5.05855,1
3.93,4.36218e-16,2.02447e-19,1.02205e-19,2.02508e-19,-2.11825,1
3.94,4.15215e-16,1.82433e-19,9.2104e-20,1.82491e-19,1.30205,1
3.95,4.242e-16,1.64397e-19,8.29973e-20,1.64452e-19,-4.20169,1
3.96,4.18748e-16,1.48144e-19,7.47916e-20,1.48197e-19,2.71766,1
3.97,4.37114e-16,1.33499e-19,6.74015e-20,1.33549e-19,-5.02015,1
3.98,4.25549e-16,1.203e-19,6.07372e-20,1.20347e-19,5.99562,1
3.99,4.48042e-16,1.08406e-19,5.47293e-20,1.08451e-19,0.129182,1
4,4.22698e-16,9.76893e-20,4.93248e-20,9.77319e-20,0.274156,1
4.01,4.22153e-16,8.8031e-20,4.44486e-20,8.80714e-20,-3.4853,1
4.02,4.20999e-16,7.93263e-20,4.00496e-20,7.93647e-20,2.43384,1
4.03,4.36202e-16,7.14839e-20,3.60931e-20,7.15203e-20,1.49976,1
4.04,4.25837e-16,6.4416e-20,3.25249e-20,6.44506e-20,-1.97688,1
4.05,4.19545e-16,5.80467e-20,2.93085e-20,5.80795e-20,-1.0083,1
4.06,4.28006e-16,5.23078e-20,2.64126e-20,5.2339e-20,-0.783313,1
4.07,4.32366e-16,4.71357e-20,2.38008e-20,4.71653e-20,0.0132677,1
4.08,4.35779e-16,4.24745e-20,2.14462e-20,4.25025e-20,0.876866,1
4.09,4.35722e-16,3.82746e-20,1.93259e-20,3.83013e-20,0.817275,1
4.1,4.31934e-16,3.44903e-20,1.74167e-20,3.45157e-20,1.94897,1
4.11,4.28433e-16,3.10797e-20,1.56937e-20,3.11037e-20,-0.77117,1
4.12,4.20242e-16,2.80068e-20,1.41443e-20,2.80297e-20,-4.24652,1
4.13,4.23508e-16,2.5237e-20,1.27443e-20,2.52586e-20,0.44762,1
4.14,4.4229e-16,2.27414e-20,1.14844e-20,2.27619e-20,5.28432,1
4.15,4.40319e-16,2.04923e-20,1.03481e-20,2.05118e-20,-3.46039,1
4.16,4.18219e-16,1.84659e-20,9.32567e-21,1.84844e-20,3.64575,1
4.17,4.3321e-16,1.66394e-20,8.40237e-21,1.6657e-20,0.060049,1
4.18,4.17972e-16,1.49937e-20,7.57153e-21,1.50104e-20,-0.480833,1
4.19,4.17721e-16,1.35111e-20,6.82381e-21,1.35269e-20,-1.08869,1
4.2,4.19739e-16,1.21748e-20,6.1491e-21,1.21898e-20,0.153079,1
4.21,4.24359e-16,1.09706e-20,5.54094e-21,1.09849e-20,-2.0235,1
4.22,4.2371e-16,9.8855e-21,4.99306e-21,9.89905e-21,1.04723,1
4.23,4.32461e-16,8.9079e-21,4.50034e-21,8.92077e-21,-0.749233,1
4.24,4.27979e-16,8.02654e-21,4.05439e-21,8.03875e-21,0.66748,1
4.25,4.3121e-16,7.23251e-21,3.65306e-21,7.2441e-21,-1.70389,1
4.26,4.28351e-16,6.51723e-21,3.29243e-21,6.52823e-21,0.486247,1
4.27,4.35776e-16,5.87235e-21,2.9664e-21,5.8828e-21,4.40216,1
4.28,4.33667e-16,5.29131e-21,2.6727e-21,5.30123e-21,-4.70326,1
4.29,4.15382e-16,4.76794e-21,2.40891e-21,4.77736e-21,-0.893783,1
4.3,4.35882e-16,4.29612e-21,2.17034e-21,4.30506e-21,1.77306,1
4.31,4.39813e-16,3.87101e-21,1.9556e-21,3.87949e-21,1.81102,1
4.32,4.32151e-16,3.48809e-21,1.76268e-21,3.49614e-21,-1.03106,1
4.33,4.24464e-16,3.14301e-21,1.58863e-21,3.15065e-21,1.30394,1
4.34,4.28886e-16,2.83183e-21,1.43097e-21,2.83909e-21,-3.48204,1
4.35,4.23365e-16,2.55166e-21,1.28962e-21,2.55855e-21,1.27458,1
4.36,4.38639e-16,2.29906e-21,1.16196e-21,2.3056e-21,2.07852,1
4.37,4.33119e-16,2.07148e-21,1.04698e-21,2.07769e-21,-3.03698,1
4.38,4.24299e-16,1.86648e-21,9.43733e-22,1.87237e-21,-0.12374,1
4.39,4.37589e-16,1.68165e-21,8.50087e-22,1.68724e-21,2.80705,1
4.4,4.38131e-16,1.51519e-21,7.6611e-22,1.52049e-21,0.124796,1
4.41,4.26168e-16,1.3651e-21,6.90048e-22,1.37014e-21,-0.224482,1
4.42,4.25637e-16,1.22992e-21,6.21748e-22,1.2347e-21,-3.66452,1
4.43,4.26595e-16,1.1082e-21,5.60531e-22,1.11274e-21,5.52012,1
4.44,4.42822e-16,9.98442e-22,5.04946e-22,1.00275e-21,-2.43397,1
4.45,4.19657e-16,8.99594e-22,4.5521e-22,9.03683e-22,-1.68019,1
4.46,4.30126e-16,8.10408e-22,4.09861e-22,8.1429e-22,2.71053,1
4.47,4.37476e-16,7.30097e-22,3.69172e-22,7.33782e-22,-0.904006,1
4.48,4.25931e-16,6.57768e-22,3.32693e-22,6.61265e-22,0.103618,1
4.49,4.29817e-16,5.92556e-22,2.99678e-22,5.95876e-22,-1.48993,1
4.5,4.29372e-16,5.33871e-22,2.70185e-22,5.37022e-22,-0.63482,1
4.51,4.35866e-16,4.80918e-22,2.43299e-22,4.83909e-22,2.73889,1
4.52,4.38651e-16,4.33252e-22,2.19257e-22,4.3609e-22,-1.02314,1
4.53,4.26957e-16,3.90331e-22,1.97726e-22,3.93026e-22,2.36879,1
4.54,4.3137e-16,3.5163e-22,1.78189e-22,3.54187e-22,-0.987176,1
4.55,4.21388e-16,3.1671e-22,1.60361e-22,3.19137e-22,-0.385299,1
4.56,4.2559e-16,2.8531e-22,1.4459e-22,2.87614e-22,-2.59611,1
4.57,4.27236e-16,2.57e-22,1.30212e-22,2.59186e-22,-0.617083,1
4.58,4.38623e-16,2.31468e-22,1.17233e-22,2.33543e-22,1.64229,1
4.59,4.41346e-16,2.08511e-22,1.05723e-22,2.10481e-22,-0.549174,1
4.6,4.34215e-16,1.87803e-22,9.52312e-23,1.89672e-22,2.91648,1
4.61,4.36613e-16,1.69133e-22,8.57004e-23,1.70907e-22,-0.657341,1
4.62,4.2424e-16,1.52348e-22,7.72821e-23,1.54031e-22,-1.76181,1
4.63,4.27047e-16,1.37194e-22,6.95644e-23,1.38792e-22,-0.345518,1
4.64,4.34706e-16,1.23588e-22,6.27758e-23,1.25105e-22,0.149341,1
4.65,4.36213e-16,1.11271e-22,5.64284e-23,1.1271e-22,5.4462,1
4.66,4.35563e-16,1.00206e-22,5.08368e-23,1.01572e-22,-4.15528,1
4.67,4.13066e-16,9.02318e-23,4.57734e-23,9.1528e-23,-0.0663817,1
4.68,4.30975e-16,8.12657e-23,4.12873e-23,8.24959e-23,1.36876,1
4.69,4.31261e-16,7.31483e-23,3.70718e-23,7.43157e-23,-3.58536,1
4.7,4.25438e-16,6.59026e-23,3.35652e-23,6.70102e-23,4.2261,1
4.71,4.41258e-16,5.93169e-23,3.01718e-23,6.03678e-23,-1.02486,1
4.72,4.23366e-16,5.33999e-23,2.71659e-23,5.43971e-23,-1.33589,1
4.73,4.2775e-16,4.80791e-23,2.44754e-23,4.90254e-23,-2.55434,1
4.74,4.33542e-16,4.32724e-23,2.19991e-23,4.41703e-23,2.12108,1
4.75,4.44906e-16,3.89492e-23,1.97859e-23,3.98011e-23,2.87403,1
4.76,4.35666e-16,3.50848e-23,1.79345e-23,3.5893e-23,-0.0144102,1
4.77,4.23494e-16,3.1568e-23,1.61116e-23,3.23348e-23,0.813094,1
4.78,4.23555e-16,2.84007e-23,1.44527e-23,2.91284e-23,-2.30621,1
4.79,4.20139e-16,2.55689e-23,1.3048e-23,2.62594e-23,0.070864,1
4.8,4.30057e-16,2.3014e-23,1.17692e-23,2.3669e-23,-0.295026,1
4.81,4.29753e-16,2.07058e-23,1.05865e-23,2.13272e-23,1.68863,1
4.82,4.31024e-16,1.86379e-23,9.56609e-24,1.92274e-23,-2.15686,1
4.83,4.23867e-16,1.67566e-23,8.57024e-24,1.73158e-23,1.12808,1
4.84,4.3321e-16,1.50726e-23,7.70917e-24,1.56031e-23,-0.497133,1
4.85,4.28378e-16,1.35645e-23,6.96739e-24,1.40676e-23,1.46456,1
4.86,4.30518e-16,1.21908e-23,6.24355e-24,1.26679e-23,-0.705516,1
4.87,4.24304e-16,1.09753e-23,5.67302e-24,1.14278e-23,-0.583236,1
4.88,4.27319e-16,9.86349e-24,5.07923e-24,1.02927e-23,1.27038,1
4.89,4.29826e-16,8.87265e-24,4.58753e-24,9.27973e-24,-1.74457,1
4.9,4.24434e-16,7.9771e-24,4.12944e-24,8.36316e-24,1.38181,1
4.91,4.3197e-16,7.16905e-24,3.70803e-24,7.53517e-24,-1.19857,1
4.92,4.26082e-16,6.43302e-24,3.29652e-24,6.78004e-24,-1.16996,1
4.93,4.31251e-16,5.78685e-24,2.99549e-24,6.11565e-24,2.61285,1
4.94,4.36356e-16,5.20189e-24,2.70971e-24,5.5135e-24,-0.348542,1
4.95,4.25245e-16,4.6698e-24,2.42516e-24,4.96518e-24,-0.656551,1
4.96,4.26732e-16,4.18961e-24,2.15951e-24,4.46962e-24,0.874201,1
4.97,4.29553e-16,3.76454e-24,1.95128e-24,4.02987e-24,-0.448884,1
4.98,4.2583e-16,3.37826e-24,1.74519e-24,3.62969e-24,2.04504,1
4.99,4.2775e-16,3.04222e-24,1.60972e-24,3.28049e-24,-0.335799,1
5,4.19178e-16,2.72452e-24,1.4244e-24,2.95016e-24,-1.98994,1
5.01,4.2059e-16,2.44349e-24,1.27432e-24,2.65721e-24,0.0448384,1
5.02,4.2913e-16,2.1929e-24,1.14752e-24,2.39541e-24,1.5685,1
5.03,4.28937e-16,1.96726e-24,1.034e-24,2.15905e-24,-2.25482,1
5.04,4.22313e-16,1.76574e-24,9.37248e-25,1.94734e-24,2.87332,1
5.05,4.32055e-16,1.58012e-24,8.30652e-25,1.75195e-24,-2.00811,1
5.06,4.19988e-16,1.41753e-24,7.5194e-25,1.58015e-24,1.58539,1
5.07,4.28594e-16,1.26757e-24,6.64182e-25,1.42156e-24,-1.48839,1
5.08,4.21906e-16,1.13722e-24,6.05619e-25,1.28276e-24,-1.79261,1
5.09,4.2828e-16,1.01717e-24,5.3796e-25,1.15497e-24,-0.288885,1
5.1,4.36098e-16,9.10868e-25,4.83925e-25,1.04131e-24,2.16722,1
5.11,4.37361e-16,8.15526e-25,4.36486e-25,9.38902e-25,1.83438,1
5.12,4.28084e-16,7.31586e-25,4.01771e-25,8.48234e-25,-3.08549,1
5.13,4.20372e-16,6.51565e-25,3.49864e-25,7.61912e-25,-0.200051,1
5.14,4.33756e-16,5.84217e-25,3.21938e-25,6.88569e-25,0.86082,1
5.15,4.34625e-16,5.21213e-25,2.84676e-25,6.19926e-25,-0.144792,1
5.16,4.30916e-16,4.65612e-25,2.56192e-25,5.58868e-25,0.291228,1
5.17,4.31541e-16,4.15773e-25,2.31249e-25,5.03855e-25,-0.692879,1
5.18,4.30288e-16,3.69968e-25,2.03945e-25,4.53097e-25,0.592382,1
5.19,4.3329e-16,3.3085e-25,1.86265e-25,4.09492e-25,0.582977,1
5.2,4.30738e-16,2.93279e-25,1.60057e-25,3.67544e-25,-0.466185,1
5.21,4.28242e-16,2.61865e-25,1.45216e-25,3.32067e-25,1.51058,1
5.22,4.30247e-16,2.34087e-25,1.34835e-25,3.00307e-25,-2.66489,1
5.23,4.23845e-16,2.08496e-25,1.21708e-25,2.70979e-25,2.9859,1
5.24,4.35449e-16,1.83886e-25,1.02561e-25,2.42871e-25,-0.502191,1
5.25,4.22824e-16,1.64985e-25,9.89489e-26,2.20497e-25,-1.31129,1
5.26,4.24958e-16,1.4505e-25,8.18281e-26,1.9739e-25,0.0155264,1
5.27,4.30605e-16,1.28525e-25,7.306e-26,1.7766e-25,1.53903,1
5.28,4.30538e-16,1.14025e-25,6.52886e-26,1.60371e-25,0.122079,1
5.29,4.24012e-16,1.01791e-25,6.19177e-26,1.45492e-25,0.911855,1
5.3,4.23495e-16,9.01444e-26,5.57445e-26,1.3125e-25,-4.64912,1
5.31,4.19668e-16,8.01391e-26,5.17824e-26,1.18795e-25,4.89251,1
5.32,4.4013e-16,7.07003e-26,4.5983e-26,1.07e-25,1.86909,1
5.33,4.19601e-16,6.16878e-26,3.74771e-26,9.60015e-26,-1.7704,1
5.34,4.11903e-16,5.40812e-26,3.22048e-26,8.62755e-26,1.09919,1
5.35,4.19326e-16,4.76876e-26,2.89053e-26,7.77537e-26,-0.621296,1
5.36,4.14767e-16,4.30369e-26,3.07626e-26,7.09998e-26,-0.479936,1
5.37,4.1736e-16,3.72622e-26,2.49803e-26,6.35192e-26,0.139934,1
5.38,4.19373e-16,3.27311e-26,2.19527e-26,5.73409e-26,-3.64533,1
5.39,4.18787e-16,2.89558e-26,2.05268e-26,5.18007e-26,1.90466,1
5.4,4.34631e-16,2.50539e-26,1.69477e-26,4.63498e-26,-0.000254658,1
5.41,4.26507e-16,2.25973e-26,1.79475e-26,4.2447e-26,0.32527,1
5.42,4.26508e-16,1.92956e-26,1.36816e-26,3.78252e-26,-2.34698,1
5.43,4.25125e-16,1.68911e-26,1.19434e-26,3.39674e-26,1.54768,1
5.44,4.35343e-16,1.48617e-26,1.04643e-26,3.05121e-26,0.716834,1
5.45,4.28708e-16,1.29718e-26,8.48235e-27,2.7291e-26,-1.69783,1
5.46,4.25657e-16,1.19335e-26,9.89594e-27,2.51199e-26,1.00994,1
5.47,4.33008e-16,1.03498e-26,8.49726e-27,2.26818e-26,0.576172,1
5.48,4.28679e-16,8.96837e-27,6.4227e-27,2.01834e-26,-0.877037,1
5.49,4.26223e-16,8.37471e-27,7.22403e-27,1.83672e-26,-2.85296,1
5.5,4.29994e-16,7.10604e-27,4.66311e-27,1.63062e-26,4.42354,1
5.51,4.42622e-16,6.99153e-27,7.20567e-27,1.53007e-26,-1.92171,1
5.52,4.23872e-16,5.8923e-27,5.28522e-27,1.36721e-26,-3.3481,1
5.53,4.32177e-16,5.30225e-27,4.75617e-27,1.22499e-26,5.42551,1
5.54,4.47148e-16,4.85789e-27,4.34737e-27,1.10713e-26,-3.29471,1
5.55,4.24137e-16,4.65254e-27,4.56551e-27,1.00504e-26,2.50201,1
5.56,4.38587e-16,4.06013e-27,3.15436e-27,8.89473e-27,0.274664,1
5.57,4.27881e-16,3.84415e-27,2.78023e-27,8.05061e-27,-1.33926,1
5.58,4.26709e-16,3.75119e-27,2.83712e-27,7.25275e-27,3.09732,1
5.59,4.32502e-16,3.52279e-27,2.84426e-27,6.70258e-27,-3.01818,1
5.6,4.19508e-16,3.29975e-27,2.55729e-27,6.07239e-27,0.87878,1
5.61,4.32564e-16,3.33017e-27,2.07299e-27,5.40083e-27,-0.420718,1
5.62,4.28795e-16,3.37272e-27,2.16357e-27,4.88161e-27,4.71425,1
5.63,4.30607e-16,3.56419e-27,2.61528e-27,4.43978e-27,-3.65971,1
5.64,4.11221e-16,3.47292e-27,2.24988e-27,3.98096e-27,1.33788,1
5.65,4.26842e-16,3.44598e-27,1.82453e-27,3.59416e-27,-2.4958,1
5.66,4.21207e-16,3.65622e-27,2.66119e-27,3.40491e-27,2.99323,1
5.67,4.31989e-16,3.48847e-27,1.62886e-27,2.93089e-27,-0.138214,1
5.68,4.19434e-16,3.57194e-27,1.79779e-27,2.67734e-27,-1.0218,1
5.69,4.20015e-16,3.64473e-27,1.61843e-27,2.4189e-27,-2.37456,1
5.7,4.24351e-16,3.76639e-27,1.66462e-27,2.18783e-27,2.04252,1
5.71,4.34672e-16,3.99415e-27,2.38485e-27,2.1105e-27,-1.039,1
5.72,4.25972e-16,4.17536e-27,1.52527e-27,1.74401e-27,-0.324379,1
5.73,4.30444e-16,4.26835e-27,2.03554e-27,1.66408e-27,-0.653425,1
5.74,4.31845e-16,4.34482e-27,1.4787e-27,1.45506e-27,1.82547,1
5.75,4.34685e-16,4.65946e-27,2.61031e-27,1.4459e-27,-1.07814,1
5.76,4.26892e-16,4.58617e-27,1.61624e-27,1.19084e-27,1.42868,1
5.77,4.31545e-16,4.657e-27,2.14298e-27,1.14684e-27,-2.11339,1
5.78,4.25466e-16,4.70362e-27,1.55594e-27,9.88557e-28,1.76296,1
5.79,4.34652e-16,4.92089e-27,1.52633e-27,8.8301e-28,1.95922,1
5.8,4.27122e-16,5.08131e-27,2.02437e-27,8.43695e-28,-0.638655,1
5.81,4.18915e-16,5.3889e-27,1.88293e-27,7.1887e-28,-2.75224,1
5.82,4.21607e-16,5.48703e-27,2.02341e-27,6.67637e-28,0.439555,1
5.83,4.33539e-16,5.58747e-27,1.76969e-27,5.8271e-28,-0.751557,1
5.84,4.31642e-16,5.72577e-27,2.07121e-27,5.58855e-28,1.06484,1
5.85,4.34911e-16,5.75779e-27,1.91519e-27,5.07904e-28,1.17206,1
5.86,4.30328e-16,5.89399e-27,2.56064e-27,5.37543e-28,-0.348985,1
5.87,4.25343e-16,5.90647e-27,2.01854e-27,4.13557e-28,-1.8226,1
5.88,4.26833e-16,6.02385e-27,2.07091e-27,3.98852e-28,1.39555,1
5.89,4.34757e-16,6.1366e-27,2.25787e-27,3.63287e-28,0.0655589,1
5.9,4.28773e-16,6.11943e-27,2.33064e-27,3.48351e-28,-0.290776,1
5.91,4.28492e-16,6.2229e-27,2.01741e-27,3.55972e-28,1.69661,1
5.92,4.29742e-16,6.47855e-27,2.04513e-27,2.64968e-28,1.6551,1
5.93,4.22572e-16,6.65008e-27,2.7492e-27,2.92054e-28,-1.8261,1
5.94,4.15692e-16,6.62892e-27,2.69451e-27,3.04362e-28,-2.09454,1
5.95,4.23424e-16,6.73811e-27,2.17253e-27,2.17754e-28,-0.317854,1
5.96,4.32483e-16,6.85287e-27,2.1624e-27,1.8443e-28,3.74848,1
5.97,4.33862e-16,6.88585e-27,2.53098e-27,2.14487e-28,-0.774132,1
5.98,4.18186e-16,6.98185e-27,2.08292e-27,1.4768e-28,-2.23518,1
5.99,4.21449e-16,7.06767e-27,2.11502e-27,1.36129e-28,-0.0940769,1
6,4.31084e-16,7.0791e-27,2.35278e-27,1.44128e-28,-3.09594,1
6.01,4.3149e-16,7.04593e-27,1.98815e-27,1.3023e-28,2.28556,1
6.02,4.45276e-16,7.10641e-27,2.89356e-27,1.90447e-28,0.457926,1
6.03,4.35326e-16,7.04818e-27,2.1107e-27,1.28307e-28,2.05299,1
6.04,4.33342e-16,7.20595e-27,2.31027e-27,9.60315e-29,-1.81141,1
6.05,4.24624e-16,7.24246e-27,2.9074e-27,1.62168e-28,2.07289,1
6.06,4.32458e-16,7.11703e-27,2.26702e-27,9.03121e-29,-1.19571,1
6.07,4.23675e-16,7.18024e-27,2.24156e-27,8.48037e-29,1.40561,1
6.08,4.28803e-16,7.19441e-27,2.72962e-27,1.29803e-28,-1.4388,1
6.09,4.22859e-16,7.31658e-27,2.28903e-27,6.19813e-29,-0.445801,1
6.1,4.29032e-16,7.49828e-27,2.56439e-27,7.16692e-29,0.758566,1
6.11,4.30953e-16,7.52148e-27,2.81236e-27,9.31209e-29,-2.15156,1
6.12,4.27708e-16,7.55675e-27,3.07484e-27,1.20759e-28,-0.242798,1
6.13,4.37113e-16,7.58576e-27,2.51049e-27,4.69551e-29,1.68964,1
6.14,4.38177e-16,7.52728e-27,2.75191e-27,9.1447e-29,-0.0607463,1
6.15,4.30897e-16,7.66674e-27,3.13766e-27,1.16903e-28,0.393795,1
6.16,4.31158e-16,7.4294e-27,2.62283e-27,6.49374e-29,0.370736,1
6.17,4.29467e-16,7.4647e-27,2.34045e-27,9.45043e-29,-1.28045,1
6.18,4.27881e-16,7.54059e-27,2.47533e-27,3.6058e-29,0.0214937,1
6.19,4.33431e-16,7.65233e-27,2.38577e-27,3.10078e-29,0.512815,1
6.2,4.33338e-16,7.71303e-27,2.69114e-27,4.30363e-29,-0.994784,1
6.21,4.31127e-16,7.60371e-27,2.36173e-27,5.06403e-29,-0.232024,1
6.22,4.35459e-16,7.7075e-27,2.62657e-27,4.56601e-29,0.891807,1
6.23,4.36471e-16,7.71062e-27,2.55014e-27,2.38639e-29,0.141475,1
6.24,4.32613e-16,7.7124e-27,2.46111e-27,3.88324e-29,1.71691,1
6.25,4.32002e-16,7.7694e-27,2.49676e-27,2.51029e-29,-0.4404,1
6.26,4.2471e-16,7.99633e-27,2.55205e-27,5.1936e-29,-0.502172,1
6.27,4.26589e-16,8.0459e-27,2.72477e-27,1.26395e-28,-1.38069,1
6.28,4.28742e-16,8.04546e-27,2.76131e-27,4.34062e-29,1.07844,1
6.29,4.34744e-16,8.11814e-27,2.86915e-27,5.19258e-29,-1.8821,1
6.3,4.30106e-16,8.12403e-27,2.81255e-27,4.74262e-29,0.427362,1
6.31,4.38356e-16,8.08805e-27,2.73103e-27,2.34694e-29,1.61865,1
6.32,4.36491e-16,8.11339e-27,2.65159e-27,2.83594e-29,-1.32481,1
6.33,4.29538e-16,8.01063e-27,2.56185e-27,2.52147e-29,-0.675769,1
6.34,4.35305e-16,8.20297e-27,2.5362e-27,1.94748e-29,5.4063,1
6.35,4.38267e-16,8.21996e-27,2.59245e-27,1.41635e-29,-5.74678,1
6.36,4.15788e-16,8.14259e-27,2.54612e-27,1.52016e-29,2.18142,1
6.37,4.41139e-16,8.34272e-27,3.04491e-27,5.68255e-29,-0.385245,1
6.38,4.31722e-16,8.23603e-27,3.1806e-27,9.30814e-29,-2.33327,1
6.39,4.33391e-16,8.18226e-27,2.76446e-27,3.26933e-29,1.23432,1
6.4,4.43745e-16,8.36107e-27,3.67597e-27,1.46855e-28,0.0452704,1
6.41,4.38335e-16,8.14993e-27,2.74479e-27,2.02806e-29,0.125109,1
6.42,4.38136e-16,8.05623e-27,2.44656e-27,3.47341e-29,-0.596349,1
6.43,4.37589e-16,7.94357e-27,2.94743e-27,4.39402e-29,0.649636,1
6.44,4.40214e-16,7.84679e-27,2.77321e-27,4.03639e-29,3.26462,1
6.45,4.37373e-16,7.87245e-27,2.64977e-27,1.91233e-29,-1.95476,1
6.46,4.23546e-16,7.81969e-27,2.32885e-27,2.06794e-29,-1.55928,1
6.47,4.3199e-16,7.79513e-27,2.87708e-27,5.34823e-29,3.75968,1
6.48,4.38833e-16,7.96085e-27,2.6723e-27,3.45026e-29,-1.87591,1
6.49,4.22932e-16,7.86158e-27,2.64719e-27,1.80977e-29,-2.01614,1
6.5,4.31017e-16,7.90865e-27,2.37917e-27,3.23658e-29,1.41141,1
6.51,4.39886e-16,7.98103e-27,2.39703e-27,3.59676e-29,2.41257,1
6.52,4.33764e-16,8.13731e-27,3.15005e-27,5.33315e-29,-2.92226,1
6.53,4.23545e-16,7.88338e-27,2.44968e-27,2.68612e-29,-0.604489,1
6.54,4.36295e-16,8.09385e-27,2.92518e-27,2.30758e-29,0.263934,1
6.55,4.38948e-16,8.16599e-27,3.15944e-27,8.27318e-29,-0.477573,1
6.56,4.37793e-16,8.10025e-27,2.76162e-27,4.38402e-29,0.785013,1
6.57,4.39894e-16,7.98022e-27,2.55625e-27,2.60116e-29,2.96042,1
6.58,4.36467e-16,8.0186e-27,2.50459e-27,2.62719e-29,-2.9283,1
6.59,4.23918e-16,8.08153e-27,2.82284e-27,3.17987e-29,0.290515,1
6.6,4.36706e-16,8.06967e-27,2.48949e-27,1.38251e-29,-1.57826,1
6.61,4.35441e-16,8.14113e-27,2.6171e-27,1.65694e-29,1.06917,1
6.62,4.42423e-16,8.09281e-27,2.46571e-27,1.78796e-29,0.748456,1
6.63,4.37743e-16,8.29055e-27,2.45441e-27,2.84548e-29,0.963031,1
6.64,4.34491e-16,8.26256e-27,2.47502e-27,1.00934e-29,2.0987,1
6.65,4.30347e-16,8.26949e-27,2.61862e-27,1.95519e-29,-2.34309,1
6.66,4.21501e-16,8.2572e-27,2.56163e-27,1.86885e-29,-1.47029,1
6.67,4.31614e-16,8.15464e-27,2.59055e-27,1.64492e-29,0.242748,1
6.68,4.38054e-16,8.23973e-27,2.81547e-27,2.65499e-29,4.33783,1
6.69,4.36994e-16,8.19388e-27,3.20976e-27,7.44053e-29,-1.84749,1
6.7,4.18826e-16,8.20854e-27,2.49222e-27,1.16714e-29,-2.67037,1
6.71,4.26709e-16,8.28417e-27,2.71479e-27,1.4686e-29,-0.84048,1
6.72,4.38416e-16,8.46897e-27,3.21182e-27,5.29988e-29,2.47125,1
6.73,4.42133e-16,8.43617e-27,2.81979e-27,1.02384e-29,0.879368,1
6.74,4.3147e-16,8.33301e-27,2.76985e-27,1.49783e-29,0.369442,1
6.75,4.27709e-16,8.41043e-27,3.05841e-27,2.85819e-29,-0.223448,1
6.76,4.26134e-16,8.28332e-27,2.49436e-27,4.58534e-29,-2.20233,1
6.77,4.27089e-16,8.25708e-27,2.55771e-27,5.1006e-29,1.55812,1
6.78,4.36706e-16,8.32696e-27,2.49856e-27,4.31866e-29,-0.00132415,1
6.79,4.30006e-16,8.4255e-27,2.99712e-27,3.14188e-29,-0.190203,1
6.8,4.30012e-16,8.41309e-27,2.56562e-27,1.96635e-29,1.47667,1
6.81,4.30832e-16,8.47949e-27,2.90911e-27,3.0029e-29,0.21138,1
6.82,4.24562e-16,8.37148e-27,2.59127e-27,2.77158e-29,-0.503767,1
6.83,4.23667e-16,8.404e-27,3.53523e-27,1.13956e-28,-1.33444,1
6.84,4.25812e-16,8.38953e-27,2.65097e-27,1.96115e-29,-0.131525,1
6.85,4.31571e-16,8.35453e-27,2.70124e-27,2.12554e-29,-1.00936,1
6.86,4.32139e-16,8.27762e-27,2.68744e-27,1.11393e-29,2.38105,1
6.87,4.36545e-16,8.34019e-27,2.54925e-27,2.15187e-29,-0.370691,1
6.88,4.26393e-16,8.37983e-27,2.72261e-27,1.24129e-29,-1.64726,1
6.89,4.27979e-16,8.53087e-27,2.54744e-27,3.38117e-29,2.44564,1
6.9,4.35147e-16,8.71114e-27,2.54486e-27,5.52015e-29,0.289261,1
6.91,4.24759e-16,8.60043e-27,2.60036e-27,1.90928e-29,0.322032,1
6.92,4.23534e-16,8.66261e-27,2.77611e-27,3.01595e-29,-3.10431,1
6.93,4.22175e-16,8.57513e-27,2.75899e-27,2.99948e-29,-0.21604,1
6.94,4.357e-16,8.63383e-27,2.72403e-27,2.75472e-29,1.55601,1
6.95,4.36643e-16,8.568e-27,2.91089e-27,3.65942e-29,0.133884,1
6.96,4.29953e-16,8.65161e-27,3.0847e-27,5.35906e-29,-3.83591,1
6.97,4.29378e-16,8.53026e-27,2.90442e-27,1.66686e-29,2.97944,1
6.98,4.46506e-16,8.62608e-27,2.51821e-27,6.47883e-29,-0.0565588,1
6.99,4.33587e-16,8.57894e-27,2.65069e-27,3.66969e-29,-0.641894,1
7,4.33833e-16,8.63945e-27,2.86659e-27,3.95634e-29,-1.06792,1
7.01,4.36636e-16,8.48627e-27,2.80919e-27,2.85869e-29,0.162457,1
7.02,4.41349e-16,8.41954e-27,2.48626e-27,2.3127e-29,2.80305,1
7.03,4.40633e-16,8.36591e-27,2.6571e-27,1.56747e-29,-1.25091,1
7.04,4.28619e-16,8.43947e-27,3.20257e-27,8.11964e-29,-2.01536,1
7.05,4.34048e-16,8.16399e-27,2.70332e-27,2.07068e-29,2.04378,1
7.06,4.42976e-16,7.99747e-27,2.63986e-27,1.34825e-29,1.12629,1
7.07,4.34104e-16,8.07756e-27,2.42273e-27,3.43015e-29,-3.62742,1
7.08,4.29269e-16,8.28237e-27,3.16399e-27,8.92503e-29,0.0434705,1
7.09,4.45426e-16,8.12442e-27,3.13755e-27,7.01803e-29,4.87571,1
7.1,4.45233e-16,8.2422e-27,2.73037e-27,1.6402e-29,1.27449,1
7.11,4.24534e-16,8.16097e-27,2.82992e-27,2.39291e-29,-0.12541,1
7.12,4.19191e-16,8.10179e-27,2.55262e-27,1.53324e-29,-3.36264,1
7.13,4.19717e-16,8.09281e-27,2.69979e-27,1.39794e-29,0.0597998,1
7.14,4.34322e-16,8.07578e-27,2.99007e-27,4.74074e-29,2.1594,1
7.15,4.34063e-16,8.15367e-27,2.79016e-27,2.18147e-29,-3.99582,1
7.16,4.24888e-16,8.22314e-27,2.65665e-27,2.10436e-29,1.4642,1
7.17,4.42572e-16,8.1708e-27,2.74501e-27,1.94691e-29,2.01556,1
7.18,4.36185e-16,8.14703e-27,2.56849e-27,1.75522e-29,1.25115,1
7.19,4.27567e-16,8.24873e-27,2.87403e-27,2.07142e-29,-2.0328,1
7.2,4.22284e-16,8.23807e-27,2.69248e-27,5.51623e-29,-0.719026,1
7.21,4.31046e-16,8.3372e-27,2.60669e-27,1.06224e-29,2.36511,1
7.22,4.34168e-16,8.34065e-27,2.61963e-27,1.22772e-29,-2.52637,1
7.23,4.24137e-16,8.47108e-27,3.59031e-27,1.16069e-28,1.07043,1
7.24,4.3513e-16,8.22936e-27,2.51161e-27,5.12554e-29,-0.71702,1
7.25,4.30521e-16,8.44703e-27,3.64985e-27,1.20039e-28,-0.944759,1
7.26,4.33631e-16,8.22849e-27,2.58099e-27,9.72592e-30,1.10102,1
7.27,4.37766e-16,8.23355e-27,2.69432e-27,1.39165e-29,0.895045,1
7.28,4.32999e-16,8.28225e-27,2.67789e-27,2.0538e-29,-1.01011,1
7.29,4.29158e-16,8.28143e-27,2.60495e-27,1.88239e-29,2.39604,1
7.3,4.33537e-16,8.36031e-27,2.64704e-27,1.13852e-29,-2.95757,1
7.31,4.23392e-16,8.56804e-27,2.89891e-27,4.99377e-29,-0.999174,1
7.32,4.36296e-16,8.46657e-27,2.61661e-27,3.91986e-29,1.13095,1
7.33,4.407e-16,8.41744e-27,2.59362e-27,1.28034e-29,1.79512,1
7.34,4.35771e-16,8.49283e-27,2.58841e-27,5.12518e-29,1.03089,1
7.35,4.28087e-16,8.38304e-27,2.65531e-27,1.23528e-29,-1.44701,1
7.36,4.23718e-16,8.3129e-27,2.56578e-27,1.67985e-29,0.820816,1
7.37,4.2994e-16,8.39379e-27,2.45501e-27,4.22543e-29,0.225257,1
7.38,4.26439e-16,8.55563e-27,2.72473e-27,2.01977e-29,-1.81669,1
7.39,4.25481e-16,8.29869e-27,2.59812e-27,1.35459e-29,1.60984,1
7.4,4.33354e-16,8.1802e-27,3.16169e-27,8.74635e-29,-2.85268,1
7.41,4.26488e-16,7.9856e-27,2.68619e-27,2.85879e-29,1.51573,1
7.42,4.39012e-16,8.04884e-27,2.69234e-27,4.62379e-29,-0.751562,1
7.43,4.32457e-16,8.20677e-27,2.88178e-27,3.42059e-29,-1.29106,1
7.44,4.35731e-16,8.28501e-27,2.48379e-27,2.89301e-29,-1.62436,1
7.45,4.41431e-16,8.44741e-27,2.54515e-27,1.77377e-29,2.99713,1
7.46,4.48719e-16,8.33868e-27,2.6311e-27,3.06892e-29,2.09314,1
7.47,4.35662e-16,8.25535e-27,2.66557e-27,1.56219e-29,0.14031,1
7.48,4.2673e-16,8.32972e-27,2.42314e-27,3.60352e-29,-0.927548,1
7.49,4.26132e-16,8.39291e-27,2.57717e-27,1.75301e-29,-0.556858,1
7.5,4.30122e-16,8.40905e-27,2.74876e-27,2.55479e-29,-1.1792,1
7.51,4.3253e-16,8.25957e-27,2.6744e-27,1.47675e-29,0.649521,1
7.52,4.37692e-16,8.28149e-27,2.73695e-27,2.06951e-29,0.205258,1
7.53,4.34867e-16,8.22223e-27,2.70337e-27,1.7793e-29,0.809141,1
7.54,4.33976e-16,8.27762e-27,3.23138e-27,7.35259e-29,-2.39733,1
7.55,4.30493e-16,8.28388e-27,2.79255e-27,3.66921e-29,0.530086,1
7.56,4.41067e-16,8.30576e-27,2.86868e-27,4.42822e-29,3.83148,1
7.57,4.38741e-16,8.32781e-27,2.49118e-27,1.90982e-29,-1.93147,1
7.58,4.22551e-16,8.2925e-27,2.51122e-27,1.90507e-29,-1.6259,1
7.59,4.30873e-16,8.22359e-27,2.50106e-27,2.29954e-29,-0.341527,1
7.6,4.37995e-16,8.24637e-27,2.51789e-27,2.99541e-29,1.39688,1
7.61,4.39496e-16,8.37895e-27,2.55558e-27,1.90674e-29,1.17335,1
7.62,4.33441e-16,8.42181e-27,2.56486e-27,4.101e-29,-0.914086,1
7.63,4.28414e-16,8.37802e-27,2.51761e-27,5.17081e-29,0.826557,1
7.64,4.32366e-16,8.35961e-27,3.16623e-27,6.1593e-29,-0.29364,1
7.65,4.28822e-16,8.31364e-27,2.52051e-27,1.7545e-29,-1.61374,1
7.66,4.30085e-16,8.18828e-27,2.8998e-27,3.30845e-29,1.21541,1
7.67,4.37139e-16,8.1392e-27,2.44327e-27,1.31783e-29,-2.84407,1
7.68,4.3189e-16,8.30091e-27,2.93177e-27,3.30256e-29,1.8046,1
7.69,4.44533e-16,8.26119e-27,2.70802e-27,2.74272e-29,-0.562043,1
7.7,4.36653e-16,8.44427e-27,2.38541e-27,2.96222e-29,0.0546303,1
7.71,4.39121e-16,8.36073e-27,2.95089e-27,4.38293e-29,-0.992028,1
7.72,4.38881e-16,8.40707e-27,2.66926e-27,3.42595e-29,1.9608,1
7.73,4.43279e-16,8.33144e-27,2.76116e-27,3.17452e-29,0.0193966,1
7.74,4.34754e-16,8.41108e-27,2.84276e-27,2.35205e-29,0.646662,1
7.75,4.3467e-16,8.39086e-27,2.84469e-27,8.7548e-30,-1.32718,1
7.76,4.31877e-16,8.45549e-27,2.96437e-27,2.58154e-29,2.24432,1
7.77,4.37686e-16,8.53214e-27,2.93412e-27,3.2233e-29,-0.949467,1
7.78,4.28078e-16,8.51286e-27,2.59725e-27,1.92533e-29,0.474461,1
7.79,4.32182e-16,8.50456e-27,2.47786e-27,8.02107e-29,-0.911103,1
7.8,4.30141e-16,8.48372e-27,2.76226e-27,2.01134e-29,-3.81238,1
7.81,4.34096e-16,8.61828e-27,2.92193e-27,3.79846e-29,1.19769,1
7.82,4.51301e-16,8.30786e-27,2.48093e-27,1.72695e-29,1.19506,1
7.83,4.4596e-16,8.28021e-27,3.04412e-27,4.49705e-29,2.15358,1
7.84,4.40694e-16,8.20706e-27,2.51941e-27,1.9511e-29,-0.725028,1
7.85,4.31403e-16,8.34478e-27,2.7473e-27,1.06275e-28,0.776251,1
7.86,4.34554e-16,8.35371e-27,2.89237e-27,3.40584e-29,-1.94775,1
7.87,4.31206e-16,8.28602e-27,2.81594e-27,1.00792e-28,0.871443,1
7.88,4.39772e-16,8.30581e-27,3.10176e-27,3.64258e-29,-0.340534,1
7.89,4.35973e-16,8.31097e-27,2.97072e-27,3.9078e-29,0.427174,1
7.9,4.37462e-16,8.24437e-27,2.68037e-27,9.01866e-30,-0.260673,1
7.91,4.35602e-16,8.28165e-27,2.53534e-27,1.34503e-29,0.748157,1
7.92,4.3674e-16,8.17942e-27,2.65267e-27,1.19114e-29,-0.822946,1
7.93,4.33497e-16,8.01042e-27,2.92804e-27,3.95828e-29,2.50009,1
7.94,4.37094e-16,8.04801e-27,2.61549e-27,1.7369e-29,-2.2855,1
7.95,4.26433e-16,8.24413e-27,3.34784e-27,1.03489e-28,0.806227,1
7.96,4.36407e-16,8.18414e-27,2.66126e-27,1.77421e-29,-1.88846,1
7.97,4.32917e-16,8.29019e-27,2.66709e-27,3.60892e-29,-1.12433,1
7.98,4.41249e-16,8.35464e-27,2.68672e-27,1.53819e-29,2.16113,1
7.99,4.46267e-16,8.42275e-27,3.10288e-27,4.20666e-29,-0.297353,1
8,4.36826e-16,8.42367e-27,2.65624e-27,2.05999e-29,2.63164,1
8.01,4.38129e-16,8.33405e-27,3.03878e-27,2.12963e-29,-1.77034,1
8.02,4.26895e-16,8.30199e-27,2.64597e-27,9.19225e-29,0.173625,1
8.03,4.34589e-16,8.34049e-27,2.95961e-27,3.44529e-29,1.13772,1
8.04,4.33835e-16,8.50404e-27,2.60474e-27,1.52301e-29,-0.186125,1
8.05,4.28955e-16,8.19488e-27,2.79421e-27,1.70724e-29,0.733895,1
8.06,4.29755e-16,8.17055e-27,2.51367e-27,2.88342e-29,-1.00107,1
8.07,4.26624e-16,8.32315e-27,2.85803e-27,2.48714e-29,2.00635,1
8.08,4.30938e-16,8.56057e-27,2.7747e-27,1.64166e-29,-1.77249,1
8.09,4.22462e-16,8.48586e-27,2.60414e-27,6.56227e-29,-1.82149,1
8.1,4.30085e-16,8.5069e-27,3.40529e-27,1.07309e-28,2.85632,1
8.11,4.38064e-16,8.39973e-27,2.80672e-27,1.06021e-29,-1.31077,1
8.12,4.25899e-16,8.41841e-27,2.80479e-27,2.69472e-29,0.256632,1
8.13,4.31556e-16,8.42415e-27,3.02511e-27,3.5069e-29,0.935608,1
8.14,4.30451e-16,8.54371e-27,3.48277e-27,1.15593e-28,-1.13966,1
8.15,4.26461e-16,8.42916e-27,2.77153e-27,2.24505e-29,-1.25519,1
8.16,4.31378e-16,8.29752e-27,2.66467e-27,1.05773e-29,1.0904,1
8.17,4.36861e-16,8.33459e-27,2.83338e-27,1.16971e-29,2.43325,1
8.18,4.32149e-16,8.32512e-27,2.52855e-27,3.44016e-29,-1.01681,1
8.19,4.21883e-16,8.41524e-27,3.77232e-27,1.28348e-28,-0.283316,1
8.2,4.26217e-16,8.39463e-27,2.6799e-27,7.96022e-30,1.85551,1
8.21,4.27428e-16,8.5199e-27,4.24327e-27,2.04461e-28,-1.49035,1
8.22,4.19642e-16,8.09355e-27,2.53224e-27,1.43541e-29,-2.39939,1
8.23,4.2599e-16,8.1374e-27,2.66187e-27,1.35104e-29,1.97139,1
8.24,4.36463e-16,8.08258e-27,2.54291e-27,4.88841e-29,-0.510337,1
8.25,4.28025e-16,8.05856e-27,2.54469e-27,2.4883e-29,0.14634,1
8.26,4.3022e-16,8.21246e-27,3.00786e-27,5.80535e-29,-0.274626,1
8.27,4.29592e-16,8.00087e-27,2.69124e-27,3.22108e-29,-0.160625,1
8.28,4.30775e-16,8.12284e-27,2.97725e-27,2.31486e-29,-1.75055,1
8.29,4.31468e-16,8.16304e-27,2.67964e-27,8.90251e-30,-2.13134,1
8.3,4.39156e-16,8.14775e-27,2.52155e-27,1.60938e-29,1.54655,1
8.31,4.48719e-16,8.20347e-27,2.57038e-27,2.21215e-29,2.38824,1
8.32,4.41885e-16,8.28263e-27,2.53655e-27,1.55673e-29,-0.276572,1
8.33,4.31578e-16,8.21492e-27,2.59788e-27,1.57766e-29,0.405332,1
8.34,4.32775e-16,8.28566e-27,2.56449e-27,1.21492e-29,1.45415,1
8.35,4.31028e-16,8.25964e-27,2.46747e-27,2.91206e-29,-2.32799,1
8.36,4.2485e-16,8.17848e-27,3.06805e-27,3.1151e-29,0.218869,1
8.37,4.34976e-16,8.27155e-27,2.61363e-27,1.7007e-29,1.55663,1
8.38,4.34026e-16,8.10644e-27,2.69756e-27,1.81998e-29,1.30431,1
8.39,4.27374e-16,8.20135e-27,2.7778e-27,2.53327e-29,-5.4788,1
8.4,4.21871e-16,8.24379e-27,2.70319e-27,9.88084e-30,4.30426,1
8.41,4.46324e-16,8.3e-27,2.59232e-27,6.57248e-29,0.0467724,1
8.42,4.27906e-16,8.30891e-27,2.62329e-27,3.06927e-29,-2.44588,1
8.43,4.27706e-16,8.17955e-27,2.6742e-27,1.87925e-29,1.91394,1
8.44,4.3843e-16,8.11071e-27,2.82078e-27,2.41646e-29,1.40395,1
8.45,4.30196e-16,8.29002e-27,2.88666e-27,2.32794e-29,-4.0426,1
8.46,4.2424e-16,8.32265e-27,2.68423e-27,1.49216e-29,1.37553,1
8.47,4.42113e-16,8.37773e-27,2.58152e-27,1.70351e-29,-1.05691,1
8.48,4.36114e-16,8.45862e-27,3.1189e-27,5.26248e-29,1.39516,1
8.49,4.40772e-16,8.25636e-27,2.83105e-27,4.39579e-29,1.56427,1
8.5,4.34707e-16,8.41298e-27,2.55696e-27,8.00925e-29,0.540814,1
8.51,4.28012e-16,8.32583e-27,2.8253e-27,3.81769e-29,-2.484,1
8.52,4.2571e-16,8.245e-27,2.92192e-27,4.02458e-29,1.11722,1
8.53,4.36554e-16,8.30648e-27,2.51651e-27,4.85888e-29,-1.85483,1
8.54,4.3173e-16,8.34926e-27,2.55919e-27,2.1895e-29,1.65267,1
8.55,4.3989e-16,8.4006e-27,2.58121e-27,1.26682e-29,-2.27731,1
8.56,4.32738e-16,8.20556e-27,3.2708e-27,1.00903e-28,0.261723,1
8.57,4.42822e-16,8.20199e-27,2.72132e-27,5.27723e-29,0.38987,1
8.58,4.41666e-16,8.11713e-27,2.75072e-27,1.94813e-29,1.30679,1
8.59,4.39951e-16,8.2209e-27,2.57498e-27,2.01506e-29,-0.222753,1
8.6,4.34276e-16,8.17404e-27,2.51871e-27,1.88926e-29,0.523449,1
8.61,4.35246e-16,8.18199e-27,2.44613e-27,2.7521e-29,0.347438,1
8.62,4.32979e-16,8.13964e-27,2.59874e-27,1.59396e-29,-0.894181,1
8.63,4.3148e-16,8.3211e-27,2.75539e-27,1.31896e-29,2.76889,1
8.64,4.35373e-16,8.41793e-27,3.00615e-27,3.43979e-29,-0.974329,1
8.65,4.23643e-16,8.22433e-27,2.62016e-27,1.34946e-29,0.334961,1
8.66,4.27811e-16,8.2031e-27,2.53361e-27,1.28068e-29,-2.19373,1
8.67,4.26383e-16,8.3683e-27,2.64713e-27,6.32335e-29,-1.62914,1
8.68,4.35946e-16,8.38809e-27,2.58402e-27,4.02105e-29,2.12896,1
8.69,4.43166e-16,8.47909e-27,2.60004e-27,4.31384e-29,-0.398892,1
8.7,4.33928e-16,8.42998e-27,2.48127e-27,3.40199e-29,-2.21419,1
8.71,4.35666e-16,8.29243e-27,2.55304e-27,1.88474e-29,4.46923,1
8.72,4.45531e-16,8.35352e-27,2.95909e-27,4.18565e-29,0.208368,1
8.73,4.26471e-16,8.2277e-27,2.77388e-27,1.84942e-29,-2.46437,1
8.74,4.25584e-16,8.25814e-27,2.69682e-27,2.50926e-29,0.0575204,1
8.75,4.36337e-16,8.4647e-27,2.81372e-27,1.88988e-29,1.09892,1
8.76,4.36086e-16,8.40693e-27,2.59911e-27,1.39269e-29,1.33224,1
8.77,4.31346e-16,8.33775e-27,2.95699e-27,3.39141e-29,-4.60858,1
8.78,4.25675e-16,8.41113e-27,2.90662e-27,3.70077e-29,5.01068,1
8.79,4.4624e-16,8.50242e-27,3.25172e-27,6.31623e-29,-2.25221,1
8.8,4.24948e-16,8.39916e-27,2.68257e-27,1.33116e-29,-2.68932,1
8.81,4.34739e-16,8.27087e-27,2.55831e-27,1.10903e-29,2.8272,1
8.82,4.46753e-16,8.30493e-27,2.66841e-27,1.88539e-29,2.03847,1
8.83,4.3447e-16,8.21627e-27,2.67155e-27,1.4303e-29,1.02977,1
8.84,4.25791e-16,8.34045e-27,2.6929e-27,2.30581e-29,-2.66439,1
8.85,4.21451e-16,8.21491e-27,2.5906e-27,1.97748e-29,-0.726243,1
8.86,4.32987e-16,8.17102e-27,2.54911e-27,6.00117e-29,-0.911836,1
8.87,4.36155e-16,8.05385e-27,2.70899e-27,2.30787e-29,0.439664,1
8.88,4.40168e-16,8.11803e-27,2.59648e-27,5.13305e-29,-0.240618,1
8.89,4.38241e-16,8.00952e-27,2.52044e-27,4.76726e-29,4.37853,1
8.9,4.39298e-16,8.14418e-27,2.72928e-27,2.39965e-29,-3.50348,1
8.91,4.2087e-16,8.18606e-27,2.47264e-27,3.72973e-29,1.04399,1
8.92,4.36151e-16,8.31211e-27,2.53601e-27,4.24624e-29,-0.833386,1
8.93,4.31645e-16,8.57418e-27,3.36578e-27,7.46568e-29,-2.54984,1
8.94,4.35272e-16,8.341e-27,2.63991e-27,1.71723e-29,2.48892,1
8.95,4.46661e-16,8.28132e-27,2.70954e-27,1.17867e-29,0.919611,1
8.96,4.35814e-16,8.24095e-27,2.8083e-27,1.77032e-29,-1.71442,1
8.97,4.31843e-16,8.4826e-27,2.74462e-27,2.19882e-29,1.86873,1
8.98,4.39376e-16,8.46745e-27,2.67968e-27,1.15993e-29,0.81683,1
8.99,4.31316e-16,8.49532e-27,2.718e-27,2.47407e-29,-0.187845,1
9,4.27821e-16,8.31517e-27,2.81876e-27,2.44596e-29,-1.98316,1
9.01,4.28626e-16,8.25853e-27,2.81196e-27,3.32639e-29,-2.52599,1
9.02,4.37298e-16,8.21273e-27,2.81779e-27,4.09692e-29,5.78406,1
9.03,4.48631e-16,8.22383e-27,2.60705e-27,3.01171e-29,-2.05685,1
9.04,4.24101e-16,8.2295e-27,2.60097e-27,2.50162e-29,1.06586,1
9.05,4.33007e-16,8.25045e-27,2.56242e-27,1.89834e-29,-2.39594,1
9.06,4.2844e-16,8.1235e-27,2.6141e-27,1.46114e-29,2.10883,1
9.07,4.38957e-16,8.09099e-27,2.61026e-27,1.20863e-29,-0.133346,1
9.08,4.29892e-16,8.2944e-27,2.59427e-27,1.96806e-29,2.33555,1
9.09,4.30466e-16,8.23126e-27,2.80048e-27,2.80791e-29,-1.13569,1
9.1,4.20641e-16,8.38889e-27,2.81292e-27,4.01027e-29,-1.32653,1
9.11,4.25474e-16,8.33068e-27,2.81373e-27,3.06559e-29,-0.977766,1
9.12,4.31193e-16,8.40504e-27,3.00333e-27,3.60276e-29,-0.389903,1
9.13,4.35451e-16,8.45044e-27,2.70181e-27,1.82445e-29,1.61911,1
9.14,4.37156e-16,8.38232e-27,2.86962e-27,3.69299e-29,3.72216,1
9.15,4.3019e-16,8.52479e-27,2.70322e-27,5.10544e-29,-3.54641,1
9.16,4.14753e-16,8.58174e-27,2.56042e-27,3.68655e-29,0.443733,1
9.17,4.30002e-16,8.47525e-27,3.03262e-27,5.57059e-29,-3.02023,1
9.18,4.28103e-16,8.4766e-27,2.7268e-27,1.49751e-29,2.165,1
9.19,4.41435e-16,8.4699e-27,2.75884e-27,1.71669e-29,-0.448856,1
9.2,4.3208e-16,8.51452e-27,2.62009e-27,9.1279e-30,-0.206929,1
9.21,4.34029e-16,8.46047e-27,2.87415e-27,2.95378e-29,0.120983,1
9.22,4.34929e-16,8.40689e-27,2.83005e-27,2.31471e-29,2.67397,1
9.23,4.34403e-16,8.35329e-27,2.67328e-27,4.36491e-29,-2.22591,1
9.24,4.2309e-16,8.69126e-27,4.78682e-27,2.99406e-28,0.0978226,1
9.25,4.32722e-16,8.47383e-27,3.35154e-27,9.10717e-29,-0.716534,1
9.26,4.32299e-16,8.17819e-27,2.68517e-27,1.76468e-29,0.615575,1
9.27,4.35419e-16,8.21812e-27,3.15316e-27,3.91667e-29,1.37983,1
9.28,4.32755e-16,8.10979e-27,2.777e-27,1.97297e-29,-0.94954,1
9.29,4.26865e-16,8.06571e-27,3.19076e-27,6.30494e-29,-0.231631,1
9.3,4.30957e-16,8.02924e-27,2.67427e-27,1.97089e-29,-2.66973,1
9.31,4.31958e-16,7.9565e-27,2.88521e-27,6.26353e-29,1.72674,1
9.32,4.43806e-16,7.89837e-27,2.52205e-27,3.68587e-29,1.38171,1
9.33,4.36273e-16,8.14532e-27,2.6325e-27,7.83875e-30,-0.58359,1
9.34,4.30327e-16,8.16025e-27,2.56387e-27,1.94366e-29,-1.99012,1
9.35,4.32853e-16,8.25439e-27,2.86901e-27,1.59054e-29,2.83989,1
9.36,4.41642e-16,8.17502e-27,2.86733e-27,3.33119e-29,0.253859,1
9.37,4.29446e-16,8.21542e-27,2.75032e-27,2.22462e-29,-0.713549,1
9.38,4.28359e-16,8.21418e-27,2.5666e-27,1.56302e-29,-0.527853,1
9.39,4.31437e-16,8.16954e-27,2.43484e-27,3.04959e-29,0.541546,1
9.4,4.33727e-16,8.19167e-27,2.67209e-27,9.9652e-30,-2.8468,1
9.41,4.31391e-16,8.16246e-27,2.5943e-27,1.36182e-29,3.5117,1
9.42,4.44031e-16,8.27587e-27,2.7665e-27,1.57449e-29,-1.2517,1
9.43,4.28967e-16,7.93633e-27,2.73936e-27,1.83381e-29,-0.466009,1
9.44,4.34405e-16,7.90325e-27,2.45808e-27,3.18626e-29,-0.228222,1
9.45,4.36438e-16,8.04321e-27,2.89684e-27,3.07529e-29,5.78428,1
9.46,4.37437e-16,7.93219e-27,2.60017e-27,7.22732e-29,-1.19161,1
9.47,4.13518e-16,7.92596e-27,2.55208e-27,2.79791e-29,-1.85404,1
9.48,4.18505e-16,8.02005e-27,2.66872e-27,1.80364e-29,-1.78615,1
9.49,4.26411e-16,8.04316e-27,2.55681e-27,1.27699e-29,-0.97945,1
9.5,4.34165e-16,8.10304e-27,2.63883e-27,1.92579e-29,1.12043,1
9.51,4.3846e-16,8.04259e-27,2.62946e-27,2.93117e-29,-0.417983,1
9.52,4.33602e-16,7.95763e-27,2.63814e-27,3.21742e-29,-0.167201,1
9.53,4.35422e-16,7.9037e-27,2.47195e-27,4.34311e-29,1.8235,1
9.54,4.36151e-16,8.04823e-27,2.70543e-27,1.03674e-29,1.37241,1
9.55,4.2834e-16,8.21744e-27,2.61527e-27,4.19918e-29,-2.2434,1
9.56,4.22541e-16,8.35429e-27,2.81335e-27,2.22517e-29,-0.253353,1
9.57,4.32238e-16,8.15478e-27,2.66373e-27,1.14265e-29,1.15803,1
9.58,4.33336e-16,8.39618e-27,2.73937e-27,1.96346e-29,-2.80764,1
9.59,4.28375e-16,8.42092e-27,2.51839e-27,1.79878e-29,2.54236,1
9.6,4.4075e-16,8.36724e-27,2.82802e-27,2.57778e-29,-0.518764,1
9.61,4.29822e-16,8.19743e-27,2.88166e-27,2.94381e-29,-0.248288,1
9.62,4.32064e-16,8.21506e-27,2.68726e-27,1.28339e-29,3.40801,1
9.63,4.33139e-16,8.08712e-27,2.53983e-27,2.06498e-29,-3.24562,1
9.64,4.18864e-16,8.34564e-27,3.19813e-27,6.52784e-29,-0.742525,1
9.65,4.32915e-16,8.32039e-27,3.20545e-27,6.61228e-29,0.721848,1
9.66,4.36153e-16,8.16895e-27,3.17522e-27,8.41703e-29,0.283942,1
9.67,4.33028e-16,8.27908e-27,2.98641e-27,5.1203e-29,0.215228,1
9.68,4.31802e-16,8.02394e-27,2.70642e-27,1.66192e-29,1.01386,1
9.69,4.30874e-16,8.50488e-27,3.52349e-27,3.61828e-28,-1.3311,1
9.7,4.2655e-16,8.34589e-27,2.6517e-27,4.67184e-29,-0.15132,1
9.71,4.32304e-16,8.48253e-27,2.66253e-27,1.46078e-29,0.113258,1
9.72,4.32959e-16,8.54379e-27,2.87998e-27,4.09645e-29,2.35317,1
9.73,4.32469e-16,8.4255e-27,2.69712e-27,1.10554e-29,-5.38211,1
9.74,4.22527e-16,8.386e-27,3.40522e-27,7.7891e-29,2.87514,1
9.75,4.46561e-16,8.3946e-27,2.81357e-27,3.24217e-29,-0.853396,1
9.76,4.34081e-16,8.43087e-27,3.15074e-27,5.38277e-29,3.14015,1
9.77,4.37817e-16,8.54426e-27,2.65772e-27,2.31803e-29,-3.12751,1
9.78,4.24487e-16,8.40079e-27,2.67703e-27,3.84102e-29,0.409112,1
9.79,4.38192e-16,8.52746e-27,3.19176e-27,7.01701e-29,2.49846,1
9.8,4.36406e-16,8.55372e-27,2.73115e-27,2.75556e-29,-0.566293,1
9.81,4.25769e-16,8.3551e-27,2.64504e-27,1.95783e-29,-0.225219,1
9.82,4.28194e-16,8.38534e-27,2.62382e-27,9.07203e-30,-1.27327,1
9.83,4.2916e-16,8.34654e-27,2.672e-27,9.77767e-30,-0.756265,1
9.84,4.34695e-16,8.44573e-27,2.81836e-27,1.73977e-29,0.901518,1
9.85,4.38007e-16,8.44483e-27,2.52199e-27,2.24561e-29,-2.08735,1
9.86,4.34094e-16,8.70588e-27,3.22954e-27,7.08118e-29,0.536348,1
9.87,4.43348e-16,8.36198e-27,2.64754e-27,1.72412e-29,2.43581,1
9.88,4.40983e-16,8.29446e-27,2.9399e-27,4.15488e-29,-0.625579,1
9.89,4.30497e-16,8.59639e-27,4.59903e-27,2.87673e-28,-1.06352,1
9.9,4.33207e-16,8.28254e-27,3.05437e-27,4.6231e-29,2.78152,1
9.91,4.37864e-16,8.23966e-27,2.64836e-27,1.83995e-29,0.736584,1
9.92,4.26014e-16,8.39049e-27,2.93496e-27,1.32065e-28,-2.868,1
9.93,4.22899e-16,8.50056e-27,3.21497e-27,2.87193e-29,-0.499785,1
9.94,4.35386e-16,8.47052e-27,2.68878e-27,1.67289e-29,0.404556,1
9.95,4.37573e-16,8.47281e-27,3.33274e-27,7.23651e-29,0.308436,1
9.96,4.3581e-16,8.48572e-27,2.80055e-27,2.15311e-29,-0.0362388,1
9.97,4.3447e-16,8.31189e-27,2.53028e-27,1.03547e-29,1.71458,1
9.98,4.34627e-16,8.3321e-27,2.85032e-27,2.84885e-29,-1.87985,1
9.99,4.27301e-16,8.30194e-27,2.75656e-27,1.85983e-29,4.17629,1
10,4.35487e-16,8.33533e-27,2.71941e-27,0,4.17629,1
10,4.35487e-16,8.34803e-27,2.10556e-27,1.04915e-29,1.26343e-13,1


==> graph_data/Blakemore/b=0,3/temps_long_impli.csv <==
This is the first cell in the first column.
Description ,Derive-diffusion, schéma couplé.
Eta,1.5
Pas de temps ref,0.01
Nombre d'itérations effectif,1001
Maillage,mesh2_4
Finesse de maillage,0.0078125

Temps,Entropy,Diff_eq_L2,Weak_entropy,Diff_end_L2,Esti_nu,Nb_iter_Newton,
0,0.421152,0.496892,0.295112,0.496892,19.2269,0
0.01,0.342314,0.398521,0.245419,0.398521,18.1994,5
0.02,0.287112,0.330974,0.206651,0.330974,17.7265,4
0.03,0.242904,0.277295,0.174684,0.277295,17.437,4
0.04,0.206329,0.233137,0.147965,0.233137,17.2096,4
0.05,0.175694,0.196369,0.125518,0.196369,16.9955,3
0.06,0.149897,0.16562,0.106619,0.16562,16.7746,3
0.07,0.128122,0.139869,0.0906902,0.139869,16.5397,3
0.08,0.109717,0.118301,0.0772545,0.118301,16.2895,3
0.09,0.0941459,0.100238,0.0659141,0.100238,16.0259,3
0.1,0.0809582,0.08511,0.0563345,0.08511,15.752,3
0.11,0.069776,0.0724359,0.0482346,0.0724359,15.4715,3
0.12,0.0602806,0.0618093,0.0413779,0.0618093,15.1879,3
0.13,0.0522039,0.0528889,0.0355658,0.0528889,14.9045,3
0.14,0.0453206,0.0453889,0.0306318,0.0453889,14.6244,3
0.15,0.039442,0.039071,0.0264363,0.039071,14.35,3
0.16,0.0344097,0.0337367,0.0228626,0.0337367,14.0837,3
0.17,0.0300916,0.0292215,0.0198129,0.0292215,13.8271,3
0.18,0.0263768,0.025389,0.0172052,0.025389,13.5817,3
0.19,0.0231727,0.0221262,0.0149709,0.0221262,13.3484,3
0.2,0.0204018,0.0193398,0.0130527,0.0193398,13.1281,3
0.21,0.0179992,0.0169525,0.0114024,0.0169525,12.9211,3
0.22,0.0159104,0.0149004,0.00997948,0.0149004,12.7276,3
0.23,0.0140898,0.0131305,0.00875009,0.0131305,12.5476,3
0.24,0.012499,0.011599,0.00768564,0.011599,12.3807,3
0.25,0.0111055,0.0102694,0.00676206,0.0102694,12.2266,3
0.26,0.00988207,0.00911142,0.00595908,0.00911142,12.0849,3
0.27,0.00880546,0.00809976,0.00525952,0.00809976,11.9548,3
0.28,0.00785607,0.00721331,0.00464887,0.00721331,11.8359,3
0.29,0.00701717,0.00643438,0.00411481,0.00643438,11.7274,3
0.3,0.00627453,0.00574809,0.00364687,0.00574809,11.6287,3
0.31,0.00561592,0.00514191,0.00323614,0.00514191,11.539,3
0.32,0.0050309,0.00460524,0.002875,0.00460524,11.4577,3
0.33,0.00451044,0.00412907,0.00255696,0.00412907,11.3841,3
0.34,0.00404677,0.00370576,0.00227643,0.00370576,11.3175,3
0.35,0.00363317,0.00332873,0.00202862,0.00332873,11.2575,3
0.36,0.00326379,0.00299238,0.00180941,0.00299238,11.2034,3
0.37,0.00293355,0.00269185,0.00161524,0.00269185,11.1547,3
0.38,0.002638,0.00242298,0.00144303,0.00242298,11.1109,3
0.39,0.00237327,0.00218213,0.00129013,0.00218213,11.0715,3
0.4,0.00213595,0.00196614,0.00115421,0.00196614,11.0361,3
0.41,0.00192304,0.00177226,0.00103326,0.00177226,11.0043,3
0.42,0.0017319,0.00159807,0.000925538,0.00159807,10.9758,3
0.43,0.00156021,0.00144145,0.000829498,0.00144145,10.9503,3
0.44,0.0014059,0.00130053,0.000743803,0.00130053,10.9274,3
0.45,0.00126715,0.00117366,0.000667277,0.00117366,10.9069,3
0.46,0.00114232,0.00105939,0.000598889,0.00105939,10.8886,3
0.47,0.00102998,0.000956404,0.000537731,0.000956404,10.8722,3
0.48,0.000928843,0.000863558,0.000483002,0.000863558,10.8575,3
0.49,0.000837761,0.000779824,0.000433998,0.000779824,10.8443,3
0.5,0.00075571,0.000704284,0.000390093,0.000704284,10.8326,3
0.51,0.000681775,0.000636117,0.000350738,0.000636117,10.8221,3
0.52,0.00061514,0.00057459,0.000315444,0.00057459,10.8127,3
0.53,0.00055507,0.000519046,0.000283776,0.000519046,10.8043,3
0.54,0.000500908,0.000468894,0.00025535,0.000468894,10.7968,3
0.55,0.000452065,0.000423605,0.000229825,0.000423605,10.7901,3
0.56,0.000408013,0.000382702,0.000206896,0.000382702,10.7842,3
0.57,0.000368275,0.000345756,0.000186291,0.000345756,10.7788,3
0.58,0.000332426,0.000312382,0.00016777,0.000312382,10.7741,3
0.59,0.000300081,0.000282233,0.000151116,0.000282233,10.7698,3
0.6,0.000270894,0.000254995,0.000136137,0.000254995,10.766,3
0.61,0.000244556,0.000230387,0.000122662,0.000230387,10.7626,3
0.62,0.000220786,0.000208153,0.000110536,0.000208153,10.7596,3
0.63,0.000199333,0.000188064,9.96216e-05,0.000188064,10.7569,3
0.64,0.000179969,0.000169913,8.9796e-05,0.000169913,10.7545,3
0.65,0.00016249,0.000153512,8.09488e-05,0.000153512,10.7524,3
0.66,0.000146712,0.000138694,7.29811e-05,0.000138694,10.7505,3
0.67,0.000132468,0.000125304,6.58042e-05,0.000125304,10.7488,3
0.68,0.00011961,0.000113206,5.93387e-05,0.000113206,10.7472,3
0.69,0.000108001,0.000102274,5.35131e-05,0.000102274,10.7459,3
0.7,9.75202e-05,9.23972e-05,4.82633e-05,9.23972e-05,10.7447,3
0.71,8.80577e-05,8.34728e-05,4.3532e-05,8.34728e-05,10.7436,3
0.72,7.95141e-05,7.54094e-05,3.92673e-05,7.54094e-05,10.7427,3
0.73,7.18002e-05,6.81239e-05,3.54227e-05,6.81239e-05,10.7418,3
0.74,6.48352e-05,6.15414e-05,3.19566e-05,6.15414e-05,10.7411,3
0.75,5.85462e-05,5.55942e-05,2.88314e-05,5.55942e-05,10.7404,3
0.76,5.28677e-05,5.0221e-05,2.60132e-05,5.0221e-05,10.7398,3
0.77,4.77402e-05,4.53665e-05,2.34718e-05,4.53665e-05,10.7393,3
0.78,4.31103e-05,4.09807e-05,2.11796e-05,4.09807e-05,10.7388,2
0.79,3.89295e-05,3.70184e-05,1.91122e-05,3.70184e-05,10.7384,2
0.8,3.51544e-05,3.34388e-05,1.72473e-05,3.34388e-05,10.738,2
0.81,3.17454e-05,3.0205e-05,1.55651e-05,3.0205e-05,10.7377,2
0.82,2.86671e-05,2.72835e-05,1.40474e-05,2.72835e-05,10.7374,2
0.83,2.58874e-05,2.46444e-05,1.26782e-05,2.46444e-05,10.7371,2
0.84,2.33773e-05,2.22603e-05,1.14428e-05,2.22603e-05,10.7369,2
0.85,2.11106e-05,2.01066e-05,1.03281e-05,2.01066e-05,10.7367,2
0.86,1.90638e-05,1.81611e-05,9.32232e-06,1.81611e-05,10.7365,2
0.87,1.72154e-05,1.64036e-05,8.41469e-06,1.64036e-05,10.7364,2
0.88,1.55463e-05,1.48161e-05,7.59563e-06,1.48161e-05,10.7362,2
0.89,1.4039e-05,1.33821e-05,6.85647e-06,1.33821e-05,10.7361,2
0.9,1.26779e-05,1.20868e-05,6.18937e-06,1.20868e-05,10.736,2
0.91,1.14487e-05,1.09168e-05,5.58731e-06,1.09168e-05,10.7359,2
0.92,1.03388e-05,9.85991e-06,5.04391e-06,9.85991e-06,10.7358,2
0.93,9.33642e-06,8.90531e-06,4.55346e-06,8.90531e-06,10.7358,2
0.94,8.43125e-06,8.04307e-06,4.11076e-06,8.04307e-06,10.7357,2
0.95,7.61385e-06,7.26426e-06,3.71117e-06,7.26426e-06,10.7356,2
0.96,6.87569e-06,6.56082e-06,3.35048e-06,6.56082e-06,10.7356,2
0.97,6.20911e-06,5.92546e-06,3.02489e-06,5.92546e-06,10.7355,2
0.98,5.60715e-06,5.35159e-06,2.73098e-06,5.35159e-06,10.7355,2
0.99,5.06355e-06,4.83328e-06,2.46566e-06,4.83328e-06,10.7355,2
1,4.57265e-06,4.36514e-06,2.22614e-06,4.36514e-06,10.7355,2
1.01,4.12934e-06,3.94232e-06,2.00992e-06,3.94232e-06,10.7354,2
1.02,3.72902e-06,3.56044e-06,1.81472e-06,3.56044e-06,10.7354,2
1.03,3.3675e-06,3.21554e-06,1.63849e-06,3.21554e-06,10.7354,2
1.04,3.04103e-06,2.90403e-06,1.47939e-06,2.90403e-06,10.7354,2
1.05,2.74622e-06,2.62269e-06,1.33576e-06,2.62269e-06,10.7354,2
1.06,2.47998e-06,2.3686e-06,1.20608e-06,2.3686e-06,10.7354,2
1.07,2.23956e-06,2.13911e-06,1.089e-06,2.13911e-06,10.7354,2
1.08,2.02244e-06,1.93185e-06,9.83288e-07,1.93185e-06,10.7354,2
1.09,1.82637e-06,1.74467e-06,8.87848e-07,1.74467e-06,10.7354,2
1.1,1.64931e-06,1.57562e-06,8.01678e-07,1.57562e-06,10.7354,2
1.11,1.48942e-06,1.42294e-06,7.23875e-07,1.42294e-06,10.7354,2
1.12,1.34502e-06,1.28506e-06,6.53628e-07,1.28506e-06,10.7354,2
1.13,1.21463e-06,1.16053e-06,5.90201e-07,1.16053e-06,10.7354,2
1.14,1.09688e-06,1.04807e-06,5.32932e-07,1.04807e-06,10.7354,2
1.15,9.90539e-07,9.46503e-07,4.81222e-07,9.46503e-07,10.7354,2
1.16,8.9451e-07,8.54777e-07,4.34532e-07,8.54777e-07,10.7354,2
1.17,8.07791e-07,7.71938e-07,3.92374e-07,7.71938e-07,10.7354,2
1.18,7.29479e-07,6.97126e-07,3.54308e-07,6.97126e-07,10.7354,2
1.19,6.58759e-07,6.29564e-07,3.19936e-07,6.29564e-07,10.7354,2
1.2,5.94895e-07,5.68548e-07,2.889e-07,5.68548e-07,10.7354,2
1.21,5.37222e-07,5.13444e-07,2.60875e-07,5.13444e-07,10.7354,2
1.22,4.8514e-07,4.6368e-07,2.3557e-07,4.6368e-07,10.7354,2
1.23,4.38108e-07,4.18739e-07,2.1272e-07,4.18739e-07,10.7354,2
1.24,3.95635e-07,3.78153e-07,1.92087e-07,3.78153e-07,10.7354,2
1.25,3.5728e-07,3.41501e-07,1.73456e-07,3.41501e-07,10.7354,2
1.26,3.22643e-07,3.084e-07,1.56632e-07,3.084e-07,10.7354,2
1.27,2.91364e-07,2.78508e-07,1.41441e-07,2.78508e-07,10.7354,2
1.28,2.63117e-07,2.51512e-07,1.27723e-07,2.51512e-07,10.7354,2
1.29,2.37609e-07,2.27133e-07,1.15336e-07,2.27133e-07,10.7354,2
1.3,2.14574e-07,2.05117e-07,1.04151e-07,2.05117e-07,10.7354,2
1.31,1.93771e-07,1.85235e-07,9.40502e-08,1.85235e-07,10.7354,2
1.32,1.74986e-07,1.6728e-07,8.49295e-08,1.6728e-07,10.7354,2
1.33,1.58022e-07,1.51065e-07,7.66933e-08,1.51065e-07,10.7354,2
1.34,1.42702e-07,1.36421e-07,6.92561e-08,1.36421e-07,10.7354,2
1.35,1.28868e-07,1.23197e-07,6.25401e-08,1.23197e-07,10.7354,2
1.36,1.16374e-07,1.11255e-07,5.64755e-08,1.11255e-07,10.7354,2
1.37,1.05092e-07,1.0047e-07,5.09991e-08,1.0047e-07,10.7354,2
1.38,9.49039e-08,9.07311e-08,4.60537e-08,9.07311e-08,10.7354,2
1.39,8.57033e-08,8.19359e-08,4.1588e-08,8.19359e-08,10.7354,2
1.4,7.73947e-08,7.39932e-08,3.75554e-08,7.39932e-08,10.7354,2
1.41,6.98915e-08,6.68204e-08,3.39138e-08,6.68204e-08,10.7354,2
1.42,6.31158e-08,6.03429e-08,3.06254e-08,6.03429e-08,10.7354,2
1.43,5.69969e-08,5.44933e-08,2.76558e-08,5.44933e-08,10.7354,2
1.44,5.14713e-08,4.92107e-08,2.49743e-08,4.92107e-08,10.7354,2
1.45,4.64813e-08,4.44402e-08,2.25527e-08,4.44402e-08,10.7354,2
1.46,4.19751e-08,4.01322e-08,2.0366e-08,4.01322e-08,10.7354,2
1.47,3.79058e-08,3.62417e-08,1.83913e-08,3.62417e-08,10.7354,2
1.48,3.42309e-08,3.27284e-08,1.66081e-08,3.27284e-08,10.7354,2
1.49,3.09123e-08,2.95556e-08,1.49978e-08,2.95556e-08,10.7354,2
1.5,2.79155e-08,2.66905e-08,1.35436e-08,2.66905e-08,10.7354,2
1.51,2.52092e-08,2.4103e-08,1.22305e-08,2.4103e-08,10.7354,2
1.52,2.27652e-08,2.17664e-08,1.10447e-08,2.17664e-08,10.7354,2
1.53,2.05582e-08,1.96563e-08,9.97381e-09,1.96563e-08,10.7354,2
1.54,1.85652e-08,1.77508e-08,9.00679e-09,1.77508e-08,10.7354,2
1.55,1.67653e-08,1.603e-08,8.13354e-09,1.603e-08,10.7354,2
1.56,1.514e-08,1.4476e-08,7.34495e-09,1.4476e-08,10.7355,2
1.57,1.36722e-08,1.30726e-08,6.63283e-09,1.30726e-08,10.7355,2
1.58,1.23467e-08,1.18053e-08,5.98975e-09,1.18053e-08,10.7355,2
1.59,1.11498e-08,1.06608e-08,5.40902e-09,1.06608e-08,10.7355,2
1.6,1.00688e-08,9.62733e-09,4.8846e-09,9.62733e-09,10.7355,2
1.61,9.09268e-09,8.69401e-09,4.41102e-09,8.69401e-09,10.7355,2
1.62,8.21117e-09,7.85118e-09,3.98336e-09,7.85118e-09,10.7355,2
1.63,7.41512e-09,7.09005e-09,3.59717e-09,7.09005e-09,10.7355,2
1.64,6.69625e-09,6.4027e-09,3.24842e-09,6.4027e-09,10.7355,2
1.65,6.04707e-09,5.78199e-09,2.93348e-09,5.78199e-09,10.7355,2
1.66,5.46083e-09,5.22146e-09,2.64907e-09,5.22146e-09,10.7355,2
1.67,4.93142e-09,4.71526e-09,2.39224e-09,4.71526e-09,10.7355,2
1.68,4.45333e-09,4.25814e-09,2.16031e-09,4.25814e-09,10.7355,2
1.69,4.02159e-09,3.84533e-09,1.95087e-09,3.84533e-09,10.7355,2
1.7,3.63171e-09,3.47254e-09,1.76173e-09,3.47254e-09,10.7355,2
1.71,3.27963e-09,3.1359e-09,1.59093e-09,3.1359e-09,10.7355,2
1.72,2.96168e-09,2.83188e-09,1.43669e-09,2.83188e-09,10.7355,2
1.73,2.67455e-09,2.55735e-09,1.2974e-09,2.55735e-09,10.7355,2
1.74,2.41526e-09,2.30942e-09,1.17162e-09,2.30942e-09,10.7355,2
1.75,2.18111e-09,2.08553e-09,1.05803e-09,2.08553e-09,10.7355,2
1.76,1.96966e-09,1.88335e-09,9.55456e-10,1.88335e-09,10.7355,2
1.77,1.77871e-09,1.70076e-09,8.62825e-10,1.70076e-09,10.7355,2
1.78,1.60627e-09,1.53588e-09,7.79175e-10,1.53588e-09,10.7355,2
1.79,1.45054e-09,1.38698e-09,7.03634e-10,1.38698e-09,10.7355,2
1.8,1.30992e-09,1.25252e-09,6.35418e-10,1.25252e-09,10.7355,2
1.81,1.18293e-09,1.13109e-09,5.73815e-10,1.13109e-09,10.7355,2
1.82,1.06824e-09,1.02144e-09,5.18184e-10,1.02144e-09,10.7355,2
1.83,9.64681e-10,9.22414e-10,4.67947e-10,9.22414e-10,10.7355,2
1.84,8.71158e-10,8.32989e-10,4.2258e-10,8.32989e-10,10.7355,2
1.85,7.86702e-10,7.52234e-10,3.81611e-10,7.52234e-10,10.7355,2
1.86,7.10434e-10,6.79308e-10,3.44615e-10,6.79308e-10,10.7355,2
1.87,6.41559e-10,6.13451e-10,3.11205e-10,6.13451e-10,10.7355,2
1.88,5.79362e-10,5.53979e-10,2.81034e-10,5.53979e-10,10.7355,2
1.89,5.23195e-10,5.00273e-10,2.53788e-10,5.00273e-10,10.7355,2
1.9,4.72472e-10,4.51773e-10,2.29184e-10,4.51773e-10,10.7355,2
1.91,4.26668e-10,4.07975e-10,2.06965e-10,4.07975e-10,10.7355,2
1.92,3.85303e-10,3.68423e-10,1.869e-10,3.68423e-10,10.7355,2
1.93,3.47949e-10,3.32706e-10,1.68781e-10,3.32706e-10,10.7355,2
1.94,3.14217e-10,3.00451e-10,1.52418e-10,3.00451e-10,10.7355,2
1.95,2.83754e-10,2.71323e-10,1.37641e-10,2.71323e-10,10.7355,2
1.96,2.56245e-10,2.45019e-10,1.24297e-10,2.45019e-10,10.7355,2
1.97,2.31403e-10,2.21266e-10,1.12247e-10,2.21266e-10,10.7355,2
1.98,2.08969e-10,1.99815e-10,1.01365e-10,1.99815e-10,10.7355,2
1.99,1.8871e-10,1.80443e-10,9.15377e-11,1.80443e-10,10.7355,2
2,1.70415e-10,1.6295e-10,8.26633e-11,1.6295e-10,10.7355,2
2.01,1.53894e-10,1.47152e-10,7.46493e-11,1.47152e-10,10.7355,2
2.02,1.38975e-10,1.32886e-10,6.74122e-11,1.32886e-10,10.7355,2
2.03,1.25501e-10,1.20004e-10,6.08768e-11,1.20004e-10,10.7355,2
2.04,1.13334e-10,1.0837e-10,5.49749e-11,1.0837e-10,10.7355,2
2.05,1.02347e-10,9.78635e-11,4.96453e-11,9.78635e-11,10.7355,2
2.06,9.24247e-11,8.83759e-11,4.48323e-11,8.83759e-11,10.7355,2
2.07,8.34644e-11,7.98081e-11,4.04859e-11,7.98081e-11,10.7355,2
2.08,7.53728e-11,7.2071e-11,3.65609e-11,7.2071e-11,10.7355,2
2.09,6.80656e-11,6.50839e-11,3.30164e-11,6.50839e-11,10.7355,2
2.1,6.14669e-11,5.87742e-11,2.98156e-11,5.87742e-11,10.7355,2
2.11,5.55078e-11,5.30763e-11,2.6925e-11,5.30763e-11,10.7354,2
2.12,5.01265e-11,4.79307e-11,2.43147e-11,4.79307e-11,10.7355,2
2.13,4.52669e-11,4.32839e-11,2.19575e-11,4.32839e-11,10.7355,2
2.14,4.08784e-11,3.90877e-11,1.98287e-11,3.90877e-11,10.7356,2
2.15,3.69154e-11,3.52983e-11,1.79064e-11,3.52983e-11,10.7354,2
2.16,3.33365e-11,3.18762e-11,1.61704e-11,3.18762e-11,10.7355,2
2.17,3.01046e-11,2.87859e-11,1.46027e-11,2.87859e-11,10.7355,2
2.18,2.71861e-11,2.59952e-11,1.3187e-11,2.59952e-11,10.7355,2
2.19,2.45505e-11,2.3475e-11,1.19086e-11,2.3475e-11,10.7354,2
2.2,2.21704e-11,2.11992e-11,1.07541e-11,2.11992e-11,10.7354,2
2.21,2.0021e-11,1.9144e-11,9.71151e-12,1.9144e-11,10.7354,2
2.22,1.80801e-11,1.72881e-11,8.77001e-12,1.72881e-11,10.7356,2
2.23,1.63273e-11,1.5612e-11,7.91978e-12,1.5612e-11,10.7355,2
2.24,1.47444e-11,1.40985e-11,7.15198e-12,1.40985e-11,10.7355,2
2.25,1.33149e-11,1.27317e-11,6.45862e-12,1.27317e-11,10.7355,2
2.26,1.20241e-11,1.14974e-11,5.83247e-12,1.14974e-11,10.7353,2
2.27,1.08584e-11,1.03827e-11,5.26703e-12,1.03827e-11,10.7356,2
2.28,9.80572e-12,9.37617e-12,4.75641e-12,9.37617e-12,10.7355,2
2.29,8.85508e-12,8.46718e-12,4.29529e-12,8.46718e-12,10.7354,2
2.3,7.9966e-12,7.64631e-12,3.87887e-12,7.64631e-12,10.7356,2
2.31,7.22136e-12,6.90502e-12,3.50283e-12,6.90502e-12,10.7354,2
2.32,6.52126e-12,6.2356e-12,3.16324e-12,6.2356e-12,10.7355,2
2.33,5.88905e-12,5.63108e-12,2.85657e-12,5.63108e-12,10.7353,2
2.34,5.31812e-12,5.08516e-12,2.57963e-12,5.08516e-12,10.7356,2
2.35,4.80255e-12,4.59217e-12,2.32955e-12,4.59217e-12,10.7355,2
2.36,4.33696e-12,4.14697e-12,2.1037e-12,4.14697e-12,10.7358,2
2.37,3.9165e-12,3.74494e-12,1.89975e-12,3.74494e-12,10.7351,2
2.38,3.53679e-12,3.38188e-12,1.71558e-12,3.38188e-12,10.7356,2
2.39,3.19392e-12,3.05401e-12,1.54926e-12,3.05401e-12,10.7348,2
2.4,2.88428e-12,2.75794e-12,1.39906e-12,2.75794e-12,10.7349,2
2.41,2.60467e-12,2.49056e-12,1.26343e-12,2.49056e-12,10.7358,2
2.42,2.35217e-12,2.24911e-12,1.14094e-12,2.24911e-12,10.736,2
2.43,2.12413e-12,2.03107e-12,1.03033e-12,2.03107e-12,10.7351,2
2.44,1.91819e-12,1.83416e-12,9.30443e-13,1.83416e-12,10.7356,2
2.45,1.73223e-12,1.65634e-12,8.40239e-13,1.65634e-12,10.7341,2
2.46,1.5643e-12,1.49577e-12,7.58781e-13,1.49577e-12,10.7377,2
2.47,1.41266e-12,1.35076e-12,6.85219e-13,1.35076e-12,10.7344,2
2.48,1.27568e-12,1.2198e-12,6.18789e-13,1.2198e-12,10.7345,2
2.49,1.15202e-12,1.10155e-12,5.58799e-13,1.10155e-12,10.7348,2
2.5,1.04034e-12,9.94756e-13,5.04625e-13,9.94756e-13,10.7363,2
2.51,9.39491e-13,8.98317e-13,4.55703e-13,8.98317e-13,10.734,2
2.52,8.48404e-13,8.11228e-13,4.11524e-13,8.11228e-13,10.7368,2
2.53,7.66164e-13,7.32582e-13,3.71628e-13,7.32582e-13,10.7335,2
2.54,6.91879e-13,6.6156e-13,3.356e-13,6.6156e-13,10.7352,2
2.55,6.24814e-13,5.97424e-13,3.03064e-13,5.97424e-13,10.7375,2
2.56,5.64242e-13,5.39505e-13,2.73683e-13,5.39505e-13,10.7323,2
2.57,5.09531e-13,4.87202e-13,2.4715e-13,4.87202e-13,10.7363,2
2.58,4.60147e-13,4.39969e-13,2.2319e-13,4.39969e-13,10.7325,2
2.59,4.15534e-13,3.97315e-13,2.01552e-13,3.97315e-13,10.7357,2
2.6,3.75259e-13,3.58797e-13,1.82012e-13,3.58797e-13,10.7349,2
2.61,3.38878e-13,3.24013e-13,1.64367e-13,3.24013e-13,10.7294,2
2.62,3.06027e-13,2.92601e-13,1.48432e-13,2.92601e-13,10.7337,1
2.63,2.76374e-13,2.64234e-13,1.34042e-13,2.64234e-13,10.7341,1
2.64,2.49584e-13,2.38617e-13,1.21047e-13,2.38617e-13,10.729,1
2.65,2.2539e-13,2.15484e-13,1.09312e-13,2.15484e-13,10.7443,1
2.66,2.03551e-13,1.94593e-13,9.87144e-14,1.94593e-13,10.7325,1
2.67,1.83803e-13,1.75728e-13,8.91443e-14,1.75728e-13,10.7294,1
2.68,1.65988e-13,1.58692e-13,8.0502e-14,1.58692e-13,10.7282,1
2.69,1.49904e-13,1.43307e-13,7.26976e-14,1.43307e-13,10.7453,1
2.7,1.35381e-13,1.29414e-13,6.56498e-14,1.29414e-13,10.7144,1
2.71,1.22245e-13,1.16868e-13,5.92852e-14,1.16868e-13,10.7295,1
2.72,1.10415e-13,1.05538e-13,5.35377e-14,1.05538e-13,10.7293,1
2.73,9.97157e-14,9.53061e-14,4.83474e-14,9.53061e-14,10.7355,1
2.74,9.00536e-14,8.60664e-14,4.36602e-14,8.60664e-14,10.7268,1
2.75,8.13231e-14,7.77225e-14,3.94275e-14,7.77225e-14,10.7303,1
2.76,7.34448e-14,7.01876e-14,3.56051e-14,7.01876e-14,10.7108,1
2.77,6.63277e-14,6.33831e-14,3.21533e-14,6.33831e-14,10.7179,1
2.78,5.99107e-14,5.72383e-14,2.90361e-14,5.72383e-14,10.716,1
2.79,5.41112e-14,5.16892e-14,2.62212e-14,5.16892e-14,10.7439,1
2.8,4.88739e-14,4.66781e-14,2.36791e-14,4.66781e-14,10.6802,1
2.81,4.41323e-14,4.21528e-14,2.13835e-14,4.21528e-14,10.7232,1
2.82,3.98737e-14,3.80662e-14,1.93104e-14,3.80662e-14,10.699,1
2.83,3.60121e-14,3.43758e-14,1.74383e-14,3.43758e-14,10.7183,1
2.84,3.25315e-14,3.10432e-14,1.57477e-14,3.10432e-14,10.671,1
2.85,2.93823e-14,2.80336e-14,1.4221e-14,2.80336e-14,10.7199,1
2.86,2.65492e-14,2.53158e-14,1.28424e-14,2.53158e-14,10.7153,1
2.87,2.39787e-14,2.28615e-14,1.15973e-14,2.28615e-14,10.6568,1
2.88,2.1658e-14,2.06452e-14,1.0473e-14,2.06452e-14,10.6977,1
2.89,1.95722e-14,1.86437e-14,9.45767e-15,1.86437e-14,10.5757,1
2.9,1.76808e-14,1.68362e-14,8.54078e-15,1.68362e-14,10.5698,1
2.91,1.59898e-14,1.5204e-14,7.71277e-15,1.5204e-14,10.6741,1
2.92,1.44612e-14,1.373e-14,6.96504e-15,1.373e-14,10.6896,1
2.93,1.30665e-14,1.23989e-14,6.2898e-15,1.23989e-14,10.6373,1
2.94,1.18046e-14,1.11969e-14,5.68003e-15,1.11969e-14,10.5303,1
2.95,1.06697e-14,1.01114e-14,5.12936e-15,1.01114e-14,10.5094,1
2.96,9.65317e-15,9.13113e-15,4.63209e-15,9.13113e-15,10.4662,1
2.97,8.73515e-15,8.24589e-15,4.18302e-15,8.24589e-15,10.6048,1
2.98,7.90753e-15,7.44648e-15,3.77749e-15,7.44648e-15,10.1333,1
2.99,7.14936e-15,6.72457e-15,3.41127e-15,6.72456e-15,10.4676,1
3,6.49155e-15,6.07264e-15,3.08056e-15,6.07264e-15,10.4769,1
3.01,5.87643e-15,5.48391e-15,2.78191e-15,5.48391e-15,10.2318,1
3.02,5.31915e-15,4.95227e-15,2.51221e-15,4.95226e-15,10.2004,1
3.03,4.82542e-15,4.47216e-15,2.26866e-15,4.47216e-15,10.0511,1
3.04,4.37877e-15,4.0386e-15,2.04872e-15,4.03859e-15,10.2321,1
3.05,3.97885e-15,3.64707e-15,1.8501e-15,3.64706e-15,10.0481,1
3.06,3.60952e-15,3.29349e-15,1.67074e-15,3.29349e-15,9.43092,1
3.07,3.27995e-15,2.9742e-15,1.50877e-15,2.9742e-15,9.36473,1
3.08,2.99728e-15,2.68586e-15,1.3625e-15,2.68586e-15,9.81619,1
3.09,2.74062e-15,2.42547e-15,1.23041e-15,2.42547e-15,9.90353,1
3.1,2.49565e-15,2.19033e-15,1.11112e-15,2.19033e-15,9.2717,1
3.11,2.27076e-15,1.97798e-15,1.0034e-15,1.97798e-15,8.74346,1
3.12,2.07809e-15,1.78622e-15,9.06125e-16,1.78622e-15,8.57043,1
3.13,1.911e-15,1.61306e-15,8.18279e-16,1.61305e-15,10.5058,1
3.14,1.76015e-15,1.45667e-15,7.3895e-16,1.45667e-15,7.55429,1
3.15,1.59281e-15,1.31545e-15,6.6731e-16,1.31545e-15,9.18443,1
3.16,1.48094e-15,1.18793e-15,6.02617e-16,1.18792e-15,5.87802,1
3.17,1.35636e-15,1.07276e-15,5.44195e-16,1.07276e-15,9.56799,1
3.18,1.28106e-15,9.68758e-16,4.91437e-16,9.68758e-16,7.41435,1
3.19,1.16919e-15,8.7484e-16,4.43793e-16,8.7484e-16,7.64075,1
3.2,1.08849e-15,7.90027e-16,4.00769e-16,7.90026e-16,6.91548,1
3.21,1.01122e-15,7.13436e-16,3.61916e-16,7.13436e-16,7.50542,1
3.22,9.45816e-16,6.44271e-16,3.26829e-16,6.4427e-16,6.25699,1
3.23,8.79784e-16,5.81811e-16,2.95144e-16,5.8181e-16,5.62055,1
3.24,8.27978e-16,5.25406e-16,2.66531e-16,5.25405e-16,5.15235,1
3.25,7.83917e-16,4.74469e-16,2.40691e-16,4.74469e-16,7.22943,1
3.26,7.45506e-16,4.28471e-16,2.17357e-16,4.28471e-16,4.61665,1
3.27,6.95244e-16,3.86932e-16,1.96285e-16,3.86931e-16,5.39511,1
3.28,6.64563e-16,3.4942e-16,1.77255e-16,3.4942e-16,6.20063,1
3.29,6.30545e-16,3.15545e-16,1.60071e-16,3.15544e-16,1.28734,1
3.3,5.9373e-16,2.84954e-16,1.44553e-16,2.84953e-16,4.4001,1
3.31,5.86184e-16,2.57328e-16,1.30539e-16,2.57328e-16,3.53023,1
3.32,5.61478e-16,2.32381e-16,1.17883e-16,2.32381e-16,3.97154,1
3.33,5.42332e-16,2.09853e-16,1.06455e-16,2.09852e-16,2.85822,1
3.34,5.21616e-16,1.89508e-16,9.61345e-17,1.89508e-16,3.35427,1
3.35,5.07122e-16,1.71136e-16,8.68145e-17,1.71135e-16,0.592967,1
3.36,4.90663e-16,1.54545e-16,7.83981e-17,1.54544e-16,2.59535,1
3.37,4.87771e-16,1.39562e-16,7.07977e-17,1.39562e-16,1.36804,1
3.38,4.75432e-16,1.26032e-16,6.3934e-17,1.26032e-16,5.6187,1
3.39,4.69016e-16,1.13813e-16,5.77357e-17,1.13813e-16,-2.46224,1
3.4,4.44065e-16,1.0278e-16,5.21385e-17,1.02779e-16,-0.764367,1
3.41,4.55275e-16,9.28154e-17,4.70838e-17,9.28152e-17,0.320638,1
3.42,4.58782e-16,8.38173e-17,4.25192e-17,8.38171e-17,1.46096,1
3.43,4.57315e-16,7.56914e-17,3.8397e-17,7.56912e-17,2.8745,1
3.44,4.5073e-16,6.83534e-17,3.46746e-17,6.83532e-17,-0.330683,1
3.45,4.38136e-16,6.17267e-17,3.13129e-17,6.17265e-17,1.10599,1
3.46,4.3959e-16,5.57425e-17,2.82774e-17,5.57423e-17,-1.07399,1
3.47,4.34781e-16,5.03385e-17,2.55359e-17,5.03383e-17,2.92181,1
3.48,4.39501e-16,4.54583e-17,2.30603e-17,4.54581e-17,-2.69094,1
3.49,4.27025e-16,4.10513e-17,2.08246e-17,4.10511e-17,1.52974,1
3.5,4.38833e-16,3.70715e-17,1.88057e-17,3.70713e-17,1.5309,1
3.51,4.32221e-16,3.34775e-17,1.69826e-17,3.34774e-17,-2.5658,1
3.52,4.25704e-16,3.0232e-17,1.53362e-17,3.02318e-17,2.66993,1
3.53,4.36915e-16,2.73011e-17,1.38494e-17,2.73009e-17,-0.723787,1
3.54,4.25553e-16,2.46543e-17,1.25067e-17,2.46542e-17,-1.30722,1
3.55,4.28655e-16,2.22642e-17,1.12942e-17,2.2264e-17,1.53349,1
3.56,4.34333e-16,2.01057e-17,1.01993e-17,2.01056e-17,-2.90576,1
3.57,4.27773e-16,1.81565e-17,9.21053e-18,1.81564e-17,1.82484,1
3.58,4.40575e-16,1.63963e-17,8.31759e-18,1.63962e-17,-0.895185,1
3.59,4.32679e-16,1.48067e-17,7.51116e-18,1.48066e-17,-0.00538037,1
3.6,4.36588e-16,1.33713e-17,6.78299e-18,1.33712e-17,-0.988751,1
3.61,4.36611e-16,1.2075e-17,6.12544e-18,1.20749e-17,1.23321,1
3.62,4.40971e-16,1.09044e-17,5.5316e-18,1.09043e-17,1.76005,1
3.63,4.35599e-16,9.84722e-18,4.99533e-18,9.84713e-18,1.53812,1
3.64,4.28065e-16,8.89256e-18,4.51103e-18,8.89248e-18,-2.90191,1
3.65,4.21581e-16,8.03046e-18,4.07371e-18,8.03038e-18,1.57651,1
3.66,4.3418e-16,7.25193e-18,3.67878e-18,7.25186e-18,-0.397105,1
3.67,4.27442e-16,6.54888e-18,3.32212e-18,6.54881e-18,-1.47051,1
3.68,4.29146e-16,5.91399e-18,3.00005e-18,5.91392e-18,2.1276,1
3.69,4.35551e-16,5.34065e-18,2.70922e-18,5.34059e-18,-1.49078,1
3.7,4.26477e-16,4.8229e-18,2.44658e-18,4.82284e-18,-0.723872,1
3.71,4.32931e-16,4.35533e-18,2.20938e-18,4.35528e-18,1.31907,1
3.72,4.36088e-16,3.93309e-18,1.99518e-18,3.93304e-18,-1.01409,1
3.73,4.3041e-16,3.5518e-18,1.80176e-18,3.55175e-18,-1.18113,1
3.74,4.3482e-16,3.20746e-18,1.62709e-18,3.20742e-18,1.74503,1
3.75,4.40017e-16,2.89651e-18,1.46935e-18,2.89647e-18,-0.735421,1
3.76,4.3247e-16,2.6157e-18,1.32688e-18,2.61566e-18,-0.399457,1
3.77,4.35674e-16,2.36212e-18,1.19827e-18,2.36208e-18,-0.754649,1
3.78,4.37422e-16,2.13312e-18,1.08209e-18,2.13308e-18,3.99919,1
3.79,4.40748e-16,1.92632e-18,9.77173e-19,1.92628e-18,-0.459935,1
3.8,4.23799e-16,1.73957e-18,8.82442e-19,1.73954e-18,-0.94011,1
3.81,4.25757e-16,1.57093e-18,7.96905e-19,1.5709e-18,0.258753,1
3.82,4.29798e-16,1.41863e-18,7.19646e-19,1.4186e-18,0.0714151,1
3.83,4.28689e-16,1.2811e-18,6.49876e-19,1.28107e-18,0.851077,1
3.84,4.28383e-16,1.15691e-18,5.86887e-19,1.15688e-18,-3.70384,1
3.85,4.24768e-16,1.04475e-18,5.29981e-19,1.04472e-18,2.68725,1
3.86,4.41105e-16,9.43465e-19,4.78605e-19,9.43439e-19,2.8967,1
3.87,4.29562e-16,8.52e-19,4.32206e-19,8.51975e-19,-4.43368,1
3.88,4.17469e-16,7.69403e-19,3.9031e-19,7.6938e-19,2.85183,1
3.89,4.36837e-16,6.94811e-19,3.52462e-19,6.94789e-19,-0.429728,1
3.9,4.24725e-16,6.2745e-19,3.18283e-19,6.27429e-19,0.32324,1
3.91,4.26558e-16,5.66623e-19,2.87433e-19,5.66603e-19,-2.23213,1
3.92,4.25183e-16,5.11691e-19,2.59568e-19,5.11672e-19,1.86506,1
3.93,4.34891e-16,4.62086e-19,2.34407e-19,4.62068e-19,-0.0903481,1
3.94,4.26928e-16,4.17287e-19,2.11676e-19,4.1727e-19,-1.41864,1
3.95,4.27314e-16,3.76834e-19,1.91156e-19,3.76818e-19,1.15289,1
3.96,4.33464e-16,3.40301e-19,1.72622e-19,3.40286e-19,-0.608197,1
3.97,4.28523e-16,3.07311e-19,1.5589e-19,3.07297e-19,2.09673,1
3.98,4.31145e-16,2.77519e-19,1.40779e-19,2.77506e-19,0.56006,1
3.99,4.22291e-16,2.50616e-19,1.27132e-19,2.50603e-19,-1.57616,1
4,4.19939e-16,2.26318e-19,1.14798e-19,2.26305e-19,-1.16986,1
4.01,4.26664e-16,2.0438e-19,1.03681e-19,2.04369e-19,0.177835,1
4.02,4.31715e-16,1.84565e-19,9.36217e-20,1.84554e-19,1.26227,1
4.03,4.30948e-16,1.66672e-19,8.45427e-20,1.66661e-19,-3.38921,1
4.04,4.25576e-16,1.50516e-19,7.63541e-20,1.50506e-19,1.20834,1
4.05,4.40506e-16,1.35924e-19,6.89495e-20,1.35914e-19,0.29535,1
4.06,4.35247e-16,1.22747e-19,6.22649e-20,1.22738e-19,-1.47448,1
4.07,4.33965e-16,1.10848e-19,5.62301e-20,1.10839e-19,2.17523,1
4.08,4.4046e-16,1.00101e-19,5.07755e-20,1.00093e-19,-2.00877,1
4.09,4.31083e-16,9.03972e-20,4.58539e-20,9.03894e-20,2.13941,1
4.1,4.39919e-16,8.16339e-20,4.14093e-20,8.16264e-20,-0.409884,1
4.11,4.30705e-16,7.37206e-20,3.73967e-20,7.37135e-20,-0.0522333,1
4.12,4.32478e-16,6.65736e-20,3.37691e-20,6.65669e-20,-2.86661,1
4.13,4.32704e-16,6.012e-20,3.04966e-20,6.01136e-20,2.93118,1
4.14,4.45474e-16,5.42919e-20,2.75404e-20,5.42858e-20,0.978652,1
4.15,4.32788e-16,4.90283e-20,2.48689e-20,4.90225e-20,2.59556,1
4.16,4.28593e-16,4.42756e-20,2.24587e-20,4.42701e-20,-2.0496,1
4.17,4.1775e-16,3.99833e-20,2.02812e-20,3.9978e-20,-1.1101,1
4.18,4.26492e-16,3.61076e-20,1.83163e-20,3.61026e-20,-0.641285,1
4.19,4.31279e-16,3.26075e-20,1.65413e-20,3.26027e-20,1.46084,1
4.2,4.34063e-16,2.94463e-20,1.4937e-20,2.94418e-20,-3.68199,1
4.21,4.27813e-16,2.65917e-20,1.34885e-20,2.65874e-20,2.02503,1
4.22,4.44168e-16,2.40134e-20,1.21791e-20,2.40094e-20,2.08885,1
4.23,4.35352e-16,2.16854e-20,1.09986e-20,2.16816e-20,0.515409,1
4.24,4.26444e-16,1.95835e-20,9.93343e-21,1.95798e-20,-1.6524,1
4.25,4.24257e-16,1.7685e-20,8.96964e-21,1.76815e-20,-0.873071,1
4.26,4.31385e-16,1.59706e-20,8.1e-21,1.59673e-20,0.117084,1
4.27,4.35185e-16,1.44229e-20,7.31651e-21,1.44198e-20,0.896067,1
4.28,4.34676e-16,1.30247e-20,6.60691e-21,1.30217e-20,-0.844801,1
4.29,4.30816e-16,1.17623e-20,5.96647e-21,1.17594e-20,2.61754,1
4.3,4.34486e-16,1.06221e-20,5.38791e-21,1.06194e-20,-2.47598,1
4.31,4.23403e-16,9.59229e-21,4.8649e-21,9.58972e-21,3.27645,1
4.32,4.34153e-16,8.66258e-21,4.3942e-21,8.66014e-21,-1.01197,1
4.33,4.20379e-16,7.82295e-21,3.96864e-21,7.82063e-21,0.388199,1
4.34,4.24677e-16,7.0643e-21,3.58236e-21,7.0621e-21,-1.01887,1
4.35,4.23035e-16,6.37961e-21,3.23528e-21,6.37752e-21,-1.85888,1
4.36,4.27389e-16,5.76122e-21,2.9216e-21,5.75923e-21,0.868906,1
4.37,4.35484e-16,5.20296e-21,2.63914e-21,5.20107e-21,2.17782,1
4.38,4.31733e-16,4.69873e-21,2.38378e-21,4.69693e-21,-3.04404,1
4.39,4.22531e-16,4.24301e-21,2.15149e-21,4.2413e-21,-1.44243,1
4.4,4.35797e-16,3.83186e-21,1.94341e-21,3.83024e-21,1.96482,1
4.41,4.42175e-16,3.46057e-21,1.75552e-21,3.45902e-21,-0.258566,1
4.42,4.33654e-16,3.12506e-21,1.58487e-21,3.1236e-21,1.53404,1
4.43,4.34779e-16,2.8222e-21,1.43134e-21,2.82081e-21,-0.547349,1
4.44,4.2821e-16,2.54857e-21,1.2922e-21,2.54725e-21,0.385075,1
4.45,4.30566e-16,2.30164e-21,1.16719e-21,2.30038e-21,-2.00785,1
4.46,4.28915e-16,2.07854e-21,1.054e-21,2.07735e-21,2.63563,1
4.47,4.37703e-16,1.877e-21,9.51419e-22,1.87587e-21,-0.406807,1
4.48,4.26463e-16,1.69519e-21,8.5956e-22,1.69411e-21,0.173513,1
4.49,4.28205e-16,1.53097e-21,7.76558e-22,1.52995e-21,1.59463,1
4.5,4.27463e-16,1.38254e-21,7.00963e-22,1.38156e-21,-2.61572,1
4.51,4.20754e-16,1.2485e-21,6.3281e-22,1.24757e-21,-1.13177,1
4.52,4.32055e-16,1.12758e-21,5.71918e-22,1.1267e-21,2.42567,1
4.53,4.37001e-16,1.01821e-21,5.16135e-22,1.01737e-21,-0.0739348,1
4.54,4.26652e-16,9.1958e-22,4.66318e-22,9.18786e-22,0.10968,1
4.55,4.26968e-16,8.30429e-22,4.21049e-22,8.29674e-22,1.96363,1
4.56,4.265e-16,7.49988e-22,3.80449e-22,7.4927e-22,-2.21367,1
4.57,4.18286e-16,6.77299e-22,3.43619e-22,6.76617e-22,-1.53012,1
4.58,4.27755e-16,6.11562e-22,3.09832e-22,6.10914e-22,1.95446,1
4.59,4.34402e-16,5.52354e-22,2.80057e-22,5.51738e-22,-2.33737,1
4.6,4.26075e-16,4.98869e-22,2.53084e-22,4.98284e-22,0.933227,1
4.61,4.36272e-16,4.50467e-22,2.28246e-22,4.49911e-22,1.74141,1
4.62,4.32238e-16,4.06822e-22,2.0614e-22,4.06294e-22,-1.65569,1
4.63,4.2484e-16,3.67429e-22,1.86248e-22,3.66927e-22,1.75192,1
4.64,4.31993e-16,3.31865e-22,1.68345e-22,3.31388e-22,-0.738388,1
4.65,4.24555e-16,2.99678e-22,1.5189e-22,2.99225e-22,-0.878993,1
4.66,4.27713e-16,2.70663e-22,1.37209e-22,2.70232e-22,1.39341,1
4.67,4.31506e-16,2.44441e-22,1.23884e-22,2.44032e-22,-2.5078,1
4.68,4.25576e-16,2.20747e-22,1.11846e-22,2.20358e-22,1.54985,1
4.69,4.36523e-16,1.99375e-22,1.01018e-22,1.99005e-22,0.33653,1
4.7,4.29861e-16,1.80073e-22,9.1207e-23,1.79722e-22,-2.36978,1
4.71,4.28419e-16,1.62661e-22,8.24442e-23,1.62327e-22,-0.392725,1
4.72,4.38818e-16,1.46919e-22,7.44884e-23,1.46601e-22,2.04441,1
4.73,4.40548e-16,1.32699e-22,6.72778e-23,1.32397e-22,-0.0946079,1
4.74,4.31722e-16,1.19804e-22,6.05801e-23,1.19518e-22,1.4164,1
4.75,4.32131e-16,1.08201e-22,5.47255e-23,1.07928e-22,-2.43411,1
4.76,4.26096e-16,9.7747e-23,4.95277e-23,9.7488e-23,0.569025,1
4.77,4.36726e-16,8.8277e-23,4.47101e-23,8.80308e-23,2.52806,1
4.78,4.34255e-16,7.9727e-23,4.03813e-23,7.9493e-23,-2.68603,1
4.79,4.23547e-16,7.19976e-23,3.64347e-23,7.17753e-23,0.264037,1
4.8,4.35238e-16,6.50379e-23,3.29313e-23,6.48266e-23,1.90822,1
4.81,4.34092e-16,5.87385e-23,2.97184e-23,5.85377e-23,1.87634,1
4.82,4.25964e-16,5.30584e-23,2.68567e-23,5.28676e-23,-0.993849,1
4.83,4.18118e-16,4.79167e-23,2.42325e-23,4.77354e-23,-2.17344,1
4.84,4.22315e-16,4.32952e-23,2.19445e-23,4.31229e-23,1.86216,1
4.85,4.31698e-16,3.90945e-23,1.97736e-23,3.89307e-23,-3.69121,1
4.86,4.23806e-16,3.53054e-23,1.78326e-23,3.51497e-23,3.76161,1
4.87,4.40049e-16,3.18942e-23,1.6129e-23,3.17463e-23,0.178618,1
4.88,4.24096e-16,2.88147e-23,1.45834e-23,2.86741e-23,-3.19387,1
4.89,4.2334e-16,2.60167e-23,1.31319e-23,2.58831e-23,-0.714505,1
4.9,4.37307e-16,2.35077e-23,1.18988e-23,2.33807e-23,5.58212,1
4.91,4.40454e-16,2.12246e-23,1.07013e-23,2.11039e-23,-5.02812,1
4.92,4.17168e-16,1.91897e-23,9.73948e-24,1.9075e-23,3.72008,1
4.93,4.39254e-16,1.73193e-23,8.73582e-24,1.72104e-23,-0.984523,1
4.94,4.23499e-16,1.56539e-23,7.91666e-24,1.55503e-23,0.637211,1
4.95,4.2771e-16,1.41378e-23,7.14127e-24,1.40393e-23,-0.922989,1
4.96,4.25002e-16,1.27711e-23,6.44794e-24,1.26775e-23,-1.22413,1
4.97,4.28961e-16,1.15321e-23,5.79768e-24,1.14432e-23,1.2032,1
4.98,4.34277e-16,1.04272e-23,5.27371e-24,1.03426e-23,-1.87939,1
4.99,4.29114e-16,9.41193e-24,4.73121e-24,9.33159e-24,2.60926,1
5,4.37333e-16,8.50457e-24,4.28196e-24,8.42822e-24,-2.36904,1
5.01,4.26212e-16,7.68132e-24,3.86558e-24,7.60879e-24,3.50341,1
5.02,4.36555e-16,6.93836e-24,3.49422e-24,6.86944e-24,0.296285,1
5.03,4.21778e-16,6.27257e-24,3.16596e-24,6.20703e-24,-1.10873,1
5.04,4.20532e-16,5.66978e-24,2.86284e-24,5.60746e-24,-3.47382,1
5.05,4.25247e-16,5.12285e-24,2.58224e-24,5.0636e-24,4.25724,1
5.06,4.40551e-16,4.62762e-24,2.33074e-24,4.57132e-24,-0.733069,1
5.07,4.22561e-16,4.17539e-24,2.08305e-24,4.12194e-24,-4.46824,1
5.08,4.25682e-16,3.78107e-24,1.91653e-24,3.73019e-24,4.54564,1
5.09,4.45592e-16,3.41659e-24,1.72813e-24,3.36821e-24,0.604341,1
5.1,4.26218e-16,3.08266e-24,1.54348e-24,3.03672e-24,-0.628433,1
5.11,4.23657e-16,2.78771e-24,1.39913e-24,2.74402e-24,-2.16364,1
5.12,4.26337e-16,2.51901e-24,1.26026e-24,2.47749e-24,3.1868,1
5.13,4.35765e-16,2.27932e-24,1.15069e-24,2.23982e-24,-0.562389,1
5.14,4.22307e-16,2.06051e-24,1.04149e-24,2.02296e-24,-0.909234,1
5.15,4.24695e-16,1.85943e-24,9.27464e-25,1.82375e-24,-0.201976,1
5.16,4.28592e-16,1.68139e-24,8.429e-25,1.64749e-24,2.04184,1
5.17,4.2946e-16,1.52073e-24,7.64941e-25,1.48849e-24,-2.32635,1
5.18,4.20866e-16,1.37469e-24,6.91874e-25,1.34405e-24,-0.307213,1
5.19,4.3089e-16,1.24073e-24,6.16335e-25,1.21164e-24,-0.305857,1
5.2,4.32218e-16,1.12099e-24,5.5224e-25,1.09334e-24,-0.372255,1
5.21,4.33544e-16,1.01714e-24,5.1774e-25,9.90813e-25,2.65435,1
5.22,4.35164e-16,9.18086e-25,4.59899e-25,8.9307e-25,-0.601179,1
5.23,4.23912e-16,8.29379e-25,4.09715e-25,8.05601e-25,-1.5432,1
5.24,4.26476e-16,7.52028e-25,3.78726e-25,7.29383e-25,0.473427,1
5.25,4.3316e-16,6.82879e-25,3.52882e-25,6.61289e-25,1.11851,1
5.26,4.31119e-16,6.13192e-25,3.00328e-25,5.92754e-25,-1.579,1
5.27,4.26351e-16,5.53552e-25,2.67353e-25,5.3415e-25,-1.69108,1
5.28,4.33191e-16,5.04141e-25,2.56075e-25,4.85618e-25,1.13962,1
5.29,4.40642e-16,4.55988e-25,2.31719e-25,4.38373e-25,2.94858,1
5.3,4.35677e-16,4.11586e-25,2.04091e-25,3.94845e-25,-1.3907,1
5.31,4.23199e-16,3.73875e-25,1.90683e-25,3.57914e-25,-0.0779789,1
5.32,4.29167e-16,3.37501e-25,1.68235e-25,3.22338e-25,-0.141698,1
5.33,4.29502e-16,3.04963e-25,1.48246e-25,2.90551e-25,-1.70922,1
5.34,4.30112e-16,2.75431e-25,1.32211e-25,2.61756e-25,4.84356,1
5.35,4.37591e-16,2.50557e-25,1.24729e-25,2.37516e-25,-1.03145,1
5.36,4.17375e-16,2.27705e-25,1.16293e-25,2.15262e-25,-1.23312,1
5.37,4.21725e-16,2.04613e-25,9.88555e-26,1.9283e-25,-2.48249,1
5.38,4.2699e-16,1.85271e-25,8.90321e-26,1.74072e-25,1.30068,1
5.39,4.3786e-16,1.68428e-25,8.34727e-26,1.57751e-25,2.29299,1
5.4,4.32238e-16,1.52309e-25,7.50084e-26,1.42176e-25,-2.08404,1
5.41,4.22549e-16,1.3892e-25,7.05693e-26,1.29223e-25,3.18646,1
5.42,4.31543e-16,1.25658e-25,6.19796e-26,1.16425e-25,-2.09168,1
5.43,4.18216e-16,1.13622e-25,5.53123e-26,1.04855e-25,-1.94783,1
5.44,4.27151e-16,1.0278e-25,4.89252e-26,9.44576e-26,0.80287,1
5.45,4.35636e-16,9.4245e-26,4.81343e-26,8.62566e-26,2.37914,1
5.46,4.32167e-16,8.53598e-26,4.24618e-26,7.77516e-26,-2.19288,1
5.47,4.22124e-16,7.70742e-26,3.68247e-26,6.9863e-26,0.383945,1
5.48,4.31588e-16,6.97678e-26,3.27532e-26,6.29319e-26,1.97672,1
5.49,4.29937e-16,6.36575e-26,3.11475e-26,5.71235e-26,-3.34287,1
5.5,4.21603e-16,5.79273e-26,2.83477e-26,5.16925e-26,-1.44317,1
5.51,4.36184e-16,5.33408e-26,2.87498e-26,4.73537e-26,3.44068,1
5.52,4.42572e-16,4.78061e-26,2.34521e-26,4.21478e-26,-1.40156,1
5.53,4.27851e-16,4.3364e-26,2.10359e-26,3.79796e-26,-0.28431,1
5.54,4.33932e-16,3.94921e-26,1.97286e-26,3.43592e-26,0.287246,1
5.55,4.3517e-16,3.58952e-26,1.77697e-26,3.10109e-26,-0.367085,1
5.56,4.33923e-16,3.25811e-26,1.59929e-26,2.79361e-26,2.08613,1
5.57,4.35522e-16,2.98131e-26,1.50683e-26,2.53639e-26,2.28414,1
5.58,4.26622e-16,2.69876e-26,1.3063e-26,2.27577e-26,-1.06955,1
5.59,4.17095e-16,2.4721e-26,1.23737e-26,2.06654e-26,-1.88128,1
5.6,4.21604e-16,2.31114e-26,1.31538e-26,1.91712e-26,0.236602,1
5.61,4.29688e-16,2.04789e-26,9.33164e-27,1.67845e-26,0.515002,1
5.62,4.28674e-16,1.86368e-26,9.05554e-27,1.51326e-26,-2.17686,1
5.63,4.26477e-16,1.68628e-26,8.00578e-27,1.35526e-26,0.884427,1
5.64,4.35968e-16,1.56633e-26,7.93522e-27,1.24498e-26,-1.34416,1
5.65,4.32146e-16,1.4124e-26,6.59424e-27,1.10964e-26,1.09092,1
5.66,4.38034e-16,1.29158e-26,6.41464e-27,1.00288e-26,5.00982,1
5.67,4.33307e-16,1.18602e-26,5.97777e-27,9.09146e-27,-4.70586,1
5.68,4.12634e-16,1.08264e-26,5.20348e-27,8.19102e-27,-0.490023,1
5.69,4.33011e-16,9.94036e-27,4.65413e-27,7.42817e-27,0.0012388,1
5.7,4.35144e-16,9.18366e-27,4.60656e-27,6.75323e-27,-1.3649,1
5.71,4.35138e-16,8.67324e-27,5.17366e-27,6.29334e-27,1.37805,1
5.72,4.41159e-16,7.87882e-27,4.22662e-27,5.61051e-27,-1.24925,1
5.73,4.35163e-16,7.21634e-27,3.63073e-27,5.04853e-27,3.53316,1
5.74,4.40668e-16,6.6833e-27,3.65532e-27,4.59278e-27,-3.50444,1
5.75,4.2563e-16,6.12028e-27,3.43159e-27,4.12478e-27,3.31351,1
5.76,4.41087e-16,5.55945e-27,2.8061e-27,3.67647e-27,0.668141,1
5.77,4.2694e-16,5.1813e-27,2.64811e-27,3.36307e-27,-0.302211,1
5.78,4.24107e-16,4.8411e-27,2.70273e-27,3.0767e-27,-4.18805,1
5.79,4.25392e-16,4.40096e-27,2.33483e-27,2.76036e-27,1.6964,1
5.8,4.43987e-16,4.13558e-27,2.71607e-27,2.52299e-27,1.81087,1
5.81,4.36581e-16,3.78546e-27,2.11023e-27,2.25482e-27,-1.89912,1
5.82,4.28815e-16,3.6782e-27,2.56634e-27,2.15007e-27,3.5429,1
5.83,4.37117e-16,3.2617e-27,1.79794e-27,1.83476e-27,-1.29618,1
5.84,4.2216e-16,3.09517e-27,2.33322e-27,1.77245e-27,0.444083,1
5.85,4.27704e-16,2.97007e-27,1.69196e-27,1.59813e-27,-1.46968,1
5.86,4.25813e-16,2.84452e-27,2.02472e-27,1.50233e-27,0.0907015,1
5.87,4.32164e-16,2.59114e-27,1.83321e-27,1.34287e-27,2.70857,1
5.88,4.31773e-16,2.40474e-27,1.53446e-27,1.20342e-27,-1.41422,1
5.89,4.20386e-16,2.25309e-27,1.39159e-27,1.08183e-27,-0.867309,1
5.9,4.26417e-16,2.13004e-27,1.4019e-27,1.03084e-27,0.327796,1
5.91,4.30147e-16,1.97876e-27,1.51221e-27,9.26741e-28,0.344519,1
5.92,4.28742e-16,1.86934e-27,1.3373e-27,8.20131e-28,-1.59338,1
5.93,4.2727e-16,1.78206e-27,1.52983e-27,8.04618e-28,-1.55525,1
5.94,4.34188e-16,1.69525e-27,1.19532e-27,7.17408e-28,3.98507,1
5.95,4.41048e-16,1.61826e-27,1.30724e-27,6.61708e-28,-1.30296,1
5.96,4.24145e-16,1.49792e-27,1.16825e-27,5.91675e-28,2.34906,1
5.97,4.29745e-16,1.36402e-27,1.09455e-27,5.16649e-28,-0.213295,1
5.98,4.19881e-16,1.30295e-27,1.06492e-27,4.61701e-28,0.7923,1
5.99,4.20779e-16,1.27114e-27,1.10489e-27,4.61847e-28,0.0155956,1
6,4.17471e-16,1.20262e-27,1.25287e-27,4.01754e-28,-1.55178,1
6.01,4.17406e-16,1.1056e-27,9.94237e-28,3.45062e-28,0.52916,1
6.02,4.23985e-16,1.05958e-27,1.08969e-27,3.18033e-28,-0.110958,1
6.03,4.21754e-16,1.00839e-27,1.22463e-27,3.0943e-28,-0.346705,1
6.04,4.22222e-16,9.69478e-28,1.13953e-27,3.23668e-28,0.0979435,1
6.05,4.23691e-16,9.60413e-28,1.39489e-27,3.48168e-28,-0.0690549,1
6.06,4.23276e-16,9.31984e-28,1.4753e-27,3.45451e-28,-1.43718,1
6.07,4.23569e-16,8.82181e-28,1.22352e-27,2.77854e-28,-1.58902,1
6.08,4.29745e-16,8.61582e-28,1.13663e-27,2.16359e-28,-0.342473,1
6.09,4.36684e-16,8.48179e-28,1.13248e-27,2.16649e-28,0.82501,1
6.1,4.38185e-16,8.26886e-28,1.02588e-27,1.83225e-28,0.741606,1
6.11,4.34599e-16,7.9381e-28,8.51293e-28,1.89951e-28,2.02053,1
6.12,4.314e-16,7.78696e-28,1.00376e-27,2.04515e-28,-1.2558,1
6.13,4.22856e-16,7.71592e-28,1.31728e-27,2.02698e-28,-0.834867,1
6.14,4.28234e-16,7.18161e-28,1.32534e-27,1.60338e-28,1.06536,1
6.15,4.31839e-16,6.89359e-28,9.42498e-28,1.27818e-28,2.30012,1
6.16,4.27287e-16,6.8773e-28,1.07847e-27,1.56569e-28,-1.22448,1
6.17,4.1768e-16,6.51751e-28,1.12476e-27,1.63625e-28,0.821113,1
6.18,4.22858e-16,6.38488e-28,1.00773e-27,1.46291e-28,-1.05385,1
6.19,4.19414e-16,5.95495e-28,9.29386e-28,1.02482e-28,-3.69001,1
6.2,4.23881e-16,6.34741e-28,8.74305e-28,9.39983e-29,3.76514,1
6.21,4.40121e-16,6.65223e-28,1.32314e-27,2.02976e-28,-4.12271,1
6.22,4.24152e-16,5.90162e-28,1.30268e-27,1.09366e-28,4.14521,1
6.23,4.4239e-16,5.54433e-28,9.20219e-28,9.35403e-29,-2.12921,1
6.24,4.24782e-16,5.76899e-28,1.04313e-27,1.39256e-28,1.19569,1
6.25,4.34023e-16,5.61562e-28,7.85403e-28,1.0025e-28,-0.358225,1
6.26,4.28895e-16,5.12319e-28,8.9923e-28,9.48109e-29,2.06693,1
6.27,4.30437e-16,5.06331e-28,7.41125e-28,5.34065e-29,0.906753,1
6.28,4.2172e-16,5.09296e-28,9.46172e-28,5.73651e-29,0.648917,1
6.29,4.17931e-16,5.43274e-28,1.06152e-27,1.01822e-28,-2.00066,1
6.3,4.15236e-16,4.90668e-28,8.61265e-28,5.26428e-29,-0.906343,1
6.31,4.23713e-16,5.43623e-28,1.06178e-27,1.12197e-28,-0.729053,1
6.32,4.27588e-16,4.94251e-28,7.8072e-28,7.36398e-29,1.04165,1
6.33,4.30729e-16,5.32762e-28,8.58361e-28,6.1926e-29,0.407178,1
6.34,4.26288e-16,5.43362e-28,1.19011e-27,1.62345e-28,-1.01718,1
6.35,4.2456e-16,4.50063e-28,7.37119e-28,6.14878e-29,0.820152,1
6.36,4.28923e-16,4.9628e-28,1.03732e-27,8.03221e-29,-0.663429,1
6.37,4.25433e-16,4.83676e-28,9.75296e-28,7.8058e-29,1.64225,1
6.38,4.28275e-16,4.66108e-28,6.73312e-28,4.51025e-29,1.00069,1
6.39,4.21355e-16,4.89831e-28,9.67831e-28,9.92098e-29,-3.77844,1
6.4,4.1718e-16,4.42496e-28,1.0164e-27,5.80276e-29,0.238832,1
6.41,4.33562e-16,5.54056e-28,1.50226e-27,2.30753e-28,2.19903,1
6.42,4.32529e-16,4.30802e-28,9.70887e-28,7.75566e-29,-1.69484,1
6.43,4.23222e-16,4.17231e-28,7.16377e-28,5.09111e-29,-2.22508,1
6.44,4.30519e-16,4.07673e-28,8.7845e-28,5.65037e-29,2.62502,1
6.45,4.40316e-16,4.19532e-28,7.81457e-28,6.65409e-29,0.444042,1
6.46,4.29054e-16,3.76999e-28,7.94471e-28,2.30994e-29,0.223924,1
6.47,4.27157e-16,3.97504e-28,6.70809e-28,3.09e-29,-2.443,1
6.48,4.26202e-16,4.40075e-28,9.83705e-28,4.6986e-29,1.35406,1
6.49,4.36875e-16,6.07386e-28,1.8324e-27,3.09391e-28,0.661273,1
6.5,4.31039e-16,4.04102e-28,8.44042e-28,4.27995e-29,-1.40163,1
6.51,4.28207e-16,3.94007e-28,8.73346e-28,6.25412e-29,1.24246,1
6.52,4.34294e-16,3.90321e-28,8.04506e-28,2.22687e-29,1.01212,1
6.53,4.28965e-16,3.86997e-28,7.01935e-28,3.7816e-29,-2.10252,1
6.54,4.24667e-16,3.97573e-28,7.37659e-28,3.21974e-29,3.43428,1
6.55,4.33787e-16,3.94036e-28,7.70618e-28,4.19058e-29,-0.479775,1
6.56,4.19384e-16,4.13468e-28,9.57621e-28,6.0859e-29,-2.04717,1
6.57,4.21406e-16,4.18753e-28,1.06338e-27,8.98263e-29,1.14824,1
6.58,4.30213e-16,4.11659e-28,7.34275e-28,2.84126e-29,-0.112,1
6.59,4.25329e-16,4.72202e-28,1.21792e-27,1.74732e-28,0.997467,1
6.6,4.25806e-16,3.97043e-28,1.01708e-27,1.05558e-28,-0.693238,1
6.61,4.21601e-16,3.63478e-28,8.29458e-28,6.49342e-29,-0.218212,1
6.62,4.24544e-16,3.50599e-28,1.01256e-27,6.27986e-29,0.400414,1
6.63,4.25472e-16,3.52452e-28,9.27223e-28,8.48236e-29,-1.57108,1
6.64,4.23776e-16,3.45705e-28,8.74064e-28,6.00714e-29,-0.786326,1
6.65,4.3054e-16,3.46212e-28,8.9419e-28,8.5109e-29,2.95069,1
6.66,4.33952e-16,3.38597e-28,9.63736e-28,8.65667e-29,0.603001,1
6.67,4.21514e-16,3.35063e-28,8.67332e-28,9.13454e-29,-2.69429,1
6.68,4.18988e-16,3.28274e-28,8.85526e-28,8.74865e-29,-0.37965,1
6.69,4.30589e-16,2.90635e-28,9.38681e-28,5.38992e-29,1.34244,1
6.7,4.3223e-16,2.69365e-28,7.06978e-28,4.71102e-29,-0.678011,1
6.71,4.26505e-16,2.61946e-28,1.01067e-27,4.90967e-29,-0.617989,1
6.72,4.29416e-16,2.57798e-28,7.71663e-28,4.25635e-29,0.609304,1
6.73,4.32086e-16,3.65503e-28,1.29303e-27,1.73065e-28,-0.154162,1
6.74,4.2947e-16,2.96468e-28,9.59167e-28,7.9481e-29,3.40463,1
6.75,4.30133e-16,2.95766e-28,9.78095e-28,1.02885e-28,-3.59696,1
6.76,4.1597e-16,2.60919e-28,8.47317e-28,4.3029e-29,0.372463,1
6.77,4.31491e-16,2.63939e-28,7.16381e-28,2.50202e-29,1.06281,1
6.78,4.2989e-16,3.27367e-28,1.07723e-27,1.00109e-28,-1.48313,1
6.79,4.25369e-16,2.63307e-28,6.99503e-28,2.34833e-29,1.2755,1
6.8,4.31773e-16,2.78027e-28,7.94121e-28,3.73114e-29,-4.04643,1
6.81,4.26335e-16,2.76111e-28,7.03028e-28,2.83914e-29,3.56592,1
6.82,4.44314e-16,2.89871e-28,8.26573e-28,3.49388e-29,0.603581,1
6.83,4.29015e-16,2.8986e-28,7.0564e-28,2.46376e-29,-0.446085,1
6.84,4.26441e-16,3.20499e-28,8.09682e-28,4.43326e-29,-1.32022,1
6.85,4.28352e-16,3.13613e-28,7.91179e-28,2.54447e-29,-0.510153,1
6.86,4.34083e-16,3.40314e-28,8.01913e-28,4.495e-29,-0.287031,1
6.87,4.36309e-16,3.36492e-28,9.25159e-28,7.18046e-29,2.82364,1
6.88,4.37565e-16,3.70112e-28,9.51848e-28,8.19233e-29,-0.774806,1
6.89,4.25549e-16,3.22291e-28,7.40804e-28,2.8018e-29,2.845,1
6.9,4.28872e-16,3.22735e-28,7.82087e-28,3.23874e-29,-3.78896,1
6.91,4.17008e-16,2.96053e-28,7.12628e-28,2.19283e-29,1.59935,1
6.92,4.3343e-16,3.55266e-28,9.10588e-28,3.36811e-29,-0.502766,1
6.93,4.26607e-16,3.22262e-28,8.37438e-28,4.91262e-29,0.832571,1
6.94,4.28763e-16,3.35717e-28,9.69212e-28,3.31575e-29,-1.6997,1
6.95,4.25223e-16,3.11266e-28,7.40137e-28,2.2092e-29,-0.0541046,1
6.96,4.32575e-16,2.88141e-28,7.48494e-28,2.0579e-29,5.23031,1
6.97,4.3281e-16,3.12838e-28,8.81963e-28,4.66834e-29,-6.88944,1
6.98,4.11297e-16,3.03677e-28,7.31078e-28,3.94865e-29,2.87063,1
6.99,4.4173e-16,3.5715e-28,8.91713e-28,3.16064e-29,0.85335,1
7,4.29404e-16,4.11563e-28,1.18411e-27,1.51328e-28,0.405687,1
7.01,4.2577e-16,3.3668e-28,8.81441e-28,8.08258e-29,-0.0747785,1
7.02,4.2405e-16,3.43338e-28,6.93004e-28,1.44974e-29,-2.50645,1
7.03,4.24367e-16,3.64794e-28,9.24207e-28,3.02737e-29,0.694949,1
7.04,4.35277e-16,3.58094e-28,8.6553e-28,3.83038e-29,3.39523,1
7.05,4.32273e-16,3.68211e-28,9.01081e-28,5.25922e-29,0.0382111,1
7.06,4.18078e-16,3.54046e-28,7.33739e-28,2.73272e-29,-3.74455,1
7.07,4.17919e-16,4.10154e-28,1.13622e-27,1.25846e-28,2.63749,1
7.08,4.34177e-16,3.77353e-28,1.15104e-27,5.26803e-29,-2.0419,1
7.09,4.2302e-16,3.91813e-28,1.07814e-27,1.16475e-28,2.61784,1
7.1,4.31837e-16,3.35351e-28,7.2215e-28,3.35814e-29,-0.328857,1
7.11,4.20821e-16,3.27817e-28,7.64574e-28,2.81406e-29,-1.553,1
7.12,4.22209e-16,3.52157e-28,8.81694e-28,3.15431e-29,-0.887615,1
7.13,4.2887e-16,3.25713e-28,7.4673e-28,3.52616e-29,0.780707,1
7.14,4.32711e-16,3.4335e-28,8.71086e-28,2.09022e-29,2.58571,1
7.15,4.29359e-16,3.28126e-28,1.10365e-27,5.45364e-29,-2.14233,1
7.16,4.18536e-16,3.21732e-28,7.81487e-28,4.37685e-29,2.17782,1
7.17,4.27699e-16,3.44166e-28,7.8159e-28,1.9666e-29,-0.983573,1
7.18,4.18583e-16,3.20544e-28,7.46214e-28,5.34576e-29,0.820092,1
7.19,4.22741e-16,3.14417e-28,9.65173e-28,2.02588e-29,-1.55394,1
7.2,4.19302e-16,3.2542e-28,7.98809e-28,3.40413e-29,-1.06533,1
7.21,4.25921e-16,3.47275e-28,9.01053e-28,3.08395e-29,1.89157,1
7.22,4.30507e-16,4.11998e-28,1.11152e-27,1.26037e-28,-0.962493,1
7.23,4.22515e-16,3.66041e-28,1.03019e-27,7.11964e-29,-1.43838,1
7.24,4.26621e-16,3.73479e-28,1.1307e-27,1.16465e-28,1.21656,1
7.25,4.32847e-16,3.36973e-28,7.36636e-28,2.375e-29,0.0858185,1
7.26,4.27645e-16,3.13113e-28,7.18172e-28,3.47538e-29,0.648386,1
7.27,4.27278e-16,4.83238e-28,1.53557e-27,2.47635e-28,1.76305,1
7.28,4.24526e-16,3.27126e-28,9.19468e-28,6.73725e-29,-2.67373,1
7.29,4.17171e-16,3.35374e-28,1.00123e-27,3.22829e-29,1.61894,1
7.3,4.28631e-16,3.75633e-28,9.7119e-28,9.80522e-29,-1.98075,1
7.31,4.21802e-16,3.33938e-28,8.88684e-28,7.428e-29,-0.542317,1
7.32,4.30326e-16,3.88941e-28,1.04678e-27,1.04918e-28,0.0961694,1
7.33,4.32672e-16,3.16051e-28,7.46061e-28,2.63729e-29,1.57073,1
7.34,4.32257e-16,3.4413e-28,9.07843e-28,3.3937e-29,-0.00152069,1
7.35,4.25572e-16,3.54336e-28,7.9658e-28,3.95804e-29,-4.28237,1
7.36,4.25579e-16,3.51366e-28,8.90723e-28,7.35517e-29,1.39304,1
7.37,4.44619e-16,3.08629e-28,7.89526e-28,1.30609e-29,3.32887,1
7.38,4.3851e-16,3.22871e-28,7.13874e-28,3.03503e-29,-0.0891603,1
7.39,4.24383e-16,5.0578e-28,1.77101e-27,2.68439e-28,-2.24966,1
7.4,4.24762e-16,3.21017e-28,7.60247e-28,1.24154e-29,1.74696,1
7.41,4.34537e-16,3.13137e-28,8.81252e-28,3.67085e-29,-2.75723,1
7.42,4.27077e-16,3.08701e-28,7.82388e-28,1.8663e-29,4.91784,1
7.43,4.39186e-16,3.29016e-28,1.15565e-27,8.43806e-29,-4.62947,1
7.44,4.186e-16,3.06216e-28,6.7952e-28,2.28812e-29,2.45152,1
7.45,4.38919e-16,3.14828e-28,8.77742e-28,3.28784e-29,0.0403825,1
7.46,4.28417e-16,3.1894e-28,7.77611e-28,1.98619e-29,-2.23049,1
7.47,4.28244e-16,3.91417e-28,1.36207e-27,1.39865e-28,3.85621,1
7.48,4.38014e-16,3.00553e-28,8.14474e-28,2.30984e-29,-1.7415,1
7.49,4.2175e-16,2.81323e-28,7.7853e-28,1.1251e-29,-1.79188,1
7.5,4.29225e-16,2.96993e-28,8.9508e-28,2.75715e-29,2.08532,1
7.51,4.37057e-16,3.55414e-28,8.50371e-28,6.94118e-29,-0.590721,1
7.52,4.28129e-16,3.54674e-28,9.79313e-28,3.22557e-29,3.16084,1
7.53,4.30673e-16,3.64121e-28,1.10109e-27,8.8076e-29,-3.53583,1
7.54,4.17477e-16,3.88488e-28,1.21384e-27,1.38667e-28,1.76972,1
7.55,4.32779e-16,3.50044e-28,7.75382e-28,5.80197e-29,0.579096,1
7.56,4.25254e-16,3.00857e-28,7.20214e-28,8.06907e-30,2.02641,1
7.57,4.22805e-16,2.93989e-28,7.33707e-28,3.29636e-29,-4.1449,1
7.58,4.14408e-16,3.15767e-28,7.46205e-28,4.2393e-29,2.18709,1
7.59,4.32327e-16,3.01193e-28,7.68352e-28,1.2546e-29,0.108364,1
7.6,4.23074e-16,3.77435e-28,1.2646e-27,9.39746e-29,0.401688,1
7.61,4.22616e-16,3.09757e-28,7.62636e-28,2.88163e-29,-2.75456,1
7.62,4.20925e-16,3.16703e-28,7.48398e-28,3.03849e-29,-0.95629,1
7.63,4.32848e-16,3.44482e-28,7.56643e-28,1.77016e-29,1.73307,1
7.64,4.37028e-16,3.94335e-28,8.46982e-28,9.21692e-29,0.395672,1
7.65,4.29583e-16,3.65813e-28,1.00533e-27,9.34635e-29,-1.28381,1
7.66,4.2789e-16,3.06643e-28,7.96544e-28,5.20754e-29,3.81803,1
7.67,4.33454e-16,2.863e-28,6.05819e-28,2.15807e-29,-0.130279,1
7.68,4.17514e-16,3.39701e-28,9.69114e-28,2.49041e-29,-2.93793,1
7.69,4.18058e-16,3.60474e-28,1.04092e-27,1.10742e-28,1.81813,1
7.7,4.30712e-16,3.02404e-28,8.06249e-28,2.03358e-29,-4.22093,1
7.71,4.23021e-16,3.23807e-28,1.1226e-27,6.60338e-29,4.37435,1
7.72,4.41663e-16,3.01593e-28,8.76933e-28,4.62861e-29,1.03717,1
7.73,4.23153e-16,3.24082e-28,6.57216e-28,1.75277e-29,-1.30987,1
7.74,4.18809e-16,3.07325e-28,7.32677e-28,3.87571e-29,-0.741818,1
7.75,4.24368e-16,3.24542e-28,8.65085e-28,2.81838e-29,-1.87301,1
7.76,4.2754e-16,3.5638e-28,1.01866e-27,1.04115e-28,3.67461,1
7.77,4.357e-16,3.58928e-28,9.31268e-28,8.6944e-29,-4.19976,1
7.78,4.20258e-16,4.13697e-28,1.26507e-27,1.81778e-28,1.99588,1
7.79,4.38681e-16,4.03279e-28,1.20485e-27,1.2619e-28,-1.51131,1
7.8,4.30097e-16,3.83295e-28,1.11562e-27,1.1963e-28,6.02166,1
7.81,4.36697e-16,3.13685e-28,7.53829e-28,3.43814e-29,-2.79706,1
7.82,4.11894e-16,3.23297e-28,7.62012e-28,2.55784e-29,-0.556187,1
7.83,4.23746e-16,3.00356e-28,9.64372e-28,4.38806e-29,2.05621,1
7.84,4.26116e-16,3.74693e-28,1.30513e-27,1.5927e-28,-1.47293,1
7.85,4.17531e-16,3.1063e-28,1.01952e-27,3.26633e-29,-0.322477,1
7.86,4.23773e-16,2.88196e-28,8.8887e-28,3.79723e-29,0.376988,1
7.87,4.25144e-16,3.20541e-28,1.19152e-27,7.80953e-29,-0.795768,1
7.88,4.23547e-16,3.36668e-28,9.36917e-28,8.70435e-29,0.949266,1
7.89,4.26945e-16,3.33468e-28,1.05725e-27,7.06153e-29,-0.548757,1
7.9,4.2293e-16,3.76063e-28,1.25287e-27,1.53466e-28,-0.68562,1
7.91,4.25264e-16,2.83826e-28,7.28024e-28,7.9199e-30,0.624637,1
7.92,4.28199e-16,2.76855e-28,7.66132e-28,2.7294e-29,0.616637,1
7.93,4.25541e-16,2.81809e-28,6.4908e-28,1.63949e-29,-0.507342,1
7.94,4.22933e-16,3.04695e-28,8.88453e-28,3.96346e-29,-1.5823,1
7.95,4.2509e-16,3.03568e-28,8.99864e-28,4.29671e-29,0.192611,1
7.96,4.31924e-16,2.98526e-28,7.32353e-28,2.77773e-29,5.23758,1
7.97,4.31094e-16,3.37926e-28,9.41026e-28,9.54773e-29,-3.63208,1
7.98,4.09639e-16,3.01579e-28,6.65034e-28,1.80914e-29,-3.5356,1
7.99,4.25078e-16,3.33746e-28,1.02633e-27,5.51456e-29,2.77106,1
8,4.40658e-16,3.80717e-28,1.25437e-27,1.34392e-28,-0.467284,1
8.01,4.28776e-16,3.25703e-28,9.3416e-28,3.73423e-29,2.20912,1
8.02,4.30789e-16,3.44253e-28,7.28727e-28,4.16883e-29,0.105666,1
8.03,4.21478e-16,3.23544e-28,7.88375e-28,2.58673e-29,-2.24084,1
8.04,4.21033e-16,4.59706e-28,1.47461e-27,2.15992e-28,1.20464,1
8.05,4.30684e-16,2.78148e-28,7.15527e-28,2.40679e-29,-1.04735,1
8.06,4.25558e-16,2.84815e-28,8.62152e-28,2.18179e-29,0.388559,1
8.07,4.30062e-16,3.56613e-28,1.1251e-27,1.34544e-28,0.0401889,1
8.08,4.28398e-16,3.33213e-28,9.1886e-28,9.20257e-29,-0.790465,1
8.09,4.28226e-16,2.82854e-28,8.73797e-28,4.96372e-29,0.98232,1
8.1,4.31637e-16,2.71755e-28,8.95353e-28,4.24767e-29,1.61569,1
8.11,4.27439e-16,2.7902e-28,8.29607e-28,9.94406e-30,0.879103,1
8.12,4.20642e-16,2.84203e-28,8.09726e-28,5.16603e-29,-0.885553,1
8.13,4.16977e-16,3.41452e-28,1.0767e-27,1.30499e-28,2.90563,1
8.14,4.20702e-16,3.23142e-28,9.06049e-28,9.2579e-29,-4.94272,1
8.15,4.08823e-16,2.92615e-28,8.18697e-28,4.91696e-29,-1.57424,1
8.16,4.30081e-16,2.45674e-28,7.25495e-28,2.77504e-29,0.318023,1
8.17,4.3696e-16,2.8953e-28,7.38848e-28,2.59616e-29,4.48857,1
8.18,4.35575e-16,3.06065e-28,7.88426e-28,1.65144e-29,-3.02223,1
8.19,4.16863e-16,2.74733e-28,7.87797e-28,4.1801e-29,-0.790411,1
8.2,4.29855e-16,2.70012e-28,6.4312e-28,1.20718e-29,1.87085,1
8.21,4.33279e-16,2.84811e-28,7.41983e-28,8.49835e-30,0.28283,1
8.22,4.25322e-16,2.86754e-28,7.15975e-28,1.01551e-29,1.17076,1
8.23,4.24123e-16,2.93842e-28,6.68407e-28,1.67876e-29,-0.214034,1
8.24,4.19215e-16,3.48156e-28,1.31696e-27,9.40432e-29,-0.813827,1
8.25,4.20114e-16,2.96787e-28,7.69911e-28,1.98806e-29,3.118,1
8.26,4.23561e-16,3.10274e-28,8.94413e-28,7.29135e-29,-3.45403,1
8.27,4.10754e-16,2.88165e-28,6.43723e-28,2.64355e-29,-2.01852,1
8.28,4.25449e-16,2.86902e-28,7.50194e-28,1.64661e-29,4.30775,1
8.29,4.34213e-16,3.11189e-28,9.5778e-28,6.68304e-29,-1.4543,1
8.3,4.16281e-16,2.84308e-28,7.73543e-28,2.75676e-29,-0.854501,1
8.31,4.22424e-16,2.56648e-28,7.74425e-28,3.17226e-29,-3.00622,1
8.32,4.26065e-16,2.9097e-28,8.09557e-28,1.56713e-29,1.857,1
8.33,4.3927e-16,2.97803e-28,7.75652e-28,9.99006e-30,0.0743109,1
8.34,4.31262e-16,2.69213e-28,6.93681e-28,1.05464e-29,3.73762,1
8.35,4.30942e-16,2.94886e-28,9.20463e-28,8.066e-29,-0.760006,1
8.36,4.15415e-16,3.23821e-28,1.08e-27,1.15031e-28,0.484799,1
8.37,4.18596e-16,2.95796e-28,9.64546e-28,5.18042e-29,-1.66425,1
8.38,4.16577e-16,3.34921e-28,1.16899e-27,9.03892e-29,-0.513821,1
8.39,4.23627e-16,3.11766e-28,6.88089e-28,4.58331e-29,0.348357,1
8.4,4.25815e-16,3.25708e-28,8.57615e-28,3.4174e-29,-2.46834,1
8.41,4.24337e-16,3.09973e-28,7.48247e-28,4.42643e-29,2.45161,1
8.42,4.35076e-16,3.36723e-28,1.05476e-27,7.74585e-29,-1.31282,1
8.43,4.24665e-16,3.04451e-28,9.07364e-28,1.28326e-29,0.676757,1
8.44,4.30314e-16,5.0781e-28,1.81002e-27,2.75806e-28,-0.43932,1
8.45,4.27421e-16,2.95662e-28,7.70009e-28,1.8657e-29,-1.38188,1
8.46,4.29307e-16,3.31642e-28,8.03331e-28,2.96832e-29,1.58803,1
8.47,4.35323e-16,3.13283e-28,8.36637e-28,2.65835e-29,-2.01041,1
8.48,4.28518e-16,3.10914e-28,6.70559e-28,1.21417e-29,-1.20598,1
8.49,4.3731e-16,3.10892e-28,7.53093e-28,2.35379e-29,5.2352,1
8.5,4.42648e-16,3.33845e-28,7.08754e-28,1.3864e-29,-0.751997,1
8.51,4.20627e-16,3.29845e-28,7.89058e-28,7.04918e-29,1.48039,1
8.52,4.23814e-16,2.91209e-28,8.77177e-28,5.248e-29,-2.91494,1
8.53,4.17632e-16,3.04098e-28,8.80443e-28,4.32104e-29,0.340046,1
8.54,4.30171e-16,3.33803e-28,1.01091e-27,8.98022e-29,-0.327206,1
8.55,4.28713e-16,3.14796e-28,1.02587e-27,7.36554e-29,1.71583,1
8.56,4.30121e-16,2.75486e-28,9.46114e-28,3.49091e-29,-4.37705,1
8.57,4.22865e-16,2.98978e-28,8.00728e-28,4.96858e-29,-0.396277,1
8.58,4.42221e-16,3.23417e-28,1.05468e-27,3.46786e-29,3.08281,1
8.59,4.43981e-16,3.06275e-28,1.07662e-27,6.15252e-29,0.0291513,1
8.6,4.30703e-16,3.4208e-28,9.57936e-28,9.52581e-29,1.00365,1
8.61,4.30577e-16,3.09023e-28,8.90623e-28,4.47932e-29,0.333409,1
8.62,4.26299e-16,3.14838e-28,8.52818e-28,5.5347e-29,-3.76436,1
8.63,4.24882e-16,4.21225e-28,1.60564e-27,2.09518e-28,2.20563,1
8.64,4.41502e-16,3.59747e-28,1.06438e-27,8.66894e-29,-0.537712,1
8.65,4.31974e-16,3.06e-28,7.47207e-28,3.18939e-29,-1.09207,1
8.66,4.34309e-16,3.86447e-28,1.18308e-27,1.26823e-28,2.018,1
8.67,4.39105e-16,3.40574e-28,7.82538e-28,2.72254e-29,-1.29156,1
8.68,4.30419e-16,3.60187e-28,8.5203e-28,7.00667e-29,0.841111,1
8.69,4.36051e-16,3.98986e-28,1.19079e-27,9.71517e-29,3.90217,1
8.7,4.32414e-16,3.52871e-28,8.74937e-28,5.81253e-29,-3.6278,1
8.71,4.16174e-16,3.24911e-28,6.55191e-28,1.31277e-29,3.32766,1
8.72,4.3184e-16,3.09423e-28,6.63939e-28,1.72168e-29,0.374989,1
8.73,4.17933e-16,3.80966e-28,1.08958e-27,9.78713e-29,-0.596343,1
8.74,4.16371e-16,3.54412e-28,7.59292e-28,4.88656e-29,-3.22235,1
8.75,4.18869e-16,3.47971e-28,7.72599e-28,2.23468e-29,-0.402832,1
8.76,4.32816e-16,3.64595e-28,8.84888e-28,5.6965e-29,1.05137,1
8.77,4.34567e-16,4.26269e-28,1.23581e-27,1.58225e-28,2.34834,1
8.78,4.30045e-16,3.55742e-28,7.76695e-28,2.34914e-29,0.0850775,1
8.79,4.20178e-16,3.62555e-28,8.39764e-28,6.77327e-29,-1.54111,1
8.8,4.19821e-16,3.31437e-28,7.16456e-28,2.69157e-29,-1.50497,1
8.81,4.26392e-16,3.3864e-28,8.7872e-28,4.83218e-29,3.5192,1
8.82,4.32907e-16,3.72932e-28,1.16451e-27,1.2524e-28,-0.110949,1
8.83,4.1819e-16,3.4472e-28,6.43293e-28,1.77446e-29,0.587075,1
8.84,4.18655e-16,3.90447e-28,8.4151e-28,8.34475e-29,-2.52597,1
8.85,4.16211e-16,3.24726e-28,6.93433e-28,1.17197e-29,-0.041302,1
8.86,4.26997e-16,3.30655e-28,7.77138e-28,2.73993e-29,0.550677,1
8.87,4.27174e-16,3.12803e-28,6.96137e-28,1.48877e-29,-0.952472,1
8.88,4.24834e-16,3.53535e-28,1.00413e-27,3.31614e-29,0.552178,1
8.89,4.2892e-16,3.26966e-28,7.2762e-28,2.77153e-29,0.158595,1
8.9,4.26564e-16,3.69893e-28,7.6576e-28,4.39402e-29,-0.390164,1
8.91,4.25889e-16,4.17642e-28,1.03944e-27,1.12403e-28,5.20337,1
8.92,4.27557e-16,3.90234e-28,8.34539e-28,3.08045e-29,-3.74174,1
8.93,4.0641e-16,4.74161e-28,1.18372e-27,1.47214e-28,-1.5403,1
8.94,4.22208e-16,4.89034e-28,1.39686e-27,1.62972e-28,2.0545,1
8.95,4.28813e-16,4.02562e-28,8.71687e-28,7.63153e-29,-1.15236,1
8.96,4.2018e-16,3.90234e-28,1.12342e-27,6.98858e-29,0.330657,1
8.97,4.25079e-16,3.65405e-28,8.48657e-28,5.59578e-29,1.09511,1
8.98,4.23678e-16,3.72948e-28,1.02098e-27,1.04467e-28,-2.1696,1
8.99,4.19088e-16,3.63989e-28,8.85634e-28,7.15491e-29,-2.61618,1
9,4.28382e-16,3.23452e-28,1.03101e-27,5.01051e-29,2.9796,1
9.01,4.39891e-16,3.14364e-28,8.56656e-28,4.52834e-29,0.469788,1
9.02,4.27163e-16,3.28618e-28,9.57377e-28,8.89777e-29,-0.960358,1
9.03,4.25166e-16,2.99563e-28,8.12061e-28,8.91066e-30,1.5423,1
9.04,4.29288e-16,3.0424e-28,9.71757e-28,5.17965e-29,-1.44624,1
9.05,4.22768e-16,3.81513e-28,1.2164e-27,1.21382e-28,1.7781,1
9.06,4.28972e-16,2.94412e-28,7.46725e-28,4.51567e-29,-2.53012,1
9.07,4.21478e-16,3.25772e-28,1.01894e-27,3.41567e-29,-0.277004,1
9.08,4.32418e-16,3.16224e-28,7.9132e-28,1.47474e-29,1.08922,1
9.09,4.33619e-16,3.12804e-28,8.1271e-28,3.6775e-29,-0.108365,1
9.1,4.28947e-16,3.14679e-28,8.33846e-28,1.96569e-29,0.930185,1
9.11,4.29413e-16,3.25912e-28,8.58354e-28,2.65895e-29,0.0225938,1
9.12,4.25455e-16,3.21485e-28,9.01805e-28,2.84488e-29,-0.837185,1
9.13,4.25359e-16,4.04658e-28,1.26609e-27,1.70061e-28,-3.13514,1
9.14,4.2895e-16,3.97155e-28,1.55378e-27,1.86369e-28,3.81343,1
9.15,4.42834e-16,3.29329e-28,1.01823e-27,7.73344e-29,-0.698927,1
9.16,4.26567e-16,4.08945e-28,1.40909e-27,1.85611e-28,-0.476696,1
9.17,4.29569e-16,2.98488e-28,7.32429e-28,1.89731e-29,1.59127,1
9.18,4.31627e-16,2.94444e-28,7.34452e-28,4.62141e-29,-3.03396,1
9.19,4.24866e-16,3.03565e-28,9.56771e-28,2.99718e-29,-0.215618,1
9.2,4.38159e-16,2.79163e-28,6.9147e-28,1.69324e-29,3.57955,1
9.21,4.39106e-16,3.45326e-28,8.57862e-28,9.00871e-29,1.53644,1
9.22,4.23931e-16,3.13545e-28,9.41714e-28,6.06867e-29,-0.0572477,1
9.23,4.17517e-16,4.20472e-28,1.43301e-27,1.85684e-28,-3.53652,1
9.24,4.17756e-16,2.93415e-28,8.28247e-28,3.03856e-29,3.28323,1
9.25,4.33071e-16,3.9673e-28,1.17451e-27,1.49425e-28,-1.38428,1
9.26,4.19305e-16,2.91048e-28,7.49312e-28,3.89007e-29,-0.298193,1
9.27,4.2519e-16,3.64121e-28,1.18576e-27,7.94233e-29,0.535678,1
9.28,4.26462e-16,3.12521e-28,6.99477e-28,1.03543e-29,-2.51735,1
9.29,4.2419e-16,3.49432e-28,9.47782e-28,8.10249e-29,3.35362,1
9.3,4.35144e-16,3.61122e-28,9.6419e-28,7.18356e-29,-0.907218,1
9.31,4.21024e-16,4.19342e-28,1.17536e-27,1.19087e-28,1.19776,1
9.32,4.24879e-16,3.55257e-28,9.86898e-28,6.83134e-29,-2.17481,1
9.33,4.1985e-16,3.53856e-28,7.26633e-28,2.86735e-29,-0.780471,1
9.34,4.29184e-16,3.34993e-28,6.91426e-28,2.03604e-29,3.50843,1
9.35,4.3256e-16,3.85013e-28,1.00103e-27,1.00295e-28,-2.7369,1
9.36,4.17898e-16,4.62977e-28,1.66637e-27,1.9075e-28,-0.858017,1
9.37,4.29658e-16,3.55121e-28,8.39885e-28,4.09342e-29,0.667975,1
9.38,4.33376e-16,3.41339e-28,7.98112e-28,5.91288e-29,-2.78866,1
9.39,4.305e-16,3.22052e-28,8.03339e-28,1.5161e-29,4.54203,1
9.4,4.4285e-16,3.12132e-28,7.93182e-28,4.64326e-29,-3.19215,1
9.41,4.2361e-16,3.41072e-28,9.18045e-28,7.39563e-29,2.96865,1
9.42,4.37578e-16,3.32128e-28,8.40373e-28,6.09254e-29,-0.705205,1
9.43,4.24962e-16,3.06442e-28,9.4249e-28,2.9523e-29,-1.64686,1
9.44,4.2798e-16,2.99687e-28,7.80671e-28,1.51385e-29,3.88258,1
9.45,4.35146e-16,4.21638e-28,1.35338e-27,1.87196e-28,-1.21405,1
9.46,4.18883e-16,3.76768e-28,1.31965e-27,1.46938e-28,-2.52092,1
9.47,4.24031e-16,2.72622e-28,7.52697e-28,2.50655e-29,2.01446,1
9.48,4.34997e-16,2.91251e-28,8.79137e-28,2.2879e-29,-1.23074,1
9.49,4.26407e-16,3.63744e-28,9.91645e-28,9.23572e-29,-0.528634,1
9.5,4.3172e-16,3.41992e-28,1.10862e-27,3.69147e-29,-0.712757,1
9.51,4.34015e-16,3.30789e-28,6.22195e-28,1.1582e-29,4.97302,1
9.52,4.3713e-16,3.49611e-28,7.14074e-28,3.49903e-29,-1.28403,1
9.53,4.16422e-16,3.44557e-28,9.23619e-28,8.19349e-29,1.46551,1
9.54,4.21838e-16,3.06575e-28,8.67173e-28,4.53057e-29,-3.10735,1
9.55,4.15745e-16,3.72908e-28,1.20914e-27,1.36075e-28,0.662766,1
9.56,4.29078e-16,3.09302e-28,9.02727e-28,1.77104e-29,-0.971622,1
9.57,4.26253e-16,3.39304e-28,8.21102e-28,5.66313e-29,0.511753,1
9.58,4.30436e-16,3.1518e-28,9.99914e-28,1.55631e-29,-0.0342542,1
9.59,4.28244e-16,3.11736e-28,7.27619e-28,1.182e-29,0.229526,1
9.6,4.28391e-16,3.30574e-28,8.56428e-28,6.58514e-29,-0.892186,1
9.61,4.2741e-16,3.02151e-28,7.37262e-28,2.42651e-29,-0.0922074,1
9.62,4.31257e-16,3.91998e-28,1.63071e-27,1.69208e-28,-0.13408,1
9.63,4.31655e-16,2.97672e-28,8.13066e-28,1.90201e-29,2.24464,1
9.64,4.32235e-16,3.08851e-28,8.64692e-28,7.06768e-29,1.73704,1
9.65,4.22746e-16,2.72856e-28,7.64973e-28,2.81102e-29,-3.80431,1
9.66,4.15528e-16,3.39413e-28,1.06249e-27,1.05843e-28,3.79853,1
9.67,4.31961e-16,3.22217e-28,8.32955e-28,2.192e-29,-3.26062,1
9.68,4.16153e-16,3.27014e-28,8.04188e-28,2.15536e-29,3.51663,1
9.69,4.3018e-16,3.12874e-28,7.54423e-28,1.21544e-29,-2.96288,1
9.7,4.15566e-16,3.36425e-28,1.04811e-27,8.43054e-29,0.518057,1
9.71,4.28255e-16,3.20968e-28,8.61799e-28,7.03428e-29,2.6667,1
9.72,4.26048e-16,3.74293e-28,1.20632e-27,1.42363e-28,-3.60197,1
9.73,4.14981e-16,2.984e-28,8.39077e-28,3.08986e-29,-1.39393,1
9.74,4.30487e-16,3.10801e-28,7.39494e-28,1.43525e-29,2.37286,1
9.75,4.36573e-16,2.86618e-28,6.59124e-28,1.50551e-29,1.69036,1
9.76,4.26454e-16,3.67869e-28,1.05321e-27,1.14598e-28,-1.96275,1
9.77,4.19365e-16,3.1822e-28,6.77142e-28,1.38131e-29,3.04866,1
9.78,4.27761e-16,3.25193e-28,1.09847e-27,3.82723e-29,-2.97643,1
9.79,4.15106e-16,2.90572e-28,8.34373e-28,2.09859e-29,-0.183463,1
9.8,4.2784e-16,3.09753e-28,7.30139e-28,2.26522e-29,-0.182214,1
9.81,4.28626e-16,3.4095e-28,9.82677e-28,6.55516e-29,-0.374289,1
9.82,4.29409e-16,3.30008e-28,7.96343e-28,2.02061e-29,-0.0277878,1
9.83,4.31022e-16,3.37499e-28,9.442e-28,7.97018e-29,-1.14809,1
9.84,4.31142e-16,3.16015e-28,7.37227e-28,2.15585e-29,-0.485943,1
9.85,4.36149e-16,3.42034e-28,1.07604e-27,4.18872e-29,1.09794,1
9.86,4.38279e-16,3.03543e-28,8.144e-28,2.94013e-29,-0.116753,1
9.87,4.33519e-16,3.1033e-28,7.21455e-28,1.63444e-29,1.76732,1
9.88,4.34026e-16,3.39641e-28,1.21254e-27,8.04644e-29,0.371535,1
9.89,4.26489e-16,3.30277e-28,9.15892e-28,5.30555e-29,-3.02174,1
9.9,4.2491e-16,3.35365e-28,1.04609e-27,9.67995e-29,0.909121,1
9.91,4.3815e-16,3.59352e-28,9.01017e-28,4.07403e-29,0.226125,1
9.92,4.34202e-16,3.55334e-28,1.11255e-27,1.01119e-28,1.36488,1
9.93,4.33223e-16,3.26382e-28,7.97881e-28,5.04658e-29,-0.0834896,1
9.94,4.27389e-16,2.97378e-28,8.33908e-28,3.36278e-29,1.81957,1
9.95,4.27746e-16,3.71735e-28,1.1729e-27,1.5352e-28,1.03255,1
9.96,4.20102e-16,2.97494e-28,9.36193e-28,2.38277e-29,-3.64378,1
9.97,4.15809e-16,3.54879e-28,1.16575e-27,1.29519e-28,1.26676,1
9.98,4.31533e-16,2.90333e-28,8.44749e-28,2.568e-29,-0.352461,1
9.99,4.26135e-16,3.31446e-28,9.37167e-28,7.258e-29,3.21854,1
10,4.27642e-16,2.60749e-28,6.17917e-28,0,3.21854,1
10,4.27642e-16,2.56718e-28,1.53406e-28,7.13853e-30,2.03837e-13,1


==> graph_data/Blakemore/b=0,4/temps_long_impli.csv <==
This is the first cell in the first column.
Description ,Derive-diffusion, schéma couplé.
Eta,1.5
Pas de temps ref,0.01
Nombre d'itérations effectif,1001
Maillage,mesh2_4
Finesse de maillage,0.0078125

Temps,Entropy,Diff_eq_L2,Weak_entropy,Diff_end_L2,Esti_nu,Nb_iter_Newton,
0,0.421152,0.496892,0.295112,0.496892,18.4183,0
0.01,0.345214,0.402005,0.247342,0.402005,17.4703,5
0.02,0.291521,0.336237,0.20965,0.336237,17.0537,4
0.03,0.248166,0.283553,0.178287,0.283553,16.8145,4
0.04,0.21201,0.239866,0.151859,0.239866,16.6343,4
0.05,0.181493,0.2032,0.129491,0.2032,16.4648,3
0.06,0.155609,0.172296,0.11053,0.172296,16.2856,3
0.07,0.13361,0.146225,0.0944458,0.146225,16.0891,3
0.08,0.114898,0.124238,0.0807994,0.124238,15.8742,3
0.09,0.0989741,0.105705,0.0692178,0.105705,15.6427,3
0.1,0.0854151,0.0900912,0.0593846,0.0900912,15.3976,3
0.11,0.0738613,0.0769385,0.0510303,0.0769385,15.1429,3
0.12,0.0640059,0.0658554,0.0439265,0.0658554,14.882,3
0.13,0.0555882,0.0565094,0.0378796,0.0565094,14.6185,3
0.14,0.0483872,0.0486191,0.032726,0.0486191,14.3555,3
0.15,0.0422159,0.0419475,0.0283274,0.0419475,14.0956,3
0.16,0.0369164,0.0362958,0.0245674,0.0362958,13.8414,3
0.17,0.0323556,0.0314975,0.021348,0.0314975,13.5945,3
0.18,0.0284217,0.0274138,0.0185866,0.0274138,13.3568,3
0.19,0.0250203,0.0239291,0.0162136,0.0239291,13.1293,3
0.2,0.0220722,0.020947,0.0141705,0.020947,12.913,3
0.21,0.0195106,0.0183875,0.012408,0.0183875,12.7085,3
0.22,0.0172793,0.0161839,0.0108845,0.0161839,12.5161,3
0.23,0.015331,0.0142808,0.00956499,0.0142808,12.336,3
0.24,0.0136256,0.012632,0.00841987,0.012632,12.1681,3
0.25,0.0121293,0.0111991,0.00742408,0.0111991,12.0123,3
0.26,0.0108135,0.00995001,0.00655645,0.00995001,11.8681,3
0.27,0.00965385,0.00885777,0.00579901,0.00885777,11.7351,3
0.28,0.00862967,0.00789992,0.0051365,0.00789992,11.6129,3
0.29,0.00772333,0.00705756,0.00455595,0.00705756,11.5008,3
0.3,0.00691975,0.00631478,0.0040463,0.00631478,11.3983,3
0.31,0.00620601,0.00565816,0.00359811,0.00565816,11.3047,3
0.32,0.00557101,0.0050763,0.00320331,0.0050763,11.2195,3
0.33,0.00500519,0.00455956,0.00285496,0.00455956,11.142,3
0.34,0.00450028,0.0040997,0.00254714,0.0040997,11.0716,3
0.35,0.00404913,0.00368967,0.00227472,0.00368967,11.0078,3
0.36,0.00364551,0.00332343,0.00203329,0.00332343,10.9501,3
0.37,0.00328401,0.00299579,0.00181904,0.00299579,10.8979,3
0.38,0.0029599,0.00270225,0.00162867,0.00270225,10.8507,3
0.39,0.00266903,0.00243891,0.00145932,0.00243891,10.8081,3
0.4,0.00240777,0.00220239,0.00130849,0.00220239,10.7698,3
0.41,0.00217292,0.00198972,0.00117402,0.00198972,10.7352,3
0.42,0.00196165,0.00179831,0.00105401,0.00179831,10.704,3
0.43,0.00177148,0.0016259,0.000946804,0.0016259,10.676,3
0.44,0.0016002,0.00147047,0.000850955,0.00147047,10.6508,3
0.45,0.00144584,0.00133027,0.000765187,0.00133027,10.6281,3
0.46,0.00130667,0.00120371,0.000688381,0.00120371,10.6077,3
0.47,0.00118114,0.00108942,0.00061955,0.00108942,10.5894,3
0.48,0.00106786,0.000986153,0.000557824,0.000986153,10.573,3
0.49,0.00096561,0.000892811,0.000502434,0.000892811,10.5582,3
0.5,0.000873278,0.000808408,0.000452702,0.000808408,10.5449,3
0.51,0.000789881,0.000732065,0.000408024,0.000732065,10.5331,3
0.52,0.000714534,0.000662994,0.000367866,0.000662994,10.5224,3
0.53,0.000646444,0.000600486,0.000331753,0.000600486,10.5128,3
0.54,0.000584898,0.000543907,0.000299264,0.000543907,10.5042,3
0.55,0.000529258,0.000492685,0.000270022,0.000492685,10.4965,3
0.56,0.000478949,0.000446307,0.000243693,0.000446307,10.4896,3
0.57,0.000433451,0.000404308,0.000219977,0.000404308,10.4834,3
0.58,0.0003923,0.000366271,0.000198609,0.000366271,10.4779,3
0.59,0.000355076,0.00033182,0.00017935,0.00033182,10.4729,3
0.6,0.0003214,0.000300614,0.000161986,0.000300614,10.4685,3
0.61,0.000290931,0.000272345,0.000146327,0.000272345,10.4645,3
0.62,0.000263361,0.000246736,0.000132201,0.000246736,10.4609,3
0.63,0.000238413,0.000223535,0.000119456,0.000223535,10.4577,3
0.64,0.000215835,0.000202516,0.000107953,0.000202516,10.4548,3
0.65,0.0001954,0.000183472,9.75705e-05,0.000183472,10.4522,3
0.66,0.000176905,0.000166219,8.81964e-05,0.000166219,10.4499,3
0.67,0.000160164,0.000150587,7.97315e-05,0.000150587,10.4478,3
0.68,0.000145011,0.000136423,7.20863e-05,0.000136423,10.446,3
0.69,0.000131294,0.000123591,6.51803e-05,0.000123591,10.4443,3
0.7,0.000118876,0.000111965,5.89412e-05,0.000111965,10.4429,3
0.71,0.000107634,0.000101431,5.33036e-05,0.000101431,10.4415,3
0.72,9.74569e-05,9.18865e-05,4.8209e-05,9.18865e-05,10.4403,3
0.73,8.82429e-05,8.32394e-05,4.36045e-05,8.32394e-05,10.4393,3
0.74,7.9901e-05,7.54051e-05,3.94425e-05,7.54051e-05,10.4383,3
0.75,7.23484e-05,6.83073e-05,3.568e-05,6.83073e-05,10.4375,3
0.76,6.55102e-05,6.18768e-05,3.22784e-05,6.18768e-05,10.4367,3
0.77,5.93188e-05,5.60509e-05,2.92027e-05,5.60509e-05,10.436,3
0.78,5.3713e-05,5.07728e-05,2.64215e-05,5.07728e-05,10.4354,3
0.79,4.86372e-05,4.59912e-05,2.39064e-05,4.59912e-05,10.4349,2
0.8,4.40413e-05,4.16594e-05,2.16317e-05,4.16594e-05,10.4344,2
0.81,3.98799e-05,3.77351e-05,1.95743e-05,3.77351e-05,10.4339,2
0.82,3.61118e-05,3.41801e-05,1.77133e-05,3.41801e-05,10.4336,2
0.83,3.26999e-05,3.09596e-05,1.60299e-05,3.09596e-05,10.4332,2
0.84,2.96105e-05,2.80423e-05,1.45069e-05,2.80423e-05,10.4329,2
0.85,2.6813e-05,2.53995e-05,1.31292e-05,2.53995e-05,10.4326,2
0.86,2.42799e-05,2.30056e-05,1.18826e-05,2.30056e-05,10.4324,2
0.87,2.19862e-05,2.08371e-05,1.07548e-05,2.08371e-05,10.4321,2
0.88,1.99092e-05,1.88728e-05,9.73425e-06,1.88728e-05,10.4319,2
0.89,1.80285e-05,1.70935e-05,8.8108e-06,1.70935e-05,10.4318,2
0.9,1.63254e-05,1.54818e-05,7.97516e-06,1.54818e-05,10.4316,2
0.91,1.47832e-05,1.4022e-05,7.21895e-06,1.4022e-05,10.4315,2
0.92,1.33868e-05,1.26997e-05,6.53459e-06,1.26997e-05,10.4314,2
0.93,1.21223e-05,1.1502e-05,5.91524e-06,1.1502e-05,10.4312,2
0.94,1.09772e-05,1.04172e-05,5.35469e-06,1.04172e-05,10.4311,2
0.95,9.94029e-06,9.43458e-06,4.84736e-06,9.43458e-06,10.4311,2
0.96,9.00135e-06,8.54461e-06,4.38817e-06,8.54461e-06,10.431,2
0.97,8.1511e-06,7.73855e-06,3.97255e-06,7.73855e-06,10.4309,2
0.98,7.38117e-06,7.00848e-06,3.59635e-06,7.00848e-06,10.4308,2
0.99,6.68397e-06,6.34724e-06,3.25583e-06,6.34724e-06,10.4308,2
1,6.05263e-06,5.74836e-06,2.94759e-06,5.74836e-06,10.4307,2
1.01,5.48093e-06,5.20596e-06,2.66857e-06,5.20596e-06,10.4307,2
1.02,4.96323e-06,4.71471e-06,2.41599e-06,4.71471e-06,10.4307,2
1.03,4.49443e-06,4.26979e-06,2.18734e-06,4.26979e-06,10.4306,2
1.04,4.06991e-06,3.86684e-06,1.98036e-06,3.86684e-06,10.4306,2
1.05,3.68549e-06,3.5019e-06,1.79298e-06,3.5019e-06,10.4306,2
1.06,3.33738e-06,3.17139e-06,1.62335e-06,3.17139e-06,10.4306,2
1.07,3.02215e-06,2.87206e-06,1.46978e-06,2.87206e-06,10.4305,2
1.08,2.7367e-06,2.60097e-06,1.33075e-06,2.60097e-06,10.4305,2
1.09,2.47821e-06,2.35546e-06,1.20488e-06,2.35546e-06,10.4305,2
1.1,2.24413e-06,2.13312e-06,1.09092e-06,2.13312e-06,10.4305,2
1.11,2.03217e-06,1.93176e-06,9.87753e-07,1.93176e-06,10.4305,2
1.12,1.84022e-06,1.7494e-06,8.94346e-07,1.7494e-06,10.4305,2
1.13,1.66641e-06,1.58425e-06,8.09778e-07,1.58425e-06,10.4305,2
1.14,1.50901e-06,1.43469e-06,7.33211e-07,1.43469e-06,10.4305,2
1.15,1.36648e-06,1.29924e-06,6.63888e-07,1.29924e-06,10.4305,2
1.16,1.23741e-06,1.17658e-06,6.01123e-07,1.17658e-06,10.4305,2
1.17,1.12054e-06,1.06549e-06,5.44294e-07,1.06549e-06,10.4305,2
1.18,1.0147e-06,9.64893e-07,4.92841e-07,9.64893e-07,10.4304,2
1.19,9.18857e-07,8.7379e-07,4.46253e-07,8.7379e-07,10.4304,2
1.2,8.32069e-07,7.91287e-07,4.04071e-07,7.91287e-07,10.4304,2
1.21,7.53477e-07,7.16573e-07,3.65878e-07,7.16573e-07,10.4304,2
1.22,6.8231e-07,6.48912e-07,3.31297e-07,6.48912e-07,10.4304,2
1.23,6.17864e-07,5.87639e-07,2.99985e-07,5.87639e-07,10.4304,2
1.24,5.59505e-07,5.3215e-07,2.71633e-07,5.3215e-07,10.4304,2
1.25,5.06658e-07,4.819e-07,2.45962e-07,4.819e-07,10.4304,2
1.26,4.58803e-07,4.36395e-07,2.22718e-07,4.36395e-07,10.4304,2
1.27,4.15468e-07,3.95186e-07,2.01671e-07,3.95186e-07,10.4304,2
1.28,3.76226e-07,3.57868e-07,1.82613e-07,3.57868e-07,10.4304,2
1.29,3.4069e-07,3.24074e-07,1.65357e-07,3.24074e-07,10.4304,2
1.3,3.08511e-07,2.9347e-07,1.49732e-07,2.9347e-07,10.4304,2
1.31,2.79372e-07,2.65756e-07,1.35583e-07,2.65756e-07,10.4304,2
1.32,2.52984e-07,2.40659e-07,1.22772e-07,2.40659e-07,10.4304,2
1.33,2.29089e-07,2.17932e-07,1.11172e-07,2.17932e-07,10.4304,2
1.34,2.07451e-07,1.97351e-07,1.00668e-07,1.97351e-07,10.4304,2
1.35,1.87857e-07,1.78713e-07,9.11561e-08,1.78713e-07,10.4305,2
1.36,1.70113e-07,1.61836e-07,8.25435e-08,1.61836e-07,10.4305,2
1.37,1.54046e-07,1.46552e-07,7.47448e-08,1.46552e-07,10.4305,2
1.38,1.39496e-07,1.32712e-07,6.76829e-08,1.32712e-07,10.4305,2
1.39,1.2632e-07,1.20178e-07,6.12884e-08,1.20178e-07,10.4305,2
1.4,1.14389e-07,1.08828e-07,5.54981e-08,1.08828e-07,10.4305,2
1.41,1.03584e-07,9.85501e-08,5.02549e-08,9.85501e-08,10.4305,2
1.42,9.38004e-08,8.92427e-08,4.55072e-08,8.92427e-08,10.4305,2
1.43,8.49407e-08,8.08143e-08,4.1208e-08,8.08143e-08,10.4305,2
1.44,7.69179e-08,7.31818e-08,3.7315e-08,7.31818e-08,10.4305,2
1.45,6.96527e-08,6.62702e-08,3.37898e-08,6.62702e-08,10.4305,2
1.46,6.30739e-08,6.00113e-08,3.05977e-08,6.00113e-08,10.4305,2
1.47,5.71164e-08,5.43434e-08,2.77072e-08,5.43434e-08,10.4305,2
1.48,5.17216e-08,4.92109e-08,2.50897e-08,4.92109e-08,10.4305,2
1.49,4.68363e-08,4.45631e-08,2.27196e-08,4.45631e-08,10.4305,2
1.5,4.24125e-08,4.03543e-08,2.05734e-08,4.03543e-08,10.4305,2
1.51,3.84065e-08,3.65429e-08,1.86299e-08,3.65429e-08,10.4305,2
1.52,3.47789e-08,3.30915e-08,1.687e-08,3.30915e-08,10.4305,2
1.53,3.14939e-08,2.99661e-08,1.52764e-08,2.99661e-08,10.4305,2
1.54,2.85192e-08,2.71358e-08,1.38333e-08,2.71358e-08,10.4305,2
1.55,2.58255e-08,2.45729e-08,1.25266e-08,2.45729e-08,10.4305,2
1.56,2.33862e-08,2.2252e-08,1.13433e-08,2.2252e-08,10.4305,2
1.57,2.11773e-08,2.01503e-08,1.02718e-08,2.01503e-08,10.4305,2
1.58,1.91771e-08,1.82472e-08,9.3015e-09,1.82472e-08,10.4305,2
1.59,1.73657e-08,1.65237e-08,8.42287e-09,1.65237e-08,10.4305,2
1.6,1.57255e-08,1.49631e-08,7.62724e-09,1.49631e-08,10.4305,2
1.61,1.42402e-08,1.35498e-08,6.90677e-09,1.35498e-08,10.4305,2
1.62,1.28952e-08,1.227e-08,6.25436e-09,1.227e-08,10.4305,2
1.63,1.16772e-08,1.11111e-08,5.66358e-09,1.11111e-08,10.4305,2
1.64,1.05742e-08,1.00617e-08,5.1286e-09,1.00617e-08,10.4305,2
1.65,9.57546e-09,9.11134e-09,4.64416e-09,9.11134e-09,10.4305,2
1.66,8.67103e-09,8.25077e-09,4.20548e-09,8.25077e-09,10.4305,2
1.67,7.85203e-09,7.47148e-09,3.80824e-09,7.47148e-09,10.4305,2
1.68,7.11038e-09,6.76579e-09,3.44852e-09,6.76579e-09,10.4305,2
1.69,6.43878e-09,6.12675e-09,3.12278e-09,6.12675e-09,10.4305,2
1.7,5.83062e-09,5.54807e-09,2.82781e-09,5.54807e-09,10.4305,2
1.71,5.2799e-09,5.02405e-09,2.5607e-09,5.02405e-09,10.4305,2
1.72,4.7812e-09,4.54952e-09,2.31883e-09,4.54952e-09,10.4305,2
1.73,4.3296e-09,4.11981e-09,2.0998e-09,4.11981e-09,10.4305,2
1.74,3.92066e-09,3.73069e-09,1.90146e-09,3.73069e-09,10.4305,2
1.75,3.55034e-09,3.37832e-09,1.72185e-09,3.37832e-09,10.4305,2
1.76,3.215e-09,3.05923e-09,1.55921e-09,3.05923e-09,10.4305,2
1.77,2.91133e-09,2.77028e-09,1.41194e-09,2.77028e-09,10.4305,2
1.78,2.63635e-09,2.50862e-09,1.27857e-09,2.50862e-09,10.4305,2
1.79,2.38734e-09,2.27168e-09,1.1578e-09,2.27168e-09,10.4305,2
1.8,2.16185e-09,2.05712e-09,1.04844e-09,2.05712e-09,10.4305,2
1.81,1.95765e-09,1.86282e-09,9.49411e-10,1.86282e-09,10.4305,2
1.82,1.77275e-09,1.68687e-09,8.59735e-10,1.68687e-09,10.4305,2
1.83,1.60531e-09,1.52754e-09,7.78528e-10,1.52754e-09,10.4305,2
1.84,1.45368e-09,1.38326e-09,7.04992e-10,1.38326e-09,10.4305,2
1.85,1.31638e-09,1.25261e-09,6.38402e-10,1.25261e-09,10.4305,2
1.86,1.19204e-09,1.1343e-09,5.78102e-10,1.1343e-09,10.4305,2
1.87,1.07945e-09,1.02716e-09,5.23498e-10,1.02716e-09,10.4305,2
1.88,9.77491e-10,9.30143e-10,4.74051e-10,9.30143e-10,10.4305,2
1.89,8.85164e-10,8.42288e-10,4.29275e-10,8.42288e-10,10.4305,2
1.9,8.01558e-10,7.62732e-10,3.88728e-10,7.62732e-10,10.4305,2
1.91,7.25848e-10,6.9069e-10,3.52011e-10,6.9069e-10,10.4305,2
1.92,6.5729e-10,6.25453e-10,3.18762e-10,6.25453e-10,10.4305,2
1.93,5.95207e-10,5.66377e-10,2.88653e-10,5.66377e-10,10.4305,2
1.94,5.38988e-10,5.12881e-10,2.61389e-10,5.12881e-10,10.4305,2
1.95,4.88079e-10,4.64438e-10,2.367e-10,4.64438e-10,10.4305,2
1.96,4.41978e-10,4.20571e-10,2.14342e-10,4.20571e-10,10.4305,2
1.97,4.00232e-10,3.80847e-10,1.94097e-10,3.80847e-10,10.4305,2
1.98,3.62429e-10,3.44875e-10,1.75764e-10,3.44875e-10,10.4305,2
1.99,3.28196e-10,3.12301e-10,1.59162e-10,3.12301e-10,10.4305,2
2,2.97197e-10,2.82803e-10,1.44129e-10,2.82803e-10,10.4305,2
2.01,2.69126e-10,2.56091e-10,1.30515e-10,2.56091e-10,10.4305,2
2.02,2.43706e-10,2.31903e-10,1.18188e-10,2.31903e-10,10.4305,2
2.03,2.20687e-10,2.09999e-10,1.07024e-10,2.09999e-10,10.4305,2
2.04,1.99843e-10,1.90164e-10,9.69154e-11,1.90164e-10,10.4305,2
2.05,1.80967e-10,1.72202e-10,8.77614e-11,1.72202e-10,10.4305,2
2.06,1.63874e-10,1.55937e-10,7.9472e-11,1.55937e-10,10.4305,2
2.07,1.48396e-10,1.41209e-10,7.19656e-11,1.41209e-10,10.4305,2
2.08,1.34379e-10,1.27871e-10,6.51682e-11,1.27871e-10,10.4305,2
2.09,1.21687e-10,1.15793e-10,5.90128e-11,1.15793e-10,10.4305,2
2.1,1.10193e-10,1.04856e-10,5.34389e-11,1.04856e-10,10.4305,2
2.11,9.97851e-11,9.49523e-11,4.83914e-11,9.49523e-11,10.4305,2
2.12,9.03601e-11,8.59838e-11,4.38206e-11,8.59838e-11,10.4305,2
2.13,8.18253e-11,7.78624e-11,3.96816e-11,7.78624e-11,10.4305,2
2.14,7.40966e-11,7.05081e-11,3.59336e-11,7.05081e-11,10.4304,2
2.15,6.7098e-11,6.38484e-11,3.25395e-11,6.38484e-11,10.4306,2
2.16,6.07604e-11,5.78177e-11,2.94661e-11,5.78177e-11,10.4304,2
2.17,5.50213e-11,5.23567e-11,2.66829e-11,5.23567e-11,10.4305,2
2.18,4.98244e-11,4.74114e-11,2.41626e-11,4.74114e-11,10.4305,2
2.19,4.51184e-11,4.29333e-11,2.18804e-11,4.29333e-11,10.4305,2
2.2,4.08568e-11,3.88781e-11,1.98137e-11,3.88781e-11,10.4305,2
2.21,3.69977e-11,3.52059e-11,1.79422e-11,3.52059e-11,10.4304,2
2.22,3.35032e-11,3.18806e-11,1.62475e-11,3.18806e-11,10.4305,2
2.23,3.03387e-11,2.88694e-11,1.47129e-11,2.88694e-11,10.4305,2
2.24,2.74731e-11,2.61426e-11,1.33232e-11,2.61426e-11,10.4306,2
2.25,2.48782e-11,2.36734e-11,1.20648e-11,2.36734e-11,10.4306,2
2.26,2.25284e-11,2.14373e-11,1.09252e-11,2.14373e-11,10.4305,2
2.27,2.04005e-11,1.94125e-11,9.89331e-12,1.94125e-11,10.4304,2
2.28,1.84736e-11,1.7579e-11,8.95885e-12,1.7579e-11,10.4306,2
2.29,1.67287e-11,1.59186e-11,8.11266e-12,1.59186e-11,10.4304,2
2.3,1.51486e-11,1.4415e-11,7.34639e-12,1.4415e-11,10.4307,2
2.31,1.37178e-11,1.30535e-11,6.6525e-12,1.30535e-11,10.4303,2
2.32,1.24221e-11,1.18205e-11,6.02415e-12,1.18205e-11,10.4306,2
2.33,1.12488e-11,1.0704e-11,5.45515e-12,1.0704e-11,10.4306,2
2.34,1.01863e-11,9.69302e-12,4.9399e-12,9.69302e-12,10.4303,2
2.35,9.22419e-12,8.77748e-12,4.47331e-12,8.77748e-12,10.4306,2
2.36,8.35295e-12,7.94842e-12,4.05079e-12,7.94842e-12,10.4307,2
2.37,7.56398e-12,7.19767e-12,3.66818e-12,7.19767e-12,10.4304,2
2.38,6.84953e-12,6.51783e-12,3.32171e-12,6.51783e-12,10.4304,2
2.39,6.20257e-12,5.9022e-12,3.00796e-12,5.9022e-12,10.4306,2
2.4,5.61673e-12,5.34472e-12,2.72385e-12,5.34472e-12,10.4306,2
2.41,5.08621e-12,4.83989e-12,2.46657e-12,4.83989e-12,10.4297,2
2.42,4.60579e-12,4.38275e-12,2.2336e-12,4.38275e-12,10.4312,2
2.43,4.17079e-12,3.96879e-12,2.02263e-12,3.96879e-12,10.4303,2
2.44,3.77682e-12,3.59392e-12,1.83159e-12,3.59392e-12,10.4303,2
2.45,3.4201e-12,3.25447e-12,1.65859e-12,3.25447e-12,10.4313,2
2.46,3.09707e-12,2.94707e-12,1.50193e-12,2.94707e-12,10.4296,2
2.47,2.80452e-12,2.66871e-12,1.36007e-12,2.66871e-12,10.431,2
2.48,2.53964e-12,2.41664e-12,1.2316e-12,2.41664e-12,10.4309,2
2.49,2.29976e-12,2.18838e-12,1.11527e-12,2.18838e-12,10.4304,2
2.5,2.08253e-12,1.98169e-12,1.00993e-12,1.98169e-12,10.4296,2
2.51,1.88583e-12,1.79451e-12,9.14542e-13,1.79451e-12,10.4304,2
2.52,1.70772e-12,1.62501e-12,8.28161e-13,1.62501e-12,10.4301,2
2.53,1.54642e-12,1.47152e-12,7.49938e-13,1.47152e-12,10.4309,2
2.54,1.40036e-12,1.33253e-12,6.79104e-13,1.33253e-12,10.4296,2
2.55,1.26809e-12,1.20667e-12,6.14961e-13,1.20667e-12,10.4321,2
2.56,1.14833e-12,1.0927e-12,5.56876e-13,1.0927e-12,10.4295,2
2.57,1.03985e-12,9.8949e-13,5.04277e-13,9.8949e-13,10.4296,2
2.58,9.4164e-13,8.9603e-13,4.56647e-13,8.9603e-13,10.4323,2
2.59,8.52706e-13,8.11397e-13,4.13515e-13,8.11397e-13,10.4321,2
2.6,7.72153e-13,7.34758e-13,3.74457e-13,7.34758e-13,10.4278,2
2.61,6.9921e-13,6.65358e-13,3.39089e-13,6.65358e-13,10.4306,2
2.62,6.33183e-13,6.02513e-13,3.07061e-13,6.02513e-13,10.4322,2
2.63,5.73376e-13,5.45604e-13,2.78058e-13,5.45604e-13,10.431,2
2.64,5.19211e-13,4.9407e-13,2.51794e-13,4.9407e-13,10.4278,2
2.65,4.70168e-13,4.47403e-13,2.28012e-13,4.47403e-13,10.4297,2
2.66,4.2577e-13,4.05145e-13,2.06475e-13,4.05145e-13,10.4266,2
2.67,3.85557e-13,3.66878e-13,1.86973e-13,3.66878e-13,10.4367,2
2.68,3.49152e-13,3.32225e-13,1.69313e-13,3.32225e-13,10.4291,1
2.69,3.16156e-13,3.00845e-13,1.53321e-13,3.00845e-13,10.4218,1
2.7,2.86298e-13,2.7243e-13,1.38839e-13,2.7243e-13,10.4288,1
2.71,2.59277e-13,2.46698e-13,1.25725e-13,2.46698e-13,10.4275,1
2.72,2.34791e-13,2.23396e-13,1.1385e-13,2.23396e-13,10.4286,1
2.73,2.1262e-13,2.02296e-13,1.03097e-13,2.02296e-13,10.4419,1
2.74,1.92541e-13,1.83188e-13,9.33589e-14,1.83188e-13,10.4323,1
2.75,1.74337e-13,1.65886e-13,8.45409e-14,1.65886e-13,10.4176,1
2.76,1.57867e-13,1.50217e-13,7.65557e-14,1.50217e-13,10.4201,1
2.77,1.42973e-13,1.36029e-13,6.93248e-14,1.36029e-13,10.4371,1
2.78,1.29481e-13,1.23181e-13,6.27769e-14,1.2318e-13,10.4234,1
2.79,1.17244e-13,1.11546e-13,5.68474e-14,1.11546e-13,10.4296,1
2.8,1.06177e-13,1.0101e-13,5.1478e-14,1.0101e-13,10.4118,1
2.81,9.6149e-14,9.14692e-14,4.66157e-14,9.14692e-14,10.4568,1
2.82,8.70822e-14,8.28297e-14,4.22127e-14,8.28296e-14,10.4026,1
2.83,7.88383e-14,7.50062e-14,3.82256e-14,7.50061e-14,10.4225,1
2.84,7.14098e-14,6.79216e-14,3.46151e-14,6.79216e-14,10.3955,1
2.85,6.46696e-14,6.15062e-14,3.13456e-14,6.15062e-14,10.4522,1
2.86,5.85799e-14,5.56967e-14,2.83849e-14,5.56967e-14,10.3987,1
2.87,5.30364e-14,5.0436e-14,2.57039e-14,5.0436e-14,10.3759,1
2.88,4.80408e-14,4.56722e-14,2.32761e-14,4.56722e-14,10.414,1
2.89,4.35247e-14,4.13583e-14,2.10776e-14,4.13583e-14,10.4555,1
2.9,3.94195e-14,3.74519e-14,1.90867e-14,3.74519e-14,10.3849,1
2.91,3.56882e-14,3.39144e-14,1.72839e-14,3.39144e-14,10.4118,1
2.92,3.23307e-14,3.07111e-14,1.56514e-14,3.07111e-14,10.3887,1
2.93,2.92819e-14,2.78104e-14,1.41731e-14,2.78104e-14,10.4046,1
2.94,2.65262e-14,2.51836e-14,1.28344e-14,2.51836e-14,10.4158,1
2.95,2.40263e-14,2.28049e-14,1.16221e-14,2.28049e-14,10.3474,1
2.96,2.17599e-14,2.06509e-14,1.05244e-14,2.06509e-14,10.4029,1
2.97,1.97194e-14,1.87004e-14,9.53034e-15,1.87004e-14,10.3264,1
2.98,1.78613e-14,1.69341e-14,8.63017e-15,1.69341e-14,10.3137,1
2.99,1.61895e-14,1.53346e-14,7.81502e-15,1.53346e-14,10.2999,1
3,1.46759e-14,1.38862e-14,7.07687e-15,1.38862e-14,10.3883,1
3.01,1.33054e-14,1.25746e-14,6.40844e-15,1.25746e-14,10.2353,1
3.02,1.20533e-14,1.13869e-14,5.80314e-15,1.13869e-14,10.1792,1
3.03,1.09342e-14,1.03114e-14,5.25501e-15,1.03114e-14,10.2556,1
3.04,9.92398e-15,9.33743e-15,4.75866e-15,9.33743e-15,10.1299,1
3.05,9.00089e-15,8.45548e-15,4.30919e-15,8.45548e-15,10.4375,1
3.06,8.17298e-15,7.65684e-15,3.90218e-15,7.65683e-15,9.92846,1
3.07,7.40055e-15,6.93363e-15,3.5336e-15,6.93362e-15,10.3869,1
3.08,6.73215e-15,6.27873e-15,3.19985e-15,6.27872e-15,9.5887,1
3.09,6.09869e-15,5.68568e-15,2.89761e-15,5.68568e-15,10.1362,1
3.1,5.56507e-15,5.14865e-15,2.62392e-15,5.14865e-15,10.1972,1
3.11,5.0529e-15,4.66235e-15,2.37608e-15,4.66234e-15,9.63808,1
3.12,4.58532e-15,4.22197e-15,2.15166e-15,4.22197e-15,10.0922,1
3.13,4.18224e-15,3.82319e-15,1.94843e-15,3.82319e-15,9.83963,1
3.14,3.79885e-15,3.46208e-15,1.76439e-15,3.46208e-15,8.95588,1
3.15,3.45854e-15,3.13508e-15,1.59774e-15,3.13507e-15,10.3245,1
3.16,3.17426e-15,2.83896e-15,1.44683e-15,2.83896e-15,9.03067,1
3.17,2.8772e-15,2.57081e-15,1.31017e-15,2.57081e-15,9.12227,1
3.18,2.63889e-15,2.32799e-15,1.18642e-15,2.32799e-15,9.85421,1
3.19,2.41829e-15,2.10811e-15,1.07436e-15,2.1081e-15,8.3267,1
3.2,2.20136e-15,1.90899e-15,9.72883e-16,1.90899e-15,8.6138,1
3.21,2.03215e-15,1.72868e-15,8.80991e-16,1.72868e-15,8.26964,1
3.22,1.87099e-15,1.5654e-15,7.97779e-16,1.5654e-15,9.94559,1
3.23,1.72808e-15,1.41754e-15,7.22426e-16,1.41754e-15,7.20406,1
3.24,1.57176e-15,1.28365e-15,6.54191e-16,1.28365e-15,7.78346,1
3.25,1.46614e-15,1.16241e-15,5.924e-16,1.16241e-15,9.60733,1
3.26,1.36026e-15,1.05261e-15,5.36446e-16,1.05261e-15,7.01039,1
3.27,1.24103e-15,9.53192e-16,4.85777e-16,9.5319e-16,5.90387,1
3.28,1.15973e-15,8.63161e-16,4.39894e-16,8.63158e-16,7.94619,1
3.29,1.09508e-15,7.81632e-16,3.98345e-16,7.81631e-16,6.76452,1
3.3,1.01447e-15,7.07805e-16,3.6072e-16,7.07803e-16,10.1,1
3.31,9.50192e-16,6.40951e-16,3.26649e-16,6.40949e-16,1.98542,1
3.32,8.63027e-16,5.80411e-16,2.95797e-16,5.80409e-16,8.82129,1
3.33,8.46226e-16,5.2559e-16,2.67857e-16,5.25588e-16,6.83291,1
3.34,7.77629e-16,4.75946e-16,2.42557e-16,4.75945e-16,3.14768,1
3.35,7.27892e-16,4.30992e-16,2.19647e-16,4.3099e-16,7.67722,1
3.36,7.0568e-16,3.90283e-16,1.98901e-16,3.90282e-16,4.73327,1
3.37,6.55366e-16,3.5342e-16,1.80114e-16,3.53419e-16,2.84584,1
3.38,6.25748e-16,3.20038e-16,1.63102e-16,3.20037e-16,4.03184,1
3.39,6.08433e-16,2.8981e-16,1.47696e-16,2.89809e-16,2.26866,1
3.4,5.84852e-16,2.62436e-16,1.33746e-16,2.62435e-16,6.14437,1
3.41,5.71878e-16,2.37649e-16,1.21113e-16,2.37647e-16,-0.678857,1
3.42,5.38774e-16,2.15202e-16,1.09674e-16,2.15201e-16,4.47603,1
3.43,5.42457e-16,1.94876e-16,9.93148e-17,1.94875e-16,3.10371,1
3.44,5.19216e-16,1.76469e-16,8.99341e-17,1.76468e-16,1.71004,1
3.45,5.03586e-16,1.59801e-16,8.14396e-17,1.598e-16,2.07667,1
3.46,4.9512e-16,1.44707e-16,7.37474e-17,1.44707e-16,0.287727,1
3.47,4.85047e-16,1.31039e-16,6.67815e-17,1.31039e-16,1.67816,1
3.48,4.83655e-16,1.18662e-16,6.0474e-17,1.18662e-16,2.02905,1
3.49,4.75673e-16,1.07454e-16,5.4762e-17,1.07454e-16,1.06808,1
3.5,4.66213e-16,9.7305e-17,4.95896e-17,9.73043e-17,0.212742,1
3.51,4.61286e-16,8.81143e-17,4.49058e-17,8.81136e-17,2.97459,1
3.52,4.60307e-16,7.97916e-17,4.06641e-17,7.9791e-17,1.11608,1
3.53,4.4701e-16,7.22551e-17,3.68233e-17,7.22545e-17,0.19648,1
3.54,4.42076e-16,6.54304e-17,3.33454e-17,6.54299e-17,2.51494,1
3.55,4.41209e-16,5.92504e-17,3.01958e-17,5.92498e-17,-3.63124,1
3.56,4.30385e-16,5.3654e-17,2.73437e-17,5.36535e-17,2.51028,1
3.57,4.46603e-16,4.85862e-17,2.47609e-17,4.85857e-17,-1.98199,1
3.58,4.35666e-16,4.39971e-17,2.24222e-17,4.39967e-17,0.127485,1
3.59,4.44476e-16,3.98415e-17,2.03044e-17,3.9841e-17,3.17125,1
3.6,4.4391e-16,3.60784e-17,1.83866e-17,3.60779e-17,-1.26138,1
3.61,4.30265e-16,3.26707e-17,1.66499e-17,3.26703e-17,-2.47448,1
3.62,4.35762e-16,2.95848e-17,1.50773e-17,2.95845e-17,0.179313,1
3.63,4.46818e-16,2.67905e-17,1.36532e-17,2.67901e-17,0.676633,1
3.64,4.46018e-16,2.42601e-17,1.23636e-17,2.42597e-17,-1.6367,1
3.65,4.43021e-16,2.19686e-17,1.11958e-17,2.19683e-17,2.36372,1
3.66,4.50392e-16,1.98936e-17,1.01384e-17,1.98933e-17,0.687243,1
3.67,4.39992e-16,1.80146e-17,9.18074e-18,1.80143e-17,-1.3093,1
3.68,4.36989e-16,1.63131e-17,8.31357e-18,1.63128e-17,0.596274,1
3.69,4.42786e-16,1.47723e-17,7.52833e-18,1.4772e-17,-0.246766,1
3.7,4.40162e-16,1.3377e-17,6.81726e-18,1.33768e-17,1.93404,1
3.71,4.4125e-16,1.21135e-17,6.17339e-18,1.21133e-17,-3.33805,1
3.72,4.32878e-16,1.09694e-17,5.59031e-18,1.09692e-17,1.87734,1
3.73,4.47827e-16,9.93331e-18,5.06226e-18,9.93309e-18,0.112473,1
3.74,4.39575e-16,8.9951e-18,4.58414e-18,8.99489e-18,1.46454,1
3.75,4.39081e-16,8.14549e-18,4.15114e-18,8.14529e-18,-2.56579,1
3.76,4.32743e-16,7.37613e-18,3.75903e-18,7.37594e-18,2.97402,1
3.77,4.44139e-16,6.67944e-18,3.40399e-18,6.67926e-18,-1.48053,1
3.78,4.31312e-16,6.04857e-18,3.08251e-18,6.04839e-18,1.33536,1
3.79,4.37793e-16,5.47726e-18,2.79132e-18,5.47709e-18,1.67873,1
3.8,4.32024e-16,4.95993e-18,2.52769e-18,4.95977e-18,1.03582,1
3.81,4.24891e-16,4.49145e-18,2.28892e-18,4.4913e-18,-6.22421,1
3.82,4.20535e-16,4.06723e-18,2.07273e-18,4.06709e-18,2.84779,1
3.83,4.48448e-16,3.68307e-18,1.87694e-18,3.68293e-18,-1.17364,1
3.84,4.3603e-16,3.3352e-18,1.69967e-18,3.33507e-18,2.55541,1
3.85,4.41209e-16,3.02019e-18,1.53915e-18,3.02007e-18,0.410992,1
3.86,4.30215e-16,2.73493e-18,1.39376e-18,2.73481e-18,-1.58245,1
3.87,4.28454e-16,2.47661e-18,1.26212e-18,2.4765e-18,-0.548664,1
3.88,4.35343e-16,2.24269e-18,1.14291e-18,2.24259e-18,1.10995,1
3.89,4.37745e-16,2.03087e-18,1.03497e-18,2.03077e-18,-3.44233,1
3.9,4.32939e-16,1.83905e-18,9.3721e-19,1.83896e-18,0.951925,1
3.91,4.48374e-16,1.66536e-18,8.48697e-19,1.66526e-18,2.23517,1
3.92,4.44146e-16,1.50806e-18,7.68521e-19,1.50797e-18,-3.76222,1
3.93,4.34436e-16,1.36562e-18,6.95928e-19,1.36554e-18,2.86216,1
3.94,4.51419e-16,1.23664e-18,6.30201e-19,1.23656e-18,0.215119,1
3.95,4.38858e-16,1.11984e-18,5.70672e-19,1.11976e-18,0.140832,1
3.96,4.37916e-16,1.01407e-18,5.16778e-19,1.014e-18,0.545036,1
3.97,4.373e-16,9.18293e-19,4.67972e-19,9.18225e-19,1.40523,1
3.98,4.3493e-16,8.31559e-19,4.23762e-19,8.31495e-19,1.24022,1
3.99,4.28903e-16,7.5302e-19,3.83739e-19,7.52958e-19,-4.29122,1
4,4.23648e-16,6.81898e-19,3.47496e-19,6.8184e-19,2.42113,1
4.01,4.42643e-16,6.17495e-19,3.14683e-19,6.1744e-19,-1.57209,1
4.02,4.3218e-16,5.59171e-19,2.84949e-19,5.59118e-19,-1.23106,1
4.03,4.39082e-16,5.06358e-19,2.58037e-19,5.06308e-19,1.75156,1
4.04,4.44555e-16,4.58533e-19,2.33663e-19,4.58485e-19,-0.45686,1
4.05,4.36903e-16,4.15227e-19,2.11601e-19,4.15181e-19,1.23897,1
4.06,4.38908e-16,3.7601e-19,1.91614e-19,3.75966e-19,-0.94013,1
4.07,4.33536e-16,3.40496e-19,1.73514e-19,3.40455e-19,-0.0416328,1
4.08,4.37651e-16,3.08337e-19,1.57125e-19,3.08298e-19,2.87416,1
4.09,4.37833e-16,2.79216e-19,1.42286e-19,2.79179e-19,-3.13111,1
4.1,4.25601e-16,2.52845e-19,1.28844e-19,2.52809e-19,1.91933,1
4.11,4.39357e-16,2.28964e-19,1.16675e-19,2.28931e-19,0.689834,1
4.12,4.31084e-16,2.0734e-19,1.05656e-19,2.07308e-19,0.233964,1
4.13,4.2813e-16,1.87757e-19,9.56746e-20,1.87726e-19,-2.60524,1
4.14,4.27131e-16,1.70024e-19,8.66385e-20,1.69995e-19,-1.89478,1
4.15,4.38556e-16,1.53966e-19,7.84555e-20,1.53939e-19,4.30419,1
4.16,4.47026e-16,1.39425e-19,7.10459e-20,1.39399e-19,-1.13553,1
4.17,4.2858e-16,1.26258e-19,6.43379e-20,1.26233e-19,0.371686,1
4.18,4.33502e-16,1.14333e-19,5.82584e-20,1.14309e-19,-0.44339,1
4.19,4.31897e-16,1.03535e-19,5.27537e-20,1.03512e-19,-1.79131,1
4.2,4.3382e-16,9.37574e-20,4.77745e-20,9.37358e-20,4.15879,1
4.21,4.41733e-16,8.49024e-20,4.32605e-20,8.48817e-20,-0.832007,1
4.22,4.24096e-16,7.68847e-20,3.91776e-20,7.68651e-20,0.16777,1
4.23,4.27654e-16,6.9623e-20,3.54741e-20,6.96043e-20,-0.0872912,1
4.24,4.26938e-16,6.30481e-20,3.21251e-20,6.30303e-20,-0.397908,1
4.25,4.27311e-16,5.70942e-20,2.90921e-20,5.70773e-20,-1.79532,1
4.26,4.29018e-16,5.17018e-20,2.63427e-20,5.16857e-20,-0.715688,1
4.27,4.36861e-16,4.68192e-20,2.38545e-20,4.68039e-20,0.897423,1
4.28,4.4001e-16,4.23978e-20,2.16019e-20,4.23832e-20,2.75883,1
4.29,4.36096e-16,3.83936e-20,1.95604e-20,3.83797e-20,-1.41668,1
4.3,4.24388e-16,3.47677e-20,1.77128e-20,3.47545e-20,0.520169,1
4.31,4.30487e-16,3.14849e-20,1.60416e-20,3.14723e-20,-3.87363,1
4.32,4.28259e-16,2.85116e-20,1.45263e-20,2.84997e-20,2.71658,1
4.33,4.45517e-16,2.58194e-20,1.31557e-20,2.58081e-20,0.549977,1
4.34,4.33734e-16,2.33804e-20,1.19095e-20,2.33696e-20,-2.66802,1
4.35,4.31362e-16,2.11731e-20,1.0787e-20,2.11628e-20,3.51461,1
4.36,4.43186e-16,1.91736e-20,9.76754e-21,1.91638e-20,-1.66754,1
4.37,4.28139e-16,1.7363e-20,8.84516e-21,1.73537e-20,4.64926,1
4.38,4.35399e-16,1.57238e-20,8.01103e-21,1.57149e-20,-4.23171,1
4.39,4.16056e-16,1.4239e-20,7.25417e-21,1.42305e-20,-2.45002,1
4.4,4.3444e-16,1.28946e-20,6.56983e-21,1.28866e-20,2.86269,1
4.41,4.45351e-16,1.16765e-20,5.9472e-21,1.16689e-20,-0.781679,1
4.42,4.32957e-16,1.05742e-20,5.38646e-21,1.0567e-20,-0.36547,1
4.43,4.36368e-16,9.5758e-21,4.87788e-21,9.56888e-21,-0.239174,1
4.44,4.37968e-16,8.67143e-21,4.41633e-21,8.66485e-21,3.60675,1
4.45,4.39018e-16,7.853e-21,4.00065e-21,7.84673e-21,-1.57991,1
4.46,4.23735e-16,7.1114e-21,3.62226e-21,7.10544e-21,-1.72948,1
4.47,4.30537e-16,6.43988e-21,3.27972e-21,6.4342e-21,0.789157,1
4.48,4.38115e-16,5.83202e-21,2.97069e-21,5.82662e-21,-1.17329,1
4.49,4.34684e-16,5.28144e-21,2.69031e-21,5.2763e-21,-1.13998,1
4.5,4.39845e-16,4.78287e-21,2.43625e-21,4.77798e-21,3.99373,1
4.51,4.44917e-16,4.33106e-21,2.20483e-21,4.32641e-21,-1.74221,1
4.52,4.2783e-16,3.92239e-21,1.9975e-21,3.91796e-21,-0.555869,1
4.53,4.35416e-16,3.55217e-21,1.80907e-21,3.54795e-21,-0.355782,1
4.54,4.3785e-16,3.21689e-21,1.63842e-21,3.21288e-21,-0.115615,1
4.55,4.39413e-16,2.91316e-21,1.4835e-21,2.90934e-21,0.582994,1
4.56,4.39922e-16,2.63815e-21,1.34335e-21,2.63451e-21,0.262188,1
4.57,4.37372e-16,2.38914e-21,1.2165e-21,2.38568e-21,0.28735,1
4.58,4.36228e-16,2.16373e-21,1.10195e-21,2.16044e-21,-5.63666e-05,1
4.59,4.34979e-16,1.95943e-21,9.97491e-22,1.9563e-21,0.589336,1
4.6,4.34979e-16,1.77453e-21,9.03478e-22,1.77155e-21,-2.92766,1
4.61,4.3243e-16,1.60699e-21,8.17822e-22,1.60416e-21,-0.51946,1
4.62,4.45472e-16,1.4554e-21,7.40808e-22,1.4527e-21,1.47787,1
4.63,4.47798e-16,1.31803e-21,6.70706e-22,1.31546e-21,-1.56859,1
4.64,4.41277e-16,1.19372e-21,6.07627e-22,1.19128e-21,0.035276,1
4.65,4.48309e-16,1.08096e-21,5.49702e-22,1.07864e-21,1.98702,1
4.66,4.48151e-16,9.791e-22,4.98336e-22,9.76888e-22,2.35615,1
4.67,4.3942e-16,8.8668e-22,4.51137e-22,8.84574e-22,-2.84359,1
4.68,4.29304e-16,8.03036e-22,4.08507e-22,8.01032e-22,4.42494,1
4.69,4.41869e-16,7.27262e-22,3.69864e-22,7.25354e-22,-2.08989,1
4.7,4.23145e-16,6.58685e-22,3.35074e-22,6.5687e-22,-0.546466,1
4.71,4.32178e-16,5.96541e-22,3.03334e-22,5.94814e-22,-0.144394,1
4.72,4.34552e-16,5.40287e-22,2.74766e-22,5.38643e-22,-0.847406,1
4.73,4.35181e-16,4.89367e-22,2.48954e-22,4.87803e-22,1.61939,1
4.74,4.389e-16,4.43162e-22,2.25204e-22,4.41673e-22,-0.917909,1
4.75,4.31906e-16,4.01389e-22,2.03999e-22,3.99973e-22,-1.98243,1
4.76,4.35907e-16,3.63547e-22,1.84795e-22,3.62199e-22,2.42257,1
4.77,4.44723e-16,3.29265e-22,1.67319e-22,3.27982e-22,0.879689,1
4.78,4.34204e-16,2.98193e-22,1.51377e-22,2.96972e-22,0.905395,1
4.79,4.30418e-16,2.7012e-22,1.37234e-22,2.68958e-22,-4.40714,1
4.8,4.26556e-16,2.4464e-22,1.24201e-22,2.43534e-22,0.981211,1
4.81,4.46222e-16,2.21622e-22,1.12648e-22,2.20569e-22,0.364742,1
4.82,4.41886e-16,2.007e-22,1.01885e-22,1.99698e-22,-1.62315,1
4.83,4.4028e-16,1.8181e-22,9.23583e-23,1.80857e-22,2.39101,1
4.84,4.47544e-16,1.64664e-22,8.36032e-23,1.63757e-22,2.41443,1
4.85,4.37093e-16,1.49174e-22,7.57866e-23,1.48311e-22,-1.07511,1
4.86,4.26789e-16,1.3512e-22,6.86287e-23,1.34298e-22,-2.97614,1
4.87,4.31427e-16,1.22379e-22,6.21099e-23,1.21597e-22,1.50471,1
4.88,4.44661e-16,1.10846e-22,5.62216e-23,1.10102e-22,0.503076,1
4.89,4.38069e-16,1.00413e-22,5.09017e-23,9.97048e-23,-2.89691,1
4.9,4.35876e-16,9.09752e-23,4.61334e-23,9.03011e-23,2.3784,1
4.91,4.4888e-16,8.24268e-23,4.18369e-23,8.17853e-23,1.57336,1
4.92,4.38452e-16,7.46545e-23,3.78194e-23,7.40438e-23,-3.37788,1
4.93,4.3166e-16,6.76179e-23,3.41968e-23,6.70365e-23,2.39186,1
4.94,4.46751e-16,6.1273e-23,3.10346e-23,6.07199e-23,-0.43728,1
4.95,4.36315e-16,5.5513e-23,2.81076e-23,5.49865e-23,-0.879776,1
4.96,4.38231e-16,5.02873e-23,2.54262e-23,4.97861e-23,3.22504,1
4.97,4.42121e-16,4.55811e-23,2.31245e-23,4.51044e-23,-1.69851,1
4.98,4.28308e-16,4.12812e-23,2.0864e-23,4.08272e-23,-1.23307,1
4.99,4.35708e-16,3.74026e-23,1.89061e-23,3.69705e-23,1.92141,1
5,4.41148e-16,3.38945e-23,1.71499e-23,3.34833e-23,-1.35543,1
5.01,4.32831e-16,3.07187e-23,1.55626e-23,3.03275e-23,0.36823,1
5.02,4.38779e-16,2.78318e-23,1.40845e-23,2.74594e-23,0.140619,1
5.03,4.37169e-16,2.52265e-23,1.27829e-23,2.48721e-23,0.299066,1
5.04,4.36555e-16,2.28501e-23,1.15374e-23,2.25125e-23,-0.980566,1
5.05,4.35253e-16,2.07083e-23,1.04589e-23,2.03871e-23,2.73507,1
5.06,4.39564e-16,1.87623e-23,9.4574e-24,1.84564e-23,-2.08766,1
5.07,4.27861e-16,1.70104e-23,8.58564e-24,1.67193e-23,1.05633,1
5.08,4.36984e-16,1.54061e-23,7.73024e-24,1.51288e-23,-1.92542,1
5.09,4.32416e-16,1.39727e-23,7.03819e-24,1.37089e-23,2.61178,1
5.1,4.40906e-16,1.26639e-23,6.37294e-24,1.24128e-23,-2.26741,1
5.11,4.29683e-16,1.14716e-23,5.73811e-24,1.12323e-23,0.62694,1
5.12,4.39652e-16,1.04093e-23,5.24266e-24,1.01817e-23,3.08685,1
5.13,4.36913e-16,9.43634e-24,4.75377e-24,9.21982e-24,-1.76783,1
5.14,4.2383e-16,8.55631e-24,4.30436e-24,8.35007e-24,-0.372178,1
5.15,4.31457e-16,7.75163e-24,3.87504e-24,7.55506e-24,-2.32739,1
5.16,4.33069e-16,7.02908e-24,3.51189e-24,6.84193e-24,3.16964,1
5.17,4.43388e-16,6.37804e-24,3.19772e-24,6.19997e-24,-1.1531,1
5.18,4.29766e-16,5.78223e-24,2.88752e-24,5.61255e-24,1.11441,1
5.19,4.3478e-16,5.24257e-24,2.61046e-24,5.08097e-24,-2.24052,1
5.2,4.29988e-16,4.76055e-24,2.38925e-24,4.60688e-24,0.519289,1
5.21,4.39843e-16,4.31175e-24,2.13812e-24,4.16516e-24,1.50036,1
5.22,4.3757e-16,3.91505e-24,1.95478e-24,3.77569e-24,1.62915,1
5.23,4.31102e-16,3.55028e-24,1.76066e-24,3.41737e-24,-1.23916,1
5.24,4.24192e-16,3.22223e-24,1.59917e-24,3.0957e-24,-1.98171,1
5.25,4.29514e-16,2.92689e-24,1.46296e-24,2.8066e-24,3.71201,1
5.26,4.38198e-16,2.65277e-24,1.30977e-24,2.53795e-24,-1.78339,1
5.27,4.22514e-16,2.40487e-24,1.17365e-24,2.29527e-24,-0.0530267,1
5.28,4.30186e-16,2.18575e-24,1.07302e-24,2.08148e-24,-1.90255,1
5.29,4.30414e-16,1.98732e-24,9.84856e-25,1.8882e-24,2.22992,1
5.3,4.38762e-16,1.79906e-24,8.69514e-25,1.70417e-24,-1.49424,1
5.31,4.29191e-16,1.63777e-24,8.07757e-25,1.54783e-24,1.82497,1
5.32,4.35702e-16,1.48856e-24,7.37996e-25,1.40301e-24,-3.66058,1
5.33,4.27893e-16,1.35347e-24,6.73858e-25,1.272e-24,3.64266,1
5.34,4.44151e-16,1.22596e-24,5.93472e-25,1.14789e-24,0.619957,1
5.35,4.28541e-16,1.11613e-24,5.47634e-25,1.04197e-24,-1.884,1
5.36,4.25901e-16,1.0132e-24,4.93171e-25,9.42444e-25,1.72516,1
5.37,4.34079e-16,9.21723e-25,4.51706e-25,8.54422e-25,-1.93459,1
5.38,4.26717e-16,8.36394e-25,4.02886e-25,7.72035e-25,0.74145,1
5.39,4.35135e-16,7.61652e-25,3.69266e-25,7.00395e-25,-5.41953,1
5.4,4.31933e-16,6.90715e-25,3.26577e-25,6.32029e-25,1.21634,1
5.41,4.56683e-16,6.2854e-25,2.98583e-25,5.7274e-25,3.2467,1
5.42,4.51195e-16,5.71917e-25,2.70827e-25,5.18681e-25,-1.20386,1
5.43,4.37006e-16,5.21941e-25,2.5167e-25,4.71402e-25,2.26626,1
5.44,4.42331e-16,4.75724e-25,2.30214e-25,4.27589e-25,1.98462,1
5.45,4.32529e-16,4.31347e-25,2.02098e-25,3.85175e-25,0.197134,1
5.46,4.24112e-16,3.93668e-25,1.86358e-25,3.49741e-25,-1.83012,1
5.47,4.23278e-16,3.59227e-25,1.71912e-25,3.17456e-25,-0.509183,1
5.48,4.31169e-16,3.26136e-25,1.50124e-25,2.85947e-25,-0.762205,1
5.49,4.33375e-16,2.9851e-25,1.42682e-25,2.60566e-25,2.34484,1
5.5,4.36704e-16,2.71724e-25,1.29179e-25,2.35549e-25,-2.34347,1
5.51,4.26698e-16,2.47361e-25,1.14733e-25,2.12655e-25,0.19456,1
5.52,4.36938e-16,2.26532e-25,1.08461e-25,1.93713e-25,-1.03989,1
5.53,4.36089e-16,2.06401e-25,9.73989e-26,1.74994e-25,5.75792,1
5.54,4.40672e-16,1.87883e-25,8.59806e-26,1.57693e-25,-2.14959,1
5.55,4.1668e-16,1.71713e-25,7.922e-26,1.42975e-25,-1.36138,1
5.56,4.25834e-16,1.57392e-25,7.33473e-26,1.30005e-25,0.708201,1
5.57,4.31711e-16,1.43659e-25,6.56122e-26,1.17388e-25,-3.31965,1
5.58,4.28675e-16,1.31161e-25,5.96968e-26,1.06173e-25,1.53779,1
5.59,4.43394e-16,1.20278e-25,5.55309e-26,9.65126e-26,0.944071,1
5.6,4.36679e-16,1.09696e-25,4.91358e-26,8.68599e-26,-1.29298,1
5.61,4.32595e-16,1.00293e-25,4.37825e-26,7.83024e-26,0.653792,1
5.62,4.38261e-16,9.25916e-26,4.2867e-26,7.19287e-26,1.63668,1
5.63,4.35415e-16,8.46681e-26,3.80616e-26,6.47885e-26,-2.87332,1
5.64,4.28403e-16,7.80688e-26,3.63699e-26,5.92625e-26,0.863788,1
5.65,4.41077e-16,7.12298e-26,3.1333e-26,5.29377e-26,1.34258,1
5.66,4.37299e-16,6.55245e-26,2.89913e-26,4.80663e-26,-0.428254,1
5.67,4.31506e-16,6.01906e-26,2.6242e-26,4.34373e-26,0.056462,1
5.68,4.33362e-16,5.54021e-26,2.44742e-26,3.94786e-26,-0.488637,1
5.69,4.33117e-16,5.123e-26,2.3043e-26,3.60999e-26,2.85572,1
5.7,4.35244e-16,4.70481e-26,2.06453e-26,3.2339e-26,-1.06575,1
5.71,4.2316e-16,4.3532e-26,1.90796e-26,2.94768e-26,-1.35229,1
5.72,4.27718e-16,4.01992e-26,1.69916e-26,2.64992e-26,1.68115,1
5.73,4.33582e-16,3.69307e-26,1.57287e-26,2.39221e-26,-4.57194,1
5.74,4.26413e-16,3.44081e-26,1.53973e-26,2.21446e-26,2.32264,1
5.75,4.46842e-16,3.18036e-26,1.39144e-26,1.99086e-26,2.96808,1
5.76,4.36699e-16,2.92427e-26,1.24209e-26,1.77676e-26,-2.03703,1
5.77,4.24111e-16,2.72206e-26,1.17078e-26,1.62132e-26,-0.292918,1
5.78,4.3293e-16,2.53783e-26,1.08421e-26,1.44762e-26,-1.74384,1
5.79,4.34202e-16,2.36263e-26,1.03621e-26,1.36933e-26,-0.751075,1
5.8,4.41908e-16,2.20268e-26,9.56736e-27,1.24245e-26,2.27509,1
5.81,4.45253e-16,2.05956e-26,8.95349e-27,1.10715e-26,0.79536,1
5.82,4.35348e-16,1.92523e-26,8.18609e-27,9.93073e-27,1.87768,1
5.83,4.31913e-16,1.78975e-26,7.67464e-27,8.92531e-27,-3.09734,1
5.84,4.23952e-16,1.66983e-26,7.16458e-27,8.15822e-27,-0.473499,1
5.85,4.37503e-16,1.56403e-26,6.91698e-27,7.60461e-27,0.568998,1
5.86,4.39585e-16,1.51514e-26,8.3343e-27,7.91633e-27,1.50279,1
5.87,4.37098e-16,1.39195e-26,6.25534e-27,5.99924e-27,-0.840445,1
5.88,4.30626e-16,1.30986e-26,5.66824e-27,5.58838e-27,1.81409,1
5.89,4.34276e-16,1.2192e-26,5.28641e-27,4.99632e-27,-2.46944,1
5.9,4.26538e-16,1.14645e-26,5.00273e-27,4.57861e-27,2.24097,1
5.91,4.37338e-16,1.07915e-26,4.73835e-27,4.33222e-27,-3.08394,1
5.92,4.27752e-16,1.04043e-26,5.13035e-27,3.64975e-27,1.09339,1
5.93,4.41364e-16,9.68776e-27,4.2967e-27,3.44185e-27,0.0600938,1
5.94,4.3659e-16,9.13443e-27,3.91675e-27,3.22593e-27,-1.58513,1
5.95,4.36328e-16,8.83403e-27,3.93687e-27,2.84839e-27,5.38668,1
5.96,4.43356e-16,8.38754e-27,3.77416e-27,2.63676e-27,-0.56806,1
5.97,4.20694e-16,8.06454e-27,3.81984e-27,2.35269e-27,0.516841,1
5.98,4.23098e-16,7.72656e-27,3.34133e-27,2.27635e-27,-4.1486,1
5.99,4.20922e-16,7.41506e-27,3.47095e-27,1.97753e-27,2.9568,1
6,4.3914e-16,7.12497e-27,3.05102e-27,1.91922e-27,-0.465827,1
6.01,4.26529e-16,6.88333e-27,3.25084e-27,1.65132e-27,-2.915,1
6.02,4.28525e-16,6.55219e-27,3.06528e-27,1.53729e-27,-1.60886,1
6.03,4.41391e-16,6.1991e-27,3.13297e-27,1.33176e-27,3.59367,1
6.04,4.48609e-16,5.87959e-27,3.00059e-27,1.21282e-27,-1.77183,1
6.05,4.33047e-16,5.70564e-27,3.00836e-27,1.11183e-27,0.15975,1
6.06,4.40858e-16,5.5439e-27,2.67771e-27,1.06261e-27,1.4801,1
6.07,4.40155e-16,5.53759e-27,3.63999e-27,9.10626e-28,-0.00953034,1
6.08,4.33735e-16,5.27544e-27,3.32817e-27,8.32917e-28,0.657507,1
6.09,4.33776e-16,5.07472e-27,3.27444e-27,7.45094e-28,1.52291,1
6.1,4.30943e-16,4.69284e-27,2.31483e-27,8.01857e-28,-2.42441,1
6.11,4.24478e-16,4.5964e-27,2.55517e-27,6.31505e-28,-1.54272,1
6.12,4.35025e-16,4.59124e-27,3.29769e-27,5.60868e-28,2.21608,1
6.13,4.41842e-16,4.28838e-27,2.12318e-27,5.81199e-28,0.980812,1
6.14,4.32262e-16,4.25979e-27,2.10984e-27,5.98457e-28,-0.58662,1
6.15,4.28064e-16,4.18727e-27,2.38381e-27,4.79864e-28,-0.589948,1
6.16,4.3059e-16,4.03234e-27,2.35371e-27,4.11837e-28,-0.259412,1
6.17,4.33145e-16,3.901e-27,2.14197e-27,4.65637e-28,0.69233,1
6.18,4.34272e-16,3.7776e-27,1.967e-27,4.78306e-28,1.13162,1
6.19,4.31286e-16,3.84419e-27,2.60945e-27,2.99059e-28,-2.27802,1
6.2,4.2646e-16,3.68813e-27,1.85243e-27,4.03675e-28,-2.05157,1
6.21,4.36401e-16,3.66727e-27,2.06208e-27,3.05247e-28,1.18172,1
6.22,4.45542e-16,3.53768e-27,2.39333e-27,2.30724e-28,0.988792,1
6.23,4.40338e-16,3.34923e-27,1.86282e-27,3.49655e-28,-0.357296,1
6.24,4.36027e-16,3.50448e-27,2.36898e-27,2.17666e-28,2.66572,1
6.25,4.3759e-16,3.42971e-27,2.09027e-27,2.29473e-28,-0.486901,1
6.26,4.26228e-16,3.44843e-27,2.35441e-27,1.83231e-28,-3.05151,1
6.27,4.28314e-16,3.36814e-27,1.95312e-27,2.28279e-28,3.56229,1
6.28,4.41795e-16,3.23156e-27,1.96031e-27,2.0008e-28,-2.25099,1
6.29,4.26598e-16,3.19133e-27,1.73023e-27,2.13295e-28,3.02629,1
6.3,4.36422e-16,3.25139e-27,2.13014e-27,1.585e-28,-3.6713,1
6.31,4.23603e-16,3.36295e-27,2.95711e-27,1.2328e-28,0.0733927,1
6.32,4.39747e-16,3.29244e-27,2.58972e-27,1.2109e-28,-0.586013,1
6.33,4.39425e-16,3.10689e-27,2.04931e-27,1.34401e-28,-0.738634,1
6.34,4.42015e-16,2.94634e-27,1.93026e-27,1.33381e-28,-0.14708,1
6.35,4.45304e-16,2.92581e-27,1.7712e-27,1.38404e-28,1.88764,1
6.36,4.4596e-16,2.83146e-27,1.65918e-27,1.50363e-28,0.0697566,1
6.37,4.37698e-16,2.86224e-27,2.00861e-27,1.02706e-28,2.24331,1
6.38,4.37393e-16,2.98259e-27,2.75392e-27,7.64938e-29,-1.92914,1
6.39,4.27796e-16,2.91494e-27,2.11904e-27,8.22756e-29,-2.27371,1
6.4,4.36211e-16,2.77393e-27,1.80317e-27,1.17989e-28,3.82572,1
6.41,4.4636e-16,2.89929e-27,2.26048e-27,7.0021e-29,-3.25938,1
6.42,4.29913e-16,2.66756e-27,1.39888e-27,2.07215e-28,0.768084,1
6.43,4.44397e-16,2.72483e-27,1.72759e-27,1.43047e-28,-1.1748,1
6.44,4.4101e-16,2.8523e-27,2.11015e-27,6.70166e-29,2.14411,1
6.45,4.46253e-16,2.79995e-27,2.06468e-27,6.9294e-29,-0.771617,1
6.46,4.36885e-16,2.8733e-27,2.59206e-27,5.46253e-29,1.91379,1
6.47,4.40283e-16,2.56541e-27,1.45112e-27,1.61186e-28,-0.806281,1
6.48,4.32015e-16,2.5446e-27,1.49591e-27,1.18338e-28,-1.81361,1
6.49,4.35526e-16,2.60405e-27,1.64423e-27,1.08938e-28,1.93816,1
6.5,4.43571e-16,2.70235e-27,2.17493e-27,3.39958e-29,-0.486769,1
6.51,4.35137e-16,2.91633e-27,3.4207e-27,7.04795e-29,-0.286085,1
6.52,4.37266e-16,2.73385e-27,3.04213e-27,3.29497e-29,0.223109,1
6.53,4.3852e-16,2.58765e-27,1.94003e-27,5.1594e-29,2.15886,1
6.54,4.37544e-16,2.45367e-27,1.33008e-27,3.74065e-28,-2.97806,1
6.55,4.28298e-16,2.48875e-27,1.72907e-27,1.1305e-28,-0.309042,1
6.56,4.41444e-16,2.63197e-27,2.55554e-27,3.20248e-29,2.07415,1
6.57,4.42813e-16,2.57914e-27,2.30786e-27,3.58336e-29,-0.375611,1
6.58,4.33815e-16,2.41434e-27,1.77346e-27,6.15464e-29,-1.62715,1
6.59,4.3545e-16,2.38841e-27,1.50231e-27,1.30818e-28,1.75223,1
6.6,4.42653e-16,2.80214e-27,3.47762e-27,5.5896e-29,2.06444,1
6.61,4.3503e-16,2.48647e-27,2.19394e-27,2.00121e-29,-3.02723,1
6.62,4.26231e-16,2.52857e-27,2.48851e-27,2.89694e-29,-0.268704,1
6.63,4.39537e-16,2.46529e-27,2.38953e-27,1.93331e-29,1.22109,1
6.64,4.40721e-16,2.36038e-27,1.77504e-27,7.30112e-29,1.62762,1
6.65,4.35404e-16,2.27755e-27,1.51012e-27,1.0715e-28,-5.2232,1
6.66,4.28431e-16,2.32055e-27,1.91019e-27,2.92068e-29,3.3148,1
6.67,4.52042e-16,2.23661e-27,1.53134e-27,1.026e-28,1.49176,1
6.68,4.37539e-16,2.50169e-27,2.9625e-27,4.46258e-29,0.716447,1
6.69,4.31108e-16,2.34984e-27,1.87255e-27,2.96814e-29,-0.263945,1
6.7,4.28041e-16,2.41203e-27,2.56687e-27,1.25991e-29,-1.49204,1
6.71,4.29174e-16,2.27625e-27,2.00483e-27,2.87315e-29,-5.0393,1
6.72,4.35674e-16,2.16896e-27,1.2456e-27,2.57899e-28,8.66489,1
6.73,4.58794e-16,2.25834e-27,1.77526e-27,3.76963e-29,-1.43531,1
6.74,4.2221e-16,2.29811e-27,1.73368e-27,4.96278e-29,-2.41042,1
6.75,4.28358e-16,2.42179e-27,2.5617e-27,1.16249e-29,0.828119,1
6.76,4.38939e-16,2.31901e-27,2.06019e-27,2.81827e-29,0.753099,1
6.77,4.35334e-16,2.34351e-27,2.17434e-27,1.86121e-29,-1.96457,1
6.78,4.3208e-16,2.14713e-27,1.59332e-27,7.81295e-29,-0.965206,1
6.79,4.40738e-16,2.31672e-27,2.35834e-27,1.21828e-29,2.47375,1
6.8,4.45034e-16,2.14801e-27,1.60387e-27,6.25236e-29,-2.97315,1
6.81,4.3429e-16,2.1722e-27,1.55992e-27,6.33358e-29,0.848646,1
6.82,4.47598e-16,2.26327e-27,2.31861e-27,1.87441e-29,1.79996,1
6.83,4.43832e-16,2.23508e-27,2.04838e-27,1.79253e-29,-0.521345,1
6.84,4.35984e-16,2.04622e-27,1.66496e-27,7.1134e-29,-1.87002,1
6.85,4.38269e-16,2.19653e-27,2.10798e-27,1.8847e-29,-0.769731,1
6.86,4.46621e-16,2.13743e-27,1.55672e-27,6.90257e-29,1.4208,1
6.87,4.50085e-16,2.2379e-27,2.00185e-27,2.23218e-29,1.49447,1
6.88,4.4378e-16,2.21026e-27,1.55598e-27,5.67499e-29,0.230299,1
6.89,4.37246e-16,2.19233e-27,1.7482e-27,5.05889e-29,-2.23574,1
6.9,4.36241e-16,2.17167e-27,1.32497e-27,1.0866e-28,2.01136,1
6.91,4.46217e-16,2.28972e-27,1.8727e-27,2.83189e-29,0.176303,1
6.92,4.37419e-16,2.29648e-27,1.91001e-27,2.70288e-29,0.321579,1
6.93,4.36649e-16,2.24119e-27,1.66434e-27,7.49134e-29,0.757075,1
6.94,4.3525e-16,2.31127e-27,2.00378e-27,3.25191e-29,0.150179,1
6.95,4.31979e-16,2.23559e-27,1.4267e-27,8.73037e-29,-1.45929,1
6.96,4.31331e-16,2.54184e-27,3.13484e-27,4.64613e-29,0.706754,1
6.97,4.37719e-16,2.21769e-27,1.63707e-27,4.16399e-29,-1.5973,1
6.98,4.34647e-16,2.24808e-27,1.78306e-27,3.32148e-29,0.79996,1
6.99,4.41703e-16,2.2005e-27,1.76292e-27,3.34019e-29,-0.441663,1
7,4.38197e-16,2.46856e-27,2.82051e-27,2.72171e-29,0.632446,1
7.01,4.40141e-16,2.18232e-27,1.48751e-27,5.74676e-29,3.06706,1
7.02,4.37375e-16,2.18957e-27,1.43501e-27,7.98199e-29,-3.59553,1
7.03,4.2436e-16,2.21203e-27,1.60403e-27,6.46558e-29,2.39582,1
7.04,4.40187e-16,2.38175e-27,2.19816e-27,1.95808e-29,-2.27424,1
7.05,4.29887e-16,2.34103e-27,2.0198e-27,2.03103e-29,1.74821,1
7.06,4.39891e-16,2.38968e-27,2.41295e-27,2.13872e-29,-2.66398,1
7.07,4.32333e-16,2.3495e-27,2.24682e-27,1.0197e-29,2.90389,1
7.08,4.44166e-16,2.23894e-27,1.85701e-27,2.90236e-29,-1.34045,1
7.09,4.31632e-16,2.32143e-27,2.24593e-27,1.10193e-29,4.40536,1
7.1,4.37496e-16,2.14069e-27,1.42795e-27,9.72102e-29,-2.17244,1
7.11,4.19036e-16,2.25116e-27,2.09978e-27,1.51735e-29,-0.541733,1
7.12,4.28342e-16,2.18674e-27,2.08911e-27,2.89006e-29,-2.12772,1
7.13,4.30675e-16,2.12316e-27,1.88372e-27,2.15349e-29,1.45043,1
7.14,4.40037e-16,2.10996e-27,1.63612e-27,8.31375e-29,3.403,1
7.15,4.33746e-16,2.19589e-27,1.90146e-27,3.08747e-29,-2.98863,1
7.16,4.19472e-16,2.06819e-27,1.4349e-27,8.28938e-29,-0.834877,1
7.17,4.32394e-16,2.13159e-27,1.76224e-27,2.9209e-29,3.06736,1
7.18,4.36035e-16,2.17743e-27,1.88188e-27,2.61908e-29,-3.25563,1
7.19,4.23058e-16,2.12991e-27,2.26215e-27,1.52971e-29,-0.823153,1
7.2,4.37295e-16,2.10394e-27,1.95103e-27,2.01545e-29,2.73993,1
7.21,4.40924e-16,2.14673e-27,1.91823e-27,2.41493e-29,3.10515,1
7.22,4.29165e-16,2.10272e-27,2.14022e-27,4.70986e-29,-2.72209,1
7.23,4.1624e-16,1.99033e-27,1.41734e-27,7.96212e-29,2.06767,1
7.24,4.27888e-16,2.02736e-27,1.60125e-27,4.55765e-29,-4.08124,1
7.25,4.1922e-16,2.17544e-27,1.81118e-27,4.00685e-29,2.92234,1
7.26,4.37057e-16,2.30348e-27,2.16787e-27,2.29715e-29,-2.67881,1
7.27,4.24647e-16,2.16455e-27,1.566e-27,1.00412e-28,2.98457,1
7.28,4.36336e-16,2.21808e-27,1.99936e-27,2.90233e-29,-1.23013,1
7.29,4.23691e-16,2.22273e-27,1.668e-27,3.98192e-29,-1.17806,1
7.3,4.28968e-16,2.14556e-27,1.42421e-27,8.61788e-29,0.584177,1
7.31,4.34081e-16,2.34622e-27,2.17131e-27,2.89026e-29,0.279419,1
7.32,4.3156e-16,2.37891e-27,2.55483e-27,3.00203e-29,1.59195,1
7.33,4.30358e-16,2.17549e-27,1.73805e-27,3.01725e-29,-2.4402,1
7.34,4.23614e-16,2.19025e-27,1.98913e-27,1.39945e-29,3.33544,1
7.35,4.3421e-16,2.16091e-27,1.68923e-27,4.37308e-29,-4.98877,1
7.36,4.20194e-16,2.36811e-27,2.6302e-27,1.91423e-29,2.31507,1
7.37,4.42258e-16,2.02155e-27,1.31999e-27,1.98974e-28,-2.55984,1
7.38,4.32251e-16,2.27115e-27,2.61092e-27,1.44955e-29,2.56514,1
7.39,4.43606e-16,2.06963e-27,1.82133e-27,2.84704e-29,-0.464811,1
7.4,4.32512e-16,2.08586e-27,2.00987e-27,2.98111e-29,0.804405,1
7.41,4.34531e-16,2.04516e-27,1.8794e-27,3.36615e-29,-1.21721,1
7.42,4.31064e-16,2.03266e-27,2.04067e-27,2.7378e-29,-0.672889,1
7.43,4.36376e-16,2.14995e-27,2.41899e-27,1.87343e-29,-0.175596,1
7.44,4.39332e-16,2.30112e-27,3.0563e-27,4.48267e-29,0.717485,1
7.45,4.40105e-16,1.95608e-27,1.24448e-27,1.45135e-28,-0.0265783,1
7.46,4.36969e-16,2.05116e-27,1.65162e-27,4.27762e-29,-1.07951,1
7.47,4.37086e-16,2.12716e-27,2.16276e-27,1.64821e-29,1.7896,1
7.48,4.41855e-16,1.97675e-27,1.16326e-27,2.98104e-28,-1.51938,1
7.49,4.34087e-16,2.14703e-27,1.70238e-27,3.79293e-29,1.18451,1
7.5,4.40784e-16,2.33344e-27,2.77502e-27,2.41814e-29,0.847559,1
7.51,4.35624e-16,2.25384e-27,2.16042e-27,1.4166e-29,-0.147588,1
7.52,4.31963e-16,2.33795e-27,3.08629e-27,4.51963e-29,1.04086,1
7.53,4.32602e-16,2.07192e-27,1.72226e-27,3.66153e-29,-1.59471,1
7.54,4.28145e-16,2.21257e-27,2.07759e-27,1.28671e-29,-0.00389864,1
7.55,4.35083e-16,2.06293e-27,1.51355e-27,8.77891e-29,-2.23719,1
7.56,4.351e-16,2.14709e-27,1.54643e-27,6.77071e-29,2.6484,1
7.57,4.45057e-16,2.1429e-27,1.65908e-27,4.38741e-29,-2.49883,1
7.58,4.33574e-16,2.29919e-27,2.16121e-27,1.13024e-29,1.53081,1
7.59,4.44686e-16,2.46183e-27,2.81585e-27,3.18599e-29,-0.937854,1
7.6,4.37982e-16,2.33483e-27,2.52157e-27,2.38482e-29,1.87362,1
7.61,4.42128e-16,2.22918e-27,1.90255e-27,1.92842e-29,1.53789,1
7.62,4.33997e-16,2.0553e-27,1.27575e-27,1.32471e-28,-0.164093,1
7.63,4.27423e-16,2.08602e-27,1.4788e-27,1.6826e-28,0.278196,1
7.64,4.28126e-16,2.2448e-27,2.06944e-27,1.61869e-29,-2.6735,1
7.65,4.26938e-16,2.18815e-27,1.83635e-27,2.38107e-29,1.1664,1
7.66,4.38666e-16,2.18386e-27,1.52521e-27,5.88816e-29,1.54362,1
7.67,4.33608e-16,2.32382e-27,2.18126e-27,1.93057e-29,-0.261227,1
7.68,4.27017e-16,2.29646e-27,1.9673e-27,2.26117e-29,-2.42381,1
7.69,4.28135e-16,2.2193e-27,1.78709e-27,3.49962e-29,0.646318,1
7.7,4.3877e-16,2.21389e-27,1.77054e-27,3.02307e-29,1.95623,1
7.71,4.35953e-16,2.2714e-27,1.7101e-27,5.34546e-29,-3.27545,1
7.72,4.27588e-16,2.33558e-27,1.77797e-27,3.53598e-29,-0.192347,1
7.73,4.42068e-16,2.47677e-27,2.27778e-27,2.00919e-29,2.2587,1
7.74,4.4292e-16,2.18754e-27,1.25498e-27,1.76952e-28,-1.60785,1
7.75,4.33136e-16,2.35588e-27,2.17463e-27,1.45527e-29,0.630074,1
7.76,4.40214e-16,2.30194e-27,1.99837e-27,2.27301e-29,-0.765274,1
7.77,4.37458e-16,2.23699e-27,1.69981e-27,4.29576e-29,2.99303,1
7.78,4.40832e-16,2.38033e-27,2.48717e-27,1.54112e-29,1.34166,1
7.79,4.28021e-16,2.22581e-27,2.05382e-27,1.79509e-29,-3.48123,1
7.8,4.22354e-16,2.07289e-27,1.511e-27,6.36881e-29,-0.32877,1
7.81,4.37588e-16,2.05015e-27,1.52976e-27,5.78517e-29,-0.113656,1
7.82,4.39031e-16,2.28715e-27,2.97675e-27,2.43625e-29,0.0489913,1
7.83,4.39531e-16,1.94988e-27,1.20814e-27,1.58023e-28,0.566843,1
7.84,4.39315e-16,2.09057e-27,1.39991e-27,8.6168e-29,-0.325047,1
7.85,4.36839e-16,2.14052e-27,1.51117e-27,6.61991e-29,1.54255,1
7.86,4.38264e-16,2.29764e-27,2.25887e-27,2.26231e-29,1.65923,1
7.87,4.31606e-16,2.18585e-27,1.84134e-27,2.23808e-29,-2.68804,1
7.88,4.24562e-16,2.25732e-27,2.31905e-27,1.4744e-29,0.401286,1
7.89,4.36289e-16,2.03241e-27,1.23089e-27,1.4948e-28,0.348657,1
7.9,4.34545e-16,2.35307e-27,2.94047e-27,3.26964e-29,0.749256,1
7.91,4.33036e-16,2.14642e-27,1.71594e-27,2.8696e-29,0.0797702,1
7.92,4.29815e-16,2.21982e-27,2.2704e-27,1.30167e-29,1.09116,1
7.93,4.29473e-16,2.07414e-27,1.41914e-27,9.17392e-29,0.350451,1
7.94,4.24837e-16,2.12626e-27,1.38458e-27,9.23461e-29,-0.292808,1
7.95,4.23353e-16,2.11681e-27,1.91557e-27,7.16962e-29,-1.97217,1
7.96,4.24597e-16,2.11833e-27,1.39134e-27,8.02524e-29,2.21191,1
7.97,4.33139e-16,2.22739e-27,1.9842e-27,2.10558e-29,-1.24509,1
7.98,4.23765e-16,2.08247e-27,1.5403e-27,5.5347e-29,0.316216,1
7.99,4.29108e-16,2.14641e-27,2.14693e-27,1.54854e-29,-0.838776,1
8,4.27756e-16,2.05365e-27,1.37799e-27,9.86298e-29,1.10888,1
8.01,4.31374e-16,2.30598e-27,2.935e-27,2.92905e-29,-1.61967,1
8.02,4.26643e-16,1.96319e-27,1.33024e-27,1.0028e-28,-0.517536,1
8.03,4.33667e-16,2.04191e-27,1.77362e-27,3.45776e-29,0.592913,1
8.04,4.35923e-16,2.25047e-27,2.56363e-27,2.01266e-29,-0.828073,1
8.05,4.33354e-16,2.08186e-27,1.82256e-27,3.73381e-29,0.914523,1
8.06,4.36972e-16,2.18135e-27,2.13645e-27,3.40387e-29,1.3849,1
8.07,4.33012e-16,2.03427e-27,1.57662e-27,5.83947e-29,-3.45635,1
8.08,4.27097e-16,2.02363e-27,1.73513e-27,4.12766e-29,5.43316,1
8.09,4.42388e-16,2.00705e-27,1.29035e-27,2.2862e-28,-5.43418,1
8.1,4.19591e-16,2.11717e-27,1.49829e-27,7.24738e-29,0.735854,1
8.11,4.43702e-16,2.06738e-27,1.41759e-27,1.14593e-28,6.15315,1
8.12,4.40461e-16,2.13471e-27,1.87967e-27,4.1566e-29,-4.6075,1
8.13,4.1493e-16,2.18001e-27,2.10035e-27,1.12526e-29,1.66657,1
8.14,4.34971e-16,2.34451e-27,2.77838e-27,2.41129e-29,2.81176,1
8.15,4.27841e-16,1.98542e-27,1.40229e-27,1.25391e-28,-2.1833,1
8.16,4.1614e-16,1.96965e-27,1.12664e-27,1.8907e-28,-2.21767,1
8.17,4.25428e-16,2.02328e-27,1.79098e-27,3.72691e-29,0.898832,1
8.18,4.35077e-16,2.02912e-27,1.78308e-27,2.97122e-29,0.972558,1
8.19,4.31201e-16,2.04634e-27,2.07306e-27,2.90081e-29,-0.60117,1
8.2,4.27048e-16,2.22114e-27,2.63457e-27,3.67496e-29,-2.06661,1
8.21,4.29631e-16,1.96929e-27,1.58746e-27,7.35771e-29,-0.526428,1
8.22,4.38697e-16,2.01332e-27,1.70826e-27,3.902e-29,2.43383,1
8.23,4.41018e-16,1.96403e-27,1.46676e-27,9.6486e-29,-0.159722,1
8.24,4.3054e-16,2.07419e-27,1.82932e-27,2.80398e-29,0.745966,1
8.25,4.31229e-16,2.25123e-27,2.57913e-27,2.06145e-29,-1.77431,1
8.26,4.28036e-16,2.14398e-27,2.52826e-27,2.38171e-29,1.47724,1
8.27,4.35767e-16,2.13529e-27,2.07346e-27,1.6414e-29,-2.0157,1
8.28,4.29424e-16,1.94725e-27,1.59821e-27,5.53469e-29,-2.08186,1
8.29,4.38258e-16,2.07137e-27,1.94311e-27,2.44908e-29,1.19147,1
8.3,4.47576e-16,2.04088e-27,1.8154e-27,3.30296e-29,0.119141,1
8.31,4.42306e-16,2.12705e-27,2.10884e-27,2.26151e-29,1.38815,1
8.32,4.41779e-16,2.06118e-27,2.13859e-27,2.70407e-29,-1.00232,1
8.33,4.35731e-16,2.16137e-27,2.32799e-27,2.03868e-29,0.839249,1
8.34,4.40142e-16,1.99573e-27,1.52164e-27,6.61334e-29,-1.94554,1
8.35,4.36479e-16,1.91408e-27,1.56096e-27,8.12257e-29,-0.295443,1
8.36,4.4514e-16,2.15197e-27,2.73752e-27,4.53774e-29,2.03726,1
8.37,4.46459e-16,1.93827e-27,1.50293e-27,6.69743e-29,-0.614604,1
8.38,4.37545e-16,1.94632e-27,1.59163e-27,7.24595e-29,-1.96527,1
8.39,4.40251e-16,1.98276e-27,1.85197e-27,3.86354e-29,0.404081,1
8.4,4.49076e-16,2.25882e-27,3.00767e-27,3.80021e-29,4.05571,1
8.41,4.47269e-16,2.21576e-27,2.55108e-27,3.1393e-29,-1.49219,1
8.42,4.29836e-16,1.89755e-27,1.28451e-27,1.30392e-28,0.76053,1
8.43,4.36347e-16,2.06213e-27,2.25356e-27,4.57683e-29,-0.748343,1
8.44,4.33053e-16,2.03078e-27,1.86299e-27,3.01633e-29,-1.31553,1
8.45,4.36319e-16,1.95519e-27,1.36206e-27,9.59626e-29,-0.529756,1
8.46,4.42135e-16,1.97375e-27,1.34041e-27,9.52936e-29,-0.125519,1
8.47,4.4449e-16,2.06557e-27,2.10016e-27,2.80843e-29,1.06528,1
8.48,4.45048e-16,1.91902e-27,1.41391e-27,1.19164e-28,1.09634,1
8.49,4.40357e-16,2.05986e-27,2.12143e-27,2.49294e-29,1.14802,1
8.5,4.35582e-16,2.04244e-27,1.94e-27,3.98984e-29,0.386459,1
8.51,4.30638e-16,2.17289e-27,2.45709e-27,1.90795e-29,-3.46744,1
8.52,4.2898e-16,1.97561e-27,1.54357e-27,6.3828e-29,1.65929,1
8.53,4.44389e-16,2.00297e-27,1.27419e-27,1.19361e-28,1.28306,1
8.54,4.37136e-16,2.04225e-27,1.62092e-27,4.03933e-29,2.35764,1
8.55,4.31598e-16,2.13367e-27,1.7841e-27,2.25474e-29,-2.31563,1
8.56,4.21657e-16,2.03346e-27,1.5961e-27,7.00166e-29,-0.0590357,1
8.57,4.31652e-16,2.25046e-27,2.60749e-27,1.85041e-29,-1.96253,1
8.58,4.31907e-16,2.14426e-27,2.20001e-27,1.635e-29,1.48337,1
8.59,4.40553e-16,2.08986e-27,2.10919e-27,3.84054e-29,-1.03131,1
8.6,4.34114e-16,2.0342e-27,1.43621e-27,8.92624e-29,-0.842897,1
8.61,4.38638e-16,2.05365e-27,1.48222e-27,6.22749e-29,0.393772,1
8.62,4.42366e-16,2.12502e-27,1.87514e-27,2.54466e-29,4.0716,1
8.63,4.40631e-16,2.00399e-27,1.25663e-27,1.88707e-28,-2.9827,1
8.64,4.23392e-16,2.33421e-27,3.22177e-27,5.33567e-29,-1.95356,1
8.65,4.36409e-16,1.9877e-27,1.45919e-27,1.15632e-28,1.53968,1
8.66,4.45105e-16,2.1886e-27,2.12379e-27,1.25128e-29,0.761857,1
8.67,4.38355e-16,2.27223e-27,2.54547e-27,1.95901e-29,0.403494,1
8.68,4.35041e-16,2.45581e-27,3.67e-27,7.05285e-29,-0.541093,1
8.69,4.33293e-16,2.1189e-27,1.94769e-27,2.39297e-29,1.08004,1
8.7,4.3565e-16,1.97248e-27,1.76199e-27,8.78799e-29,-0.964427,1
8.71,4.30995e-16,2.0529e-27,1.73289e-27,5.3591e-29,-0.674615,1
8.72,4.35192e-16,2.1443e-27,1.91789e-27,2.98721e-29,2.64367,1
8.73,4.38148e-16,2.11561e-27,2.02846e-27,3.14954e-29,-1.26488,1
8.74,4.26863e-16,2.05895e-27,1.8186e-27,4.55336e-29,1.30317,1
8.75,4.32331e-16,2.11181e-27,2.14057e-27,1.79894e-29,-2.23054,1
8.76,4.2677e-16,2.46612e-27,3.81037e-27,1.04107e-28,-0.408404,1
8.77,4.36506e-16,2.0829e-27,2.03955e-27,2.95549e-29,-0.541953,1
8.78,4.38296e-16,2.07689e-27,2.05685e-27,2.59673e-29,0.637363,1
8.79,4.40685e-16,2.14914e-27,2.22904e-27,2.34748e-29,-0.29659,1
8.8,4.37894e-16,2.09474e-27,1.79028e-27,4.82434e-29,-1.10795,1
8.81,4.39196e-16,2.15318e-27,2.29862e-27,1.81992e-29,-0.52197,1
8.82,4.44117e-16,1.96513e-27,1.20335e-27,1.58807e-28,2.79978,1
8.83,4.46447e-16,2.00484e-27,1.42351e-27,1.33628e-28,0.205078,1
8.84,4.34288e-16,2.0863e-27,1.71334e-27,4.13135e-29,-0.657865,1
8.85,4.33399e-16,1.97032e-27,1.28104e-27,1.56917e-28,1.61494,1
8.86,4.36269e-16,2.12098e-27,1.48376e-27,6.18098e-29,-1.43796,1
8.87,4.29336e-16,2.27829e-27,2.10063e-27,1.69092e-29,-0.0459081,1
8.88,4.356e-16,2.45895e-27,3.04604e-27,3.57185e-29,1.07766,1
8.89,4.358e-16,2.37184e-27,2.72285e-27,1.43477e-29,-1.57029,1
8.9,4.31153e-16,2.10546e-27,1.47804e-27,8.53968e-29,2.34802,1
8.91,4.38032e-16,2.27261e-27,2.02869e-27,2.68683e-29,-4.7491,1
8.92,4.27983e-16,2.29061e-27,2.30719e-27,1.89092e-29,3.2619,1
8.93,4.49321e-16,2.21518e-27,2.18487e-27,2.03673e-29,-0.400569,1
8.94,4.35128e-16,2.14272e-27,1.46414e-27,6.6597e-29,0.474225,1
8.95,4.36878e-16,2.39625e-27,2.5699e-27,2.24957e-29,0.245434,1
8.96,4.34816e-16,2.12789e-27,1.52964e-27,7.96224e-29,-0.670983,1
8.97,4.33751e-16,2.13618e-27,1.87432e-27,2.35779e-29,-0.86508,1
8.98,4.36681e-16,2.07855e-27,1.46711e-27,1.06749e-28,0.148229,1
8.99,4.40492e-16,2.24338e-27,1.73618e-27,3.9235e-29,0.488499,1
9,4.3984e-16,2.43953e-27,2.28452e-27,1.96171e-29,0.494442,1
9.01,4.37702e-16,2.37736e-27,2.19217e-27,3.35539e-29,0.415702,1
9.02,4.35548e-16,2.23225e-27,1.4768e-27,9.72666e-29,-0.923571,1
9.03,4.33745e-16,2.23265e-27,1.62856e-27,4.03313e-29,0.867291,1
9.04,4.37788e-16,2.35777e-27,2.11157e-27,1.4478e-29,-3.63375,1
9.05,4.34024e-16,2.31853e-27,2.15519e-27,1.46206e-29,3.35972,1
9.06,4.5039e-16,2.34663e-27,2.4401e-27,2.71734e-29,-1.42986,1
9.07,4.3575e-16,2.16551e-27,1.36564e-27,1.01639e-28,3.99517,1
9.08,4.42071e-16,2.45142e-27,2.91401e-27,3.31781e-29,-1.00665,1
9.09,4.25088e-16,2.20808e-27,1.87909e-27,7.63411e-29,-3.73074,1
9.1,4.29411e-16,2.26999e-27,1.90436e-27,3.52409e-29,4.097,1
9.11,4.46052e-16,2.26171e-27,1.28898e-27,1.36435e-28,-1.36792,1
9.12,4.28496e-16,2.35929e-27,1.8921e-27,2.88714e-29,1.89636,1
9.13,4.34439e-16,2.35412e-27,2.02842e-27,1.68091e-29,-3.06249,1
9.14,4.26354e-16,2.31535e-27,1.76772e-27,2.84926e-29,-1.61702,1
9.15,4.39823e-16,2.37106e-27,2.10667e-27,1.80297e-29,4.33151,1
9.16,4.47052e-16,2.33312e-27,1.76442e-27,3.05199e-29,-1.67193,1
9.17,4.28492e-16,2.22339e-27,1.8076e-27,3.26256e-29,0.189534,1
9.18,4.35778e-16,2.37036e-27,2.55395e-27,1.70367e-29,-0.76591,1
9.19,4.34954e-16,2.57858e-27,3.458e-27,6.68756e-29,0.00638829,1
9.2,4.38311e-16,2.47385e-27,2.97975e-27,3.10772e-29,-1.01617,1
9.21,4.38283e-16,2.14821e-27,1.58116e-27,6.71609e-29,0.447392,1
9.22,4.42782e-16,2.28125e-27,2.07541e-27,1.41699e-29,-0.397649,1
9.23,4.4081e-16,2.16333e-27,1.32186e-27,1.12103e-28,4.3975,1
9.24,4.4257e-16,2.41173e-27,2.50208e-27,2.06022e-29,-1.17756,1
9.25,4.23928e-16,2.21222e-27,1.58011e-27,8.18172e-29,-4.9014,1
9.26,4.28979e-16,2.1998e-27,1.61518e-27,5.92101e-29,3.57224,1
9.27,4.51089e-16,2.46576e-27,2.9854e-27,2.85966e-29,0.525732,1
9.28,4.35531e-16,2.22454e-27,1.96291e-27,3.44836e-29,-1.69871,1
9.29,4.33253e-16,2.29486e-27,2.19711e-27,1.81749e-29,1.76988,1
9.3,4.4074e-16,2.13798e-27,1.68063e-27,7.93305e-29,0.372984,1
9.31,4.33075e-16,2.28351e-27,1.80676e-27,2.5857e-29,0.308577,1
9.32,4.31466e-16,2.21317e-27,1.40339e-27,7.11097e-29,-1.13056,1
9.33,4.30138e-16,2.33304e-27,2.43097e-27,1.01253e-29,1.4527,1
9.34,4.35057e-16,2.15926e-27,1.33805e-27,1.21283e-28,-2.2383,1
9.35,4.28827e-16,2.72403e-27,4.05825e-27,1.07686e-28,2.21844,1
9.36,4.38645e-16,2.12415e-27,1.40497e-27,1.17983e-28,-2.27375,1
9.37,4.29126e-16,2.27839e-27,1.98999e-27,1.66463e-29,0.140003,1
9.38,4.3911e-16,2.13012e-27,1.36962e-27,1.31375e-28,-0.285314,1
9.39,4.38496e-16,2.19099e-27,1.38958e-27,9.43619e-29,0.536787,1
9.4,4.39751e-16,2.34868e-27,2.02556e-27,2.07712e-29,2.69774,1
9.41,4.37403e-16,2.4414e-27,2.59307e-27,9.90021e-30,-0.371539,1
9.42,4.25913e-16,2.38327e-27,2.18134e-27,1.46317e-29,-3.29609,1
9.43,4.27501e-16,2.30878e-27,1.72776e-27,3.17452e-29,3.25445,1
9.44,4.42072e-16,2.29566e-27,1.59382e-27,6.09347e-29,-0.536646,1
9.45,4.28139e-16,2.36643e-27,2.16363e-27,2.59844e-29,0.577307,1
9.46,4.30449e-16,2.21365e-27,1.26066e-27,1.79264e-28,-2.60099,1
9.47,4.27978e-16,2.4233e-27,2.06519e-27,2.51618e-29,-0.520386,1
9.48,4.39407e-16,2.28108e-27,1.42572e-27,8.35906e-29,1.33834,1
9.49,4.41705e-16,2.36235e-27,1.99007e-27,3.14836e-29,-0.500959,1
9.5,4.35872e-16,2.48107e-27,2.32896e-27,3.11719e-29,1.20685,1
9.51,4.38066e-16,2.56366e-27,2.93145e-27,3.4826e-29,-1.90428,1
9.52,4.32843e-16,2.59475e-27,3.16805e-27,4.08971e-29,-1.25653,1
9.53,4.41245e-16,2.46302e-27,2.47118e-27,2.67775e-29,-0.796203,1
9.54,4.4686e-16,2.27263e-27,1.73388e-27,3.39568e-29,5.82073,1
9.55,4.50447e-16,2.16937e-27,1.42859e-27,8.53078e-29,-4.79366,1
9.56,4.2567e-16,2.31924e-27,2.08541e-27,1.63636e-29,2.05777,1
9.57,4.47102e-16,2.29736e-27,1.95259e-27,2.07621e-29,2.67933,1
9.58,4.38087e-16,2.4633e-27,3.11638e-27,3.92543e-29,-1.95276,1
9.59,4.26656e-16,2.25465e-27,1.87758e-27,1.9582e-29,-1.9136,1
9.6,4.35153e-16,2.1817e-27,1.60047e-27,4.9302e-29,0.909724,1
9.61,4.43643e-16,2.30499e-27,2.12184e-27,1.59472e-29,-2.07829,1
9.62,4.39643e-16,2.18886e-27,1.67197e-27,3.54213e-29,1.66109,1
9.63,4.48974e-16,2.50372e-27,2.8958e-27,2.28815e-29,1.03049,1
9.64,4.41638e-16,2.22156e-27,1.72842e-27,5.76414e-29,-0.58814,1
9.65,4.37134e-16,2.22049e-27,1.85812e-27,3.02773e-29,2.1944,1
9.66,4.3972e-16,2.3715e-27,2.29484e-27,1.45417e-29,-0.391247,1
9.67,4.30278e-16,2.28341e-27,2.03568e-27,1.58645e-29,1.87732,1
9.68,4.31968e-16,2.26522e-27,2.5604e-27,1.20627e-29,-2.11791,1
9.69,4.24008e-16,2.18837e-27,2.38911e-27,2.36079e-29,0.191031,1
9.7,4.33182e-16,2.01608e-27,1.55149e-27,7.20107e-29,-1.8251,1
9.71,4.32356e-16,2.12952e-27,1.82774e-27,4.11078e-29,1.49914,1
9.72,4.40394e-16,2.04552e-27,1.46583e-27,9.64283e-29,2.8644,1
9.73,4.33889e-16,2.26611e-27,2.63544e-27,2.79667e-29,-1.71258,1
9.74,4.21807e-16,2.01441e-27,1.4752e-27,1.29608e-28,-2.03007,1
9.75,4.29157e-16,2.13496e-27,1.84086e-27,3.16954e-29,0.889935,1
9.76,4.38049e-16,2.14997e-27,1.93246e-27,2.57732e-29,-3.57712,1
9.77,4.34185e-16,2.17791e-27,2.14244e-27,2.27789e-29,2.36898,1
9.78,4.50293e-16,2.24396e-27,2.43684e-27,1.2937e-29,-1.36234,1
9.79,4.39872e-16,1.99383e-27,1.24814e-27,1.6515e-28,1.00958,1
9.8,4.45948e-16,1.971e-27,1.36109e-27,9.69053e-29,0.860746,1
9.81,4.41491e-16,2.32177e-27,2.96289e-27,3.66899e-29,0.628406,1
9.82,4.37723e-16,1.95406e-27,1.26237e-27,1.38306e-28,3.92874,1
9.83,4.34989e-16,2.05999e-27,1.87804e-27,4.31451e-29,-3.81963,1
9.84,4.18546e-16,1.9594e-27,1.33789e-27,1.59845e-28,3.42798,1
9.85,4.35168e-16,2.09513e-27,1.59666e-27,4.09549e-29,-2.64676,1
9.86,4.20745e-16,2.19156e-27,2.30959e-27,1.42139e-29,0.0476339,1
9.87,4.32184e-16,2.1417e-27,2.26615e-27,2.94517e-29,0.880966,1
9.88,4.31978e-16,2.03138e-27,1.59967e-27,5.70526e-29,-1.23371,1
9.89,4.28205e-16,2.16322e-27,1.85885e-27,2.82139e-29,0.284248,1
9.9,4.33554e-16,2.11813e-27,1.83467e-27,2.93507e-29,1.38167,1
9.91,4.32325e-16,2.04248e-27,1.35491e-27,9.88454e-29,-4.38348,1
9.92,4.26433e-16,2.21019e-27,2.18001e-27,2.28055e-29,3.79755,1
9.93,4.45983e-16,2.01552e-27,1.43449e-27,1.35842e-28,-1.17452,1
9.94,4.29666e-16,2.13236e-27,1.67843e-27,3.79571e-29,-2.46812,1
9.95,4.34773e-16,2.10213e-27,1.52367e-27,4.99753e-29,1.66565,1
9.96,4.45775e-16,2.36297e-27,2.58458e-27,1.83814e-29,-1.5387,1
9.97,4.38472e-16,2.17038e-27,1.71705e-27,3.88799e-29,4.26166,1
9.98,4.45324e-16,2.07658e-27,1.46881e-27,9.34068e-29,-1.77397,1
9.99,4.27121e-16,2.17492e-27,1.72911e-27,3.34012e-29,12.3837,1
10,4.34835e-16,2.27748e-27,2.44077e-27,0,12.3837,1
10,4.34835e-16,2.01252e-27,6.23398e-28,2.36272e-28,4.02345e-13,1


==> graph_data/Blakemore/b=0,5/temps_long_impli.csv <==
This is the first cell in the first column.
Description ,Derive-diffusion, schéma couplé.
Eta,1.5
Pas de temps ref,0.01
Nombre d'itérations effectif,1001
Maillage,mesh2_4
Finesse de maillage,0.0078125

Temps,Entropy,Diff_eq_L2,Weak_entropy,Diff_end_L2,Esti_nu,Nb_iter_Newton,
0,0.421152,0.496892,0.295112,0.496892,17.4949,0
0.01,0.348574,0.406073,0.249568,0.406073,16.632,5
0.02,0.296672,0.342427,0.213159,0.342427,16.2722,4
0.03,0.254366,0.290973,0.182545,0.290973,16.0828,4
0.04,0.218767,0.247919,0.156507,0.247919,15.95,4
0.05,0.188458,0.211455,0.13428,0.211455,15.8266,3
0.06,0.162534,0.180449,0.115285,0.180449,15.6918,3
0.07,0.140325,0.154065,0.0990518,0.154065,15.5376,3
0.08,0.121292,0.13163,0.0851814,0.13163,15.3623,3
0.09,0.104981,0.112573,0.0733319,0.112573,15.1676,3
0.1,0.091001,0.0964021,0.0632085,0.0964021,14.9564,3
0.11,0.0790161,0.0826876,0.0545575,0.0826876,14.7324,3
0.12,0.0687357,0.0710589,0.0471608,0.0710589,14.4992,3
0.13,0.0599096,0.0611964,0.040832,0.0611964,14.2603,3
0.14,0.0523232,0.052826,0.0354116,0.052826,14.0189,3
0.15,0.045793,0.0457144,0.030764,0.0457144,13.7778,3
0.16,0.0401626,0.0396635,0.0267737,0.0396635,13.5394,3
0.17,0.0352992,0.034506,0.023343,0.034506,13.3059,3
0.18,0.0310898,0.030101,0.0203887,0.030101,13.079,3
0.19,0.0274388,0.0263302,0.0178406,0.0263302,12.8601,3
0.2,0.0242652,0.0230942,0.0156389,0.0230942,12.6502,3
0.21,0.0215002,0.0203098,0.0137333,0.0203098,12.4503,3
0.22,0.0190858,0.0179073,0.0120809,0.0179073,12.2608,3
0.23,0.0169727,0.0158285,0.0106453,0.0158285,12.0822,3
0.24,0.015119,0.0140244,0.00939591,0.0140244,11.9145,3
0.25,0.0134892,0.0124542,0.0083064,0.0124542,11.7577,3
0.26,0.0120531,0.0110835,0.00735459,0.0110835,11.6117,3
0.27,0.010785,0.00988354,0.00652152,0.00988354,11.4763,3
0.28,0.00966301,0.00883002,0.00579105,0.00883002,11.3509,3
0.29,0.00866822,0.00790253,0.00514941,0.00790253,11.2353,3
0.3,0.0077846,0.00708383,0.0045848,0.00708383,11.1289,3
0.31,0.00699831,0.00635934,0.00408713,0.00635934,11.0312,3
0.32,0.00629747,0.00571666,0.00364775,0.00571666,10.9418,3
0.33,0.0056718,0.00514526,0.00325921,0.00514526,10.86,3
0.34,0.00511241,0.00463616,0.0029151,0.00463616,10.7853,3
0.35,0.0046116,0.00418167,0.0026099,0.00418167,10.7173,3
0.36,0.00416264,0.00377517,0.00233882,0.00377517,10.6554,3
0.37,0.0037597,0.00341099,0.00209773,0.00341099,10.5991,3
0.38,0.00339767,0.00308422,0.00188303,0.00308422,10.548,3
0.39,0.00307206,0.00279058,0.00169161,0.00279058,10.5017,3
0.4,0.00277893,0.00252638,0.00152074,0.00252638,10.4597,3
0.41,0.00251483,0.00228839,0.00136806,0.00228839,10.4217,3
0.42,0.0022767,0.00207378,0.00123149,0.00207378,10.3874,3
0.43,0.00206182,0.00188007,0.0011092,0.00188007,10.3563,3
0.44,0.0018678,0.00170506,0.000999614,0.00170506,10.3282,3
0.45,0.00169252,0.00154684,0.000901318,0.00154684,10.3028,3
0.46,0.00153408,0.0014037,0.00081308,0.0014037,10.2799,3
0.47,0.00139079,0.00127411,0.000733811,0.00127411,10.2592,3
0.48,0.00126114,0.00115673,0.000662549,0.00115673,10.2406,3
0.49,0.0011438,0.00105036,0.000598442,0.00105036,10.2238,3
0.5,0.00103755,0.000953924,0.000540736,0.000953924,10.2086,3
0.51,0.00094131,0.000866462,0.000488762,0.000866462,10.195,3
0.52,0.000854117,0.000787113,0.000441925,0.000787113,10.1827,3
0.53,0.000775096,0.000715104,0.000399695,0.000715104,10.1716,3
0.54,0.000703465,0.000649738,0.000361602,0.000649738,10.1616,3
0.55,0.000638517,0.000590391,0.000327224,0.000590391,10.1526,3
0.56,0.000579619,0.000536497,0.000296186,0.000536497,10.1445,3
0.57,0.000526196,0.000487547,0.000268154,0.000487547,10.1372,3
0.58,0.000477733,0.000443082,0.000242825,0.000443082,10.1306,3
0.59,0.000433762,0.000402686,0.000219933,0.000402686,10.1247,3
0.6,0.000393861,0.000365982,0.000199236,0.000365982,10.1194,3
0.61,0.00035765,0.000332631,0.000180518,0.000332631,10.1146,3
0.62,0.000324784,0.000302323,0.000163585,0.000302323,10.1102,3
0.63,0.000294951,0.00027478,0.000148263,0.00027478,10.1063,3
0.64,0.000267869,0.000249748,0.000134395,0.000249748,10.1028,3
0.65,0.000243282,0.000226997,0.00012184,0.000226997,10.0997,3
0.66,0.000220959,0.000206318,0.000110472,0.000206318,10.0969,3
0.67,0.00020069,0.000187523,0.000100177,0.000187523,10.0943,3
0.68,0.000182285,0.000170439,9.08506e-05,0.000170439,10.092,3
0.69,0.000165572,0.000154911,8.24011e-05,0.000154911,10.0899,3
0.7,0.000150394,0.000140796,7.47447e-05,0.000140796,10.0881,3
0.71,0.00013661,0.000127967,6.78057e-05,0.000127967,10.0864,3
0.72,0.000124092,0.000116305,6.15162e-05,0.000116305,10.0849,3
0.73,0.000112722,0.000105705,5.58145e-05,0.000105705,10.0835,3
0.74,0.000102395,9.60698e-05,5.06451e-05,9.60698e-05,10.0823,3
0.75,9.30161e-05,8.7312e-05,4.59577e-05,8.7312e-05,10.0812,3
0.76,8.44969e-05,7.93516e-05,4.17068e-05,7.93516e-05,10.0802,3
0.77,7.67587e-05,7.21162e-05,3.78515e-05,7.21162e-05,10.0793,3
0.78,6.97298e-05,6.55397e-05,3.43546e-05,6.55397e-05,10.0785,3
0.79,6.3345e-05,5.95622e-05,3.11825e-05,5.95622e-05,10.0778,3
0.8,5.75453e-05,5.41292e-05,2.83047e-05,5.41292e-05,10.0772,3
0.81,5.22769e-05,4.91912e-05,2.56937e-05,4.91912e-05,10.0766,3
0.82,4.74912e-05,4.47032e-05,2.33247e-05,4.47032e-05,10.076,3
0.83,4.31437e-05,4.06241e-05,2.1175e-05,4.06241e-05,10.0756,3
0.84,3.91945e-05,3.69169e-05,1.92242e-05,3.69169e-05,10.0751,2
0.85,3.56069e-05,3.35476e-05,1.74538e-05,3.35476e-05,10.0748,2
0.86,3.23478e-05,3.04854e-05,1.5847e-05,3.04854e-05,10.0744,2
0.87,2.93871e-05,2.77025e-05,1.43887e-05,2.77025e-05,10.0741,2
0.88,2.66975e-05,2.51734e-05,1.30649e-05,2.51734e-05,10.0738,2
0.89,2.42541e-05,2.28749e-05,1.18633e-05,2.28749e-05,10.0736,2
0.9,2.20344e-05,2.07861e-05,1.07725e-05,2.07861e-05,10.0733,2
0.91,2.00179e-05,1.88879e-05,9.7823e-06,1.88879e-05,10.0731,2
0.92,1.8186e-05,1.71628e-05,8.88332e-06,1.71628e-05,10.073,2
0.93,1.65217e-05,1.55952e-05,8.06715e-06,1.55952e-05,10.0728,2
0.94,1.50098e-05,1.41706e-05,7.32613e-06,1.41706e-05,10.0726,2
0.95,1.36362e-05,1.28761e-05,6.65333e-06,1.28761e-05,10.0725,2
0.96,1.23884e-05,1.16998e-05,6.04243e-06,1.16998e-05,10.0724,2
0.97,1.12547e-05,1.06308e-05,5.48772e-06,1.06308e-05,10.0723,2
0.98,1.02249e-05,9.65942e-06,4.98403e-06,9.65942e-06,10.0722,2
0.99,9.28922e-06,8.77675e-06,4.52665e-06,8.77675e-06,10.0721,2
1,8.43921e-06,7.97468e-06,4.11131e-06,7.97468e-06,10.072,2
1.01,7.66698e-06,7.24587e-06,3.73413e-06,7.24587e-06,10.072,2
1.02,6.96542e-06,6.58363e-06,3.39161e-06,6.58363e-06,10.0719,2
1.03,6.32806e-06,5.98188e-06,3.08055e-06,5.98188e-06,10.0718,2
1.04,5.74903e-06,5.4351e-06,2.79805e-06,5.4351e-06,10.0718,2
1.05,5.22298e-06,4.93827e-06,2.54148e-06,4.93827e-06,10.0717,2
1.06,4.74507e-06,4.48684e-06,2.30847e-06,4.48684e-06,10.0717,2
1.07,4.31088e-06,4.07666e-06,2.09685e-06,4.07666e-06,10.0717,2
1.08,3.91643e-06,3.70396e-06,1.90465e-06,3.70396e-06,10.0716,2
1.09,3.55808e-06,3.36531e-06,1.73008e-06,3.36531e-06,10.0716,2
1.1,3.23251e-06,3.05762e-06,1.57152e-06,3.05762e-06,10.0716,2
1.11,2.93673e-06,2.77805e-06,1.42751e-06,2.77805e-06,10.0716,2
1.12,2.66802e-06,2.52403e-06,1.2967e-06,2.52403e-06,10.0715,2
1.13,2.4239e-06,2.29323e-06,1.17789e-06,2.29323e-06,10.0715,2
1.14,2.20211e-06,2.08353e-06,1.06998e-06,2.08353e-06,10.0715,2
1.15,2.00062e-06,1.893e-06,9.71957e-07,1.893e-06,10.0715,2
1.16,1.81756e-06,1.71988e-06,8.82921e-07,1.71988e-06,10.0715,2
1.17,1.65126e-06,1.5626e-06,8.02046e-07,1.5626e-06,10.0715,2
1.18,1.50017e-06,1.41969e-06,7.28583e-07,1.41969e-06,10.0714,2
1.19,1.3629e-06,1.28985e-06,6.61853e-07,1.28985e-06,10.0714,2
1.2,1.2382e-06,1.17188e-06,6.01238e-07,1.17188e-06,10.0714,2
1.21,1.12491e-06,1.0647e-06,5.46177e-07,1.0647e-06,10.0714,2
1.22,1.02198e-06,9.67321e-07,4.9616e-07,9.67321e-07,10.0714,2
1.23,9.28468e-07,8.78845e-07,4.50726e-07,8.78845e-07,10.0714,2
1.24,8.43514e-07,7.9846e-07,4.09454e-07,7.9846e-07,10.0714,2
1.25,7.66333e-07,7.25426e-07,3.71963e-07,7.25426e-07,10.0714,2
1.26,6.96215e-07,6.59071e-07,3.37906e-07,6.59071e-07,10.0714,2
1.27,6.32512e-07,5.98785e-07,3.06968e-07,5.98785e-07,10.0714,2
1.28,5.74638e-07,5.44013e-07,2.78864e-07,5.44013e-07,10.0714,2
1.29,5.22059e-07,4.94249e-07,2.53334e-07,4.94249e-07,10.0714,2
1.3,4.74291e-07,4.49038e-07,2.30142e-07,4.49038e-07,10.0714,2
1.31,4.30894e-07,4.07961e-07,2.09073e-07,4.07961e-07,10.0714,2
1.32,3.91468e-07,3.70642e-07,1.89934e-07,3.70642e-07,10.0714,2
1.33,3.55649e-07,3.36736e-07,1.72547e-07,3.36736e-07,10.0714,2
1.34,3.23108e-07,3.05931e-07,1.56752e-07,3.05931e-07,10.0714,2
1.35,2.93544e-07,2.77944e-07,1.42404e-07,2.77944e-07,10.0714,2
1.36,2.66685e-07,2.52517e-07,1.29369e-07,2.52517e-07,10.0714,2
1.37,2.42284e-07,2.29416e-07,1.17527e-07,2.29416e-07,10.0714,2
1.38,2.20115e-07,2.08428e-07,1.0677e-07,2.08428e-07,10.0714,2
1.39,1.99975e-07,1.8936e-07,9.69975e-08,1.8936e-07,10.0714,2
1.4,1.81678e-07,1.72037e-07,8.81196e-08,1.72037e-07,10.0714,2
1.41,1.65054e-07,1.56298e-07,8.00543e-08,1.56298e-07,10.0714,2
1.42,1.49952e-07,1.41998e-07,7.27274e-08,1.41998e-07,10.0714,2
1.43,1.36232e-07,1.29007e-07,6.60712e-08,1.29007e-07,10.0714,2
1.44,1.23767e-07,1.17205e-07,6.00242e-08,1.17205e-07,10.0714,2
1.45,1.12442e-07,1.06482e-07,5.45307e-08,1.06482e-07,10.0714,2
1.46,1.02154e-07,9.67399e-08,4.95401e-08,9.67399e-08,10.0714,2
1.47,9.2807e-08,8.78892e-08,4.50063e-08,8.78892e-08,10.0714,2
1.48,8.43153e-08,7.98482e-08,4.08874e-08,7.98482e-08,10.0714,2
1.49,7.66005e-08,7.25428e-08,3.71456e-08,7.25428e-08,10.0714,2
1.5,6.95917e-08,6.59058e-08,3.37462e-08,6.59058e-08,10.0714,2
1.51,6.32241e-08,5.9876e-08,3.06579e-08,5.9876e-08,10.0714,2
1.52,5.74392e-08,5.43978e-08,2.78523e-08,5.43978e-08,10.0714,2
1.53,5.21836e-08,4.94208e-08,2.53034e-08,4.94208e-08,10.0714,2
1.54,4.74089e-08,4.48992e-08,2.29879e-08,4.48992e-08,10.0714,2
1.55,4.3071e-08,4.07912e-08,2.08842e-08,4.07912e-08,10.0714,2
1.56,3.91301e-08,3.70591e-08,1.89731e-08,3.70591e-08,10.0714,2
1.57,3.55498e-08,3.36684e-08,1.72369e-08,3.36684e-08,10.0714,2
1.58,3.2297e-08,3.0588e-08,1.56595e-08,3.0588e-08,10.0714,2
1.59,2.93419e-08,2.77894e-08,1.42265e-08,2.77894e-08,10.0714,2
1.6,2.66571e-08,2.52468e-08,1.29247e-08,2.52468e-08,10.0714,2
1.61,2.4218e-08,2.29368e-08,1.1742e-08,2.29368e-08,10.0714,2
1.62,2.20021e-08,2.08382e-08,1.06675e-08,2.08382e-08,10.0714,2
1.63,1.9989e-08,1.89316e-08,9.69134e-09,1.89316e-08,10.0714,2
1.64,1.816e-08,1.71995e-08,8.80452e-09,1.71995e-08,10.0714,2
1.65,1.64984e-08,1.56258e-08,7.99885e-09,1.56258e-08,10.0714,2
1.66,1.49888e-08,1.41961e-08,7.26691e-09,1.41961e-08,10.0714,2
1.67,1.36173e-08,1.28972e-08,6.60195e-09,1.28972e-08,10.0714,2
1.68,1.23714e-08,1.17172e-08,5.99784e-09,1.17172e-08,10.0714,2
1.69,1.12394e-08,1.06451e-08,5.44901e-09,1.06451e-08,10.0714,2
1.7,1.0211e-08,9.67113e-09,4.9504e-09,9.67113e-09,10.0714,2
1.71,9.27673e-09,8.78625e-09,4.49742e-09,8.78625e-09,10.0714,2
1.72,8.42792e-09,7.98234e-09,4.08589e-09,7.98234e-09,10.0714,2
1.73,7.65678e-09,7.25198e-09,3.71202e-09,7.25198e-09,10.0714,2
1.74,6.95619e-09,6.58845e-09,3.37235e-09,6.58845e-09,10.0714,2
1.75,6.31971e-09,5.98563e-09,3.06377e-09,5.98563e-09,10.0714,2
1.76,5.74146e-09,5.43796e-09,2.78343e-09,5.43796e-09,10.0714,2
1.77,5.21613e-09,4.9404e-09,2.52874e-09,4.9404e-09,10.0714,2
1.78,4.73886e-09,4.48837e-09,2.29735e-09,4.48837e-09,10.0714,2
1.79,4.30526e-09,4.0777e-09,2.08714e-09,4.0777e-09,10.0714,2
1.8,3.91133e-09,3.7046e-09,1.89616e-09,3.7046e-09,10.0714,2
1.81,3.55345e-09,3.36564e-09,1.72266e-09,3.36564e-09,10.0714,2
1.82,3.22832e-09,3.05769e-09,1.56503e-09,3.05769e-09,10.0714,2
1.83,2.93293e-09,2.77792e-09,1.42183e-09,2.77792e-09,10.0714,2
1.84,2.66457e-09,2.52375e-09,1.29173e-09,2.52375e-09,10.0714,2
1.85,2.42077e-09,2.29283e-09,1.17354e-09,2.29283e-09,10.0714,2
1.86,2.19927e-09,2.08304e-09,1.06616e-09,2.08304e-09,10.0714,2
1.87,1.99804e-09,1.89245e-09,9.68603e-10,1.89245e-09,10.0714,2
1.88,1.81522e-09,1.71929e-09,8.79975e-10,1.71929e-09,10.0714,2
1.89,1.64913e-09,1.56198e-09,7.99456e-10,1.56198e-09,10.0714,2
1.9,1.49824e-09,1.41906e-09,7.26306e-10,1.41906e-09,10.0714,2
1.91,1.36115e-09,1.28922e-09,6.59848e-10,1.28922e-09,10.0714,2
1.92,1.23661e-09,1.17126e-09,5.99472e-10,1.17126e-09,10.0714,2
1.93,1.12346e-09,1.06409e-09,5.4462e-10,1.06409e-09,10.0714,2
1.94,1.02066e-09,9.66729e-10,4.94787e-10,9.66729e-10,10.0714,2
1.95,9.27274e-10,8.78275e-10,4.49514e-10,8.78275e-10,10.0714,2
1.96,8.4243e-10,7.97915e-10,4.08383e-10,7.97915e-10,10.0714,2
1.97,7.65349e-10,7.24907e-10,3.71016e-10,7.24907e-10,10.0714,2
1.98,6.9532e-10,6.58579e-10,3.37068e-10,6.58579e-10,10.0714,2
1.99,6.31699e-10,5.9832e-10,3.06227e-10,5.9832e-10,10.0714,2
2,5.739e-10,5.43575e-10,2.78207e-10,5.43575e-10,10.0714,2
2.01,5.21389e-10,4.93839e-10,2.52751e-10,4.93839e-10,10.0714,2
2.02,4.73682e-10,4.48653e-10,2.29624e-10,4.48653e-10,10.0714,2
2.03,4.30341e-10,4.07602e-10,2.08614e-10,4.07602e-10,10.0714,2
2.04,3.90965e-10,3.70307e-10,1.89526e-10,3.70307e-10,10.0714,2
2.05,3.55192e-10,3.36425e-10,1.72184e-10,3.36425e-10,10.0714,2
2.06,3.22693e-10,3.05642e-10,1.56429e-10,3.05642e-10,10.0714,2
2.07,2.93167e-10,2.77677e-10,1.42116e-10,2.77677e-10,10.0714,2
2.08,2.66342e-10,2.5227e-10,1.29113e-10,2.5227e-10,10.0714,2
2.09,2.41972e-10,2.29187e-10,1.17299e-10,2.29187e-10,10.0714,2
2.1,2.19832e-10,2.08217e-10,1.06566e-10,2.08217e-10,10.0714,2
2.11,1.99718e-10,1.89166e-10,9.68155e-11,1.89166e-10,10.0714,2
2.12,1.81444e-10,1.71857e-10,8.79569e-11,1.71857e-10,10.0714,2
2.13,1.64842e-10,1.56132e-10,7.99089e-11,1.56132e-10,10.0714,2
2.14,1.49759e-10,1.41847e-10,7.25973e-11,1.41847e-10,10.0714,2
2.15,1.36056e-10,1.28868e-10,6.59547e-11,1.28868e-10,10.0714,2
2.16,1.23607e-10,1.17077e-10,5.99199e-11,1.17077e-10,10.0714,2
2.17,1.12298e-10,1.06364e-10,5.44373e-11,1.06364e-10,10.0714,2
2.18,1.02022e-10,9.66321e-11,4.94563e-11,9.66321e-11,10.0714,2
2.19,9.26875e-11,8.77904e-11,4.49311e-11,8.77904e-11,10.0714,2
2.2,8.42067e-11,7.97577e-11,4.082e-11,7.97577e-11,10.0714,2
2.21,7.65019e-11,7.246e-11,3.7085e-11,7.246e-11,10.0714,2
2.22,6.95021e-11,6.583e-11,3.36917e-11,6.583e-11,10.0714,2
2.23,6.31427e-11,5.98066e-11,3.0609e-11,5.98066e-11,10.0714,2
2.24,5.73653e-11,5.43344e-11,2.78083e-11,5.43344e-11,10.0714,2
2.25,5.21164e-11,4.93629e-11,2.52638e-11,4.93629e-11,10.0714,2
2.26,4.73478e-11,4.48462e-11,2.29522e-11,4.48462e-11,10.0714,2
2.27,4.30156e-11,4.07429e-11,2.08521e-11,4.07429e-11,10.0714,2
2.28,3.90797e-11,3.7015e-11,1.89442e-11,3.7015e-11,10.0714,2
2.29,3.55039e-11,3.36281e-11,1.72108e-11,3.36281e-11,10.0714,2
2.3,3.22554e-11,3.05512e-11,1.5636e-11,3.05512e-11,10.0714,2
2.31,2.93041e-11,2.77558e-11,1.42054e-11,2.77558e-11,10.0714,2
2.32,2.66228e-11,2.52162e-11,1.29056e-11,2.52162e-11,10.0714,2
2.33,2.41868e-11,2.29089e-11,1.17247e-11,2.29089e-11,10.0713,2
2.34,2.19737e-11,2.08128e-11,1.06519e-11,2.08128e-11,10.0714,2
2.35,1.99632e-11,1.89085e-11,9.67729e-12,1.89085e-11,10.0715,2
2.36,1.81366e-11,1.71784e-11,8.79183e-12,1.71784e-11,10.0714,2
2.37,1.64771e-11,1.56066e-11,7.98739e-12,1.56066e-11,10.0714,2
2.38,1.49695e-11,1.41786e-11,7.25655e-12,1.41786e-11,10.0712,2
2.39,1.35998e-11,1.28813e-11,6.59259e-12,1.28813e-11,10.0715,2
2.4,1.23554e-11,1.17026e-11,5.98937e-12,1.17026e-11,10.0715,2
2.41,1.12249e-11,1.06319e-11,5.44135e-12,1.06319e-11,10.0713,2
2.42,1.01978e-11,9.65906e-12,4.94347e-12,9.65906e-12,10.0714,2
2.43,9.26476e-12,8.77527e-12,4.49115e-12,8.77527e-12,10.0717,2
2.44,8.41705e-12,7.97235e-12,4.08022e-12,7.97235e-12,10.0714,2
2.45,7.64688e-12,7.24289e-12,3.70688e-12,7.24289e-12,10.0714,2
2.46,6.9472e-12,6.58017e-12,3.36771e-12,6.58017e-12,10.0711,2
2.47,6.31154e-12,5.97809e-12,3.05957e-12,5.97809e-12,10.0715,2
2.48,5.73406e-12,5.43111e-12,2.77962e-12,5.43111e-12,10.0711,2
2.49,5.20939e-12,4.93417e-12,2.52529e-12,4.93417e-12,10.0714,2
2.5,4.73275e-12,4.4827e-12,2.29423e-12,4.4827e-12,10.0715,2
2.51,4.29971e-12,4.07254e-12,2.08431e-12,4.07254e-12,10.0715,2
2.52,3.90629e-12,3.6999e-12,1.8936e-12,3.6999e-12,10.071,2
2.53,3.54886e-12,3.36137e-12,1.72033e-12,3.36137e-12,10.0714,2
2.54,3.22416e-12,3.05381e-12,1.56293e-12,3.05381e-12,10.0723,2
2.55,2.92915e-12,2.77439e-12,1.41992e-12,2.77439e-12,10.07,2
2.56,2.66112e-12,2.52053e-12,1.29e-12,2.52053e-12,10.0725,2
2.57,2.41766e-12,2.28991e-12,1.17197e-12,2.28991e-12,10.0706,2
2.58,2.19642e-12,2.08039e-12,1.06473e-12,2.08039e-12,10.072,2
2.59,1.99547e-12,1.89003e-12,9.6731e-13,1.89003e-12,10.0712,2
2.6,1.81288e-12,1.7171e-12,8.78803e-13,1.7171e-12,10.0716,2
2.61,1.647e-12,1.55998e-12,7.98393e-13,1.55998e-12,10.0711,2
2.62,1.4963e-12,1.41725e-12,7.25341e-13,1.41725e-12,10.0713,2
2.63,1.35939e-12,1.28757e-12,6.58973e-13,1.28757e-12,10.0708,2
2.64,1.23501e-12,1.16976e-12,5.98678e-13,1.16976e-12,10.0716,2
2.65,1.12202e-12,1.06273e-12,5.439e-13,1.06273e-12,10.0698,2
2.66,1.01935e-12,9.65491e-13,4.94134e-13,9.65491e-13,10.0733,2
2.67,9.26095e-13,8.77149e-13,4.48921e-13,8.77149e-13,10.0721,2
2.68,8.41344e-13,7.96891e-13,4.07845e-13,7.96891e-13,10.0687,2
2.69,7.64357e-13,7.23977e-13,3.70528e-13,7.23977e-13,10.0728,2
2.7,6.94436e-13,6.57734e-13,3.36625e-13,6.57734e-13,10.0698,2
2.71,6.30888e-13,5.97552e-13,3.05824e-13,5.97552e-13,10.072,2
2.72,5.73171e-13,5.42877e-13,2.77842e-13,5.42877e-13,10.0699,2
2.73,5.20723e-13,4.93204e-13,2.5242e-13,4.93204e-13,10.0732,2
2.74,4.73084e-13,4.48077e-13,2.29324e-13,4.48077e-13,10.0728,2
2.75,4.2979e-13,4.07078e-13,2.08341e-13,4.07078e-13,10.0684,1
2.76,3.9046e-13,3.69831e-13,1.89278e-13,3.69831e-13,10.0632,1
2.77,3.54743e-13,3.35992e-13,1.71959e-13,3.35992e-13,10.073,1
2.78,3.22308e-13,3.05249e-13,1.56225e-13,3.05249e-13,10.0753,1
2.79,2.92813e-13,2.77319e-13,1.41931e-13,2.77319e-13,10.0624,1
2.8,2.66012e-13,2.51945e-13,1.28944e-13,2.51945e-13,10.0704,1
2.81,2.41692e-13,2.28892e-13,1.17146e-13,2.28892e-13,10.0706,1
2.82,2.19579e-13,2.07949e-13,1.06427e-13,2.07949e-13,10.0765,1
2.83,1.9949e-13,1.88922e-13,9.66893e-14,1.88922e-13,10.0521,1
2.84,1.81228e-13,1.71636e-13,8.78423e-14,1.71636e-13,10.0818,1
2.85,1.64675e-13,1.55931e-13,7.98049e-14,1.55931e-13,10.0636,1
2.86,1.49593e-13,1.41664e-13,7.25028e-14,1.41664e-13,10.0666,1
2.87,1.35915e-13,1.28702e-13,6.58689e-14,1.28702e-13,10.0764,1
2.88,1.23484e-13,1.16926e-13,5.9842e-14,1.16926e-13,10.0763,1
2.89,1.12181e-13,1.06227e-13,5.43665e-14,1.06227e-13,10.0445,1
2.9,1.01912e-13,9.65075e-14,4.93921e-14,9.65075e-14,10.0476,1
2.91,9.26096e-14,8.76772e-14,4.48727e-14,8.76772e-14,10.0546,1
2.92,8.41541e-14,7.96548e-14,4.07669e-14,7.96548e-14,10.0888,1
2.93,7.64657e-14,7.23665e-14,3.70368e-14,7.23665e-14,10.0756,1
2.94,6.94582e-14,6.57451e-14,3.3648e-14,6.57451e-14,10.0305,1
2.95,6.31005e-14,5.97295e-14,3.05693e-14,5.97295e-14,10.0612,1
2.96,5.73482e-14,5.42643e-14,2.77722e-14,5.42643e-14,10.0995,1
2.97,5.21057e-14,4.92992e-14,2.52311e-14,4.92992e-14,10.0461,1
2.98,4.73261e-14,4.47884e-14,2.29225e-14,4.47884e-14,9.99818,1
2.99,4.30057e-14,4.06903e-14,2.08251e-14,4.06903e-14,10.0661,1
3,3.90967e-14,3.69672e-14,1.89196e-14,3.69672e-14,10.0236,1
3.01,3.55211e-14,3.35847e-14,1.71885e-14,3.35847e-14,10.1168,1
3.02,3.2285e-14,3.05118e-14,1.56158e-14,3.05118e-14,9.98684,1
3.03,2.93189e-14,2.772e-14,1.4187e-14,2.772e-14,10.0787,1
3.04,2.66567e-14,2.51836e-14,1.28889e-14,2.51836e-14,9.92325,1
3.05,2.42161e-14,2.28794e-14,1.17095e-14,2.28794e-14,10.0666,1
3.06,2.203e-14,2.07859e-14,1.06381e-14,2.07859e-14,10.0434,1
3.07,2.00151e-14,1.8884e-14,9.66476e-15,1.8884e-14,9.90385,1
3.08,1.81884e-14,1.71562e-14,8.78045e-15,1.71562e-14,10.1191,1
3.09,1.65494e-14,1.55864e-14,7.97705e-15,1.55864e-14,9.96695,1
3.1,1.50286e-14,1.41603e-14,7.24716e-15,1.41603e-14,9.81004,1
3.11,1.36665e-14,1.28646e-14,6.58405e-15,1.28646e-14,10.088,1
3.12,1.24456e-14,1.16875e-14,5.98162e-15,1.16875e-14,9.92644,1
3.13,1.13051e-14,1.06181e-14,5.43431e-15,1.06181e-14,9.86108,1
3.14,1.02842e-14,9.64659e-15,4.93708e-15,9.64659e-15,9.98652,1
3.15,9.36113e-15,8.76394e-15,4.48534e-15,8.76394e-15,9.75495,1
3.16,8.51116e-15,7.96205e-15,4.07494e-15,7.96205e-15,9.97578,1
3.17,7.7547e-15,7.23353e-15,3.70209e-15,7.23353e-15,9.58335,1
3.18,7.05128e-15,6.57167e-15,3.36335e-15,6.57167e-15,9.59194,1
3.19,6.43462e-15,5.97037e-15,3.05561e-15,5.97037e-15,9.67412,1
3.2,5.87144e-15,5.42409e-15,2.77602e-15,5.42409e-15,10.1024,1
3.21,5.35353e-15,4.92779e-15,2.52202e-15,4.92779e-15,9.3982,1
3.22,4.86232e-15,4.47691e-15,2.29126e-15,4.47691e-15,9.24927,1
3.23,4.44461e-15,4.06728e-15,2.08161e-15,4.06728e-15,9.9295,1
3.24,4.06832e-15,3.69513e-15,1.89115e-15,3.69513e-15,9.24969,1
3.25,3.70084e-15,3.35703e-15,1.71811e-15,3.35703e-15,9.56991,1
3.26,3.38751e-15,3.04986e-15,1.5609e-15,3.04986e-15,9.08069,1
3.27,3.09164e-15,2.7708e-15,1.41808e-15,2.7708e-15,8.68745,1
3.28,2.83427e-15,2.51728e-15,1.28833e-15,2.51728e-15,8.83575,1
3.29,2.60773e-15,2.28695e-15,1.17045e-15,2.28695e-15,9.04548,1
3.3,2.39602e-15,2.0777e-15,1.06336e-15,2.0777e-15,8.96239,1
3.31,2.19727e-15,1.88759e-15,9.6606e-16,1.88759e-15,8.67753,1
3.32,2.01654e-15,1.71488e-15,8.77666e-16,1.71488e-15,7.8234,1
3.33,1.85552e-15,1.55797e-15,7.97361e-16,1.55797e-15,8.87065,1
3.34,1.72089e-15,1.41542e-15,7.24403e-16,1.41542e-15,8.31626,1
3.35,1.58067e-15,1.28591e-15,6.58122e-16,1.28591e-15,7.34612,1
3.36,1.45931e-15,1.16825e-15,5.97905e-16,1.16825e-15,7.53988,1
3.37,1.35945e-15,1.06136e-15,5.43197e-16,1.06136e-15,7.42337,1
3.38,1.26413e-15,9.64243e-16,4.93495e-16,9.64243e-16,6.50183,1
3.39,1.17678e-15,8.76016e-16,4.48341e-16,8.76016e-16,8.47785,1
3.4,1.10494e-15,7.95862e-16,4.07318e-16,7.95862e-16,6.24688,1
3.41,1.01858e-15,7.23042e-16,3.70049e-16,7.23042e-16,6.82748,1
3.42,9.58693e-16,6.56884e-16,3.3619e-16,6.56884e-16,6.53705,1
3.43,8.97422e-16,5.9678e-16,3.05429e-16,5.9678e-16,5.96252,1
3.44,8.42357e-16,5.42176e-16,2.77483e-16,5.42176e-16,5.07609,1
3.45,7.94957e-16,4.92567e-16,2.52093e-16,4.92567e-16,7.1822,1
3.46,7.56554e-16,4.47498e-16,2.29027e-16,4.47498e-16,5.28058,1
3.47,7.05858e-16,4.06552e-16,2.08071e-16,4.06552e-16,6.01654,1
3.48,6.70454e-16,3.69353e-16,1.89033e-16,3.69353e-16,3.20256,1
3.49,6.32405e-16,3.35558e-16,1.71737e-16,3.35558e-16,5.02911,1
3.5,6.1278e-16,3.04855e-16,1.56023e-16,3.04855e-16,2.0498,1
3.51,5.83439e-16,2.76961e-16,1.41747e-16,2.76961e-16,3.7164,1
3.52,5.71719e-16,2.51619e-16,1.28777e-16,2.51619e-16,1.59839,1
3.53,5.51233e-16,2.28597e-16,1.16994e-16,2.28597e-16,6.54885,1
3.54,5.42561e-16,2.0768e-16,1.0629e-16,2.0768e-16,2.0382,1
3.55,5.09214e-16,1.88678e-16,9.65643e-17,1.88678e-16,4.42141,1
3.56,4.99042e-16,1.71414e-16,8.77289e-17,1.71414e-16,-0.761935,1
3.57,4.77912e-16,1.5573e-16,7.97018e-17,1.5573e-16,2.99828,1
3.58,4.81581e-16,1.41481e-16,7.24092e-17,1.41481e-16,-0.200732,1
3.59,4.67562e-16,1.28535e-16,6.57838e-17,1.28535e-16,-0.42325,1
3.6,4.68503e-16,1.16775e-16,5.97646e-17,1.16775e-16,4.11077,1
3.61,4.70494e-16,1.0609e-16,5.42962e-17,1.0609e-16,-2.55489,1
3.62,4.51917e-16,9.63828e-17,4.93282e-17,9.63828e-17,4.46114,1
3.63,4.63765e-16,8.75639e-17,4.48147e-17,8.75639e-17,0.800281,1
3.64,4.4396e-16,7.95519e-17,4.07142e-17,7.95519e-17,-0.475769,1
3.65,4.40435e-16,7.2273e-17,3.6989e-17,7.2273e-17,-0.997345,1
3.66,4.4254e-16,6.56601e-17,3.36044e-17,6.56601e-17,3.09297,1
3.67,4.46999e-16,5.96523e-17,3.05298e-17,5.96523e-17,1.00088,1
3.68,4.33588e-16,5.41942e-17,2.77363e-17,5.41942e-17,1.52076,1
3.69,4.29291e-16,4.92355e-17,2.51985e-17,4.92355e-17,-1.17824,1
3.7,4.2286e-16,4.47305e-17,2.28929e-17,4.47305e-17,-4.69087,1
3.71,4.27902e-16,4.06377e-17,2.07982e-17,4.06377e-17,3.54759,1
3.72,4.48962e-16,3.69194e-17,1.88952e-17,3.69194e-17,-0.850776,1
3.73,4.33581e-16,3.35413e-17,1.71663e-17,3.35413e-17,2.13774,1
3.74,4.37301e-16,3.04724e-17,1.55956e-17,3.04724e-17,-2.29667,1
3.75,4.28148e-16,2.76842e-17,1.41686e-17,2.76842e-17,3.99596,1
3.76,4.38213e-16,2.51511e-17,1.28722e-17,2.51511e-17,-1.87004,1
3.77,4.21375e-16,2.28498e-17,1.16943e-17,2.28498e-17,-0.935311,1
3.78,4.29405e-16,2.07591e-17,1.06244e-17,2.07591e-17,1.21279,1
3.79,4.33459e-16,1.88597e-17,9.65227e-18,1.88596e-17,-0.726204,1
3.8,4.28265e-16,1.7134e-17,8.7691e-18,1.7134e-17,0.330644,1
3.81,4.31398e-16,1.55663e-17,7.96674e-18,1.55663e-17,1.69946,1
3.82,4.29976e-16,1.4142e-17,7.2378e-18,1.4142e-17,-1.48256,1
3.83,4.22791e-16,1.2848e-17,6.57554e-18,1.2848e-17,1.1777,1
3.84,4.29153e-16,1.16724e-17,5.97387e-18,1.16724e-17,0.562534,1
3.85,4.24158e-16,1.06044e-17,5.42727e-18,1.06044e-17,0.49185,1
3.86,4.21786e-16,9.63414e-18,4.93073e-18,9.63414e-18,0.814091,1
3.87,4.19721e-16,8.75262e-18,4.47954e-18,8.75262e-18,-0.54825,1
3.88,4.16332e-16,7.95176e-18,4.06964e-18,7.95176e-18,-2.57137,1
3.89,4.18627e-16,7.22419e-18,3.69731e-18,7.22419e-18,2.52845,1
3.9,4.29675e-16,6.56318e-18,3.359e-18,6.56318e-18,-4.13909,1
3.91,4.19079e-16,5.96266e-18,3.05164e-18,5.96266e-18,4.77453,1
3.92,4.37174e-16,5.41709e-18,2.77244e-18,5.41709e-18,-4.98996,1
3.93,4.17252e-16,4.92143e-18,2.51878e-18,4.92143e-18,2.62578,1
3.94,4.39167e-16,4.47113e-18,2.28831e-18,4.47113e-18,-2.01396,1
3.95,4.2793e-16,4.06202e-18,2.07891e-18,4.06202e-18,3.61879,1
3.96,4.36726e-16,3.69035e-18,1.88869e-18,3.69035e-18,-0.765991,1
3.97,4.21473e-16,3.35269e-18,1.71588e-18,3.35269e-18,-1.11939,1
3.98,4.24727e-16,3.04592e-18,1.55889e-18,3.04592e-18,-0.208653,1
3.99,4.29535e-16,2.76722e-18,1.41625e-18,2.76722e-18,0.482799,1
4,4.30433e-16,2.51403e-18,1.28667e-18,2.51403e-18,-1.13272,1
4.01,4.28365e-16,2.284e-18,1.16893e-18,2.284e-18,3.44763,1
4.02,4.33273e-16,2.07501e-18,1.06197e-18,2.07501e-18,-2.04273,1
4.03,4.18833e-16,1.88515e-18,9.6481e-19,1.88515e-18,-0.945681,1
4.04,4.27567e-16,1.71266e-18,8.76534e-19,1.71266e-18,2.95927,1
4.05,4.31649e-16,1.55596e-18,7.96322e-19,1.55595e-18,-0.569747,1
4.06,4.19242e-16,1.41359e-18,7.23459e-19,1.41359e-18,-0.892175,1
4.07,4.21645e-16,1.28425e-18,6.57277e-19,1.28425e-18,1.81999,1
4.08,4.2544e-16,1.16674e-18,5.97136e-19,1.16674e-18,0.275758,1
4.09,4.17836e-16,1.05999e-18,5.42493e-19,1.05998e-18,-0.304121,1
4.1,4.16687e-16,9.62999e-19,4.9286e-19,9.62998e-19,-3.15515,1
4.11,4.17958e-16,8.74885e-19,4.47763e-19,8.74884e-19,1.7643,1
4.12,4.31575e-16,7.94831e-19,4.06782e-19,7.94831e-19,1.47787,1
4.13,4.24093e-16,7.22107e-19,3.6957e-19,7.22107e-19,-2.54262,1
4.14,4.17916e-16,6.56035e-19,3.35755e-19,6.56035e-19,1.32978,1
4.15,4.28819e-16,5.96008e-19,3.05028e-19,5.96007e-19,-0.387791,1
4.16,4.23192e-16,5.41474e-19,2.77119e-19,5.41473e-19,-1.31798,1
4.17,4.24839e-16,4.91931e-19,2.51768e-19,4.91931e-19,1.06805,1
4.18,4.30514e-16,4.4692e-19,2.28731e-19,4.46919e-19,-0.320916,1
4.19,4.25964e-16,4.06027e-19,2.07802e-19,4.06027e-19,2.1448,1
4.2,4.27335e-16,3.68877e-19,1.88791e-19,3.68877e-19,-1.41105,1
4.21,4.18362e-16,3.35126e-19,1.71518e-19,3.35125e-19,1.25185,1
4.22,4.2435e-16,3.04463e-19,1.55827e-19,3.04462e-19,-2.16463,1
4.23,4.19104e-16,2.76602e-19,1.41557e-19,2.76602e-19,-0.595116,1
4.24,4.28376e-16,2.51295e-19,1.2861e-19,2.51294e-19,1.29403,1
4.25,4.30941e-16,2.28302e-19,1.16843e-19,2.28301e-19,1.92508,1
4.26,4.25436e-16,2.07413e-19,1.06153e-19,2.07413e-19,-2.24004,1
4.27,4.174e-16,1.88435e-19,9.64407e-20,1.88435e-19,0.165245,1
4.28,4.26965e-16,1.71193e-19,8.76145e-20,1.71193e-19,1.61424,1
4.29,4.2626e-16,1.5553e-19,7.96009e-20,1.55529e-19,-1.6319,1
4.3,4.19489e-16,1.41299e-19,7.23166e-20,1.41299e-19,-1.23732,1
4.31,4.26448e-16,1.2837e-19,6.56982e-20,1.2837e-19,1.71121,1
4.32,4.31791e-16,1.16624e-19,5.96867e-20,1.16624e-19,0.0967198,1
4.33,4.24526e-16,1.05954e-19,5.42275e-20,1.05954e-19,0.960444,1
4.34,4.24116e-16,9.62589e-20,4.92632e-20,9.62587e-20,-0.341432,1
4.35,4.20081e-16,8.7451e-20,4.47552e-20,8.74509e-20,-0.297534,1
4.36,4.2152e-16,7.94497e-20,4.06622e-20,7.94496e-20,-3.25083,1
4.37,4.22778e-16,7.2179e-20,3.69374e-20,7.21789e-20,0.154254,1
4.38,4.36984e-16,6.55756e-20,3.3562e-20,6.55755e-20,2.14929,1
4.39,4.36311e-16,5.95751e-20,3.04885e-20,5.95749e-20,-1.55047,1
4.4,4.27131e-16,5.41244e-20,2.76994e-20,5.41242e-20,-1.29071,1
4.41,4.33858e-16,4.91729e-20,2.5169e-20,4.91728e-20,4.2927,1
4.42,4.39531e-16,4.46732e-20,2.28637e-20,4.46731e-20,-1.9518,1
4.43,4.21439e-16,4.05853e-20,2.07704e-20,4.05852e-20,0.872819,1
4.44,4.29829e-16,3.68722e-20,1.88722e-20,3.68721e-20,-0.0948585,1
4.45,4.2611e-16,3.34983e-20,1.71447e-20,3.34982e-20,2.43587,1
4.46,4.26514e-16,3.04329e-20,1.5574e-20,3.04328e-20,-2.59654,1
4.47,4.16372e-16,2.7649e-20,1.41522e-20,2.76489e-20,0.140765,1
4.48,4.27471e-16,2.51187e-20,1.28556e-20,2.51187e-20,0.0103945,1
4.49,4.26871e-16,2.28203e-20,1.16786e-20,2.28202e-20,1.82488,1
4.5,4.26826e-16,2.07328e-20,1.06127e-20,2.07327e-20,-1.90436,1
4.51,4.19177e-16,1.88352e-20,9.63909e-21,1.88352e-20,1.89699,1
4.52,4.27314e-16,1.71117e-20,8.75656e-21,1.71117e-20,-0.280472,1
4.53,4.19359e-16,1.55459e-20,7.95527e-21,1.55459e-20,0.885649,1
4.54,4.20539e-16,1.41236e-20,7.22818e-21,1.41236e-20,-1.29427,1
4.55,4.16847e-16,1.28312e-20,6.5663e-21,1.28311e-20,-1.68936,1
4.56,4.22313e-16,1.16573e-20,5.96606e-21,1.16573e-20,-0.955364,1
4.57,4.2957e-16,1.0591e-20,5.42153e-21,1.05909e-20,2.19309,1
4.58,4.33713e-16,9.62162e-21,4.92413e-21,9.62157e-21,0.426569,1
4.59,4.24406e-16,8.74131e-21,4.47369e-21,8.74126e-21,1.04088,1
4.6,4.22603e-16,7.94162e-21,4.06496e-21,7.94158e-21,-4.00519,1
4.61,4.1825e-16,7.21489e-21,3.69259e-21,7.21485e-21,3.44536,1
4.62,4.357e-16,6.55474e-21,3.35463e-21,6.5547e-21,-4.0305,1
4.63,4.21189e-16,5.95501e-21,3.04784e-21,5.95497e-21,4.20844,1
4.64,4.38878e-16,5.41002e-21,2.76843e-21,5.40998e-21,-3.62301,1
4.65,4.21154e-16,4.91517e-21,2.51586e-21,4.91514e-21,2.9228,1
4.66,4.36986e-16,4.4653e-21,2.28491e-21,4.46527e-21,1.37585,1
4.67,4.24576e-16,4.05683e-21,2.07631e-21,4.0568e-21,-2.8821,1
4.68,4.18814e-16,3.68553e-21,1.88591e-21,3.6855e-21,3.17499,1
4.69,4.31243e-16,3.34833e-21,1.71359e-21,3.3483e-21,-4.09261,1
4.7,4.17972e-16,3.04188e-21,1.55646e-21,3.04186e-21,4.17195,1
4.71,4.35808e-16,2.76365e-21,1.41449e-21,2.76363e-21,0.163107,1
4.72,4.18355e-16,2.51072e-21,1.28481e-21,2.5107e-21,-3.67336,1
4.73,4.17673e-16,2.28104e-21,1.16749e-21,2.28101e-21,2.20366,1
4.74,4.33601e-16,2.07233e-21,1.06068e-21,2.07231e-21,-0.888719,1
4.75,4.24252e-16,1.88277e-21,9.63814e-22,1.88275e-21,-1.77271,1
4.76,4.28056e-16,1.71047e-21,8.75545e-22,1.71045e-21,1.85164,1
4.77,4.35781e-16,1.55395e-21,7.95387e-22,1.55393e-21,0.994337,1
4.78,4.27859e-16,1.4117e-21,7.22201e-22,1.41168e-21,-1.58695,1
4.79,4.23646e-16,1.28261e-21,6.56543e-22,1.28259e-21,1.87182,1
4.8,4.30478e-16,1.16518e-21,5.96192e-22,1.16516e-21,-2.62694,1
4.81,4.22568e-16,1.05857e-21,5.41637e-22,1.05856e-21,1.95192,1
4.82,4.33968e-16,9.61725e-22,4.92109e-22,9.61709e-22,4.63956,1
4.83,4.2566e-16,8.73682e-22,4.46943e-22,8.73667e-22,-2.81543,1
4.84,4.06787e-16,7.93865e-22,4.06594e-22,7.93851e-22,-0.562737,1
4.85,4.18571e-16,7.21231e-22,3.69399e-22,7.21218e-22,-0.881687,1
4.86,4.2094e-16,6.55119e-22,3.35043e-22,6.55106e-22,-1.07738,1
4.87,4.24684e-16,5.95234e-22,3.04673e-22,5.95221e-22,2.2213,1
4.88,4.2931e-16,5.40766e-22,2.76783e-22,5.40754e-22,-5.2174,1
4.89,4.19981e-16,4.91287e-22,2.51451e-22,4.91275e-22,3.44627,1
4.9,4.43099e-16,4.46355e-22,2.28492e-22,4.46344e-22,-2.77842,1
4.91,4.28337e-16,4.05491e-22,2.07453e-22,4.05481e-22,1.83669,1
4.92,4.40578e-16,3.68415e-22,1.88602e-22,3.68406e-22,2.43715,1
4.93,4.32632e-16,3.34711e-22,1.71375e-22,3.34702e-22,-0.323953,1
4.94,4.22339e-16,3.04048e-22,1.55531e-22,3.04039e-22,1.02422,1
4.95,4.23712e-16,2.7629e-22,1.41598e-22,2.76281e-22,-2.25479,1
4.96,4.19416e-16,2.50962e-22,1.28462e-22,2.50954e-22,2.97655,1
4.97,4.29091e-16,2.27992e-22,1.1662e-22,2.27984e-22,-2.71537,1
4.98,4.16688e-16,2.07125e-22,1.05923e-22,2.07118e-22,0.524662,1
4.99,4.28319e-16,1.88201e-22,9.63487e-23,1.88194e-22,-0.934065,1
5,4.26083e-16,1.70981e-22,8.75486e-23,1.70974e-22,2.04098,1
5.01,4.30101e-16,1.55296e-22,7.93156e-23,1.5529e-22,0.0819151,1
5.02,4.21498e-16,1.41113e-22,7.21895e-23,1.41107e-22,-2.95393,1
5.03,4.21153e-16,1.28197e-22,6.55821e-23,1.28191e-22,0.281259,1
5.04,4.33972e-16,1.16464e-22,5.95743e-23,1.16458e-22,-1.45747,1
5.05,4.32755e-16,1.05819e-22,5.4188e-23,1.05814e-22,6.25358,1
5.06,4.39155e-16,9.61117e-23,4.9135e-23,9.61066e-23,-3.03672,1
5.07,4.13309e-16,8.73113e-23,4.46035e-23,8.73065e-23,0.34089,1
5.08,4.26253e-16,7.93461e-23,4.06327e-23,7.93416e-23,0.010755,1
5.09,4.24805e-16,7.20744e-23,3.68835e-23,7.207e-23,-2.89257,1
5.1,4.24759e-16,6.54888e-23,3.35274e-23,6.54847e-23,2.36514,1
5.11,4.37412e-16,5.95103e-23,3.04864e-23,5.95064e-23,0.265669,1
5.12,4.27305e-16,5.40451e-23,2.76095e-23,5.40413e-23,4.34794,1
5.13,4.26173e-16,4.91241e-23,2.51882e-23,4.91206e-23,-3.30955,1
5.14,4.08415e-16,4.46262e-23,2.28472e-23,4.46229e-23,-0.523503,1
5.15,4.22395e-16,4.05345e-23,2.07146e-23,4.05313e-23,-0.827046,1
5.16,4.24618e-16,3.68302e-23,1.88473e-23,3.68272e-23,-2.17045,1
5.17,4.28159e-16,3.34643e-23,1.71386e-23,3.34614e-23,3.99353,1
5.18,4.37658e-16,3.0395e-23,1.55363e-23,3.03921e-23,-0.579567,1
5.19,4.20851e-16,2.76087e-23,1.41124e-23,2.76059e-23,2.12058,1
5.2,4.23304e-16,2.50824e-23,1.28238e-23,2.50798e-23,-4.41916,1
5.21,4.14514e-16,2.27877e-23,1.16444e-23,2.27852e-23,4.93249,1
5.22,4.33679e-16,2.07024e-23,1.05771e-23,2.07001e-23,-7.02053,1
5.23,4.13294e-16,1.88124e-23,9.62935e-24,1.88102e-23,4.04733,1
5.24,4.445e-16,1.70815e-23,8.70214e-24,1.70793e-23,-2.55366,1
5.25,4.27209e-16,1.55303e-23,7.95163e-24,1.55283e-23,1.45022,1
5.26,4.38405e-16,1.41007e-23,7.186e-24,1.40987e-23,2.01269,1
5.27,4.32138e-16,1.28333e-23,6.62733e-24,1.28316e-23,-1.40734,1
5.28,4.23612e-16,1.16453e-23,5.95511e-24,1.16436e-23,-0.483772,1
5.29,4.29658e-16,1.05838e-23,5.43323e-24,1.05822e-23,2.67278,1
5.3,4.31747e-16,9.6068e-24,4.90312e-24,9.6052e-24,-2.5206,1
5.31,4.20508e-16,8.72819e-24,4.45257e-24,8.72667e-24,1.99274,1
5.32,4.31381e-16,7.92856e-24,4.04228e-24,7.92709e-24,-0.105369,1
5.33,4.22953e-16,7.20646e-24,3.69469e-24,7.20512e-24,0.358024,1
5.34,4.23399e-16,6.55254e-24,3.36913e-24,6.55129e-24,-0.429579,1
5.35,4.21889e-16,5.94824e-24,3.03124e-24,5.94699e-24,-0.392039,1
5.36,4.23709e-16,5.40412e-24,2.75312e-24,5.40291e-24,-2.20446,1
5.37,4.25376e-16,4.90671e-24,2.49079e-24,4.90552e-24,1.11198,1
5.38,4.34965e-16,4.46085e-24,2.27102e-24,4.45975e-24,1.51533,1
5.39,4.30182e-16,4.05504e-24,2.07587e-24,4.05402e-24,-0.799999,1
5.4,4.2376e-16,3.68313e-24,1.88485e-24,3.68216e-24,-1.36097,1
5.41,4.27178e-16,3.34354e-24,1.69927e-24,3.34256e-24,0.65006,1
5.42,4.33072e-16,3.04174e-24,1.5593e-24,3.04085e-24,0.248616,1
5.43,4.30274e-16,2.76157e-24,1.40581e-24,2.7607e-24,-1.87292,1
5.44,4.29207e-16,2.51083e-24,1.28343e-24,2.51004e-24,3.46322,1
5.45,4.374e-16,2.28338e-24,1.17529e-24,2.28267e-24,-0.860079,1
5.46,4.22759e-16,2.06888e-24,1.04132e-24,2.06808e-24,-2.79862,1
5.47,4.26426e-16,1.88572e-24,9.72577e-25,1.88509e-24,2.30224,1
5.48,4.38704e-16,1.71097e-24,8.68325e-25,1.71029e-24,1.27673,1
5.49,4.28831e-16,1.55571e-24,7.91445e-25,1.55508e-24,0.250823,1
5.5,4.23425e-16,1.41395e-24,7.22385e-25,1.41336e-24,-1.55679,1
5.51,4.22366e-16,1.28335e-24,6.47719e-25,1.28273e-24,2.18769,1
5.52,4.29045e-16,1.16885e-24,6.01504e-25,1.16836e-24,-1.56264,1
5.53,4.1986e-16,1.06213e-24,5.48312e-25,1.06167e-24,2.62151,1
5.54,4.26525e-16,9.61297e-25,4.84412e-25,9.60757e-25,-1.03405,1
5.55,4.15629e-16,8.7384e-25,4.4031e-25,8.73316e-25,-3.51795,1
5.56,4.19972e-16,7.94188e-25,4.02476e-25,7.93715e-25,5.49092,1
5.57,4.35285e-16,7.23196e-25,3.7185e-25,7.22788e-25,-2.67414,1
5.58,4.12628e-16,6.56208e-25,3.34873e-25,6.55786e-25,-1.15721,1
5.59,4.23965e-16,5.95213e-25,3.00793e-25,5.94769e-25,1.7423,1
5.6,4.28929e-16,5.41984e-25,2.77514e-25,5.41621e-25,3.19396,1
5.61,4.21584e-16,4.92233e-25,2.50389e-25,4.9188e-25,-3.82303,1
5.62,4.08535e-16,4.46013e-25,2.21246e-25,4.45605e-25,-1.33351,1
5.63,4.24774e-16,4.06537e-25,2.07284e-25,4.06217e-25,-0.447544,1
5.64,4.30515e-16,3.69179e-25,1.86614e-25,3.68853e-25,5.08956,1
5.65,4.32451e-16,3.36964e-25,1.78155e-25,3.36747e-25,-5.60033,1
5.66,4.11507e-16,3.049e-25,1.55151e-25,3.04615e-25,2.80702,1
5.67,4.3592e-16,2.76688e-25,1.39107e-25,2.76393e-25,-0.626781,1
5.68,4.24018e-16,2.51646e-25,1.27286e-25,2.51394e-25,1.73279,1
5.69,4.26692e-16,2.29049e-25,1.18767e-25,2.28852e-25,-1.61069,1
5.7,4.19424e-16,2.07749e-25,1.04973e-25,2.07506e-25,-1.5962,1
5.71,4.2629e-16,1.88902e-25,9.60635e-26,1.88695e-25,2.07024,1
5.72,4.33205e-16,1.72268e-25,8.94674e-26,1.72119e-25,0.500496,1
5.73,4.24419e-16,1.5642e-25,8.09788e-26,1.56273e-25,-2.18628,1
5.74,4.22305e-16,1.41977e-25,7.30261e-26,1.41821e-25,1.21478,1
5.75,4.31744e-16,1.28735e-25,6.5849e-26,1.28581e-25,0.0196748,1
5.76,4.26563e-16,1.16957e-25,5.90638e-26,1.16798e-25,-0.947515,1
5.77,4.26479e-16,1.06575e-25,5.46288e-26,1.06453e-25,2.70793,1
5.78,4.30558e-16,9.62265e-26,4.80919e-26,9.60638e-26,-1.29532,1
5.79,4.19206e-16,8.77631e-26,4.44393e-26,8.76399e-26,-1.3505,1
5.8,4.24708e-16,7.98369e-26,4.16254e-26,7.97445e-26,2.40832,1
5.81,4.30522e-16,7.21608e-26,3.59537e-26,7.20055e-26,-3.12654,1
5.82,4.20397e-16,6.57376e-26,3.30826e-26,6.56045e-26,0.971705,1
5.83,4.33965e-16,6.00748e-26,3.11043e-26,5.99817e-26,1.44678,1
5.84,4.29789e-16,5.42781e-26,2.71904e-26,5.41562e-26,-1.10801,1
5.85,4.2366e-16,4.92361e-26,2.46098e-26,4.90928e-26,2.6395,1
5.86,4.28407e-16,4.5008e-26,2.34847e-26,4.49074e-26,-1.44085,1
5.87,4.1739e-16,4.07923e-26,2.10593e-26,4.06666e-26,1.04623,1
5.88,4.23491e-16,3.71274e-26,1.90469e-26,3.70117e-26,-1.52469,1
5.89,4.19107e-16,3.38604e-26,1.78554e-26,3.37646e-26,0.902885,1
5.9,4.25596e-16,3.05031e-26,1.58657e-26,3.0384e-26,-3.47231,1
5.91,4.21787e-16,2.78438e-26,1.51137e-26,2.77368e-26,4.03716,1
5.92,4.3696e-16,2.52806e-26,1.38979e-26,2.52033e-26,2.03809,1
5.93,4.20004e-16,2.28166e-26,1.21957e-26,2.27174e-26,-4.98647,1
5.94,4.11615e-16,2.08366e-26,1.14445e-26,2.0769e-26,2.55073,1
5.95,4.33217e-16,1.89228e-26,1.06181e-26,1.88381e-26,-4.44846,1
5.96,4.22442e-16,1.68616e-26,8.73832e-27,1.67244e-26,2.92799,1
5.97,4.42109e-16,1.53302e-26,7.98325e-27,1.52015e-26,2.38764,1
5.98,4.29532e-16,1.40466e-26,7.78764e-27,1.39577e-26,0.252243,1
5.99,4.19515e-16,1.29465e-26,7.92827e-27,1.29088e-26,-1.35345,1
6,4.1846e-16,1.17965e-26,7.60025e-27,1.17833e-26,0.891439,1
6.01,4.24201e-16,1.05948e-26,6.25991e-27,1.05507e-26,-0.825704,1
6.02,4.20453e-16,9.67303e-27,5.92637e-27,9.64245e-27,-1.11175,1
6.03,4.23954e-16,8.74207e-27,5.36176e-27,8.70077e-27,3.74503,1
6.04,4.2872e-16,8.01741e-27,5.02553e-27,8.0098e-27,-2.85522,1
6.05,4.13244e-16,7.21237e-27,4.37768e-27,7.15306e-27,2.54935,1
6.06,4.2539e-16,6.51728e-27,3.82586e-27,6.45563e-27,-2.81418,1
6.07,4.14815e-16,5.9792e-27,3.55747e-27,5.94266e-27,0.545907,1
6.08,4.26826e-16,5.47242e-27,3.44905e-27,5.4473e-27,2.15895,1
6.09,4.24509e-16,4.91207e-27,2.88691e-27,4.8457e-27,-1.06273,1
6.1,4.15538e-16,4.46232e-27,2.69897e-27,4.41251e-27,-1.51253,1
6.11,4.20001e-16,4.04697e-27,2.45707e-27,3.97925e-27,0.412911,1
6.12,4.26451e-16,3.90338e-27,3.07537e-27,3.93562e-27,-0.0559005,1
6.13,4.24698e-16,3.38877e-27,2.16603e-27,3.32329e-27,0.164056,1
6.14,4.24935e-16,3.08603e-27,2.25975e-27,3.03142e-27,-0.526141,1
6.15,4.24239e-16,2.80156e-27,2.05897e-27,2.7423e-27,-1.10908,1
6.16,4.26483e-16,2.5377e-27,1.96796e-27,2.49661e-27,5.48078,1
6.17,4.31266e-16,2.39563e-27,2.25223e-27,2.41731e-27,-2.41255,1
6.18,4.08858e-16,2.07733e-27,1.61708e-27,2.04055e-27,-2.26698,1
6.19,4.18965e-16,1.98185e-27,1.99583e-27,2.00042e-27,2.70763,1
6.2,4.28684e-16,1.74352e-27,1.46442e-27,1.70848e-27,-2.27403,1
6.21,4.17382e-16,1.57745e-27,1.34303e-27,1.52845e-27,2.72895,1
6.22,4.27095e-16,1.47967e-27,1.49547e-27,1.47754e-27,-3.88551,1
6.23,4.15749e-16,1.44139e-27,1.94849e-27,1.49953e-27,4.11693,1
6.24,4.32556e-16,1.21365e-27,1.28722e-27,1.17735e-27,-0.27828,1
6.25,4.15452e-16,1.15155e-27,1.55419e-27,1.04758e-27,-3.25891,1
6.26,4.16611e-16,1.10302e-27,1.55248e-27,1.14836e-27,4.7744,1
6.27,4.30646e-16,9.34735e-28,1.17749e-27,9.13356e-28,-5.15578,1
6.28,4.11022e-16,8.57796e-28,1.20388e-27,8.51738e-28,4.96084,1
6.29,4.33365e-16,7.89342e-28,1.21753e-27,7.82174e-28,-2.60779,1
6.3,4.12883e-16,7.18861e-28,1.10618e-27,6.8198e-28,-0.749537,1
6.31,4.23938e-16,6.914e-28,1.08717e-27,7.27601e-28,4.38375,1
6.32,4.2714e-16,6.20869e-28,1.13259e-27,6.37128e-28,-1.3371,1
6.33,4.09202e-16,5.86006e-28,1.20692e-27,4.93544e-28,-0.66228,1
6.34,4.14747e-16,5.04261e-28,9.22876e-28,4.43621e-28,1.12652,1
6.35,4.17512e-16,4.73393e-28,1.01872e-27,4.0818e-28,0.412297,1
6.36,4.12861e-16,4.18071e-28,8.43416e-28,3.89795e-28,2.77649,1
6.37,4.11166e-16,4.29694e-28,1.05925e-27,3.28335e-28,-3.80551,1
6.38,4.00058e-16,4.47674e-28,1.2415e-27,4.90426e-28,0.470312,1
6.39,4.15885e-16,3.33733e-28,8.35543e-28,3.35805e-28,3.64079,1
6.4,4.13938e-16,4.12476e-28,1.4305e-27,2.90561e-28,0.930503,1
6.41,3.99397e-16,2.8476e-28,9.53011e-28,2.57356e-28,-3.31966,1
6.42,3.95715e-16,2.72548e-28,8.46656e-28,3.00025e-28,-0.715206,1
6.43,4.09302e-16,2.26483e-28,7.48831e-28,2.34274e-28,-3.99607,1
6.44,4.12251e-16,2.14639e-28,8.70221e-28,1.91949e-28,5.01449,1
6.45,4.2941e-16,2.00281e-28,8.04441e-28,2.30269e-28,-3.57974,1
6.46,4.08906e-16,1.92444e-28,9.33664e-28,2.21559e-28,5.13552,1
6.47,4.24087e-16,1.90133e-28,1.08364e-27,2.10873e-28,-3.1479,1
6.48,4.03372e-16,1.65141e-28,8.50545e-28,1.71812e-28,2.6982,1
6.49,4.16482e-16,1.75314e-28,1.0345e-27,2.00176e-28,1.15762,1
6.5,4.0554e-16,1.62415e-28,1.18068e-27,1.48667e-28,-5.85536,1
6.51,4.00899e-16,1.26025e-28,8.25415e-28,9.76966e-29,2.5821,1
6.52,4.25833e-16,1.35486e-28,8.32063e-28,1.61964e-28,0.480682,1
6.53,4.15114e-16,1.3213e-28,7.15025e-28,8.54664e-29,-1.83412,1
6.54,4.13129e-16,1.07844e-28,6.71801e-28,1.2244e-28,3.41851,1
6.55,4.20847e-16,9.41595e-29,7.3811e-28,1.34205e-28,-1.39812,1
6.56,4.06936e-16,8.4396e-29,7.20194e-28,9.92197e-29,4.3981,1
6.57,4.12706e-16,9.43737e-29,9.95242e-28,8.17676e-29,-1.01164,1
6.58,3.9532e-16,1.22365e-28,1.01623e-27,8.77141e-29,-3.51191,1
6.59,3.9936e-16,1.25736e-28,1.04676e-27,7.56312e-29,6.0842,1
6.6,4.13896e-16,8.54902e-29,8.9815e-28,5.44545e-29,-2.79608,1
6.61,3.90158e-16,6.19491e-29,7.02375e-28,6.66646e-29,-4.94121,1
6.62,4.0138e-16,5.69821e-29,6.3835e-28,5.92319e-29,1.43322,1
6.63,4.22244e-16,8.98462e-29,1.057e-27,1.43868e-28,2.20394,1
6.64,4.16278e-16,1.55247e-28,1.16186e-27,8.33317e-29,-1.05661,1
6.65,4.07302e-16,4.94802e-29,7.85448e-28,6.97802e-29,-0.870445,1
6.66,4.11651e-16,5.43316e-29,8.12764e-28,9.34165e-29,-1.8452,1
6.67,4.15266e-16,1.29939e-28,1.19098e-27,5.81327e-29,4.34393,1
6.68,4.23072e-16,7.58537e-29,8.16333e-28,3.52937e-29,0.296637,1
6.69,4.0546e-16,3.77713e-29,7.21246e-28,6.58171e-29,-4.61269,1
6.7,4.0426e-16,3.70474e-29,6.25385e-28,6.87306e-29,4.39696,1
6.71,4.23809e-16,5.75477e-29,7.90979e-28,3.33111e-29,0.207559,1
6.72,4.05959e-16,4.95791e-29,7.81063e-28,3.37742e-29,-2.64599,1
6.73,4.05119e-16,4.16471e-29,7.23696e-28,3.2855e-29,2.08592,1
6.74,4.16129e-16,5.11125e-29,7.69458e-28,2.46322e-29,0.137266,1
6.75,4.07627e-16,4.61657e-29,8.09392e-28,8.02493e-29,0.229924,1
6.76,4.07068e-16,5.01908e-29,8.55045e-28,2.84375e-29,0.0254178,1
6.77,4.06134e-16,4.14895e-29,6.28046e-28,7.40751e-29,-1.73867,1
6.78,4.06031e-16,4.19542e-29,7.86256e-28,8.07279e-29,7.52541,1
6.79,4.13215e-16,3.14031e-29,6.74842e-28,6.23525e-29,-2.4498,1
6.8,3.84295e-16,4.56192e-29,7.41167e-28,2.3509e-29,-1.81835,1
6.81,3.93946e-16,2.42218e-28,1.69742e-27,1.37852e-28,1.21068,1
6.82,4.01242e-16,2.95663e-29,7.36578e-28,6.67501e-29,-0.649353,1
6.83,3.96443e-16,2.18818e-29,6.43592e-28,5.26769e-29,0.904857,1
6.84,3.99034e-16,4.43062e-29,7.67615e-28,3.68049e-29,-1.20854,1
6.85,3.95455e-16,4.05991e-29,7.5841e-28,2.41142e-29,1.40516,1
6.86,4.00293e-16,4.15873e-29,8.10895e-28,2.46171e-29,-0.561349,1
6.87,3.94746e-16,3.94091e-29,7.71981e-28,2.28776e-29,-3.62809,1
6.88,3.96975e-16,3.19398e-29,7.44453e-28,4.06943e-29,1.22519,1
6.89,4.1192e-16,4.15265e-29,7.26363e-28,5.6103e-29,-0.556833,1
6.9,4.06934e-16,5.70358e-29,8.41141e-28,1.65217e-29,3.37439,1
6.91,4.09213e-16,6.53552e-29,8.33439e-28,1.85216e-29,1.50061,1
6.92,3.95855e-16,3.85335e-29,8.19193e-28,6.8917e-29,0.809203,1
6.93,3.90002e-16,5.98363e-29,8.40593e-28,2.70078e-29,-5.55532,1
6.94,3.86872e-16,2.44034e-29,7.29174e-28,4.64069e-29,2.09751,1
6.95,4.09628e-16,3.89243e-29,7.28753e-28,3.79174e-29,3.806,1
6.96,4.01213e-16,3.07238e-29,7.54442e-28,7.80427e-29,-4.01423,1
6.97,3.86502e-16,1.69364e-28,1.30498e-27,3.13174e-28,4.72898,1
6.98,4.02666e-16,6.27339e-29,9.14265e-28,4.02168e-29,-5.56142,1
6.99,3.84484e-16,2.36116e-29,7.129e-28,8.37251e-29,-0.249858,1
7,4.07126e-16,2.39191e-29,7.99583e-28,7.12647e-29,2.07382,1
7.01,4.08146e-16,7.36259e-29,9.76724e-28,1.62718e-28,-1.1033,1
7.02,3.99854e-16,2.72897e-29,7.06575e-28,3.88262e-29,0.817152,1
7.03,4.04314e-16,2.90876e-29,8.08298e-28,4.59878e-29,-0.446465,1
7.04,4.01037e-16,1.12839e-28,1.04805e-27,4.69921e-29,-3.39605,1
7.05,4.02836e-16,2.76798e-29,6.97484e-28,2.73447e-29,1.95813,1
7.06,4.16997e-16,2.43574e-29,7.13064e-28,6.16073e-29,0.871642,1
7.07,4.08989e-16,1.97707e-29,6.22586e-28,5.03967e-29,-3.77289,1
7.08,4.05455e-16,9.40533e-29,1.13026e-27,6.31375e-29,0.784961,1
7.09,4.21352e-16,5.28081e-29,8.64052e-28,1.54593e-28,-1.61453,1
7.1,4.1807e-16,4.91479e-29,1.11227e-27,6.22131e-29,3.23851,1
7.11,4.24931e-16,5.97258e-29,8.76877e-28,4.10312e-29,1.82008,1
7.12,4.11601e-16,2.88573e-29,7.74998e-28,4.42656e-29,-0.245655,1
7.13,4.04243e-16,1.79384e-29,7.01009e-28,5.34534e-29,-1.12195,1
7.14,4.05239e-16,2.33948e-29,6.68602e-28,3.78433e-29,3.91599,1
7.15,4.09837e-16,5.1381e-29,8.63537e-28,3.09583e-29,-2.17195,1
7.16,3.94393e-16,3.70384e-29,8.43622e-28,2.71911e-29,0.537476,1
7.17,4.03149e-16,2.92349e-29,8.24822e-28,3.50858e-29,-2.77938,1
7.18,4.00994e-16,3.30977e-29,8.59902e-28,2.67603e-29,4.80464,1
7.19,4.12457e-16,3.36199e-29,7.77501e-28,2.5049e-29,-2.33745,1
7.2,3.93549e-16,1.79269e-29,7.1705e-28,5.16055e-29,2.6277,1
7.21,4.02968e-16,1.6149e-29,7.09979e-28,4.05193e-29,-0.70729,1
7.22,3.9265e-16,3.86928e-29,6.81788e-28,2.30963e-29,-2.1208,1
7.23,3.95447e-16,2.54918e-29,6.54679e-28,2.64615e-29,1.84473,1
7.24,4.04016e-16,1.99527e-29,7.45924e-28,6.55061e-29,3.19346,1
7.25,3.96698e-16,9.45282e-29,1.07783e-27,5.58318e-29,0.0615062,1
7.26,3.84421e-16,1.73879e-29,7.19933e-28,4.42522e-29,-4.71782,1
7.27,3.84185e-16,1.53763e-29,6.04105e-28,6.7744e-29,7.53863,1
7.28,4.03207e-16,2.61308e-29,7.75017e-28,2.97858e-29,-9.38852,1
7.29,3.74942e-16,1.841e-29,6.53037e-28,4.77412e-29,4.14387,1
7.3,4.13791e-16,2.66414e-29,7.88966e-28,7.26477e-29,-0.000711293,1
7.31,3.97326e-16,4.13247e-29,7.92293e-28,1.43436e-29,0.948611,1
7.32,3.97329e-16,2.21641e-29,8.36754e-28,4.46689e-29,0.92802,1
7.33,3.93595e-16,2.3429e-29,7.91695e-28,3.02688e-29,0.969171,1
7.34,3.89976e-16,2.41806e-29,6.73885e-28,1.88179e-29,-3.62671,1
7.35,3.86233e-16,4.35892e-29,8.09588e-28,2.5803e-29,2.89096,1
7.36,4.00768e-16,2.27288e-29,7.61821e-28,2.96192e-29,3.46896,1
7.37,3.89507e-16,1.35915e-29,6.54145e-28,4.74564e-29,-5.28434,1
7.38,3.76448e-16,2.82522e-29,6.94818e-28,2.27519e-29,-1.26205,1
7.39,3.97451e-16,4.12623e-29,8.07761e-28,2.15222e-29,-1.41183,1
7.4,4.02531e-16,8.28274e-29,1.13031e-27,2.47924e-29,-0.0505954,1
7.41,4.08296e-16,2.32024e-29,6.90454e-28,4.803e-29,-0.614529,1
7.42,4.08502e-16,5.90259e-29,9.81211e-28,1.8422e-29,-2.91177,1
7.43,4.11028e-16,1.13152e-28,1.08431e-27,2.85157e-29,4.09507,1
7.44,4.23355e-16,4.56677e-29,8.59082e-28,1.66253e-29,-2.44433,1
7.45,4.06701e-16,5.49319e-29,7.95307e-28,1.52714e-29,4.69186,1
7.46,4.16891e-16,4.9638e-29,7.889e-28,1.87672e-29,-1.9006,1
7.47,3.98207e-16,5.84062e-29,7.49664e-28,1.6888e-29,0.712649,1
7.48,4.05922e-16,6.47476e-29,8.29955e-28,1.49546e-29,1.52723,1
7.49,4.0305e-16,1.03565e-28,1.06255e-27,3.69276e-29,0.674931,1
7.5,3.96987e-16,4.84982e-29,7.52346e-28,1.64431e-29,-4.93669,1
7.51,3.94326e-16,3.42284e-29,6.98518e-28,7.02901e-29,5.08798,1
7.52,4.14803e-16,7.16019e-29,1.04907e-27,2.6387e-29,-4.96271,1
7.53,3.9472e-16,2.89194e-29,7.79639e-28,4.91204e-29,2.7828,1
7.54,4.15332e-16,3.8681e-29,7.59281e-28,5.80288e-29,-3.79108,1
7.55,4.04087e-16,1.21714e-28,1.0799e-27,3.77855e-29,3.73656,1
7.56,4.2001e-16,1.45924e-28,1.10302e-27,4.3922e-29,1.10573,1
7.57,4.04881e-16,8.79684e-29,8.8498e-28,1.45519e-29,1.53736,1
7.58,4.00453e-16,1.25281e-28,1.07837e-27,2.97846e-29,-2.46486,1
7.59,3.9439e-16,5.54212e-29,8.17059e-28,1.78869e-29,-0.00675103,1
7.6,4.04357e-16,5.06524e-29,7.46484e-28,1.42946e-29,0.610871,1
7.61,4.04384e-16,3.9771e-29,7.73101e-28,1.31516e-29,-0.320206,1
7.62,4.01929e-16,3.605e-29,7.51357e-28,2.40996e-29,-1.17216,1
7.63,4.0322e-16,3.74437e-29,6.9139e-28,6.24358e-29,1.22207,1
7.64,4.08002e-16,1.44285e-28,1.24579e-27,5.42932e-29,0.128042,1
7.65,4.03076e-16,7.72178e-29,8.53626e-28,1.33575e-29,-0.169635,1
7.66,4.02561e-16,4.71394e-29,7.92498e-28,1.66479e-29,-1.98574,1
7.67,4.03245e-16,2.6044e-29,6.09214e-28,4.76351e-29,3.59578,1
7.68,4.11415e-16,5.89561e-29,9.1453e-28,2.01821e-29,-1.09493,1
7.69,3.97135e-16,2.56292e-29,6.51305e-28,3.56662e-29,-2.91248,1
7.7,4.01531e-16,4.55202e-29,8.12723e-28,1.79363e-29,3.0599,1
7.71,4.13576e-16,6.30092e-29,9.31802e-28,2.23265e-29,-0.768317,1
7.72,4.01297e-16,2.87839e-29,7.2894e-28,5.25404e-29,2.40969,1
7.73,4.04404e-16,3.26031e-29,6.85988e-28,2.26229e-29,-2.38716,1
7.74,3.94889e-16,3.73464e-29,8.25354e-28,1.81617e-29,2.54957,1
7.75,4.04546e-16,3.01582e-29,6.42159e-28,6.01636e-29,-2.71788,1
7.76,3.94488e-16,3.97039e-29,8.48647e-28,2.24068e-29,4.60575,1
7.77,4.05509e-16,9.75238e-29,9.771e-28,2.94474e-29,-6.10364,1
7.78,3.87655e-16,3.80522e-29,6.99576e-28,3.25316e-29,0.852314,1
7.79,4.12854e-16,4.25899e-29,6.8484e-28,2.89822e-29,0.911985,1
7.8,4.09365e-16,5.87182e-29,9.08991e-28,1.05759e-28,-1.17261,1
7.81,4.05665e-16,2.70735e-29,7.03964e-28,3.43381e-29,-2.44559,1
7.82,4.10479e-16,4.86097e-29,7.42553e-28,1.02037e-28,2.24619,1
7.83,4.20769e-16,6.96175e-29,9.4508e-28,1.56822e-28,-0.959131,1
7.84,4.11525e-16,6.13477e-29,8.37946e-28,4.24591e-29,1.83792,1
7.85,4.15511e-16,4.53264e-29,8.60206e-28,3.13192e-29,5.59682,1
7.86,4.08012e-16,2.84463e-29,7.44991e-28,4.89644e-29,-1.72456,1
7.87,3.86386e-16,9.82656e-29,1.08546e-27,5.76445e-29,3.83481,1
7.88,3.93167e-16,4.30961e-29,7.28048e-28,2.44972e-29,-5.20824,1
7.89,3.78646e-16,1.92446e-29,7.04872e-28,7.42886e-29,-2.23316,1
7.9,3.99451e-16,2.49748e-29,8.02562e-28,2.69235e-29,4.92973,1
7.91,4.08575e-16,2.90358e-29,7.04647e-28,2.24694e-29,0.495895,1
7.92,3.89379e-16,1.64296e-29,6.8073e-28,4.74228e-29,-1.82106,1
7.93,3.87458e-16,3.19429e-29,7.19358e-28,2.08238e-29,-1.62345,1
7.94,3.94645e-16,4.7771e-29,8.90839e-28,1.98463e-29,-0.675734,1
7.95,4.01157e-16,3.19382e-29,9.53893e-28,4.24451e-29,1.27852,1
7.96,4.03887e-16,1.50114e-28,1.36696e-27,6.80856e-29,0.359428,1
7.97,3.98788e-16,3.00375e-29,7.97529e-28,8.65636e-29,-3.23537,1
7.98,3.9736e-16,3.53692e-29,8.23669e-28,2.32931e-29,2.75724,1
7.99,4.10646e-16,2.09921e-29,6.8175e-28,4.11423e-29,0.194966,1
8,3.99627e-16,4.53558e-29,9.21044e-28,1.78093e-29,2.37664,1
8.01,3.98849e-16,4.83437e-29,9.15015e-28,1.10366e-28,-2.19367,1
8.02,3.8959e-16,3.12588e-29,6.12847e-28,7.95731e-29,-0.197921,1
8.03,3.98328e-16,2.90774e-29,8.36247e-28,6.38839e-29,-1.16413,1
8.04,3.99118e-16,2.17351e-29,7.61254e-28,2.63589e-29,1.51762,1
8.05,4.03819e-16,1.91455e-29,8.67591e-28,4.06939e-29,1.49042,1
8.06,3.97782e-16,1.41445e-29,6.94806e-28,5.23642e-29,4.14214,1
8.07,3.91941e-16,1.552e-29,7.71361e-28,4.93744e-29,-3.91834,1
8.08,3.76352e-16,3.99782e-29,7.52313e-28,3.30831e-29,1.37563,1
8.09,3.917e-16,6.36525e-29,1.00102e-27,3.53726e-29,-3.43889,1
8.1,3.86385e-16,3.48545e-29,8.55091e-28,2.65625e-29,-0.524716,1
8.11,4.00145e-16,7.35463e-29,1.19168e-27,2.73558e-29,3.55019,1
8.12,4.02256e-16,4.49489e-29,8.58458e-28,1.42483e-29,-4.1532,1
8.13,3.88465e-16,3.14302e-29,7.75433e-28,3.34369e-29,3.49791,1
8.14,4.05298e-16,2.20992e-29,7.24739e-28,3.25754e-29,-0.45838,1
8.15,3.916e-16,1.2007e-28,1.06412e-27,3.69465e-29,-0.0829095,1
8.16,3.93403e-16,3.8664e-29,6.78816e-28,2.11987e-29,-1.08393,1
8.17,3.93729e-16,5.38082e-29,9.02644e-28,2.10306e-29,1.63277,1
8.18,3.98044e-16,4.25776e-29,7.31633e-28,1.24052e-29,-5.3522,1
8.19,3.91649e-16,4.11519e-29,8.24538e-28,3.31841e-29,4.00872,1
8.2,4.13796e-16,2.52389e-29,6.78433e-28,5.31407e-29,-3.11885,1
8.21,3.97848e-16,7.98323e-29,1.02559e-27,1.59493e-28,-1.03281,1
8.22,4.10656e-16,5.64123e-29,8.1206e-28,1.64777e-29,3.06056,1
8.23,4.14941e-16,8.73351e-29,1.17706e-27,2.9297e-29,-0.888299,1
8.24,4.02619e-16,2.8107e-29,8.73448e-28,6.7742e-29,1.36602,1
8.25,4.06227e-16,1.64598e-29,6.58822e-28,3.82838e-29,-0.0365154,1
8.26,4.00753e-16,2.41321e-29,7.21512e-28,2.58677e-29,-1.83437,1
8.27,4.00899e-16,5.29988e-29,7.82554e-28,1.97415e-29,0.564799,1
8.28,4.08391e-16,2.63085e-29,7.06249e-28,2.17242e-29,1.53785,1
8.29,4.06097e-16,2.67245e-29,7.41625e-28,8.37918e-29,-2.17585,1
8.3,3.99946e-16,3.19314e-29,7.36726e-28,1.8716e-29,2.6397,1
8.31,4.08842e-16,2.32135e-29,6.91217e-28,2.614e-29,-0.514185,1
8.32,3.98328e-16,3.00059e-29,8.83831e-28,6.28842e-29,-0.635588,1
8.33,4.00386e-16,9.62653e-29,1.0822e-27,3.8684e-29,-0.997988,1
8.34,4.02947e-16,9.29934e-29,9.558e-28,3.04203e-29,0.994828,1
8.35,4.07009e-16,3.88594e-29,8.19223e-28,5.12449e-29,-2.32222,1
8.36,4.03e-16,6.08681e-29,7.57519e-28,8.09311e-30,-0.410436,1
8.37,4.12581e-16,4.21848e-29,8.03065e-28,2.36707e-29,1.68609,1
8.38,4.14282e-16,2.93613e-29,7.71193e-28,4.70386e-29,1.09541,1
8.39,4.07412e-16,2.88286e-29,7.46075e-28,3.87583e-29,-1.62521,1
8.4,4.02998e-16,1.66199e-29,6.68254e-28,4.58814e-29,1.20098,1
8.41,4.09655e-16,7.83087e-29,9.58178e-28,2.46294e-29,-0.941639,1
8.42,4.04794e-16,6.52792e-29,8.12514e-28,1.92724e-29,-0.0366582,1
8.43,4.08642e-16,4.36416e-29,9.05579e-28,1.11942e-28,1.15537,1
8.44,4.08792e-16,3.4736e-29,8.61223e-28,3.17892e-29,-0.613762,1
8.45,4.04123e-16,7.42968e-29,1.04427e-27,3.7781e-29,-2.34773,1
8.46,4.06618e-16,3.5979e-29,6.67803e-28,9.46384e-29,1.90992,1
8.47,4.16394e-16,6.2042e-29,9.22953e-28,3.23849e-29,1.11163,1
8.48,4.0859e-16,4.51328e-29,7.41103e-28,1.98691e-29,2.62359,1
8.49,4.04098e-16,7.30775e-29,1.00696e-27,2.99178e-29,-0.66813,1
8.5,3.93767e-16,1.45532e-29,7.22676e-28,4.33859e-29,-3.59469,1
8.51,3.96416e-16,2.09312e-29,6.58021e-28,8.09418e-29,2.88854,1
8.52,4.11197e-16,1.97031e-29,7.76411e-28,6.79289e-29,-1.60784,1
8.53,3.99653e-16,3.32007e-29,8.65124e-28,2.56521e-29,1.99827,1
8.54,4.06184e-16,6.31394e-29,9.90193e-28,3.04118e-29,-1.5242,1
8.55,3.98226e-16,1.70501e-29,6.53441e-28,4.00955e-29,-0.86149,1
8.56,4.0439e-16,3.95051e-29,8.8555e-28,3.0736e-29,-0.00290926,1
8.57,4.07904e-16,3.14123e-29,6.34464e-28,2.70429e-29,-0.845489,1
8.58,4.07916e-16,6.01409e-29,1.04973e-27,1.10103e-28,-0.823565,1
8.59,4.11394e-16,1.06235e-28,1.05422e-27,3.00772e-29,1.71673,1
8.6,4.1481e-16,7.05464e-29,9.42732e-28,1.49897e-29,-0.931133,1
8.61,4.07809e-16,6.69891e-29,9.35386e-28,1.44177e-29,1.13685,1
8.62,4.11642e-16,8.95999e-29,8.3228e-28,1.87993e-29,1.97533,1
8.63,4.07015e-16,5.84752e-29,8.00985e-28,7.05566e-29,1.77929,1
8.64,3.99131e-16,1.36963e-28,1.17658e-27,3.49565e-29,0.504664,1
8.65,3.92154e-16,7.50378e-29,9.42048e-28,1.11815e-28,-1.70452,1
8.66,3.90184e-16,7.90241e-29,8.8674e-28,2.63609e-29,-2.00022,1
8.67,3.96951e-16,4.20612e-29,6.41766e-28,2.45778e-29,0.41616,1
8.68,4.05052e-16,6.4228e-29,8.46227e-28,1.98529e-29,3.29703,1
8.69,4.03374e-16,3.35469e-29,7.63224e-28,3.62545e-29,-2.42208,1
8.7,3.90499e-16,4.83693e-29,6.72619e-28,5.71248e-29,-1.82959,1
8.71,4.00192e-16,6.27408e-29,7.47063e-28,1.728e-29,0.782115,1
8.72,4.0765e-16,7.81525e-29,9.71801e-28,2.63549e-29,2.00015,1
8.73,4.04487e-16,4.60525e-29,8.24874e-28,1.41354e-29,-1.97349,1
8.74,3.96555e-16,6.68549e-29,8.28068e-28,1.60979e-29,-0.664824,1
8.75,4.04539e-16,7.762e-29,8.47094e-28,1.79527e-29,-2.85229,1
8.76,4.07246e-16,4.51459e-29,7.54606e-28,7.70585e-29,1.48812,1
8.77,4.19203e-16,6.12802e-29,8.00308e-28,2.37594e-29,1.74027,1
8.78,4.13056e-16,4.89875e-29,7.77426e-28,3.92496e-29,1.57431,1
8.79,4.05991e-16,6.56435e-29,9.78126e-28,2.90427e-29,-3.5971,1
8.8,3.99698e-16,5.24309e-29,7.044e-28,4.59602e-29,5.9752,1
8.81,4.14612e-16,5.1993e-29,7.78671e-28,5.90683e-29,-2.20694,1
8.82,3.91235e-16,6.71601e-29,7.58341e-28,2.03072e-29,-1.40112,1
8.83,4.00064e-16,9.18762e-29,9.87012e-28,3.27933e-29,-2.66573,1
8.84,4.05749e-16,1.23295e-28,1.0018e-27,4.28057e-29,3.21786,1
8.85,4.16862e-16,5.93499e-29,6.85568e-28,1.97909e-29,-2.40193,1
8.86,4.03866e-16,4.95749e-29,7.76839e-28,1.54727e-29,0.483351,1
8.87,4.13805e-16,4.75948e-29,7.52513e-28,2.85011e-29,-0.709081,1
8.88,4.11815e-16,4.67264e-29,7.23213e-28,2.44621e-29,-2.53117,1
8.89,4.14756e-16,5.4763e-29,8.53772e-28,1.82528e-29,0.923392,1
8.9,4.25527e-16,4.90928e-29,7.5341e-28,1.72223e-29,-1.83038,1
8.91,4.21633e-16,1.42272e-28,1.30536e-27,5.6563e-29,3.8688,1
8.92,4.29495e-16,6.16406e-29,8.43586e-28,1.83752e-29,-0.156468,1
8.93,4.13497e-16,4.04008e-29,7.27729e-28,3.28893e-29,0.0439769,1
8.94,4.14145e-16,3.04893e-29,6.25269e-28,6.13006e-29,2.56516,1
8.95,4.13963e-16,2.9255e-29,6.33981e-28,3.69472e-29,-0.221786,1
8.96,4.0361e-16,2.1265e-29,7.07399e-28,4.34002e-29,-1.91245,1
8.97,4.04507e-16,2.97364e-29,7.78531e-28,7.71065e-29,1.78447,1
8.98,4.12394e-16,5.76487e-29,8.38884e-28,2.5868e-29,-1.9037,1
8.99,4.05164e-16,6.72475e-29,8.1896e-28,2.08526e-29,1.91508,1
9,4.13027e-16,3.63852e-29,7.50082e-28,1.7226e-29,0.46954,1
9.01,4.05265e-16,2.74889e-29,5.88314e-28,3.24496e-29,-1.68544,1
9.02,4.03371e-16,4.33974e-29,7.19887e-28,3.15431e-29,2.23358,1
9.03,4.10287e-16,3.02193e-29,6.80188e-28,4.09344e-29,-1.44202,1
9.04,4.01323e-16,2.99181e-29,8.61338e-28,5.16891e-29,-1.52545,1
9.05,4.07195e-16,2.54189e-29,7.60027e-28,4.16839e-29,4.97613,1
9.06,4.13502e-16,3.9683e-29,6.39774e-28,1.6783e-29,0.530808,1
9.07,3.93901e-16,3.50301e-29,7.40051e-28,2.26143e-29,-1.27117,1
9.08,3.91821e-16,2.65751e-29,7.69096e-28,6.08763e-29,-1.68794,1
9.09,3.96866e-16,4.98014e-29,8.57619e-28,1.89649e-29,-1.55948,1
9.1,4.0368e-16,2.33656e-29,6.0898e-28,3.64826e-29,4.2312,1
9.11,4.10075e-16,8.11583e-29,9.47282e-28,3.80484e-29,-2.01591,1
9.12,3.93429e-16,2.2463e-29,6.8549e-28,3.24858e-29,-0.60189,1
9.13,4.01523e-16,2.96429e-29,8.38615e-28,5.49147e-29,2.88224,1
9.14,4.03954e-16,1.38989e-28,1.17222e-27,5.41141e-29,0.259166,1
9.15,3.92637e-16,3.25625e-29,6.5316e-28,3.84307e-29,-1.49394,1
9.16,3.91623e-16,2.84676e-29,7.43542e-28,5.16629e-29,2.03937,1
9.17,3.97562e-16,2.79828e-29,7.07389e-28,2.81948e-29,-1.80908,1
9.18,3.89616e-16,4.53925e-29,7.70877e-28,1.74363e-29,-2.79442,1
9.19,3.96794e-16,3.1214e-29,6.7773e-28,2.03304e-29,4.75136,1
9.2,4.08201e-16,2.70256e-29,6.61001e-28,3.76055e-29,-0.573777,1
9.21,3.89686e-16,1.09421e-28,1.11428e-27,3.47155e-29,-3.52981,1
9.22,3.91935e-16,3.38945e-29,9.00848e-28,4.72367e-29,0.893683,1
9.23,4.06276e-16,2.23744e-29,7.37275e-28,5.33554e-29,4.06433,1
9.24,4.02677e-16,9.61193e-29,1.19245e-27,3.32865e-29,-4.54222,1
9.25,3.8695e-16,6.39865e-29,1.02467e-27,2.81059e-29,4.03591,1
9.26,4.05362e-16,9.48701e-29,9.48766e-28,3.16458e-29,0.0688362,1
9.27,3.89637e-16,2.77515e-29,6.78682e-28,4.96847e-29,-1.1753,1
9.28,3.89369e-16,2.41521e-29,7.58194e-28,2.93296e-29,-4.39627,1
9.29,3.94e-16,4.31989e-29,7.22633e-28,2.26119e-29,0.633834,1
9.3,4.12117e-16,3.84283e-29,8.83817e-28,7.93288e-29,-2.23869,1
9.31,4.09522e-16,5.95428e-29,8.49259e-28,1.90562e-29,2.5422,1
9.32,4.189e-16,2.3817e-29,6.33565e-28,5.30115e-29,-1.08217,1
9.33,4.08514e-16,6.4915e-29,1.07215e-27,3.00465e-29,3.13123,1
9.34,4.12984e-16,1.04516e-28,1.07739e-27,3.5864e-29,-4.74203,1
9.35,4.00445e-16,3.17379e-29,7.69078e-28,2.81346e-29,4.03942,1
9.36,4.20379e-16,3.37259e-29,7.64751e-28,4.12073e-29,3.61299,1
9.37,4.04058e-16,6.92293e-29,8.87943e-28,1.89026e-29,-1.65081,1
9.38,3.89968e-16,6.36526e-29,7.93387e-28,1.81673e-29,-1.45902,1
9.39,3.96514e-16,2.52755e-29,7.48809e-28,4.23108e-29,-0.667441,1
9.4,4.02385e-16,2.91553e-29,8.28316e-28,3.702e-29,-2.07399,1
9.41,4.05088e-16,7.06614e-29,1.00416e-27,2.45447e-29,-0.293889,1
9.42,4.13668e-16,5.2512e-29,7.03802e-28,1.28181e-29,3.28426,1
9.43,4.14887e-16,2.46344e-29,6.9191e-28,4.89698e-29,0.729889,1
9.44,4.01694e-16,4.33108e-29,8.38153e-28,2.03157e-29,-3.16521,1
9.45,3.98784e-16,5.02215e-29,8.50405e-28,2.53039e-29,0.130999,1
9.46,4.11819e-16,3.53205e-29,9.87457e-28,3.77743e-29,0.305173,1
9.47,4.1128e-16,2.02128e-29,7.63089e-28,5.01742e-29,-0.108305,1
9.48,4.10029e-16,1.36963e-28,1.39806e-27,7.14739e-29,0.77892,1
9.49,4.10473e-16,9.84885e-29,1.05232e-27,2.98011e-29,-1.52341,1
9.5,4.07301e-16,1.08092e-28,1.15403e-27,4.52345e-29,0.457964,1
9.51,4.13602e-16,4.70591e-29,8.4701e-28,5.76966e-29,4.61274,1
9.52,4.11716e-16,5.72815e-29,8.456e-28,1.90754e-29,-5.01355,1
9.53,3.93562e-16,1.01977e-28,9.29191e-28,2.19923e-29,3.48448,1
9.54,4.14335e-16,1.17101e-28,1.1406e-27,1.8916e-28,2.2422,1
9.55,4.00384e-16,3.83322e-29,6.26834e-28,4.48739e-29,-0.606314,1
9.56,3.91603e-16,6.16188e-29,7.94952e-28,1.17488e-28,-2.46159,1
9.57,3.93992e-16,2.27603e-29,6.37126e-28,3.54934e-29,1.11049,1
9.58,4.03935e-16,9.4014e-29,8.99284e-28,3.92528e-29,-1.45217,1
9.59,3.99499e-16,1.75851e-29,6.39665e-28,4.08879e-29,1.33607,1
9.6,4.05386e-16,3.75036e-29,8.01486e-28,3.02544e-29,-0.192924,1
9.61,4.00041e-16,2.68792e-29,6.82792e-28,6.11725e-29,0.299512,1
9.62,4.00814e-16,9.26217e-29,9.47013e-28,3.33212e-29,-2.03307,1
9.63,3.99617e-16,4.65985e-29,8.19911e-28,2.19626e-29,1.0424,1
9.64,4.0791e-16,5.41405e-29,9.29469e-28,1.30024e-29,-2.30556,1
9.65,4.03702e-16,5.28778e-29,7.49603e-28,1.23486e-29,0.761524,1
9.66,4.13229e-16,4.99732e-29,8.57743e-28,1.47323e-29,1.63841,1
9.67,4.10106e-16,5.18013e-29,7.57476e-28,1.08173e-29,2.55417,1
9.68,4.03495e-16,6.76237e-29,8.55116e-28,1.40938e-28,-3.31405,1
9.69,3.93446e-16,4.00376e-29,8.10888e-28,1.50393e-29,-0.594035,1
9.7,4.06932e-16,4.63384e-29,9.73606e-28,2.99314e-29,2.27009,1
9.71,4.09364e-16,2.63931e-29,7.08963e-28,4.94622e-29,-1.75041,1
9.72,4.00277e-16,4.43962e-29,9.42709e-28,2.03872e-29,1.14626,1
9.73,4.07408e-16,4.50049e-29,7.70857e-28,1.02284e-28,-1.14269,1
9.74,4.02791e-16,3.6304e-29,7.08846e-28,2.50185e-29,4.28334,1
9.75,4.07447e-16,1.63179e-29,5.99854e-28,3.40992e-29,-2.3285,1
9.76,3.90712e-16,2.38704e-29,8.93544e-28,4.1283e-29,2.23515,1
9.77,4.00026e-16,4.10239e-29,8.7889e-28,1.1093e-28,-1.83657,1
9.78,3.91281e-16,2.43193e-29,7.06006e-28,2.30471e-29,-1.52187,1
9.79,3.98601e-16,2.04337e-29,6.82554e-28,6.84224e-29,0.556747,1
9.8,4.04761e-16,2.01507e-29,7.54869e-28,5.00098e-29,2.08073,1
9.81,4.0252e-16,3.11709e-29,7.4286e-28,2.74301e-29,-8.24999,1
9.82,3.94315e-16,1.86141e-29,6.23447e-28,3.56243e-29,9.02806,1
9.83,4.29772e-16,1.748e-28,1.40714e-27,8.75544e-29,-3.48212,1
9.84,3.94184e-16,2.89762e-29,6.89253e-28,2.1958e-29,0.864141,1
9.85,4.08406e-16,8.47959e-29,9.64875e-28,3.09818e-29,3.21361,1
9.86,4.04907e-16,3.75439e-29,8.40004e-28,8.88799e-29,-1.52142,1
9.87,3.923e-16,1.16122e-28,1.06942e-27,5.42503e-29,1.00032,1
9.88,3.9836e-16,2.71282e-29,7.93657e-28,2.59315e-29,-3.90655,1
9.89,3.94415e-16,2.93251e-29,8.01916e-28,2.55029e-29,0.867928,1
9.9,4.10449e-16,1.17585e-28,1.1325e-27,5.23338e-29,1.88729,1
9.91,4.06918e-16,2.10362e-29,6.41732e-28,3.43591e-29,-3.40261,1
9.92,3.9938e-16,3.7403e-29,7.66192e-28,2.31423e-29,1.1282,1
9.93,4.13448e-16,8.59921e-29,8.73701e-28,1.85625e-28,-0.868732,1
9.94,4.08836e-16,2.2034e-29,6.73112e-28,6.15704e-29,3.1526,1
9.95,4.12418e-16,3.71513e-29,6.89349e-28,1.7828e-29,-1.92029,1
9.96,3.99814e-16,3.49997e-29,6.82161e-28,5.64026e-29,1.13549,1
9.97,4.07642e-16,2.72445e-29,7.53177e-28,2.63264e-29,-4.28547,1
9.98,4.03065e-16,3.97675e-29,8.18167e-28,2.04874e-29,2.23354,1
9.99,4.21112e-16,4.1637e-29,8.02338e-28,4.51885e-29,4.8643,1
10,4.11911e-16,6.40197e-29,7.8817e-28,0,4.8643,1
10,4.11911e-16,4.40644e-29,1.11884e-28,3.88245e-29,9.41247e-13,1


==> graph_data/Blakemore/b=0,6/temps_long_impli.csv <==
This is the first cell in the first column.
Description ,Derive-diffusion, schéma couplé.
Eta,1.5
Pas de temps ref,0.01
Nombre d'itérations effectif,1001
Maillage,mesh2_4
Finesse de maillage,0.0078125

Temps,Entropy,Diff_eq_L2,Weak_entropy,Diff_end_L2,Esti_nu,Nb_iter_Newton,
0,0.421152,0.496892,0.295112,0.496892,16.5089,0
0.01,0.352215,0.410504,0.251975,0.410504,15.7303,5
0.02,0.302307,0.349232,0.217,0.349232,15.4234,4
0.03,0.261217,0.299208,0.187259,0.299208,15.2792,4
0.04,0.226312,0.256949,0.161709,0.256949,15.1903,4
0.05,0.196317,0.220814,0.139695,0.220814,15.1106,3
0.06,0.170428,0.189791,0.120716,0.189791,15.0192,3
0.07,0.148056,0.163145,0.104362,0.163145,14.9077,3
0.08,0.128723,0.140282,0.0902777,0.140282,14.7736,3
0.09,0.112023,0.120692,0.0781557,0.120692,14.618,3
0.1,0.0976033,0.10393,0.0677265,0.10393,14.4435,3
0.11,0.0851553,0.089605,0.0587546,0.089605,14.2536,3
0.12,0.0744082,0.0773699,0.0510352,0.0773699,14.0516,3
0.13,0.0651255,0.0669228,0.0443907,0.0669228,13.841,3
0.14,0.0571018,0.0580007,0.0386677,0.0580007,13.6249,3
0.15,0.0501592,0.0503764,0.0337342,0.0503764,13.4062,3
0.16,0.0441446,0.0438548,0.029477,0.0438548,13.1873,3
0.17,0.0389261,0.0382693,0.0257991,0.0382693,12.9706,3
0.18,0.0343909,0.0334777,0.0226174,0.0334777,12.7577,3
0.19,0.0304423,0.0293596,0.0198612,0.0293596,12.5503,3
0.2,0.026998,0.0258129,0.01747,0.0258129,12.3497,3
0.21,0.0239875,0.0227515,0.0153921,0.0227515,12.1569,3
0.22,0.0213507,0.0201026,0.0135836,0.0201026,11.9726,3
0.23,0.0190365,0.0178047,0.0120069,0.0178047,11.7973,3
0.24,0.017001,0.015806,0.0106299,0.015806,11.6315,3
0.25,0.015207,0.014063,0.00942532,0.014063,11.4753,3
0.26,0.0136225,0.0125388,0.00836968,0.0125388,11.3287,3
0.27,0.0122202,0.0112023,0.00744297,0.0112023,11.1917,3
0.28,0.0109767,0.0100273,0.00662807,0.0100273,11.064,3
0.29,0.00987186,0.00899145,0.00591025,0.00899145,10.9454,3
0.3,0.00888844,0.00807596,0.00527691,0.00807596,10.8355,3
0.31,0.00801155,0.00726482,0.00471719,0.00726482,10.734,3
0.32,0.00722832,0.00654442,0.00422175,0.00654442,10.6404,3
0.33,0.00652765,0.00590315,0.00378252,0.00590315,10.5542,3
0.34,0.00589988,0.00533107,0.00339255,0.00533107,10.4751,3
0.35,0.00533664,0.00481969,0.00304581,0.00481969,10.4026,3
0.36,0.00483062,0.00436168,0.00273708,0.00436168,10.3363,3
0.37,0.00437546,0.00395075,0.00246183,0.00395075,10.2756,3
0.38,0.00396557,0.00358145,0.00221612,0.00358145,10.2202,3
0.39,0.00359605,0.00324905,0.0019965,0.00324905,10.1697,3
0.4,0.00326261,0.00294945,0.00179998,0.00294945,10.1237,3
0.41,0.00296144,0.00267906,0.00162394,0.00267906,10.0818,3
0.42,0.00268919,0.00243474,0.00146608,0.00243474,10.0437,3
0.43,0.0024429,0.00221376,0.00132438,0.00221376,10.0091,3
0.44,0.00221994,0.00201367,0.00119706,0.00201367,9.97767,3
0.45,0.00201796,0.00183236,0.00108257,0.00183236,9.94914,3
0.46,0.00183488,0.00166792,0.00097952,0.00166792,9.92325,3
0.47,0.00166885,0.00151869,0.000886703,0.00151869,9.89978,3
0.48,0.00151819,0.00138317,0.000803038,0.00138317,9.8785,3
0.49,0.00138143,0.00126002,0.00072757,0.00126002,9.85922,3
0.5,0.00125724,0.00114807,0.00065945,0.00114807,9.84175,3
0.51,0.00114441,0.00104625,0.000597926,0.00104625,9.82594,3
0.52,0.00104187,0.000953601,0.000542327,0.000953601,9.81162,3
0.53,0.000948655,0.000869272,0.000492055,0.000869272,9.79866,3
0.54,0.000863893,0.000792491,0.000446576,0.000792491,9.78693,3
0.55,0.000786798,0.000722563,0.000405413,0.000722563,9.77631,3
0.56,0.000716659,0.000658861,0.000368141,0.000658861,9.7667,3
0.57,0.000652835,0.000600818,0.000334378,0.000600818,9.75801,3
0.58,0.000594748,0.000547921,0.00030378,0.000547921,9.75015,3
0.59,0.000541872,0.000499707,0.000276042,0.000499707,9.74304,3
0.6,0.000493733,0.000455754,0.000250887,0.000455754,9.73661,3
0.61,0.000449899,0.000415682,0.000228067,0.000415682,9.73079,3
0.62,0.000409981,0.000379144,0.000207359,0.000379144,9.72553,3
0.63,0.000373624,0.000345825,0.000188563,0.000345825,9.72077,3
0.64,0.000340508,0.000315439,0.000171497,0.000315439,9.71646,3
0.65,0.00031034,0.000287727,0.000155998,0.000287727,9.71257,3
0.66,0.000282857,0.000262451,0.000141919,0.000262451,9.70905,3
0.67,0.000257816,0.000239398,0.000129128,0.000239398,9.70586,3
0.68,0.000235,0.000218369,0.000117503,0.000218369,9.70298,3
0.69,0.000214209,0.000199188,0.000106937,0.000199188,9.70037,3
0.7,0.000195263,0.000181691,9.73315e-05,0.000181691,9.69801,3
0.71,0.000177996,0.000165731,8.85975e-05,0.000165731,9.69588,3
0.72,0.00016226,0.000151172,8.06548e-05,0.000151172,9.69395,3
0.73,0.000147918,0.00013789,7.34307e-05,0.00013789,9.6922,3
0.74,0.000134846,0.000125775,6.68591e-05,0.000125775,9.69062,3
0.75,0.000122932,0.000114723,6.08804e-05,0.000114723,9.68919,3
0.76,0.000112071,0.000104641,5.54403e-05,0.000104641,9.6879,3
0.77,0.000102172,9.54447e-05,5.04899e-05,9.54447e-05,9.68673,3
0.78,9.31476e-05,8.70554e-05,4.59845e-05,8.70554e-05,9.68567,3
0.79,8.49215e-05,7.94026e-05,4.18836e-05,7.94026e-05,9.68471,3
0.8,7.74226e-05,7.24217e-05,3.81507e-05,7.24217e-05,9.68384,3
0.81,7.05865e-05,6.60539e-05,3.47524e-05,6.60539e-05,9.68305,3
0.82,6.43545e-05,6.02453e-05,3.16584e-05,6.02453e-05,9.68234,3
0.83,5.86732e-05,5.49469e-05,2.88412e-05,5.49469e-05,9.6817,3
0.84,5.34937e-05,5.0114e-05,2.62759e-05,5.0114e-05,9.68111,3
0.85,4.87718e-05,4.57056e-05,2.39399e-05,4.57056e-05,9.68058,3
0.86,4.44669e-05,4.16846e-05,2.18124e-05,4.16846e-05,9.6801,3
0.87,4.05422e-05,3.80169e-05,1.98747e-05,3.80169e-05,9.67967,3
0.88,3.6964e-05,3.46716e-05,1.81098e-05,3.46716e-05,9.67928,2
0.89,3.37018e-05,3.16204e-05,1.65022e-05,3.16204e-05,9.67892,2
0.9,3.07276e-05,2.88374e-05,1.50378e-05,2.88374e-05,9.6786,2
0.91,2.80159e-05,2.6299e-05,1.37037e-05,2.6299e-05,9.6783,2
0.92,2.55437e-05,2.39839e-05,1.24884e-05,2.39839e-05,9.67804,2
0.93,2.32896e-05,2.18724e-05,1.13812e-05,2.18724e-05,9.6778,2
0.94,2.12345e-05,1.99466e-05,1.03723e-05,1.99466e-05,9.67758,2
0.95,1.93608e-05,1.81902e-05,9.45319e-06,1.81902e-05,9.67738,2
0.96,1.76525e-05,1.65884e-05,8.61568e-06,1.65884e-05,9.6772,2
0.97,1.60949e-05,1.51275e-05,7.85254e-06,1.51275e-05,9.67704,2
0.98,1.46748e-05,1.37951e-05,7.15714e-06,1.37951e-05,9.67689,2
0.99,1.338e-05,1.258e-05,6.52345e-06,1.258e-05,9.67676,2
1,1.21995e-05,1.14719e-05,5.94598e-06,1.14719e-05,9.67664,2
1.01,1.11231e-05,1.04613e-05,5.41972e-06,1.04613e-05,9.67653,2
1.02,1.01418e-05,9.53962e-06,4.94012e-06,9.53962e-06,9.67643,2
1.03,9.24697e-06,8.69912e-06,4.50303e-06,8.69912e-06,9.67634,2
1.04,8.43114e-06,7.93264e-06,4.10468e-06,7.93264e-06,9.67626,2
1.05,7.68729e-06,7.23364e-06,3.74161e-06,7.23364e-06,9.67618,2
1.06,7.00908e-06,6.59621e-06,3.41071e-06,6.59621e-06,9.67611,2
1.07,6.3907e-06,6.01491e-06,3.10911e-06,6.01491e-06,9.67605,2
1.08,5.82688e-06,5.48481e-06,2.83421e-06,5.48481e-06,9.676,2
1.09,5.31281e-06,5.00141e-06,2.58365e-06,5.00141e-06,9.67595,2
1.1,4.8441e-06,4.56059e-06,2.35526e-06,4.56059e-06,9.6759,2
1.11,4.41674e-06,4.15861e-06,2.14709e-06,4.15861e-06,9.67586,2
1.12,4.02708e-06,3.79204e-06,1.95733e-06,3.79204e-06,9.67582,2
1.13,3.6718e-06,3.45778e-06,1.78436e-06,3.45778e-06,9.67579,2
1.14,3.34787e-06,3.15296e-06,1.62669e-06,3.15296e-06,9.67575,2
1.15,3.05251e-06,2.87501e-06,1.48296e-06,2.87501e-06,9.67573,2
1.16,2.78322e-06,2.62155e-06,1.35194e-06,2.62155e-06,9.6757,2
1.17,2.53768e-06,2.39042e-06,1.23251e-06,2.39042e-06,9.67568,2
1.18,2.3138e-06,2.17967e-06,1.12364e-06,2.17967e-06,9.67565,2
1.19,2.10968e-06,1.98749e-06,1.02439e-06,1.98749e-06,9.67564,2
1.2,1.92356e-06,1.81226e-06,9.33908e-07,1.81226e-06,9.67562,2
1.21,1.75386e-06,1.65246e-06,8.51426e-07,1.65246e-06,9.6756,2
1.22,1.59914e-06,1.50676e-06,7.76234e-07,1.50676e-06,9.67559,2
1.23,1.45806e-06,1.37389e-06,7.07686e-07,1.37389e-06,9.67557,2
1.24,1.32943e-06,1.25274e-06,6.45195e-07,1.25274e-06,9.67556,2
1.25,1.21215e-06,1.14228e-06,5.88224e-07,1.14228e-06,9.67555,2
1.26,1.10521e-06,1.04155e-06,5.36287e-07,1.04155e-06,9.67554,2
1.27,1.00771e-06,9.49696e-07,4.88937e-07,9.49696e-07,9.67553,2
1.28,9.18811e-07,8.65945e-07,4.4577e-07,8.65945e-07,9.67552,2
1.29,8.37754e-07,7.89579e-07,4.06416e-07,7.89579e-07,9.67552,2
1.3,7.63847e-07,7.19945e-07,3.70537e-07,7.19945e-07,9.67551,2
1.31,6.96461e-07,6.56452e-07,3.37827e-07,6.56452e-07,9.6755,2
1.32,6.3502e-07,5.98557e-07,3.08005e-07,5.98557e-07,9.6755,2
1.33,5.78999e-07,5.45768e-07,2.80817e-07,5.45768e-07,9.67549,2
1.34,5.2792e-07,4.97634e-07,2.5603e-07,4.97634e-07,9.67549,2
1.35,4.81347e-07,4.53744e-07,2.33431e-07,4.53744e-07,9.67548,2
1.36,4.38883e-07,4.13724e-07,2.12827e-07,4.13724e-07,9.67548,2
1.37,4.00165e-07,3.77234e-07,1.94043e-07,3.77234e-07,9.67548,2
1.38,3.64863e-07,3.43962e-07,1.76917e-07,3.43962e-07,9.67547,2
1.39,3.32675e-07,3.13624e-07,1.61302e-07,3.13624e-07,9.67547,2
1.4,3.03327e-07,2.85962e-07,1.47067e-07,2.85962e-07,9.67547,2
1.41,2.76567e-07,2.60739e-07,1.34087e-07,2.60739e-07,9.67547,2
1.42,2.52169e-07,2.37741e-07,1.22254e-07,2.37741e-07,9.67546,2
1.43,2.29923e-07,2.16771e-07,1.11465e-07,2.16771e-07,9.67546,2
1.44,2.09639e-07,1.97651e-07,1.01628e-07,1.97651e-07,9.67546,2
1.45,1.91145e-07,1.80217e-07,9.26599e-08,1.80217e-07,9.67546,2
1.46,1.74282e-07,1.6432e-07,8.44831e-08,1.6432e-07,9.67546,2
1.47,1.58907e-07,1.49826e-07,7.70279e-08,1.49826e-07,9.67546,2
1.48,1.44889e-07,1.3661e-07,7.02308e-08,1.3661e-07,9.67546,2
1.49,1.32107e-07,1.2456e-07,6.40335e-08,1.2456e-07,9.67546,2
1.5,1.20453e-07,1.13573e-07,5.83831e-08,1.13573e-07,9.67545,2
1.51,1.09826e-07,1.03555e-07,5.32314e-08,1.03555e-07,9.67545,2
1.52,1.00138e-07,9.442e-08,4.85344e-08,9.442e-08,9.67545,2
1.53,9.13035e-08,8.60912e-08,4.42518e-08,8.60912e-08,9.67545,2
1.54,8.32488e-08,7.8497e-08,4.03472e-08,7.8497e-08,9.67545,2
1.55,7.59047e-08,7.15727e-08,3.67871e-08,7.15727e-08,9.67545,2
1.56,6.92085e-08,6.52591e-08,3.35412e-08,6.52591e-08,9.67545,2
1.57,6.3103e-08,5.95024e-08,3.05818e-08,5.95024e-08,9.67545,2
1.58,5.75361e-08,5.42536e-08,2.78834e-08,5.42536e-08,9.67545,2
1.59,5.24603e-08,4.94677e-08,2.54232e-08,4.94677e-08,9.67545,2
1.6,4.78323e-08,4.5104e-08,2.31801e-08,4.5104e-08,9.67545,2
1.61,4.36126e-08,4.11252e-08,2.11349e-08,4.11252e-08,9.67545,2
1.62,3.97652e-08,3.74974e-08,1.92701e-08,3.74974e-08,9.67545,2
1.63,3.62571e-08,3.41896e-08,1.75699e-08,3.41896e-08,9.67545,2
1.64,3.30585e-08,3.11736e-08,1.60197e-08,3.11736e-08,9.67545,2
1.65,3.01422e-08,2.84236e-08,1.46063e-08,2.84236e-08,9.67545,2
1.66,2.7483e-08,2.59162e-08,1.33177e-08,2.59162e-08,9.67545,2
1.67,2.50585e-08,2.363e-08,1.21427e-08,2.363e-08,9.67545,2
1.68,2.28479e-08,2.15455e-08,1.10713e-08,2.15455e-08,9.67545,2
1.69,2.08323e-08,1.96449e-08,1.00946e-08,1.96449e-08,9.67545,2
1.7,1.89945e-08,1.79119e-08,9.20395e-09,1.79119e-08,9.67545,2
1.71,1.73188e-08,1.63318e-08,8.39192e-09,1.63318e-08,9.67545,2
1.72,1.5791e-08,1.4891e-08,7.65154e-09,1.4891e-08,9.67545,2
1.73,1.43979e-08,1.35774e-08,6.97648e-09,1.35774e-08,9.67545,2
1.74,1.31277e-08,1.23797e-08,6.36098e-09,1.23797e-08,9.67545,2
1.75,1.19696e-08,1.12876e-08,5.79978e-09,1.12876e-08,9.67545,2
1.76,1.09137e-08,1.02918e-08,5.2881e-09,1.02918e-08,9.67545,2
1.77,9.95087e-09,9.38391e-09,4.82156e-09,9.38391e-09,9.67545,2
1.78,9.07302e-09,8.55609e-09,4.39618e-09,8.55609e-09,9.67545,2
1.79,8.27261e-09,7.8013e-09,4.00834e-09,7.8013e-09,9.67545,2
1.8,7.54281e-09,7.11309e-09,3.65471e-09,7.11309e-09,9.67545,2
1.81,6.87739e-09,6.4856e-09,3.33228e-09,6.4856e-09,9.67545,2
1.82,6.27067e-09,5.91345e-09,3.03829e-09,5.91345e-09,9.67545,2
1.83,5.71748e-09,5.39179e-09,2.77025e-09,5.39179e-09,9.67545,2
1.84,5.21309e-09,4.91614e-09,2.52585e-09,4.91614e-09,9.67545,2
1.85,4.7532e-09,4.48245e-09,2.30301e-09,4.48245e-09,9.67545,2
1.86,4.33388e-09,4.08702e-09,2.09984e-09,4.08702e-09,9.67545,2
1.87,3.95155e-09,3.72647e-09,1.91458e-09,3.72647e-09,9.67545,2
1.88,3.60294e-09,3.39773e-09,1.74568e-09,3.39773e-09,9.67545,2
1.89,3.2851e-09,3.09799e-09,1.59167e-09,3.09799e-09,9.67545,2
1.9,2.99529e-09,2.82469e-09,1.45125e-09,2.82469e-09,9.67545,2
1.91,2.73105e-09,2.5755e-09,1.32322e-09,2.5755e-09,9.67545,2
1.92,2.49012e-09,2.3483e-09,1.20648e-09,2.3483e-09,9.67545,2
1.93,2.27044e-09,2.14113e-09,1.10004e-09,2.14113e-09,9.67545,2
1.94,2.07015e-09,1.95225e-09,1.003e-09,1.95225e-09,9.67545,2
1.95,1.88752e-09,1.78002e-09,9.14512e-10,1.78002e-09,9.67545,2
1.96,1.721e-09,1.62299e-09,8.33833e-10,1.62299e-09,9.67545,2
1.97,1.56918e-09,1.47982e-09,7.60272e-10,1.47982e-09,9.67545,2
1.98,1.43075e-09,1.34927e-09,6.932e-10,1.34927e-09,9.67545,2
1.99,1.30453e-09,1.23024e-09,6.32045e-10,1.23024e-09,9.67545,2
2,1.18945e-09,1.12171e-09,5.76286e-10,1.12171e-09,9.67545,2
2.01,1.08451e-09,1.02275e-09,5.25446e-10,1.02275e-09,9.67545,2
2.02,9.88839e-10,9.32528e-10,4.79091e-10,9.32528e-10,9.67545,2
2.03,9.01604e-10,8.50262e-10,4.36825e-10,8.50262e-10,9.67545,2
2.04,8.22066e-10,7.75253e-10,3.98289e-10,7.75253e-10,9.67545,2
2.05,7.49544e-10,7.06861e-10,3.63151e-10,7.06861e-10,9.67545,2
2.06,6.8342e-10,6.44503e-10,3.31114e-10,6.44503e-10,9.67546,2
2.07,6.2313e-10,5.87646e-10,3.01903e-10,5.87646e-10,9.67545,2
2.08,5.68158e-10,5.35805e-10,2.75269e-10,5.35805e-10,9.67545,2
2.09,5.18035e-10,4.88537e-10,2.50985e-10,4.88537e-10,9.67546,2
2.1,4.72335e-10,4.45439e-10,2.28843e-10,4.45439e-10,9.67545,2
2.11,4.30666e-10,4.06143e-10,2.08655e-10,4.06143e-10,9.67545,2
2.12,3.92673e-10,3.70313e-10,1.90247e-10,3.70313e-10,9.67546,2
2.13,3.58032e-10,3.37645e-10,1.73464e-10,3.37645e-10,9.67545,2
2.14,3.26447e-10,3.07858e-10,1.58161e-10,3.07858e-10,9.67545,2
2.15,2.97648e-10,2.80699e-10,1.44208e-10,2.80699e-10,9.67546,2
2.16,2.7139e-10,2.55936e-10,1.31486e-10,2.55936e-10,9.67546,2
2.17,2.47448e-10,2.33358e-10,1.19886e-10,2.33358e-10,9.67545,2
2.18,2.25618e-10,2.12772e-10,1.0931e-10,2.12772e-10,9.67545,2
2.19,2.05715e-10,1.94001e-10,9.96667e-11,1.94001e-10,9.67546,2
2.2,1.87567e-10,1.76887e-10,9.08742e-11,1.76887e-10,9.67547,2
2.21,1.7102e-10,1.61282e-10,8.28573e-11,1.61282e-10,9.67544,2
2.22,1.55933e-10,1.47054e-10,7.55477e-11,1.47054e-10,9.67545,2
2.23,1.42176e-10,1.34081e-10,6.88829e-11,1.34081e-10,9.67547,2
2.24,1.29634e-10,1.22252e-10,6.28061e-11,1.22252e-10,9.67544,2
2.25,1.18198e-10,1.11467e-10,5.72654e-11,1.11467e-10,9.67547,2
2.26,1.0777e-10,1.01634e-10,5.22135e-11,1.01634e-10,9.67546,2
2.27,9.82629e-11,9.26679e-11,4.76072e-11,9.26679e-11,9.67546,2
2.28,8.95942e-11,8.44928e-11,4.34073e-11,8.44928e-11,9.67545,2
2.29,8.16903e-11,7.7039e-11,3.9578e-11,7.7039e-11,9.67544,2
2.3,7.44837e-11,7.02427e-11,3.60864e-11,7.02427e-11,9.67547,2
2.31,6.79128e-11,6.40459e-11,3.29029e-11,6.40459e-11,9.67545,2
2.32,6.19216e-11,5.83959e-11,3.00003e-11,5.83959e-11,9.67549,2
2.33,5.6459e-11,5.32443e-11,2.73537e-11,5.32443e-11,9.67542,2
2.34,5.14782e-11,4.85471e-11,2.49405e-11,4.85471e-11,9.67548,2
2.35,4.69369e-11,4.42643e-11,2.27403e-11,4.42643e-11,9.67546,2
2.36,4.27961e-11,4.03594e-11,2.07342e-11,4.03594e-11,9.67543,2
2.37,3.90207e-11,3.67989e-11,1.8905e-11,3.67989e-11,9.67546,2
2.38,3.55783e-11,3.35526e-11,1.72372e-11,3.35526e-11,9.6755,2
2.39,3.24397e-11,3.05926e-11,1.57166e-11,3.05926e-11,9.67538,2
2.4,2.95778e-11,2.78938e-11,1.43301e-11,2.78938e-11,9.67552,2
2.41,2.69685e-11,2.5433e-11,1.30659e-11,2.5433e-11,9.67545,2
2.42,2.45894e-11,2.31893e-11,1.19132e-11,2.31893e-11,9.67546,2
2.43,2.24201e-11,2.11436e-11,1.08623e-11,2.11436e-11,9.67549,2
2.44,2.04423e-11,1.92783e-11,9.90399e-12,1.92783e-11,9.67546,2
2.45,1.86389e-11,1.75776e-11,9.03027e-12,1.75776e-11,9.67541,2
2.46,1.69946e-11,1.60269e-11,8.23363e-12,1.60269e-11,9.67549,2
2.47,1.54953e-11,1.46131e-11,7.50727e-12,1.46131e-11,9.67553,2
2.48,1.41283e-11,1.33239e-11,6.84498e-12,1.33239e-11,9.67533,2
2.49,1.28819e-11,1.21485e-11,6.24113e-12,1.21485e-11,9.6754,2
2.5,1.17455e-11,1.10768e-11,5.69054e-12,1.10768e-11,9.67537,2
2.51,1.07093e-11,1.00996e-11,5.18852e-12,1.00996e-11,9.67563,2
2.52,9.76459e-12,9.20861e-12,4.7308e-12,9.20861e-12,9.67563,2
2.53,8.90315e-12,8.39623e-12,4.31345e-12,8.39623e-12,9.6753,2
2.54,8.11771e-12,7.65553e-12,3.93292e-12,7.65553e-12,9.67509,2
2.55,7.40159e-12,6.98016e-12,3.58596e-12,6.98016e-12,9.67576,2
2.56,6.74865e-12,6.36438e-12,3.26961e-12,6.36438e-12,9.67576,2
2.57,6.15327e-12,5.80292e-12,2.98117e-12,5.80292e-12,9.67522,2
2.58,5.61042e-12,5.29099e-12,2.71818e-12,5.29099e-12,9.67525,2
2.59,5.11549e-12,4.82423e-12,2.47838e-12,4.82423e-12,9.67574,2
2.6,4.66421e-12,4.39864e-12,2.25974e-12,4.39864e-12,9.67511,2
2.61,4.25273e-12,4.0106e-12,2.06039e-12,4.0106e-12,9.67579,2
2.62,3.87757e-12,3.65679e-12,1.87862e-12,3.65679e-12,9.67522,2
2.63,3.53549e-12,3.33419e-12,1.71289e-12,3.33419e-12,9.67538,2
2.64,3.2236e-12,3.04005e-12,1.56178e-12,3.04005e-12,9.67582,2
2.65,2.93922e-12,2.77186e-12,1.424e-12,2.77186e-12,9.67509,2
2.66,2.67991e-12,2.52733e-12,1.29838e-12,2.52733e-12,9.67583,2
2.67,2.4435e-12,2.30437e-12,1.18384e-12,2.30437e-12,9.67472,2
2.68,2.22793e-12,2.10108e-12,1.0794e-12,2.10108e-12,9.67596,2
2.69,2.0314e-12,1.91573e-12,9.84177e-13,1.91573e-12,9.67486,2
2.7,1.85218e-12,1.74672e-12,8.97354e-13,1.74672e-12,9.67679,2
2.71,1.68879e-12,1.59263e-12,8.18191e-13,1.59263e-12,9.67508,2
2.72,1.53979e-12,1.45213e-12,7.46011e-13,1.45213e-12,9.67497,2
2.73,1.40396e-12,1.32402e-12,6.80198e-13,1.32402e-12,9.67501,2
2.74,1.28011e-12,1.20722e-12,6.20192e-13,1.20722e-12,9.67468,2
2.75,1.16718e-12,1.10072e-12,5.65479e-13,1.10072e-12,9.67689,2
2.76,1.06422e-12,1.00362e-12,5.15593e-13,1.00362e-12,9.67567,2
2.77,9.70325e-13,9.15078e-13,4.70108e-13,9.15078e-13,9.67278,2
2.78,8.84722e-13,8.3435e-13,4.28636e-13,8.3435e-13,9.67651,2
2.79,8.06692e-13,7.60745e-13,3.90822e-13,7.60745e-13,9.67353,2
2.8,7.3552e-13,6.93633e-13,3.56344e-13,6.93633e-13,9.67614,2
2.81,6.70645e-13,6.32441e-13,3.24908e-13,6.32441e-13,9.67834,2
2.82,6.11477e-13,5.76648e-13,2.96245e-13,5.76648e-13,9.67541,2
2.83,5.57519e-13,5.25777e-13,2.7011e-13,5.25777e-13,9.67754,2
2.84,5.08335e-13,4.79393e-13,2.46281e-13,4.79393e-13,9.67017,2
2.85,4.63482e-13,4.37102e-13,2.24555e-13,4.37102e-13,9.67376,1
2.86,4.22614e-13,3.98541e-13,2.04745e-13,3.98541e-13,9.67217,1
2.87,3.85337e-13,3.63382e-13,1.86682e-13,3.63382e-13,9.6732,1
2.88,3.51354e-13,3.31325e-13,1.70213e-13,3.31325e-13,9.68025,1
2.89,3.20364e-13,3.02096e-13,1.55197e-13,3.02096e-13,9.67395,1
2.9,2.92089e-13,2.75445e-13,1.41506e-13,2.75445e-13,9.67293,1
2.91,2.66325e-13,2.51146e-13,1.29022e-13,2.51146e-13,9.67535,1
2.92,2.42836e-13,2.2899e-13,1.1764e-13,2.2899e-13,9.66518,1
2.93,2.21413e-13,2.08789e-13,1.07262e-13,2.08789e-13,9.68552,1
2.94,2.01899e-13,1.9037e-13,9.77996e-14,1.90369e-13,9.65999,1
2.95,1.84071e-13,1.73575e-13,8.91718e-14,1.73575e-13,9.66984,1
2.96,1.67856e-13,1.58263e-13,8.13052e-14,1.58263e-13,9.68052,1
2.97,1.53056e-13,1.44301e-13,7.41325e-14,1.44301e-13,9.66359,1
2.98,1.39547e-13,1.31571e-13,6.75926e-14,1.31571e-13,9.67639,1
2.99,1.2725e-13,1.19964e-13,6.16297e-14,1.19964e-13,9.68175,1
3,1.16023e-13,1.09381e-13,5.61928e-14,1.09381e-13,9.66103,1
3.01,1.05782e-13,9.97313e-14,5.12355e-14,9.97312e-14,9.67659,1
3.02,9.64625e-14,9.09331e-14,4.67155e-14,9.09331e-14,9.66234,1
3.03,8.79518e-14,8.29111e-14,4.25943e-14,8.2911e-14,9.67065,1
3.04,8.02024e-14,7.55967e-14,3.88367e-14,7.55967e-14,9.66731,1
3.05,7.31302e-14,6.89277e-14,3.54106e-14,6.89277e-14,9.67485,1
3.06,6.66837e-14,6.2847e-14,3.22867e-14,6.28469e-14,9.64736,1
3.07,6.08013e-14,5.73027e-14,2.94384e-14,5.73026e-14,9.66284,1
3.08,5.54516e-14,5.22475e-14,2.68414e-14,5.22475e-14,9.65141,1
3.09,5.05656e-14,4.76383e-14,2.44735e-14,4.76382e-14,9.68871,1
3.1,4.61148e-14,4.34357e-14,2.23144e-14,4.34356e-14,9.6055,1
3.11,4.20416e-14,3.96038e-14,2.03459e-14,3.96038e-14,9.69925,1
3.12,3.83572e-14,3.611e-14,1.8551e-14,3.611e-14,9.65067,1
3.13,3.49657e-14,3.29244e-14,1.69144e-14,3.29244e-14,9.63976,1
3.14,3.18883e-14,3.00199e-14,1.54223e-14,3.00198e-14,9.65403,1
3.15,2.90846e-14,2.73715e-14,1.40617e-14,2.73715e-14,9.60976,1
3.16,2.6524e-14,2.49569e-14,1.28212e-14,2.49568e-14,9.64264,1
3.17,2.41986e-14,2.27552e-14,1.16901e-14,2.27552e-14,9.61678,1
3.18,2.20704e-14,2.07477e-14,1.06588e-14,2.07477e-14,9.64048,1
3.19,2.01341e-14,1.89174e-14,9.71854e-15,1.89174e-14,9.54907,1
3.2,1.83638e-14,1.72485e-14,8.86118e-15,1.72485e-14,9.55294,1
3.21,1.67631e-14,1.57269e-14,8.07945e-15,1.57269e-14,9.70069,1
3.22,1.53013e-14,1.43395e-14,7.36669e-15,1.43395e-14,9.51637,1
3.23,1.39483e-14,1.30745e-14,6.71681e-15,1.30745e-14,9.59172,1
3.24,1.27362e-14,1.1921e-14,6.12426e-15,1.1921e-14,9.63728,1
3.25,1.16215e-14,1.08694e-14,5.58398e-15,1.08694e-14,9.3821,1
3.26,1.06e-14,9.9105e-15,5.09137e-15,9.91049e-15,9.6148,1
3.27,9.69078e-15,9.03621e-15,4.64222e-15,9.0362e-15,9.18152,1
3.28,8.84076e-15,8.23904e-15,4.23268e-15,8.23903e-15,9.72715,1
3.29,8.0973e-15,7.5122e-15,3.85928e-15,7.51219e-15,9.37682,1
3.3,7.37949e-15,6.84948e-15,3.51882e-15,6.84948e-15,9.43918,1
3.31,6.74685e-15,6.24523e-15,3.20839e-15,6.24522e-15,9.31509,1
3.32,6.16493e-15,5.69428e-15,2.92535e-15,5.69428e-15,9.21919,1
3.33,5.6396e-15,5.19194e-15,2.66728e-15,5.19193e-15,9.2726,1
3.34,5.16356e-15,4.73391e-15,2.43198e-15,4.73391e-15,9.18876,1
3.35,4.72539e-15,4.31629e-15,2.21743e-15,4.31629e-15,9.18291,1
3.36,4.32773e-15,3.93551e-15,2.02181e-15,3.93551e-15,8.99629,1
3.37,3.96374e-15,3.58833e-15,1.84345e-15,3.58832e-15,8.86327,1
3.38,3.63658e-15,3.27177e-15,1.68082e-15,3.27176e-15,8.85424,1
3.39,3.34051e-15,2.98314e-15,1.53254e-15,2.98313e-15,8.96403,1
3.4,3.06879e-15,2.71997e-15,1.39734e-15,2.71996e-15,8.82474,1
3.41,2.81633e-15,2.48002e-15,1.27407e-15,2.48001e-15,9.01152,1
3.42,2.58795e-15,2.26123e-15,1.16167e-15,2.26123e-15,7.79877,1
3.43,2.37402e-15,2.06175e-15,1.05919e-15,2.06174e-15,7.96476,1
3.44,2.20227e-15,1.87986e-15,9.6575e-16,1.87986e-15,8.70181,1
3.45,2.0398e-15,1.71402e-15,8.80553e-16,1.71402e-15,8.76104,1
3.46,1.87651e-15,1.56281e-15,8.02871e-16,1.56281e-15,7.80987,1
3.47,1.72535e-15,1.42494e-15,7.32043e-16,1.42494e-15,7.38731,1
3.48,1.60037e-15,1.29924e-15,6.67463e-16,1.29923e-15,8.04607,1
3.49,1.49027e-15,1.18462e-15,6.0858e-16,1.18462e-15,7.59597,1
3.5,1.3793e-15,1.08011e-15,5.54891e-16,1.08011e-15,7.34013,1
3.51,1.28192e-15,9.84828e-16,5.0594e-16,9.84825e-16,6.35211,1
3.52,1.19426e-15,8.97948e-16,4.61306e-16,8.97945e-16,6.00906,1
3.53,1.12293e-15,8.18732e-16,4.2061e-16,8.18729e-16,7.61292,1
3.54,1.05928e-15,7.46504e-16,3.83504e-16,7.46501e-16,5.19178,1
3.55,9.84341e-16,6.80648e-16,3.49672e-16,6.80646e-16,9.1181,1
3.56,9.35759e-16,6.20602e-16,3.18824e-16,6.206e-16,4.4864,1
3.57,8.57565e-16,5.65854e-16,2.90698e-16,5.65851e-16,5.22766,1
3.58,8.20743e-16,5.15935e-16,2.65053e-16,5.15932e-16,6.05282,1
3.59,7.79969e-16,4.7042e-16,2.4167e-16,4.70417e-16,5.78528,1
3.6,7.35453e-16,4.2892e-16,2.2035e-16,4.28918e-16,5.68013,1
3.61,6.95232e-16,3.91081e-16,2.00911e-16,3.91079e-16,1.82996,1
3.62,6.57865e-16,3.5658e-16,1.83187e-16,3.56578e-16,4.93714,1
3.63,6.46042e-16,3.25123e-16,1.67027e-16,3.25122e-16,4.32627,1
3.64,6.15647e-16,2.96441e-16,1.52292e-16,2.9644e-16,3.46385,1
3.65,5.90117e-16,2.7029e-16,1.38856e-16,2.70288e-16,5.09803,1
3.66,5.7036e-16,2.46445e-16,1.26607e-16,2.46444e-16,4.13421,1
3.67,5.42694e-16,2.24704e-16,1.15438e-16,2.24703e-16,1.92009,1
3.68,5.21148e-16,2.04881e-16,1.05254e-16,2.04879e-16,1.1183,1
3.69,5.1133e-16,1.86807e-16,9.59686e-17,1.86805e-16,-0.843812,1
3.7,5.05675e-16,1.70327e-16,8.75022e-17,1.70325e-16,5.09334,1
3.71,5.09979e-16,1.55301e-16,7.97827e-17,1.55299e-16,4.53752,1
3.72,4.85263e-16,1.416e-16,7.27446e-17,1.41599e-16,-1.98377,1
3.73,4.64199e-16,1.29109e-16,6.63271e-17,1.29107e-16,2.05203,1
3.74,4.73595e-16,1.17719e-16,6.04757e-17,1.17718e-16,1.16631,1
3.75,4.64072e-16,1.07334e-16,5.51406e-17,1.07333e-16,1.46591,1
3.76,4.58722e-16,9.7865e-17,5.02763e-17,9.7864e-17,-1.01455,1
3.77,4.52094e-16,8.92315e-17,4.58409e-17,8.92305e-17,2.90457,1
3.78,4.56728e-16,8.13596e-17,4.17969e-17,8.13587e-17,0.738678,1
3.79,4.43836e-16,7.41822e-17,3.81096e-17,7.41813e-17,3.16462,1
3.8,4.40582e-16,6.76379e-17,3.47476e-17,6.76371e-17,-1.86709,1
3.81,4.27067e-16,6.1671e-17,3.16822e-17,6.16702e-17,-1.28958,1
3.82,4.35192e-16,5.62305e-17,2.88872e-17,5.62298e-17,2.28425,1
3.83,4.40878e-16,5.127e-17,2.63388e-17,5.12692e-17,-2.62018,1
3.84,4.31032e-16,4.6747e-17,2.40152e-17,4.67463e-17,2.15496,1
3.85,4.4263e-16,4.2623e-17,2.18966e-17,4.26224e-17,-1.21964,1
3.86,4.33292e-16,3.88629e-17,1.99649e-17,3.88623e-17,3.32356,1
3.87,4.38642e-16,3.54345e-17,1.82036e-17,3.54339e-17,-2.72353,1
3.88,4.24533e-16,3.23085e-17,1.65978e-17,3.2308e-17,2.09783,1
3.89,4.36419e-16,2.94583e-17,1.51335e-17,2.94578e-17,-0.242829,1
3.9,4.27451e-16,2.68596e-17,1.37985e-17,2.6859e-17,-1.03507,1
3.91,4.28492e-16,2.44901e-17,1.25812e-17,2.44896e-17,-0.759332,1
3.92,4.32973e-16,2.23296e-17,1.14713e-17,2.23291e-17,-0.542263,1
3.93,4.36286e-16,2.03597e-17,1.04593e-17,2.03593e-17,0.500069,1
3.94,4.38665e-16,1.85636e-17,9.53656e-18,1.85632e-17,2.3889,1
3.95,4.36482e-16,1.6926e-17,8.69529e-18,1.69256e-17,-2.65438,1
3.96,4.26298e-16,1.54328e-17,7.92816e-18,1.54324e-17,1.55458,1
3.97,4.37923e-16,1.40714e-17,7.22875e-18,1.4071e-17,1.30727,1
3.98,4.31219e-16,1.283e-17,6.59109e-18,1.28297e-17,-2.08575,1
3.99,4.25655e-16,1.16982e-17,6.00959e-18,1.16978e-17,1.40008,1
4,4.34722e-16,1.06662e-17,5.47947e-18,1.06659e-17,-1.2156,1
4.01,4.28719e-16,9.72524e-18,4.99606e-18,9.72493e-18,4.22695,1
4.02,4.33995e-16,8.86731e-18,4.55532e-18,8.86701e-18,-3.31783,1
4.03,4.16394e-16,8.08505e-18,4.15343e-18,8.08476e-18,0.104825,1
4.04,4.30684e-16,7.37181e-18,3.78703e-18,7.37153e-18,0.00328432,1
4.05,4.30233e-16,6.72149e-18,3.45295e-18,6.72123e-18,0.0966071,1
4.06,4.30218e-16,6.12854e-18,3.14834e-18,6.12829e-18,-0.92002,1
4.07,4.29803e-16,5.58789e-18,2.87059e-18,5.58765e-18,2.89754,1
4.08,4.33794e-16,5.09495e-18,2.61735e-18,5.09472e-18,-1.18079,1
4.09,4.21579e-16,4.64549e-18,2.38646e-18,4.64527e-18,-0.250512,1
4.1,4.26616e-16,4.23567e-18,2.17592e-18,4.23547e-18,3.63176,1
4.11,4.27688e-16,3.86201e-18,1.98396e-18,3.86182e-18,-4.48178,1
4.12,4.12699e-16,3.52132e-18,1.80893e-18,3.52113e-18,-0.814386,1
4.13,4.32063e-16,3.21068e-18,1.64936e-18,3.2105e-18,0.237871,1
4.14,4.35611e-16,2.92744e-18,1.50383e-18,2.92727e-18,1.23432,1
4.15,4.34577e-16,2.6692e-18,1.37118e-18,2.66903e-18,1.36975,1
4.16,4.29279e-16,2.43373e-18,1.25022e-18,2.43357e-18,-0.592542,1
4.17,4.23478e-16,2.21904e-18,1.13992e-18,2.21889e-18,-2.37688,1
4.18,4.26002e-16,2.02328e-18,1.03937e-18,2.02314e-18,2.52663,1
4.19,4.36374e-16,1.8448e-18,9.47674e-19,1.84466e-18,2.92079,1
4.2,4.25621e-16,1.68206e-18,8.64066e-19,1.68192e-18,-6.98019,1
4.21,4.13542e-16,1.53367e-18,7.87839e-19,1.53355e-18,2.4031,1
4.22,4.44574e-16,1.39838e-18,7.18334e-19,1.39826e-18,0.275956,1
4.23,4.34141e-16,1.27502e-18,6.54965e-19,1.2749e-18,0.958965,1
4.24,4.32946e-16,1.16254e-18,5.97194e-19,1.16244e-18,-0.201292,1
4.25,4.28834e-16,1.05999e-18,5.445e-19,1.05988e-18,-1.05457,1
4.26,4.29699e-16,9.66482e-19,4.96467e-19,9.66383e-19,1.16203,1
4.27,4.34279e-16,8.81226e-19,4.52678e-19,8.81131e-19,1.22637,1
4.28,4.2929e-16,8.03487e-19,4.12732e-19,8.03396e-19,-3.68278,1
4.29,4.24089e-16,7.32609e-19,3.76329e-19,7.32523e-19,3.59606,1
4.3,4.40305e-16,6.67981e-19,3.4312e-19,6.67898e-19,-3.25675,1
4.31,4.25021e-16,6.09057e-19,3.12855e-19,6.08978e-19,1.83336,1
4.32,4.39329e-16,5.55329e-19,2.85252e-19,5.55253e-19,-0.972776,1
4.33,4.31419e-16,5.06343e-19,2.60092e-19,5.06271e-19,1.37912,1
4.34,4.35657e-16,4.61677e-19,2.37148e-19,4.61608e-19,-2.56274,1
4.35,4.29731e-16,4.2095e-19,2.1622e-19,4.20884e-19,0.36324,1
4.36,4.41033e-16,3.83819e-19,1.97156e-19,3.83756e-19,5.35637,1
4.37,4.39437e-16,3.49961e-19,1.7976e-19,3.49901e-19,-5.47243,1
4.38,4.17096e-16,3.1909e-19,1.63901e-19,3.19033e-19,1.95291,1
4.39,4.41242e-16,2.90943e-19,1.49442e-19,2.90888e-19,0.698575,1
4.4,4.3279e-16,2.65278e-19,1.36256e-19,2.65226e-19,-1.43166,1
4.41,4.29788e-16,2.41877e-19,1.24233e-19,2.41827e-19,0.888172,1
4.42,4.36031e-16,2.20542e-19,1.13276e-19,2.20494e-19,-1.50951,1
4.43,4.32192e-16,2.01088e-19,1.03282e-19,2.01043e-19,2.38823,1
4.44,4.38816e-16,1.8335e-19,9.41693e-20,1.83307e-19,2.66699,1
4.45,4.2858e-16,1.67178e-19,8.58637e-20,1.67136e-19,-3.4518,1
4.46,4.17447e-16,1.52431e-19,7.82899e-20,1.52392e-19,-0.76581,1
4.47,4.32372e-16,1.38985e-19,7.13815e-20,1.38947e-19,-0.824322,1
4.48,4.35708e-16,1.26726e-19,6.50861e-20,1.2669e-19,2.69236,1
4.49,4.3933e-16,1.15548e-19,5.93437e-20,1.15514e-19,0.111089,1
4.5,4.27812e-16,1.05356e-19,5.41101e-20,1.05323e-19,-1.26656,1
4.51,4.27337e-16,9.6062e-20,4.9331e-20,9.60306e-20,-1.48062,1
4.52,4.32819e-16,8.75901e-20,4.49838e-20,8.75602e-20,1.37826,1
4.53,4.39324e-16,7.98635e-20,4.10125e-20,7.98349e-20,-0.99738,1
4.54,4.33351e-16,7.28198e-20,3.73971e-20,7.27925e-20,0.158627,1
4.55,4.37717e-16,6.63971e-20,3.40986e-20,6.6371e-20,-0.0904549,1
4.56,4.37023e-16,6.05404e-20,3.10893e-20,6.05156e-20,0.406448,1
4.57,4.37419e-16,5.52003e-20,2.8345e-20,5.51765e-20,2.79507,1
4.58,4.35648e-16,5.03324e-20,2.5848e-20,5.03097e-20,-0.506774,1
4.59,4.23803e-16,4.58927e-20,2.35662e-20,4.5871e-20,-2.06138,1
4.6,4.25961e-16,4.18449e-20,2.14869e-20,4.18242e-20,2.25508,1
4.61,4.34927e-16,3.81546e-20,1.95927e-20,3.81349e-20,1.68499,1
4.62,4.25335e-16,3.47893e-20,1.78635e-20,3.47705e-20,-1.60275,1
4.63,4.18287e-16,3.17208e-20,1.62869e-20,3.17028e-20,-4.40182,1
4.64,4.251e-16,2.89237e-20,1.48521e-20,2.89065e-20,-1.01443,1
4.65,4.44674e-16,2.63727e-20,1.35413e-20,2.63562e-20,4.81073,1
4.66,4.49231e-16,2.40468e-20,1.23466e-20,2.40311e-20,1.84073,1
4.67,4.28612e-16,2.19258e-20,1.12566e-20,2.19109e-20,-4.76467,1
4.68,4.20865e-16,1.99922e-20,1.02639e-20,1.99779e-20,2.79879,1
4.69,4.41921e-16,1.82291e-20,9.35856e-21,1.82154e-20,-0.751191,1
4.7,4.29889e-16,1.66213e-20,8.53145e-21,1.66082e-20,-1.20675,1
4.71,4.33143e-16,1.51559e-20,7.78041e-21,1.51435e-20,1.51077,1
4.72,4.38434e-16,1.38191e-20,7.0927e-21,1.38072e-20,2.61632,1
4.73,4.31909e-16,1.26006e-20,6.46747e-21,1.25892e-20,-3.01039,1
4.74,4.20897e-16,1.14895e-20,5.89713e-21,1.14786e-20,-1.00101,1
4.75,4.33961e-16,1.04763e-20,5.3769e-21,1.0466e-20,2.09597,1
4.76,4.38349e-16,9.55255e-21,4.90286e-21,9.54267e-21,1.28335,1
4.77,4.29349e-16,8.71021e-21,4.47005e-21,8.70077e-21,-1.12963,1
4.78,4.23909e-16,7.942e-21,4.07504e-21,7.93298e-21,-3.31944,1
4.79,4.28753e-16,7.24182e-21,3.71625e-21,7.23322e-21,2.77743,1
4.8,4.43473e-16,6.60328e-21,3.38824e-21,6.59506e-21,0.209051,1
4.81,4.31489e-16,6.02128e-21,3.09011e-21,6.01343e-21,1.71614,1
4.82,4.30589e-16,5.4903e-21,2.817e-21,5.48281e-21,-2.0728,1
4.83,4.23324e-16,5.00638e-21,2.56877e-21,4.99922e-21,-0.549161,1
4.84,4.32285e-16,4.56491e-21,2.34165e-21,4.55807e-21,-0.12855,1
4.85,4.34672e-16,4.16253e-21,2.13531e-21,4.156e-21,3.02955,1
4.86,4.35231e-16,3.79565e-21,1.94718e-21,3.78942e-21,-3.77512,1
4.87,4.22433e-16,3.46103e-21,1.77522e-21,3.45508e-21,2.84857,1
4.88,4.39006e-16,3.15606e-21,1.6191e-21,3.15038e-21,-0.989418,1
4.89,4.26847e-16,2.87778e-21,1.47563e-21,2.87235e-21,0.933223,1
4.9,4.31113e-16,2.62419e-21,1.34568e-21,2.61901e-21,-2.07573,1
4.91,4.27127e-16,2.393e-21,1.22726e-21,2.38805e-21,-0.122521,1
4.92,4.36181e-16,2.18197e-21,1.11841e-21,2.17724e-21,1.0549,1
4.93,4.36716e-16,1.98966e-21,1.01976e-21,1.98515e-21,-0.577861,1
4.94,4.32157e-16,1.81431e-21,9.2974e-22,1.81e-21,1.56376,1
4.95,4.34669e-16,1.65452e-21,8.4821e-22,1.6504e-21,-1.19577,1
4.96,4.27976e-16,1.50871e-21,7.73261e-22,1.50477e-21,-1.12127,1
4.97,4.33156e-16,1.37571e-21,7.04862e-22,1.37196e-21,3.16607,1
4.98,4.38068e-16,1.25454e-21,6.42827e-22,1.25096e-21,-2.42354,1
4.99,4.24624e-16,1.14402e-21,5.8615e-22,1.14059e-21,0.882551,1
5,4.3517e-16,1.04324e-21,5.34404e-22,1.03997e-21,0.939724,1
5.01,4.31363e-16,9.51305e-22,4.87124e-22,9.48181e-22,-1.78295,1
5.02,4.27347e-16,8.67558e-22,4.44317e-22,8.64575e-22,-0.796491,1
5.03,4.35105e-16,7.91091e-22,4.0487e-22,7.88241e-22,4.76371,1
5.04,4.38598e-16,7.21474e-22,3.69423e-22,7.18753e-22,-2.92152,1
5.05,4.18655e-16,6.57928e-22,3.36738e-22,6.55329e-22,1.04486,1
5.06,4.31254e-16,6.00042e-22,3.07207e-22,5.9756e-22,-1.09848,1
5.07,4.26795e-16,5.47166e-22,2.79989e-22,5.44796e-22,-2.31089,1
5.08,4.31535e-16,4.99005e-22,2.55267e-22,4.96741e-22,4.41515,1
5.09,4.41743e-16,4.551e-22,2.32812e-22,4.52937e-22,-1.55775,1
5.1,4.23064e-16,4.15015e-22,2.12127e-22,4.12949e-22,-1.16406,1
5.11,4.29759e-16,3.7851e-22,1.93572e-22,3.76537e-22,2.98686,1
5.12,4.3482e-16,3.45166e-22,1.76288e-22,3.43281e-22,-2.38479,1
5.13,4.2221e-16,3.14815e-22,1.60812e-22,3.13014e-22,0.901759,1
5.14,4.32524e-16,2.87137e-22,1.467e-22,2.85417e-22,1.94002,1
5.15,4.28659e-16,2.61865e-22,1.3372e-22,2.60223e-22,-3.40142,1
5.16,4.20501e-16,2.3883e-22,1.21891e-22,2.37261e-22,2.79876,1
5.17,4.35308e-16,2.17851e-22,1.11251e-22,2.16353e-22,0.409897,1
5.18,4.23456e-16,1.987e-22,1.01459e-22,1.97269e-22,-4.56066,1
5.19,4.21728e-16,1.81207e-22,9.23975e-23,1.7984e-22,4.32314,1
5.2,4.4188e-16,1.65288e-22,8.4316e-23,1.63982e-22,-1.52404,1
5.21,4.23569e-16,1.50742e-22,7.68158e-23,1.49494e-22,-1.63723,1
5.22,4.30124e-16,1.375e-22,7.0046e-23,1.36308e-22,1.27137,1
5.23,4.37283e-16,1.2544e-22,6.39511e-23,1.24302e-22,-1.32505,1
5.24,4.31794e-16,1.144e-22,5.81875e-23,1.13312e-22,-0.420163,1
5.25,4.37592e-16,1.04376e-22,5.31431e-23,1.03337e-22,2.86567,1
5.26,4.39438e-16,9.51974e-23,4.84165e-23,9.42045e-23,-0.928481,1
5.27,4.27196e-16,8.68552e-23,4.42043e-23,8.59067e-23,1.20501,1
5.28,4.312e-16,7.92407e-23,4.03323e-23,7.83346e-23,-1.24573,1
5.29,4.26066e-16,7.22798e-23,3.67446e-23,7.14139e-23,0.820425,1
5.3,4.3144e-16,6.59407e-23,3.35082e-23,6.51134e-23,-1.13601,1
5.31,4.2793e-16,6.01544e-23,3.0518e-23,5.93636e-23,-0.323355,1
5.32,4.32847e-16,5.48919e-23,2.78523e-23,5.41361e-23,1.50503,1
5.33,4.34251e-16,5.00672e-23,2.53393e-23,4.93449e-23,-0.190376,1
5.34,4.27812e-16,4.56854e-23,2.31246e-23,4.49953e-23,-1.2187,1
5.35,4.28628e-16,4.16752e-23,2.10434e-23,4.10156e-23,-1.03235,1
5.36,4.33916e-16,3.80317e-23,1.92142e-23,3.74016e-23,3.0791,1
5.37,4.38443e-16,3.47099e-23,1.75485e-23,3.41079e-23,0.3399,1
5.38,4.25346e-16,3.16663e-23,1.59712e-23,3.10909e-23,-1.84215,1
5.39,4.23905e-16,2.89038e-23,1.45851e-23,2.83539e-23,2.6024,1
5.4,4.3186e-16,2.63703e-23,1.3262e-23,2.58445e-23,-2.33484,1
5.41,4.20907e-16,2.40767e-23,1.21349e-23,2.35743e-23,-1.57025,1
5.42,4.30969e-16,2.19741e-23,1.10546e-23,2.14937e-23,0.638858,1
5.43,4.37844e-16,2.0058e-23,1.0081e-23,1.95987e-23,-0.0670034,1
5.44,4.35065e-16,1.83047e-23,9.18163e-24,1.78656e-23,0.197923,1
5.45,4.35357e-16,1.67135e-23,8.3939e-24,1.62938e-23,3.33081,1
5.46,4.34497e-16,1.52599e-23,7.66081e-24,1.48586e-23,-3.1463,1
5.47,4.20491e-16,1.39317e-23,6.9814e-24,1.35478e-23,-1.19621,1
5.48,4.34151e-16,1.27153e-23,6.3487e-24,1.23481e-23,4.92473,1
5.49,4.39407e-16,1.16261e-23,5.86309e-24,1.12754e-23,-2.45376,1
5.5,4.18783e-16,1.06056e-23,5.3014e-24,1.02699e-23,0.415667,1
5.51,4.29317e-16,9.67406e-24,4.79397e-24,9.35279e-24,1.63733,1
5.52,4.2754e-16,8.83765e-24,4.37624e-24,8.5302e-24,-3.28342,1
5.53,4.20653e-16,8.0792e-24,4.02682e-24,7.78547e-24,-0.601958,1
5.54,4.34934e-16,7.37004e-24,3.63013e-24,7.0887e-24,2.38326,1
5.55,4.37567e-16,6.73428e-24,3.32371e-24,6.46539e-24,-2.31793,1
5.56,4.27382e-16,6.15013e-24,3.02668e-24,5.89295e-24,0.238151,1
5.57,4.37523e-16,5.62331e-24,2.77951e-24,5.37746e-24,0.484413,1
5.58,4.36484e-16,5.13844e-24,2.53467e-24,4.9032e-24,0.218362,1
5.59,4.3438e-16,4.69444e-24,2.30122e-24,4.46891e-24,5.19538,1
5.6,4.33433e-16,4.2909e-24,2.09402e-24,4.07472e-24,-4.48377,1
5.61,4.12027e-16,3.92456e-24,1.92065e-24,3.71773e-24,-0.89431,1
5.62,4.31368e-16,3.58663e-24,1.74629e-24,3.38849e-24,-0.853984,1
5.63,4.35261e-16,3.28396e-24,1.6108e-24,3.0943e-24,1.8366,1
5.64,4.3901e-16,3.00187e-24,1.46462e-24,2.82017e-24,-1.29215,1
5.65,4.31093e-16,2.74364e-24,1.33324e-24,2.56964e-24,3.56481,1
5.66,4.36736e-16,2.50987e-24,1.22031e-24,2.34334e-24,-3.85248,1
5.67,4.21703e-16,2.2927e-24,1.10163e-24,2.13311e-24,2.17648,1
5.68,4.386e-16,2.09692e-24,9.98491e-25,1.94387e-24,-0.141371,1
5.69,4.29257e-16,1.91947e-24,9.18789e-25,1.77316e-24,-1.58735,1
5.7,4.29865e-16,1.75947e-24,8.46259e-25,1.61923e-24,-0.0231583,1
5.71,4.36799e-16,1.61e-24,7.67322e-25,1.47536e-24,-0.620215,1
5.72,4.369e-16,1.4726e-24,6.9156e-25,1.34327e-24,1.80136,1
5.73,4.39626e-16,1.34897e-24,6.32092e-25,1.22508e-24,-0.498538,1
5.74,4.31847e-16,1.23449e-24,5.78144e-25,1.11606e-24,3.73769,1
5.75,4.34011e-16,1.13046e-24,5.27192e-25,1.01699e-24,-2.59573,1
5.76,4.18373e-16,1.03708e-24,4.87559e-25,9.28442e-25,3.86391,1
5.77,4.29523e-16,9.47421e-25,4.31759e-25,8.42903e-25,-4.50806,1
5.78,4.13544e-16,8.70549e-25,4.02023e-25,7.70573e-25,1.64012,1
5.79,4.33067e-16,7.98132e-25,3.66154e-25,7.02147e-25,0.250153,1
5.8,4.26078e-16,7.33758e-25,3.37411e-25,6.41505e-25,-1.25174,1
5.81,4.25015e-16,6.72485e-25,3.03713e-25,5.83682e-25,-0.334307,1
5.82,4.30403e-16,6.17883e-25,2.80316e-25,5.32735e-25,0.295135,1
5.83,4.31846e-16,5.6783e-25,2.5917e-25,4.86322e-25,0.412001,1
5.84,4.30576e-16,5.21178e-25,2.34456e-25,4.42726e-25,0.042266,1
5.85,4.28809e-16,4.79685e-25,2.14121e-25,4.04013e-25,-0.609482,1
5.86,4.28628e-16,4.4198e-25,1.96284e-25,3.68976e-25,-0.375026,1
5.87,4.31256e-16,4.06609e-25,1.7934e-25,3.36352e-25,-0.543139,1
5.88,4.3288e-16,3.73768e-25,1.63123e-25,3.06244e-25,0.83846,1
5.89,4.35244e-16,3.44542e-25,1.48649e-25,2.79411e-25,0.648934,1
5.9,4.31625e-16,3.17775e-25,1.36981e-25,2.5501e-25,-1.85006,1
5.91,4.28842e-16,2.927e-25,1.2578e-25,2.32392e-25,1.59765,1
5.92,4.36925e-16,2.70207e-25,1.14861e-25,2.11986e-25,-2.36231,1
5.93,4.30054e-16,2.48718e-25,1.02976e-25,1.92522e-25,3.15611,1
5.94,4.40459e-16,2.29815e-25,9.41418e-26,1.75572e-25,-1.70975,1
5.95,4.26983e-16,2.13149e-25,8.82194e-26,1.60867e-25,1.06945,1
5.96,4.34411e-16,1.96916e-25,8.06041e-26,1.46457e-25,-1.85156,1
5.97,4.29814e-16,1.8225e-25,7.37734e-26,1.33513e-25,0.853452,1
5.98,4.37922e-16,1.69005e-25,6.75967e-26,1.21884e-25,4.65421,1
5.99,4.34217e-16,1.56491e-25,6.15194e-26,1.10911e-25,-4.72672,1
6,4.14906e-16,1.45612e-25,5.67758e-26,1.01439e-25,0.844058,1
6.01,4.3549e-16,1.35012e-25,5.26004e-26,9.25378e-26,1.77666,1
6.02,4.31845e-16,1.25203e-25,4.74689e-26,8.39026e-26,-1.6631,1
6.03,4.24307e-16,1.16577e-25,4.41077e-26,7.66832e-26,0.742673,1
6.04,4.31483e-16,1.0865e-25,4.14659e-26,7.0273e-26,-4.22533,1
6.05,4.28302e-16,1.00879e-25,3.73733e-26,6.35593e-26,4.06613,1
6.06,4.47198e-16,9.37488e-26,3.43877e-26,5.78289e-26,0.414183,1
6.07,4.29724e-16,8.73864e-26,3.1843e-26,5.26428e-26,-0.596093,1
6.08,4.27952e-16,8.11381e-26,2.92511e-26,4.77085e-26,1.32227,1
6.09,4.30518e-16,7.59813e-26,2.70965e-26,4.35793e-26,-1.61782,1
6.1,4.249e-16,7.11524e-26,2.59236e-26,3.99408e-26,1.79271,1
6.11,4.31887e-16,6.69293e-26,2.35626e-26,3.63983e-26,-1.09375,1
6.12,4.24281e-16,6.25909e-26,2.17e-26,3.27632e-26,0.233022,1
6.13,4.28973e-16,5.90634e-26,2.03203e-26,3.01935e-26,-1.29335,1
6.14,4.27975e-16,5.55773e-26,1.89191e-26,2.73626e-26,0.952245,1
6.15,4.33583e-16,5.27123e-26,1.73982e-26,2.49792e-26,-0.850657,1
6.16,4.29493e-16,4.99082e-26,1.64933e-26,2.29034e-26,3.14648,1
6.17,4.33178e-16,4.73481e-26,1.61697e-26,2.13929e-26,-3.04361,1
6.18,4.19964e-16,4.49394e-26,1.4579e-26,1.93627e-26,1.54297,1
6.19,4.33148e-16,4.26987e-26,1.33235e-26,1.73911e-26,0.253214,1
6.2,4.26566e-16,4.01081e-26,1.25816e-26,1.57357e-26,1.42809,1
6.21,4.25488e-16,3.83385e-26,1.1971e-26,1.46556e-26,-4.10862,1
6.22,4.19498e-16,3.64184e-26,1.12112e-26,1.29783e-26,0.419818,1
6.23,4.37472e-16,3.46509e-26,1.07201e-26,1.17731e-26,2.69453,1
6.24,4.35643e-16,3.27172e-26,9.81302e-27,1.07862e-26,0.162954,1
6.25,4.24212e-16,3.13614e-26,9.61778e-27,9.74574e-27,-0.541011,1
6.26,4.23522e-16,3.02962e-26,9.33539e-27,8.89507e-27,0.772635,1
6.27,4.25826e-16,2.90441e-26,8.55371e-27,8.17252e-27,-4.28906,1
6.28,4.22561e-16,2.78829e-26,8.44746e-27,7.43979e-27,-0.533032,1
6.29,4.41497e-16,2.6904e-26,7.9028e-27,6.79962e-27,4.50834,1
6.3,4.43863e-16,2.57918e-26,7.76913e-27,6.1338e-27,-0.385543,1
6.31,4.24715e-16,2.45875e-26,6.98194e-27,5.6178e-27,-3.95167,1
6.32,4.26359e-16,2.3863e-26,7.45544e-27,5.0634e-27,6.09385,1
6.33,4.43901e-16,2.29506e-26,7.32155e-27,4.56025e-27,-1.6705,1
6.34,4.18404e-16,2.21092e-26,6.25097e-27,4.19989e-27,0.264471,1
6.35,4.25512e-16,2.16092e-26,6.13604e-27,3.86275e-27,-3.19734,1
6.36,4.2439e-16,2.10441e-26,7.39204e-27,3.46133e-27,3.78217,1
6.37,4.38407e-16,2.01989e-26,5.81875e-27,3.16232e-27,-2.2149,1
6.38,4.2243e-16,1.97543e-26,5.7618e-27,2.87054e-27,-0.0136696,1
6.39,4.31998e-16,1.90974e-26,5.27504e-27,2.66406e-27,0.131265,1
6.4,4.32057e-16,1.89278e-26,5.08806e-27,2.44086e-27,-0.501941,1
6.41,4.31491e-16,1.86791e-26,5.05268e-27,2.23062e-27,1.00652,1
6.42,4.33668e-16,1.8196e-26,5.58982e-27,2.03361e-27,-1.42579,1
6.43,4.29346e-16,1.80483e-26,5.81344e-27,1.84825e-27,0.572851,1
6.44,4.35556e-16,1.77132e-26,4.49411e-27,1.74355e-27,0.760931,1
6.45,4.33075e-16,1.75389e-26,5.14733e-27,1.56786e-27,-2.53286,1
6.46,4.29805e-16,1.72489e-26,6.1964e-27,1.44638e-27,4.67187,1
6.47,4.40974e-16,1.6745e-26,5.00524e-27,1.27886e-27,-2.7742,1
6.48,4.21292e-16,1.63522e-26,5.34474e-27,1.14872e-27,1.38486,1
6.49,4.33313e-16,1.59504e-26,4.34066e-27,1.06248e-27,-0.112124,1
6.5,4.27394e-16,1.62755e-26,7.23203e-27,1.11053e-27,-2.84803,1
6.51,4.27874e-16,1.56873e-26,4.65537e-27,8.85679e-28,1.08867,1
6.52,4.40417e-16,1.56012e-26,5.28333e-27,8.34849e-28,1.76217,1
6.53,4.35674e-16,1.52583e-26,4.29126e-27,7.49754e-28,-2.53386,1
6.54,4.2813e-16,1.51824e-26,4.81128e-27,6.80123e-28,1.65333,1
6.55,4.3926e-16,1.52047e-26,5.58784e-27,6.73859e-28,2.2623,1
6.56,4.32116e-16,1.45783e-26,3.88271e-27,6.03047e-28,-0.852869,1
6.57,4.22556e-16,1.48948e-26,5.32705e-27,5.60844e-28,-1.87667,1
6.58,4.26191e-16,1.4463e-26,3.66452e-27,5.30969e-28,-0.910952,1
6.59,4.34342e-16,1.42616e-26,3.78753e-27,4.42834e-28,3.01434,1
6.6,4.38335e-16,1.41159e-26,4.04067e-27,3.82524e-28,-0.206866,1
6.61,4.25509e-16,1.44193e-26,6.24436e-27,4.70095e-28,-0.147655,1
6.62,4.26391e-16,1.4124e-26,4.0077e-27,3.36338e-28,-0.386659,1
6.63,4.27021e-16,1.39509e-26,3.66959e-27,3.18709e-28,-2.67623,1
6.64,4.28679e-16,1.37398e-26,4.38042e-27,2.79792e-28,0.735144,1
6.65,4.40467e-16,1.34871e-26,3.5664e-27,2.60928e-28,2.70739,1
6.66,4.37252e-16,1.33042e-26,3.86007e-27,2.17256e-28,-1.56542,1
6.67,4.25726e-16,1.3468e-26,4.13215e-27,2.11202e-28,2.82922,1
6.68,4.32497e-16,1.32076e-26,4.0713e-27,1.91276e-28,-0.597264,1
6.69,4.20597e-16,1.3136e-26,4.75371e-27,2.04581e-28,1.2803,1
6.7,4.23124e-16,1.28421e-26,3.23242e-27,1.9976e-28,0.507913,1
6.71,4.17776e-16,1.30414e-26,4.50156e-27,1.644e-28,-3.44049,1
6.72,4.15664e-16,1.30601e-26,4.28704e-27,1.42794e-28,-0.825579,1
6.73,4.30475e-16,1.31397e-26,4.18893e-27,1.24304e-28,0.489024,1
6.74,4.34058e-16,1.30147e-26,4.07232e-27,1.11209e-28,-0.415554,1
6.75,4.31946e-16,1.28576e-26,3.46673e-27,1.09693e-28,0.886516,1
6.76,4.33748e-16,1.29453e-26,4.96233e-27,1.35551e-28,1.80372,1
6.77,4.29937e-16,1.25925e-26,3.70883e-27,7.99005e-29,-0.966219,1
6.78,4.22319e-16,1.2358e-26,3.21989e-27,8.82127e-29,-2.80254,1
6.79,4.2644e-16,1.26642e-26,4.55075e-27,9.15561e-29,2.46542,1
6.8,4.38736e-16,1.2537e-26,4.54885e-27,8.65361e-29,0.446086,1
6.81,4.28179e-16,1.23797e-26,3.51368e-27,6.28522e-29,-0.712575,1
6.82,4.26278e-16,1.25943e-26,4.20103e-27,6.21722e-29,-1.7176,1
6.83,4.29337e-16,1.2783e-26,5.09574e-27,1.15337e-28,2.60128,1
6.84,4.3684e-16,1.28246e-26,5.23027e-27,1.11586e-28,-3.40279,1
6.85,4.25765e-16,1.22791e-26,3.53361e-27,5.28879e-29,1.51917,1
6.86,4.40763e-16,1.25581e-26,4.69322e-27,7.84523e-29,0.381758,1
6.87,4.34167e-16,1.26315e-26,5.25099e-27,1.13754e-28,1.49766,1
6.88,4.32516e-16,1.24429e-26,3.69921e-27,3.5036e-29,-2.19195,1
6.89,4.26134e-16,1.26791e-26,4.93845e-27,8.91063e-29,2.57449,1
6.9,4.35684e-16,1.30195e-26,5.92955e-27,1.53558e-28,-2.99717,1
6.91,4.24749e-16,1.29604e-26,5.35276e-27,1.0201e-28,0.936775,1
6.92,4.37873e-16,1.24086e-26,3.79309e-27,3.8824e-29,0.0921066,1
6.93,4.33809e-16,1.24843e-26,4.51603e-27,6.87987e-29,-0.678558,1
6.94,4.3341e-16,1.2491e-26,4.43277e-27,5.52951e-29,1.76267,1
6.95,4.36371e-16,1.23426e-26,3.35431e-27,3.24057e-29,-0.630442,1
6.96,4.28812e-16,1.25122e-26,4.64171e-27,6.3442e-29,-0.0702349,1
6.97,4.31533e-16,1.21785e-26,3.45976e-27,2.5678e-29,0.441134,1
6.98,4.31836e-16,1.23888e-26,3.9534e-27,3.52291e-29,1.37204,1
6.99,4.29939e-16,1.26267e-26,5.3181e-27,9.70908e-29,-1.7265,1
7,4.2412e-16,1.2599e-26,4.89666e-27,7.77918e-29,-0.470408,1
7.01,4.31571e-16,1.27483e-26,6.2809e-27,1.99086e-28,-0.472471,1
7.02,4.33611e-16,1.236e-26,4.29089e-27,3.62727e-29,1.32421,1
7.03,4.3567e-16,1.19862e-26,3.29727e-27,2.25217e-29,-0.253915,1
7.04,4.29976e-16,1.20406e-26,3.69121e-27,2.54273e-29,-1.13379,1
7.05,4.3107e-16,1.19413e-26,3.99774e-27,2.61615e-29,2.53273,1
7.06,4.36014e-16,1.20842e-26,4.42144e-27,4.45938e-29,-1.81316,1
7.07,4.25244e-16,1.19584e-26,4.01089e-27,2.47709e-29,-0.544801,1
7.08,4.33096e-16,1.20895e-26,4.52865e-27,4.24862e-29,2.5236,1
7.09,4.35469e-16,1.18548e-26,3.73398e-27,2.49426e-29,0.227012,1
7.1,4.2475e-16,1.1975e-26,4.12311e-27,3.75645e-29,-2.90222,1
7.11,4.23788e-16,1.18737e-26,4.1318e-27,2.96912e-29,0.636306,1
7.12,4.36455e-16,1.18515e-26,5.0362e-27,8.51784e-29,2.33266,1
7.13,4.33695e-16,1.18379e-26,4.94994e-27,8.86646e-29,-0.113461,1
7.14,4.23809e-16,1.15847e-26,4.28451e-27,6.31963e-29,0.600708,1
7.15,4.2429e-16,1.17325e-26,5.03177e-27,1.049e-28,-1.26537,1
7.16,4.21757e-16,1.16048e-26,4.09712e-27,2.37574e-29,0.202569,1
7.17,4.27162e-16,1.1345e-26,2.63186e-27,9.47842e-29,-2.79188,1
7.18,4.26298e-16,1.16232e-26,4.58954e-27,6.80708e-29,0.261302,1
7.19,4.38542e-16,1.16771e-26,4.16408e-27,3.68914e-29,1.8035,1
7.2,4.37399e-16,1.16158e-26,4.53095e-27,5.68153e-29,-1.99847,1
7.21,4.2965e-16,1.15634e-26,3.98435e-27,3.64667e-29,0.947699,1
7.22,4.38412e-16,1.15299e-26,3.46964e-27,2.86334e-29,-0.113241,1
7.23,4.34296e-16,1.16866e-26,4.21065e-27,3.16243e-29,0.540737,1
7.24,4.34788e-16,1.14916e-26,3.74804e-27,1.60668e-29,-0.841577,1
7.25,4.3245e-16,1.14243e-26,3.8615e-27,3.38859e-29,4.26761,1
7.26,4.3612e-16,1.15093e-26,3.81148e-27,2.62636e-29,-2.79455,1
7.27,4.1827e-16,1.16626e-26,4.60086e-27,6.00439e-29,1.76771,1
7.28,4.30295e-16,1.18336e-26,4.72963e-27,6.69252e-29,-2.04327,1
7.29,4.22821e-16,1.17159e-26,4.73108e-27,7.41965e-29,0.859596,1
7.3,4.3164e-16,1.19009e-26,5.53641e-27,1.29189e-28,0.716121,1
7.31,4.27962e-16,1.1388e-26,3.37982e-27,2.51815e-29,-0.606138,1
7.32,4.24919e-16,1.16218e-26,3.96704e-27,2.67066e-29,-0.181044,1
7.33,4.2751e-16,1.18165e-26,5.54022e-27,1.26121e-28,1.24692,1
7.34,4.28285e-16,1.18227e-26,4.58154e-27,5.25455e-29,-2.28023,1
7.35,4.23011e-16,1.16137e-26,3.71299e-27,2.18462e-29,-0.155714,1
7.36,4.32881e-16,1.18624e-26,4.82975e-27,7.22668e-29,2.47678,1
7.37,4.33556e-16,1.20297e-26,5.42176e-27,1.20883e-28,-2.14455,1
7.38,4.23078e-16,1.19642e-26,4.79295e-27,7.43958e-29,0.36194,1
7.39,4.3235e-16,1.20337e-26,5.17221e-27,1.02313e-28,2.62701,1
7.4,4.30791e-16,1.18023e-26,4.28071e-27,3.87725e-29,-2.52633,1
7.41,4.19763e-16,1.15324e-26,3.99769e-27,3.7875e-29,-0.0258202,1
7.42,4.30643e-16,1.17829e-26,4.9425e-27,8.03204e-29,0.327166,1
7.43,4.30754e-16,1.16321e-26,4.24274e-27,3.78649e-29,-0.644855,1
7.44,4.29349e-16,1.16183e-26,5.54254e-27,1.33255e-28,0.119304,1
7.45,4.32136e-16,1.13904e-26,4.36547e-27,6.21134e-29,1.70967,1
7.46,4.31621e-16,1.16431e-26,5.58368e-27,1.41673e-28,-2.68749,1
7.47,4.24366e-16,1.16665e-26,5.35199e-27,1.35784e-28,2.5876,1
7.48,4.36086e-16,1.12358e-26,2.84377e-27,5.99187e-29,2.82334,1
7.49,4.25086e-16,1.13898e-26,4.30632e-27,5.75433e-29,-3.21824,1
7.5,4.13414e-16,1.13838e-26,5.0723e-27,1.20983e-28,0.411597,1
7.51,4.27161e-16,1.12721e-26,4.3945e-27,6.9496e-29,0.0608555,1
7.52,4.2541e-16,1.13716e-26,4.42764e-27,6.36863e-29,0.155638,1
7.53,4.25151e-16,1.13907e-26,4.08435e-27,4.05519e-29,-2.39415,1
7.54,4.24491e-16,1.16089e-26,4.84514e-27,8.35424e-29,2.43697,1
7.55,4.34903e-16,1.13561e-26,3.40629e-27,1.8919e-29,-2.78481,1
7.56,4.24557e-16,1.15105e-26,3.70054e-27,2.51953e-29,3.86083,1
7.57,4.36718e-16,1.17638e-26,5.37282e-27,1.25597e-28,0.536762,1
7.58,4.20484e-16,1.1352e-26,3.93331e-27,3.14865e-29,-3.96964,1
7.59,4.18239e-16,1.14722e-26,5.55598e-27,1.5548e-28,2.12131,1
7.6,4.35528e-16,1.12971e-26,4.29688e-27,4.05505e-29,0.450158,1
7.61,4.26481e-16,1.17501e-26,6.4239e-27,2.00928e-28,-1.31189,1
7.62,4.2457e-16,1.15157e-26,4.84362e-27,7.00287e-29,0.548983,1
7.63,4.30214e-16,1.14289e-26,4.4844e-27,7.21245e-29,-1.39042,1
7.64,4.27865e-16,1.14296e-26,4.7001e-27,9.68259e-29,0.271942,1
7.65,4.33898e-16,1.13936e-26,4.03158e-27,3.47002e-29,0.673603,1
7.66,4.32721e-16,1.1476e-26,3.63393e-27,2.25454e-29,2.74216,1
7.67,4.29826e-16,1.17526e-26,5.61166e-27,1.52342e-28,-2.79068,1
7.68,4.18354e-16,1.14845e-26,4.54759e-27,6.56548e-29,-1.14222,1
7.69,4.30364e-16,1.15956e-26,4.88452e-27,1.00025e-28,2.08592,1
7.7,4.35336e-16,1.13981e-26,3.48005e-27,2.16209e-29,-2.14058,1
7.71,4.26441e-16,1.16108e-26,4.49861e-27,5.78547e-29,3.73599,1
7.72,4.35769e-16,1.16514e-26,5.08043e-27,1.00184e-28,-1.31416,1
7.73,4.20075e-16,1.14878e-26,5.08154e-27,1.20821e-28,-0.809615,1
7.74,4.25669e-16,1.12857e-26,4.57849e-27,8.87835e-29,1.81447,1
7.75,4.29144e-16,1.1275e-26,3.92315e-27,3.6008e-29,-2.99568,1
7.76,4.21496e-16,1.16555e-26,5.15606e-27,1.17093e-28,-0.779556,1
7.77,4.34512e-16,1.16645e-26,4.79446e-27,8.7008e-29,0.825047,1
7.78,4.37926e-16,1.17911e-26,4.99288e-27,9.65467e-29,1.47452,1
7.79,4.34343e-16,1.16614e-26,4.57075e-27,8.02552e-29,1.65243,1
7.8,4.28031e-16,1.16134e-26,3.82942e-27,2.31241e-29,-1.62386,1
7.81,4.21073e-16,1.16088e-26,4.25551e-27,4.55735e-29,1.29574,1
7.82,4.28024e-16,1.15399e-26,3.4117e-27,2.91698e-29,-0.936872,1
7.83,4.22549e-16,1.20799e-26,5.13338e-27,9.49627e-29,-3.3815,1
7.84,4.26545e-16,1.17478e-26,3.40971e-27,1.29911e-29,0.118758,1
7.85,4.41473e-16,1.22952e-26,5.27323e-27,9.90853e-29,4.34373,1
7.86,4.4095e-16,1.18762e-26,3.18598e-27,2.00164e-29,-1.48303,1
7.87,4.22593e-16,1.21712e-26,4.85157e-27,6.07074e-29,4.02715,1
7.88,4.28955e-16,1.24996e-26,6.12311e-27,1.85078e-28,-0.0187705,1
7.89,4.12349e-16,1.19611e-26,4.00334e-27,2.46118e-29,-1.75581,1
7.9,4.12426e-16,1.21942e-26,5.21033e-27,8.14857e-29,-5.37495,1
7.91,4.19797e-16,1.19459e-26,3.73218e-27,9.31528e-30,1.10725,1
7.92,4.43643e-16,1.18443e-26,3.22123e-27,2.84544e-29,-1.35052,1
7.93,4.38784e-16,1.19389e-26,3.72195e-27,1.12794e-29,4.83352,1
7.94,4.44791e-16,1.19467e-26,4.65729e-27,5.19351e-29,-1.09975,1
7.95,4.24284e-16,1.19146e-26,5.22945e-27,9.70707e-29,0.338662,1
7.96,4.29001e-16,1.18086e-26,3.89496e-27,1.63982e-29,-1.64272,1
7.97,4.27554e-16,1.18446e-26,4.36055e-27,3.49386e-29,0.513167,1
7.98,4.34694e-16,1.21605e-26,6.53814e-27,2.25965e-28,-0.236583,1
7.99,4.32475e-16,1.1555e-26,4.03085e-27,2.99977e-29,0.830184,1
8,4.33501e-16,1.15852e-26,3.7883e-27,2.08516e-29,-0.370337,1
8.01,4.29931e-16,1.18845e-26,4.6031e-27,5.84454e-29,0.689437,1
8.02,4.31529e-16,1.16045e-26,4.06084e-27,3.54815e-29,-0.851999,1
8.03,4.28575e-16,1.18469e-26,5.53402e-27,1.48347e-28,1.20813,1
8.04,4.32258e-16,1.12931e-26,3.46106e-27,3.45273e-29,1.38545,1
8.05,4.27098e-16,1.19631e-26,6.2377e-27,2.17389e-28,-1.66539,1
8.06,4.21261e-16,1.17284e-26,5.57525e-27,1.37275e-28,-1.09448,1
8.07,4.28396e-16,1.14558e-26,3.45009e-27,1.81404e-29,1.73249,1
8.08,4.33136e-16,1.17606e-26,4.09067e-27,2.62867e-29,-1.36615,1
8.09,4.2576e-16,1.1617e-26,3.92315e-27,1.72158e-29,0.840991,1
8.1,4.31657e-16,1.20044e-26,5.47076e-27,1.30093e-28,-0.2323,1
8.11,4.28057e-16,1.19355e-26,5.37291e-27,9.8425e-29,0.69703,1
8.12,4.29054e-16,1.19876e-26,5.84413e-27,1.67347e-28,-1.84085,1
8.13,4.26084e-16,1.17114e-26,4.48617e-27,4.98787e-29,1.47502,1
8.14,4.34075e-16,1.15387e-26,3.97622e-27,2.66309e-29,-2.78783,1
8.15,4.27765e-16,1.1856e-26,4.23784e-27,3.64029e-29,3.15345,1
8.16,4.40032e-16,1.18557e-26,4.92386e-27,8.24164e-29,-1.55652,1
8.17,4.2658e-16,1.15416e-26,4.37493e-27,5.96966e-29,1.58707,1
8.18,4.33325e-16,1.16798e-26,5.13719e-27,1.14784e-28,-0.547415,1
8.19,4.26556e-16,1.15076e-26,4.02656e-27,3.9876e-29,-2.17521,1
8.2,4.28903e-16,1.14772e-26,3.70387e-27,2.52629e-29,3.4272,1
8.21,4.3844e-16,1.16858e-26,5.18348e-27,9.64587e-29,-2.62331,1
8.22,4.23912e-16,1.16713e-26,5.33116e-27,1.29425e-28,1.01985,1
8.23,4.35332e-16,1.15491e-26,4.14209e-27,3.79358e-29,2.59085,1
8.24,4.30937e-16,1.14403e-26,3.7103e-27,3.09353e-29,-1.29811,1
8.25,4.20054e-16,1.14313e-26,3.40406e-27,1.90912e-29,-1.35627,1
8.26,4.25579e-16,1.17862e-26,4.52501e-27,4.09281e-29,0.638193,1
8.27,4.3143e-16,1.17566e-26,4.62437e-27,6.01878e-29,-1.41262,1
8.28,4.28694e-16,1.1682e-26,4.51835e-27,5.52036e-29,-1.0456,1
8.29,4.34837e-16,1.15048e-26,4.39382e-27,5.0825e-29,3.24052,1
8.3,4.39432e-16,1.17212e-26,5.0201e-27,1.01878e-28,-2.0554,1
8.31,4.25639e-16,1.15334e-26,4.6738e-27,6.85783e-29,1.65941,1
8.32,4.34571e-16,1.13058e-26,3.21315e-27,2.03016e-29,-2.39903,1
8.33,4.27477e-16,1.15141e-26,3.54147e-27,1.55178e-29,3.68834,1
8.34,4.37985e-16,1.17041e-26,4.03069e-27,2.27318e-29,-1.06423,1
8.35,4.22405e-16,1.17902e-26,4.7145e-27,6.50979e-29,-0.539559,1
8.36,4.26949e-16,1.15158e-26,4.91673e-27,9.39463e-29,-1.11586,1
8.37,4.29265e-16,1.13627e-26,4.43567e-27,6.3519e-29,2.17669,1
8.38,4.34109e-16,1.148e-26,4.23756e-27,4.74325e-29,1.40197,1
8.39,4.24861e-16,1.1584e-26,4.17336e-27,2.80775e-29,-4.17698,1
8.4,4.18987e-16,1.16229e-26,4.07798e-27,2.62661e-29,1.85321,1
8.41,4.37251e-16,1.19176e-26,5.30936e-27,1.22008e-28,0.696234,1
8.42,4.29295e-16,1.14578e-26,3.06705e-27,3.03892e-29,-2.97733,1
8.43,4.26327e-16,1.17396e-26,4.78718e-27,5.85438e-29,3.74013,1
8.44,4.39409e-16,1.17991e-26,5.70254e-27,1.58559e-28,-1.57791,1
8.45,4.23567e-16,1.15278e-26,4.39514e-27,4.90318e-29,-0.279953,1
8.46,4.30358e-16,1.16901e-26,4.90221e-27,7.88949e-29,0.212038,1
8.47,4.31566e-16,1.16935e-26,4.60702e-27,5.36627e-29,0.277646,1
8.48,4.30653e-16,1.11768e-26,3.55487e-27,2.82826e-29,0.469536,1
8.49,4.29461e-16,1.1456e-26,4.41993e-27,5.67977e-29,-1.80921,1
8.5,4.27454e-16,1.1306e-26,4.56752e-27,6.82908e-29,3.87738,1
8.51,4.3533e-16,1.15247e-26,5.68193e-27,1.31536e-28,-1.28169,1
8.52,4.1908e-16,1.12084e-26,4.71214e-27,9.92192e-29,0.0561882,1
8.53,4.24521e-16,1.08649e-26,3.24878e-27,4.87169e-29,-0.81172,1
8.54,4.24283e-16,1.10836e-26,3.7433e-27,3.82606e-29,-0.00109385,1
8.55,4.27755e-16,1.11038e-26,2.80299e-27,5.2994e-29,-3.47223,1
8.56,4.2776e-16,1.14365e-26,3.69642e-27,2.64568e-29,2.08831,1
8.57,4.43147e-16,1.15988e-26,3.58945e-27,1.05772e-29,1.19626,1
8.58,4.34082e-16,1.18735e-26,5.02867e-27,7.34187e-29,0.43943,1
8.59,4.28951e-16,1.20151e-26,5.89319e-27,1.51053e-28,-0.471134,1
8.6,4.27074e-16,1.15335e-26,3.82156e-27,2.14598e-29,0.754471,1
8.61,4.29095e-16,1.14261e-26,3.93238e-27,2.94088e-29,-2.1073,1
8.62,4.25882e-16,1.17409e-26,4.44774e-27,4.5124e-29,1.80741,1
8.63,4.3505e-16,1.18228e-26,5.50415e-27,1.1843e-28,1.32217,1
8.64,4.27327e-16,1.16812e-26,4.1925e-27,3.40224e-29,-3.10071,1
8.65,4.2175e-16,1.17156e-26,3.78915e-27,1.95889e-29,5.50471,1
8.66,4.35246e-16,1.19816e-26,4.1571e-27,2.94914e-29,-3.93008,1
8.67,4.12537e-16,1.1773e-26,3.92357e-27,1.9666e-29,0.228805,1
8.68,4.29413e-16,1.21248e-26,5.75987e-27,1.37629e-28,-0.232149,1
8.69,4.28433e-16,1.20918e-26,5.26473e-27,1.14298e-28,0.232134,1
8.7,4.2943e-16,1.18055e-26,5.34077e-27,1.24099e-28,-2.74463,1
8.71,4.28435e-16,1.15617e-26,4.11534e-27,2.95308e-29,5.00739,1
8.72,4.40526e-16,1.15075e-26,4.164e-27,3.53263e-29,-4.26169,1
8.73,4.19519e-16,1.15026e-26,4.2706e-27,4.66686e-29,2.84332,1
8.74,4.38194e-16,1.1688e-26,4.30547e-27,3.50801e-29,0.866623,1
8.75,4.26079e-16,1.16863e-26,4.00341e-27,2.23664e-29,-1.13017,1
8.76,4.22418e-16,1.16785e-26,5.08686e-27,1.11658e-28,2.26604,1
8.77,4.27247e-16,1.12258e-26,3.44623e-27,3.15833e-29,-0.291888,1
8.78,4.1778e-16,1.14844e-26,4.33783e-27,4.50747e-29,-1.51979,1
8.79,4.19003e-16,1.16184e-26,4.91392e-27,9.9374e-29,-3.88809,1
8.8,4.25469e-16,1.17289e-26,5.78675e-27,1.76646e-28,6.22163,1
8.81,4.42681e-16,1.15509e-26,5.46705e-27,1.51967e-28,-3.54229,1
8.82,4.16752e-16,1.12313e-26,3.45537e-27,2.24523e-29,2.50032,1
8.83,4.32057e-16,1.19099e-26,6.04878e-27,1.73885e-28,0.155525,1
8.84,4.21518e-16,1.16915e-26,5.20548e-27,9.94661e-29,-4.39753,1
8.85,4.20863e-16,1.14554e-26,3.29656e-27,1.39219e-29,0.535465,1
8.86,4.40222e-16,1.19895e-26,5.21092e-27,1.06354e-28,1.87544,1
8.87,4.37877e-16,1.18253e-26,4.72894e-27,5.48364e-29,-0.0222971,1
8.88,4.29816e-16,1.18992e-26,4.34185e-27,2.75585e-29,-1.19366,1
8.89,4.29912e-16,1.20442e-26,4.88176e-27,7.24296e-29,0.2225,1
8.9,4.35106e-16,1.19687e-26,3.55971e-27,1.37177e-29,2.24232,1
8.91,4.3414e-16,1.22341e-26,4.93854e-27,7.8584e-29,-3.69962,1
8.92,4.24618e-16,1.21272e-26,3.64315e-27,1.67845e-29,0.168032,1
8.93,4.40931e-16,1.22738e-26,4.82535e-27,8.51875e-29,0.0961554,1
8.94,4.40192e-16,1.2316e-26,5.49536e-27,1.3548e-28,3.48182,1
8.95,4.39769e-16,1.20462e-26,4.99081e-27,8.8808e-29,-2.8739,1
8.96,4.24972e-16,1.19019e-26,4.54944e-27,4.45707e-29,0.69713,1
8.97,4.37547e-16,1.15192e-26,3.54439e-27,2.49304e-29,2.14647,1
8.98,4.34517e-16,1.16781e-26,4.63136e-27,6.05229e-29,-1.43991,1
8.99,4.25387e-16,1.1915e-26,5.33734e-27,1.07515e-28,1.13034,1
9,4.31601e-16,1.1335e-26,3.8077e-27,4.12799e-29,-1.49536,1
9.01,4.26777e-16,1.11444e-26,3.72029e-27,3.01931e-29,0.184505,1
9.02,4.33256e-16,1.11231e-26,3.68571e-27,3.55086e-29,0.496388,1
9.03,4.32458e-16,1.12557e-26,3.99675e-27,4.77199e-29,0.0884064,1
9.04,4.30322e-16,1.16801e-26,4.78601e-27,6.92891e-29,1.32799,1
9.05,4.29942e-16,1.15053e-26,3.7589e-27,2.29325e-29,0.157188,1
9.06,4.24307e-16,1.15927e-26,4.81224e-27,8.86283e-29,0.180449,1
9.07,4.23641e-16,1.17631e-26,5.54069e-27,1.31025e-28,-1.15606,1
9.08,4.22878e-16,1.18066e-26,5.04595e-27,9.6112e-29,0.600981,1
9.09,4.27824e-16,1.15853e-26,3.81396e-27,3.45643e-29,-0.978422,1
9.1,4.25268e-16,1.17848e-26,4.50806e-27,4.57005e-29,-0.822669,1
9.11,4.2947e-16,1.15534e-26,3.9482e-27,2.84821e-29,0.142221,1
9.12,4.33033e-16,1.147e-26,4.09896e-27,3.67572e-29,-0.918971,1
9.13,4.32418e-16,1.19334e-26,5.37745e-27,1.24349e-28,-0.459292,1
9.14,4.36429e-16,1.16844e-26,4.08101e-27,2.26682e-29,3.97625,1
9.15,4.38442e-16,1.16689e-26,4.18484e-27,3.50401e-29,-4.26071,1
9.16,4.21675e-16,1.1527e-26,3.70441e-27,2.99143e-29,3.69291,1
9.17,4.40441e-16,1.17133e-26,4.31026e-27,4.79875e-29,-2.54008,1
9.18,4.24755e-16,1.17132e-26,5.14859e-27,1.00696e-28,-2.61759,1
9.19,4.35826e-16,1.13141e-26,3.95244e-27,3.81502e-29,4.21088,1
9.2,4.47541e-16,1.15792e-26,4.74236e-27,8.59949e-29,-2.00908,1
9.21,4.29457e-16,1.16099e-26,3.9102e-27,2.55e-29,1.82493,1
9.22,4.38262e-16,1.14636e-26,3.71224e-27,2.15951e-29,3.59734,1
9.23,4.30407e-16,1.17815e-26,5.10217e-27,9.9721e-29,-1.16209,1
9.24,4.15461e-16,1.1426e-26,3.77743e-27,2.61441e-29,-2.00713,1
9.25,4.20346e-16,1.13786e-26,3.50085e-27,2.59938e-29,-0.637259,1
9.26,4.28956e-16,1.15789e-26,4.29461e-27,3.78304e-29,-0.252246,1
9.27,4.31707e-16,1.16017e-26,3.65331e-27,1.85294e-29,-0.92766,1
9.28,4.32799e-16,1.16144e-26,3.25906e-27,1.52451e-29,2.04033,1
9.29,4.36851e-16,1.26133e-26,7.25029e-27,3.09317e-28,-1.00458,1
9.3,4.28116e-16,1.25065e-26,7.24011e-27,2.90796e-28,0.686613,1
9.31,4.32461e-16,1.21009e-26,4.8148e-27,7.93428e-29,-1.99523,1
9.32,4.29512e-16,1.20895e-26,5.13859e-27,1.04708e-28,1.05616,1
9.33,4.38256e-16,1.18357e-26,3.78365e-27,2.87485e-29,0.175361,1
9.34,4.33676e-16,1.18824e-26,3.84271e-27,2.57454e-29,4.34821,1
9.35,4.32916e-16,1.22073e-26,5.33826e-27,1.07835e-28,-5.80182,1
9.36,4.14877e-16,1.18808e-26,3.20355e-27,1.11522e-29,0.0970261,1
9.37,4.4043e-16,1.2361e-26,4.67665e-27,5.81725e-29,2.61289,1
9.38,4.40003e-16,1.23059e-26,4.47832e-27,2.94821e-29,-0.265836,1
9.39,4.28799e-16,1.22597e-26,4.85931e-27,6.45775e-29,-0.19229,1
9.4,4.29942e-16,1.21274e-26,3.92439e-27,7.17841e-30,-1.08266,1
9.41,4.3077e-16,1.24804e-26,5.01628e-27,8.1496e-29,1.67857,1
9.42,4.35485e-16,1.23366e-26,5.42884e-27,1.14016e-28,-0.951724,1
9.43,4.28296e-16,1.19055e-26,4.8125e-27,7.63823e-29,1.01067,1
9.44,4.32411e-16,1.20159e-26,4.23631e-27,3.42019e-29,-1.31546,1
9.45,4.28084e-16,1.19808e-26,4.19721e-27,2.32098e-29,-1.21929,1
9.46,4.33791e-16,1.18949e-26,3.59667e-27,1.25236e-29,-0.900891,1
9.47,4.39145e-16,1.20898e-26,4.12193e-27,2.79447e-29,4.04791,1
9.48,4.43137e-16,1.19024e-26,3.42736e-27,2.0155e-29,-1.91496,1
9.49,4.25897e-16,1.20348e-26,4.38479e-27,3.76288e-29,-0.28734,1
9.5,4.34212e-16,1.23935e-26,4.85256e-27,7.15444e-29,0.576734,1
9.51,4.35464e-16,1.23598e-26,5.33879e-27,9.58717e-29,1.38449,1
9.52,4.32967e-16,1.18888e-26,3.41482e-27,9.09378e-30,-2.93341,1
9.53,4.27054e-16,1.21472e-26,4.09766e-27,1.90542e-29,3.87418,1
9.54,4.3996e-16,1.243e-26,4.08211e-27,2.00575e-29,-3.65908,1
9.55,4.23551e-16,1.25082e-26,5.04194e-27,7.85404e-29,1.85986,1
9.56,4.39637e-16,1.22508e-26,4.11502e-27,2.46453e-29,-1.27807,1
9.57,4.3161e-16,1.25765e-26,6.85995e-27,2.53661e-28,0.457272,1
9.58,4.37198e-16,1.20032e-26,3.58642e-27,1.20455e-29,0.557484,1
9.59,4.35208e-16,1.21952e-26,5.28538e-27,1.048e-28,2.94248,1
9.6,4.32795e-16,1.18359e-26,3.8713e-27,1.02133e-29,-1.57151,1
9.61,4.20424e-16,1.21862e-26,5.46608e-27,1.31506e-28,-1.97426,1
9.62,4.27137e-16,1.19863e-26,4.59264e-27,5.2429e-29,0.321275,1
9.63,4.35739e-16,1.2272e-26,3.97617e-27,1.545e-29,-1.35425,1
9.64,4.34344e-16,1.22214e-26,4.61182e-27,4.5708e-29,2.95337,1
9.65,4.40307e-16,1.1996e-26,3.25022e-27,1.43015e-29,2.9824,1
9.66,4.27676e-16,1.20394e-26,3.68866e-27,1.97577e-29,-3.43416,1
9.67,4.1529e-16,1.20763e-26,5.07973e-27,7.34013e-29,0.353028,1
9.68,4.30059e-16,1.23433e-26,5.23188e-27,9.17656e-29,0.194553,1
9.69,4.28546e-16,1.21563e-26,4.39961e-27,3.17884e-29,1.19714,1
9.7,4.27714e-16,1.24219e-26,4.12527e-27,2.24463e-29,-3.56048,1
9.71,4.22654e-16,1.24542e-26,4.77575e-27,6.29011e-29,0.734753,1
9.72,4.38258e-16,1.24781e-26,5.71106e-27,1.40009e-28,1.85916,1
9.73,4.35062e-16,1.22183e-26,5.35103e-27,1.15898e-28,-0.0972271,1
9.74,4.27121e-16,1.20183e-26,5.32563e-27,9.13032e-29,-0.234907,1
9.75,4.27537e-16,1.16705e-26,3.62899e-27,1.94883e-29,-0.554761,1
9.76,4.28543e-16,1.18343e-26,3.64677e-27,1.98094e-29,-0.343145,1
9.77,4.30934e-16,1.22345e-26,5.07081e-27,8.19376e-29,1.74456,1
9.78,4.32418e-16,1.20207e-26,4.43427e-27,4.48616e-29,-1.15165,1
9.79,4.25003e-16,1.24307e-26,5.91734e-27,1.75775e-28,3.68015,1
9.8,4.29955e-16,1.17792e-26,3.96215e-27,1.9557e-29,-4.21632,1
9.81,4.14694e-16,1.17676e-26,4.08099e-27,3.63818e-29,1.12379,1
9.82,4.32948e-16,1.17404e-26,4.31224e-27,4.14647e-29,-0.252936,1
9.83,4.28137e-16,1.20498e-26,6.38547e-27,2.2707e-28,-0.403632,1
9.84,4.29222e-16,1.17883e-26,4.55129e-27,6.58405e-29,-0.1176,1
9.85,4.30962e-16,1.13822e-26,3.666e-27,3.26911e-29,0.701211,1
9.86,4.31469e-16,1.12759e-26,2.96305e-27,4.09261e-29,2.23521,1
9.87,4.28465e-16,1.16776e-26,4.35477e-27,4.78952e-29,-2.77227,1
9.88,4.19097e-16,1.18042e-26,4.50317e-27,5.88355e-29,2.36863,1
9.89,4.31047e-16,1.17999e-26,4.56068e-27,5.72979e-29,-4.6752,1
9.9,4.21073e-16,1.16958e-26,3.80917e-27,2.687e-29,1.87487,1
9.91,4.41725e-16,1.19609e-26,5.15529e-27,9.22147e-29,0.743132,1
9.92,4.33595e-16,1.17243e-26,4.48654e-27,6.2432e-29,0.443845,1
9.93,4.30397e-16,1.21778e-26,6.84295e-27,2.65601e-28,-1.84849,1
9.94,4.28495e-16,1.19665e-26,5.27815e-27,1.10217e-28,3.27684,1
9.95,4.36565e-16,1.2008e-26,4.80123e-27,5.86268e-29,-2.97484,1
9.96,4.22713e-16,1.17566e-26,4.12758e-27,3.48057e-29,0.94067,1
9.97,4.35674e-16,1.15974e-26,2.76657e-27,1.10924e-28,0.891332,1
9.98,4.31614e-16,1.22307e-26,5.73875e-27,1.5355e-28,-0.151042,1
9.99,4.27801e-16,1.1893e-26,4.27023e-27,3.21154e-29,1.22881,1
10,4.28448e-16,1.19864e-26,3.49358e-27,0,1.22881,1
10,4.28448e-16,1.2058e-26,3.31594e-27,1.02497e-29,2.36744e-12,1


==> graph_data/Blakemore/b=0,7/temps_long_impli.csv <==
This is the first cell in the first column.
Description ,Derive-diffusion, schéma couplé.
Eta,1.5
Pas de temps ref,0.01
Nombre d'itérations effectif,1001
Maillage,mesh2_4
Finesse de maillage,0.0078125

Temps,Entropy,Diff_eq_L2,Weak_entropy,Diff_end_L2,Esti_nu,Nb_iter_Newton,
0,0.421152,0.496892,0.295112,0.496892,15.5041,0
0.01,0.35598,0.415105,0.254458,0.415105,14.805,5
0.02,0.308197,0.356368,0.221014,0.356368,14.5445,4
0.03,0.268452,0.307932,0.192244,0.307932,14.4386,4
0.04,0.234365,0.266619,0.167273,0.266619,14.3872,4
0.05,0.204796,0.230948,0.145549,0.230948,14.346,3
0.06,0.179037,0.200024,0.126649,0.200024,14.2943,3
0.07,0.156575,0.173204,0.11022,0.173204,14.2229,3
0.08,0.136993,0.14997,0.0959529,0.14997,14.1287,3
0.09,0.119935,0.129879,0.0835753,0.129879,14.0121,3
0.1,0.105087,0.112535,0.072845,0.112535,13.875,3
0.11,0.0921721,0.0975851,0.063547,0.0975851,13.7205,3
0.12,0.0809414,0.0847143,0.0554916,0.0847143,13.5516,3
0.13,0.0711758,0.0736412,0.0485123,0.0736412,13.3716,3
0.14,0.0626814,0.0641174,0.0424634,0.0641174,13.1835,3
0.15,0.0552884,0.0559254,0.0372179,0.0559254,12.99,3
0.16,0.0488485,0.0488753,0.0326659,0.0488753,12.7936,3
0.17,0.0432326,0.0428031,0.028712,0.0428031,12.5966,3
0.18,0.0383289,0.0375671,0.0252742,0.0375671,12.4008,3
0.19,0.0340409,0.0330458,0.0222816,0.0330458,12.208,3
0.2,0.0302853,0.0291352,0.0196732,0.0291352,12.0195,3
0.21,0.0269903,0.0257465,0.0173966,0.0257465,11.8364,3
0.22,0.0240943,0.0228042,0.0154069,0.0228042,11.6598,3
0.23,0.0215442,0.0202438,0.0136652,0.0202438,11.4903,3
0.24,0.0192945,0.0180107,0.0121383,0.0180107,11.3285,3
0.25,0.017306,0.0160583,0.0107978,0.0160583,11.1748,3
0.26,0.015545,0.0143473,0.00961887,0.0143473,11.0293,3
0.27,0.0139825,0.012844,0.00858051,0.012844,10.8922,3
0.28,0.0125935,0.01152,0.00766447,0.01152,10.7634,3
0.29,0.0113565,0.0103509,0.00685509,0.0103509,10.6429,3
0.3,0.0102529,0.00931612,0.00613881,0.00931612,10.5304,3
0.31,0.0092667,0.00839801,0.00550395,0.00839801,10.4256,3
0.32,0.00838385,0.00758151,0.0049404,0.00758151,10.3284,3
0.33,0.00759231,0.00685374,0.00443942,0.00685374,10.2383,3
0.34,0.00688155,0.00620366,0.00399341,0.00620366,10.155,3
0.35,0.00624244,0.00562178,0.00359578,0.00562178,10.0781,3
0.36,0.00566696,0.00509992,0.00324081,0.00509992,10.0073,3
0.37,0.00514812,0.00463102,0.0029235,0.00463102,9.94217,3
0.38,0.0046798,0.004209,0.0026395,0.004209,9.88234,3
0.39,0.0042566,0.00382854,0.00238501,0.00382854,9.82744,3
0.4,0.00387378,0.00348503,0.00215669,0.00348503,9.77714,3
0.41,0.00352715,0.00317446,0.00195163,0.00317446,9.73108,3
0.42,0.00321301,0.00289332,0.00176726,0.00289332,9.68896,3
0.43,0.00292808,0.0026385,0.00160133,0.0026385,9.65047,3
0.44,0.00266944,0.0024073,0.00145185,0.0024073,9.61531,3
0.45,0.0024345,0.00219732,0.00131707,0.00219732,9.58323,3
0.46,0.00222095,0.00200643,0.00119543,0.00200643,9.55397,3
0.47,0.00202672,0.00183278,0.00108557,0.00183278,9.5273,3
0.48,0.00184997,0.00167467,0.000986262,0.00167467,9.503,3
0.49,0.00168905,0.00153063,0.000896437,0.00153063,9.48086,3
0.5,0.00154247,0.00139932,0.000815128,0.00139932,9.46071,3
0.51,0.0014089,0.00127955,0.000741482,0.00127955,9.44237,3
0.52,0.00128713,0.00117026,0.000674735,0.00117026,9.42568,3
0.53,0.00117608,0.00107048,0.000614206,0.00107048,9.4105,3
0.54,0.00107477,0.000979354,0.000559286,0.000979354,9.39669,3
0.55,0.000982329,0.000896102,0.000509429,0.000896102,9.38413,3
0.56,0.000897952,0.00082002,0.000464148,0.00082002,9.37272,3
0.57,0.000820916,0.000750471,0.000423004,0.000750471,9.36234,3
0.58,0.000750567,0.000686879,0.000385602,0.000686879,9.35291,3
0.59,0.000686312,0.000628722,0.000351589,0.000628722,9.34433,3
0.6,0.000627612,0.000575524,0.000320647,0.000575524,9.33654,3
0.61,0.000573978,0.000526856,0.000292487,0.000526856,9.32946,3
0.62,0.000524964,0.000482324,0.000266852,0.000482324,9.32302,3
0.63,0.000480167,0.000441574,0.000243508,0.000441574,9.31717,3
0.64,0.000439219,0.000404278,0.000222243,0.000404278,9.31186,3
0.65,0.000401784,0.000370142,0.000202868,0.000370142,9.30703,3
0.66,0.000367558,0.000338895,0.00018521,0.000338895,9.30264,3
0.67,0.000336262,0.000310291,0.000169113,0.000310291,9.29865,3
0.68,0.000307643,0.000284104,0.000154435,0.000284104,9.29502,3
0.69,0.00028147,0.000260129,0.000141049,0.000260129,9.29173,3
0.7,0.000257532,0.000238179,0.000128838,0.000238179,9.28873,3
0.71,0.000235637,0.000218082,0.000117697,0.000218082,9.28601,3
0.72,0.00021561,0.00019968,0.000107531,0.00019968,9.28353,3
0.73,0.00019729,0.000182831,9.82524e-05,0.000182831,9.28128,3
0.74,0.00018053,0.000167403,8.97828e-05,0.000167403,9.27924,3
0.75,0.000165198,0.000153276,8.20503e-05,0.000153276,9.27738,3
0.76,0.00015117,0.000140341,7.499e-05,0.000140341,9.27568,3
0.77,0.000138336,0.000128496,6.85425e-05,0.000128496,9.27414,3
0.78,0.000126594,0.000117651,6.26539e-05,0.000117651,9.27274,3
0.79,0.00011585,0.000107719,5.72751e-05,0.000107719,9.27147,3
0.8,0.000106019,9.86256e-05,5.23614e-05,9.86256e-05,9.27031,3
0.81,9.70233e-05,9.02987e-05,4.78723e-05,9.02987e-05,9.26925,3
0.82,8.8792e-05,8.26741e-05,4.37705e-05,8.26741e-05,9.26829,3
0.83,8.12599e-05,7.56925e-05,4.00223e-05,7.56925e-05,9.26742,3
0.84,7.43673e-05,6.92998e-05,3.6597e-05,6.92998e-05,9.26662,3
0.85,6.80599e-05,6.34464e-05,3.34665e-05,6.34464e-05,9.2659,3
0.86,6.22879e-05,5.80869e-05,3.06051e-05,5.80869e-05,9.26524,3
0.87,5.70058e-05,5.31795e-05,2.79897e-05,5.31795e-05,9.26464,3
0.88,5.21719e-05,4.86863e-05,2.55987e-05,4.86863e-05,9.26409,3
0.89,4.77482e-05,4.45722e-05,2.3413e-05,4.45722e-05,9.26359,3
0.9,4.36999e-05,4.08054e-05,2.14146e-05,4.08054e-05,9.26313,3
0.91,3.99949e-05,3.73566e-05,1.95875e-05,3.73566e-05,9.26272,3
0.92,3.66042e-05,3.4199e-05,1.79169e-05,3.4199e-05,9.26234,3
0.93,3.35011e-05,3.1308e-05,1.63892e-05,3.1308e-05,9.262,2
0.94,3.06611e-05,2.86611e-05,1.49923e-05,2.86611e-05,9.26168,2
0.95,2.8062e-05,2.62378e-05,1.37148e-05,2.62378e-05,9.26139,2
0.96,2.56833e-05,2.40191e-05,1.25465e-05,2.40191e-05,9.26113,2
0.97,2.35063e-05,2.19879e-05,1.1478e-05,2.19879e-05,9.26089,2
0.98,2.15139e-05,2.01283e-05,1.05007e-05,2.01283e-05,9.26068,2
0.99,1.96904e-05,1.84259e-05,9.60689e-06,1.84259e-05,9.26048,2
1,1.80215e-05,1.68673e-05,8.78933e-06,1.68673e-05,9.26029,2
1.01,1.6494e-05,1.54404e-05,8.0415e-06,1.54404e-05,9.26013,2
1.02,1.50961e-05,1.41342e-05,7.35745e-06,1.41342e-05,9.25998,2
1.03,1.38167e-05,1.29383e-05,6.7317e-06,1.29383e-05,9.25984,2
1.04,1.26457e-05,1.18436e-05,6.15928e-06,1.18436e-05,9.25971,2
1.05,1.15739e-05,1.08414e-05,5.63563e-06,1.08414e-05,9.25959,2
1.06,1.05931e-05,9.924e-06,5.15657e-06,9.924e-06,9.25949,2
1.07,9.69531e-06,9.08415e-06,4.71831e-06,9.08415e-06,9.25939,2
1.08,8.87366e-06,8.31533e-06,4.31736e-06,8.31533e-06,9.2593,2
1.09,8.12164e-06,7.61154e-06,3.95053e-06,7.61154e-06,9.25922,2
1.1,7.43337e-06,6.96728e-06,3.61491e-06,6.96728e-06,9.25915,2
1.11,6.80342e-06,6.37753e-06,3.30784e-06,6.37753e-06,9.25908,2
1.12,6.22687e-06,5.83766e-06,3.0269e-06,5.83766e-06,9.25902,2
1.13,5.69918e-06,5.34348e-06,2.76984e-06,5.34348e-06,9.25896,2
1.14,5.21621e-06,4.8911e-06,2.53464e-06,4.8911e-06,9.25891,2
1.15,4.77417e-06,4.47701e-06,2.31943e-06,4.47701e-06,9.25886,2
1.16,4.36959e-06,4.09796e-06,2.12252e-06,4.09796e-06,9.25881,2
1.17,3.9993e-06,3.75099e-06,1.94234e-06,3.75099e-06,9.25877,2
1.18,3.66039e-06,3.43338e-06,1.77747e-06,3.43338e-06,9.25874,2
1.19,3.35021e-06,3.14266e-06,1.62661e-06,3.14266e-06,9.2587,2
1.2,3.0663e-06,2.87654e-06,1.48856e-06,2.87654e-06,9.25867,2
1.21,2.80646e-06,2.63295e-06,1.36224e-06,2.63295e-06,9.25864,2
1.22,2.56864e-06,2.40998e-06,1.24665e-06,2.40998e-06,9.25861,2
1.23,2.35097e-06,2.20589e-06,1.14087e-06,2.20589e-06,9.25859,2
1.24,2.15175e-06,2.01907e-06,1.04407e-06,2.01907e-06,9.25857,2
1.25,1.96941e-06,1.84807e-06,9.55494e-07,1.84807e-06,9.25855,2
1.26,1.80252e-06,1.69155e-06,8.74436e-07,1.69155e-06,9.25853,2
1.27,1.64978e-06,1.54828e-06,8.00258e-07,1.54828e-06,9.25851,2
1.28,1.50998e-06,1.41715e-06,7.32377e-07,1.41715e-06,9.2585,2
1.29,1.38202e-06,1.29712e-06,6.70256e-07,1.29712e-06,9.25848,2
1.3,1.26491e-06,1.18725e-06,6.13408e-07,1.18725e-06,9.25847,2
1.31,1.15772e-06,1.08668e-06,5.61383e-07,1.08668e-06,9.25845,2
1.32,1.05962e-06,9.94635e-07,5.13773e-07,9.94635e-07,9.25844,2
1.33,9.69827e-07,9.10383e-07,4.70202e-07,9.10383e-07,9.25843,2
1.34,8.87645e-07,8.33266e-07,4.30328e-07,8.33266e-07,9.25842,2
1.35,8.12427e-07,7.6268e-07,3.93837e-07,7.6268e-07,9.25841,2
1.36,7.43583e-07,6.98072e-07,3.60441e-07,6.98072e-07,9.25841,2
1.37,6.80573e-07,6.38937e-07,3.29879e-07,6.38937e-07,9.2584,2
1.38,6.22902e-07,5.8481e-07,3.01908e-07,5.8481e-07,9.25839,2
1.39,5.70118e-07,5.35268e-07,2.7631e-07,5.35268e-07,9.25838,2
1.4,5.21807e-07,4.89922e-07,2.52883e-07,4.89922e-07,9.25838,2
1.41,4.7759e-07,4.48417e-07,2.31443e-07,4.48417e-07,9.25837,2
1.42,4.3712e-07,4.10428e-07,2.11821e-07,4.10428e-07,9.25837,2
1.43,4.00079e-07,3.75657e-07,1.93863e-07,3.75657e-07,9.25836,2
1.44,3.66177e-07,3.43831e-07,1.77428e-07,3.43831e-07,9.25836,2
1.45,3.35148e-07,3.14701e-07,1.62387e-07,3.14701e-07,9.25835,2
1.46,3.06748e-07,2.88039e-07,1.48621e-07,2.88039e-07,9.25835,2
1.47,2.80755e-07,2.63636e-07,1.36022e-07,2.63636e-07,9.25835,2
1.48,2.56964e-07,2.413e-07,1.24492e-07,2.413e-07,9.25834,2
1.49,2.35189e-07,2.20856e-07,1.13939e-07,2.20856e-07,9.25834,2
1.5,2.1526e-07,2.02144e-07,1.04281e-07,2.02144e-07,9.25834,2
1.51,1.97019e-07,1.85017e-07,9.54412e-08,1.85017e-07,9.25834,2
1.52,1.80324e-07,1.69341e-07,8.73513e-08,1.69341e-07,9.25833,2
1.53,1.65044e-07,1.54994e-07,7.99472e-08,1.54994e-07,9.25833,2
1.54,1.51058e-07,1.41861e-07,7.31708e-08,1.41861e-07,9.25833,2
1.55,1.38258e-07,1.29842e-07,6.69688e-08,1.29842e-07,9.25833,2
1.56,1.26542e-07,1.18841e-07,6.12926e-08,1.18841e-07,9.25833,2
1.57,1.15819e-07,1.08771e-07,5.60976e-08,1.08771e-07,9.25832,2
1.58,1.06005e-07,9.95552e-08,5.13429e-08,9.95552e-08,9.25832,2
1.59,9.70224e-08,9.11199e-08,4.69913e-08,9.11199e-08,9.25832,2
1.6,8.88009e-08,8.33993e-08,4.30086e-08,8.33993e-08,9.25832,2
1.61,8.12761e-08,7.63328e-08,3.93634e-08,7.63328e-08,9.25832,2
1.62,7.43889e-08,6.98651e-08,3.60272e-08,6.98651e-08,9.25832,2
1.63,6.80854e-08,6.39453e-08,3.29738e-08,6.39453e-08,9.25832,2
1.64,6.2316e-08,5.85272e-08,3.01792e-08,5.85272e-08,9.25832,2
1.65,5.70354e-08,5.3568e-08,2.76215e-08,5.3568e-08,9.25832,2
1.66,5.22024e-08,4.90291e-08,2.52806e-08,4.90291e-08,9.25832,2
1.67,4.77789e-08,4.48747e-08,2.31381e-08,4.48747e-08,9.25831,2
1.68,4.37302e-08,4.10724e-08,2.11771e-08,4.10724e-08,9.25831,2
1.69,4.00246e-08,3.75922e-08,1.93824e-08,3.75922e-08,9.25831,2
1.7,3.6633e-08,3.44069e-08,1.77398e-08,3.44069e-08,9.25831,2
1.71,3.35288e-08,3.14915e-08,1.62364e-08,3.14915e-08,9.25831,2
1.72,3.06876e-08,2.88231e-08,1.48604e-08,2.88231e-08,9.25831,2
1.73,2.80872e-08,2.63808e-08,1.3601e-08,2.63808e-08,9.25831,2
1.74,2.57072e-08,2.41454e-08,1.24484e-08,2.41454e-08,9.25831,2
1.75,2.35288e-08,2.20995e-08,1.13934e-08,2.20995e-08,9.25831,2
1.76,2.1535e-08,2.02269e-08,1.04279e-08,2.02269e-08,9.25831,2
1.77,1.97102e-08,1.8513e-08,9.54417e-09,1.8513e-08,9.25831,2
1.78,1.804e-08,1.69443e-08,8.73535e-09,1.69443e-08,9.25831,2
1.79,1.65113e-08,1.55085e-08,7.99508e-09,1.55085e-08,9.25831,2
1.8,1.51122e-08,1.41944e-08,7.31755e-09,1.41944e-08,9.25831,2
1.81,1.38316e-08,1.29916e-08,6.69743e-09,1.29916e-08,9.25831,2
1.82,1.26596e-08,1.18908e-08,6.12987e-09,1.18908e-08,9.25831,2
1.83,1.15868e-08,1.08832e-08,5.6104e-09,1.08832e-08,9.25831,2
1.84,1.0605e-08,9.96102e-09,5.13496e-09,9.96102e-09,9.25831,2
1.85,9.70633e-09,9.11696e-09,4.69981e-09,9.11696e-09,9.25831,2
1.86,8.88384e-09,8.34443e-09,4.30154e-09,8.34443e-09,9.25831,2
1.87,8.13104e-09,7.63735e-09,3.93702e-09,7.63735e-09,9.25831,2
1.88,7.44204e-09,6.9902e-09,3.60339e-09,6.9902e-09,9.25831,2
1.89,6.81141e-09,6.39787e-09,3.29803e-09,6.39787e-09,9.25831,2
1.9,6.23423e-09,5.85574e-09,3.01855e-09,5.85574e-09,9.25831,2
1.91,5.70595e-09,5.35955e-09,2.76275e-09,5.35955e-09,9.25831,2
1.92,5.22244e-09,4.9054e-09,2.52863e-09,4.9054e-09,9.25831,2
1.93,4.77991e-09,4.48973e-09,2.31435e-09,4.48973e-09,9.25831,2
1.94,4.37487e-09,4.10929e-09,2.11823e-09,4.10929e-09,9.25831,2
1.95,4.00415e-09,3.76108e-09,1.93873e-09,3.76108e-09,9.25831,2
1.96,3.66485e-09,3.44238e-09,1.77444e-09,3.44238e-09,9.25831,2
1.97,3.3543e-09,3.15068e-09,1.62408e-09,3.15068e-09,9.25831,2
1.98,3.07006e-09,2.8837e-09,1.48645e-09,2.8837e-09,9.25831,2
1.99,2.80991e-09,2.63935e-09,1.36049e-09,2.63935e-09,9.25831,2
2,2.57181e-09,2.4157e-09,1.2452e-09,2.4157e-09,9.25831,2
2.01,2.35388e-09,2.211e-09,1.13968e-09,2.211e-09,9.25831,2
2.02,2.15441e-09,2.02365e-09,1.04311e-09,2.02365e-09,9.25831,2
2.03,1.97185e-09,1.85217e-09,9.54714e-10,1.85217e-09,9.25831,2
2.04,1.80476e-09,1.69522e-09,8.73812e-10,1.69522e-09,9.25831,2
2.05,1.65183e-09,1.55157e-09,7.99766e-10,1.55157e-09,9.25831,2
2.06,1.51186e-09,1.4201e-09,7.31994e-10,1.4201e-09,9.25831,2
2.07,1.38375e-09,1.29976e-09,6.69965e-10,1.29976e-09,9.25831,2
2.08,1.26649e-09,1.18962e-09,6.13193e-10,1.18962e-09,9.25831,2
2.09,1.15917e-09,1.08882e-09,5.61231e-10,1.08882e-09,9.25831,2
2.1,1.06095e-09,9.96555e-10,5.13673e-10,9.96555e-10,9.25831,2
2.11,9.71044e-10,9.1211e-10,4.70145e-10,9.1211e-10,9.25831,2
2.12,8.8876e-10,8.3482e-10,4.30305e-10,8.3482e-10,9.25831,2
2.13,8.13448e-10,7.64079e-10,3.93842e-10,7.64079e-10,9.25831,2
2.14,7.44518e-10,6.99333e-10,3.60468e-10,6.99333e-10,9.25831,2
2.15,6.8143e-10,6.40074e-10,3.29922e-10,6.40074e-10,9.25832,2
2.16,6.23687e-10,5.85835e-10,3.01965e-10,5.85835e-10,9.2583,2
2.17,5.70837e-10,5.36193e-10,2.76377e-10,5.36193e-10,9.25831,2
2.18,5.22465e-10,4.90758e-10,2.52957e-10,4.90758e-10,9.25831,2
2.19,4.78193e-10,4.49172e-10,2.31522e-10,4.49172e-10,9.25831,2
2.2,4.37672e-10,4.1111e-10,2.11903e-10,4.1111e-10,9.25831,2
2.21,4.00585e-10,3.76274e-10,1.93947e-10,3.76274e-10,9.25831,2
2.22,3.6664e-10,3.44389e-10,1.77512e-10,3.44389e-10,9.2583,2
2.23,3.35572e-10,3.15207e-10,1.6247e-10,3.15207e-10,9.25831,2
2.24,3.07136e-10,2.88497e-10,1.48702e-10,2.88497e-10,9.25831,2
2.25,2.8111e-10,2.6405e-10,1.36102e-10,2.6405e-10,9.2583,2
2.26,2.57289e-10,2.41675e-10,1.24569e-10,2.41675e-10,9.25831,2
2.27,2.35487e-10,2.21196e-10,1.14013e-10,2.21196e-10,9.25832,2
2.28,2.15533e-10,2.02453e-10,1.04352e-10,2.02453e-10,9.25831,2
2.29,1.97269e-10,1.85297e-10,9.5509e-11,1.85297e-10,9.25831,2
2.3,1.80553e-10,1.69596e-10,8.74157e-11,1.69596e-10,9.25829,2
2.31,1.65253e-10,1.55225e-10,8.00082e-11,1.55225e-10,9.25832,2
2.32,1.5125e-10,1.42071e-10,7.32285e-11,1.42071e-10,9.25831,2
2.33,1.38433e-10,1.30032e-10,6.70232e-11,1.30032e-10,9.25833,2
2.34,1.26703e-10,1.19014e-10,6.13438e-11,1.19014e-10,9.25828,2
2.35,1.15966e-10,1.08929e-10,5.61456e-11,1.08929e-10,9.25833,2
2.36,1.0614e-10,9.96984e-11,5.1388e-11,9.96984e-11,9.25829,2
2.37,9.71455e-11,9.12502e-11,4.70334e-11,9.12502e-11,9.25832,2
2.38,8.89136e-11,8.35179e-11,4.30479e-11,8.35179e-11,9.25831,2
2.39,8.13792e-11,7.64408e-11,3.94001e-11,7.64408e-11,9.25833,2
2.4,7.44833e-11,6.99633e-11,3.60614e-11,6.99633e-11,9.25829,2
2.41,6.81718e-11,6.40348e-11,3.30057e-11,6.40348e-11,9.25833,2
2.42,6.23951e-11,5.86086e-11,3.02088e-11,5.86086e-11,9.25824,2
2.43,5.71078e-11,5.36423e-11,2.7649e-11,5.36423e-11,9.25833,2
2.44,5.22687e-11,4.90968e-11,2.53061e-11,4.90968e-11,9.25833,2
2.45,4.78395e-11,4.49364e-11,2.31617e-11,4.49364e-11,9.25831,2
2.46,4.37857e-11,4.11286e-11,2.1199e-11,4.11286e-11,9.25832,2
2.47,4.00754e-11,3.76435e-11,1.94026e-11,3.76435e-11,9.25831,2
2.48,3.66795e-11,3.44536e-11,1.77585e-11,3.44536e-11,9.2583,2
2.49,3.35714e-11,3.15341e-11,1.62537e-11,3.15341e-11,9.25828,2
2.5,3.07266e-11,2.8862e-11,1.48764e-11,2.8862e-11,9.25841,2
2.51,2.81229e-11,2.64163e-11,1.36158e-11,2.64163e-11,9.25828,2
2.52,2.57398e-11,2.41778e-11,1.2462e-11,2.41778e-11,9.2583,2
2.53,2.35587e-11,2.2129e-11,1.1406e-11,2.21291e-11,9.25825,2
2.54,2.15624e-11,2.02539e-11,1.04395e-11,2.02539e-11,9.25828,2
2.55,1.97352e-11,1.85376e-11,9.55486e-12,1.85376e-11,9.25839,2
2.56,1.80629e-11,1.69668e-11,8.7452e-12,1.69668e-11,9.25821,2
2.57,1.65323e-11,1.55291e-11,8.00415e-12,1.55291e-11,9.25847,2
2.58,1.51314e-11,1.42132e-11,7.3259e-12,1.42132e-11,9.25825,2
2.59,1.38492e-11,1.30088e-11,6.70512e-12,1.30088e-11,9.2583,2
2.6,1.26756e-11,1.19064e-11,6.13694e-12,1.19064e-11,9.25837,2
2.61,1.16015e-11,1.08975e-11,5.61691e-12,1.08975e-11,9.25821,2
2.62,1.06184e-11,9.97407e-12,5.14094e-12,9.97408e-12,9.25838,2
2.63,9.71866e-12,9.12889e-12,4.70531e-12,9.12889e-12,9.25811,2
2.64,8.89511e-12,8.35533e-12,4.30659e-12,8.35533e-12,9.25822,2
2.65,8.14138e-12,7.64732e-12,3.94166e-12,7.64732e-12,9.25846,2
2.66,7.4515e-12,6.9993e-12,3.60765e-12,6.9993e-12,9.25817,2
2.67,6.82007e-12,6.4062e-12,3.30195e-12,6.4062e-12,9.25883,2
2.68,6.24216e-12,5.86335e-12,3.02215e-12,5.86335e-12,9.25826,2
2.69,5.71318e-12,5.3665e-12,2.76606e-12,5.3665e-12,9.25795,2
2.7,5.22906e-12,4.91176e-12,2.53167e-12,4.91176e-12,9.25855,2
2.71,4.78598e-12,4.49555e-12,2.31714e-12,4.49555e-12,9.25793,2
2.72,4.38042e-12,4.1146e-12,2.12079e-12,4.1146e-12,9.25897,2
2.73,4.00924e-12,3.76594e-12,1.94108e-12,3.76594e-12,9.25801,2
2.74,3.66949e-12,3.44682e-12,1.7766e-12,3.44682e-12,9.25827,2
2.75,3.35855e-12,3.15475e-12,1.62605e-12,3.15475e-12,9.25829,2
2.76,3.07396e-12,2.88742e-12,1.48826e-12,2.88742e-12,9.25851,2
2.77,2.81348e-12,2.64275e-12,1.36215e-12,2.64275e-12,9.25763,2
2.78,2.57506e-12,2.41881e-12,1.24672e-12,2.41881e-12,9.25895,2
2.79,2.35687e-12,2.21384e-12,1.14108e-12,2.21384e-12,9.25765,2
2.8,2.15714e-12,2.02625e-12,1.04439e-12,2.02625e-12,9.25886,2
2.81,1.97436e-12,1.85455e-12,9.55888e-13,1.85455e-12,9.25835,2
2.82,1.80705e-12,1.6974e-12,8.74888e-13,1.6974e-12,9.25758,2
2.83,1.65393e-12,1.55356e-12,8.00752e-13,1.55356e-12,9.25723,2
2.84,1.51379e-12,1.42192e-12,7.32898e-13,1.42192e-12,9.25879,2
2.85,1.38552e-12,1.30143e-12,6.70794e-13,1.30143e-12,9.25999,2
2.86,1.26811e-12,1.19115e-12,6.13952e-13,1.19115e-12,9.25694,2
2.87,1.16064e-12,1.09021e-12,5.61927e-13,1.09021e-12,9.25843,2
2.88,1.0623e-12,9.9783e-13,5.14311e-13,9.9783e-13,9.25682,2
2.89,9.72283e-13,9.13276e-13,4.70729e-13,9.13276e-13,9.26061,2
2.9,8.89906e-13,8.35887e-13,4.30841e-13,8.35887e-13,9.257,2
2.91,8.1448e-13,7.65056e-13,3.94332e-13,7.65056e-13,9.25706,2
2.92,7.45472e-13,7.00226e-13,3.60917e-13,7.00226e-13,9.26283,2
2.93,6.8231e-13,6.40891e-13,3.30334e-13,6.40891e-13,9.25696,2
2.94,6.24467e-13,5.86583e-13,3.02342e-13,5.86583e-13,9.25495,2
2.95,5.71558e-13,5.36877e-13,2.76722e-13,5.36877e-13,9.2577,2
2.96,5.23142e-13,4.91384e-13,2.53274e-13,4.91384e-13,9.26081,1
2.97,4.78814e-13,4.49745e-13,2.31812e-13,4.49745e-13,9.25649,1
2.98,4.38231e-13,4.11634e-13,2.12168e-13,4.11634e-13,9.25923,1
2.99,4.01103e-13,3.76753e-13,1.9419e-13,3.76753e-13,9.25415,1
3,3.67111e-13,3.44828e-13,1.77735e-13,3.44828e-13,9.25432,1
3.01,3.36016e-13,3.15608e-13,1.62674e-13,3.15608e-13,9.25959,1
3.02,3.07554e-13,2.88864e-13,1.48889e-13,2.88864e-13,9.24948,1
3.03,2.81489e-13,2.64386e-13,1.36273e-13,2.64387e-13,9.26844,1
3.04,2.57657e-13,2.41983e-13,1.24725e-13,2.41983e-13,9.25352,1
3.05,2.35802e-13,2.21478e-13,1.14156e-13,2.21478e-13,9.25325,1
3.06,2.1583e-13,2.0271e-13,1.04483e-13,2.0271e-13,9.2585,1
3.07,1.9755e-13,1.85533e-13,9.56292e-14,1.85533e-13,9.24724,1
3.08,1.8081e-13,1.69811e-13,8.75258e-14,1.69811e-13,9.25507,1
3.09,1.65505e-13,1.55422e-13,8.0109e-14,1.55422e-13,9.26675,1
3.1,1.51485e-13,1.42252e-13,7.33208e-14,1.42252e-13,9.25976,1
3.11,1.38638e-13,1.30198e-13,6.71077e-14,1.30198e-13,9.24948,1
3.12,1.26888e-13,1.19165e-13,6.14212e-14,1.19165e-13,9.25327,1
3.13,1.16145e-13,1.09067e-13,5.62165e-14,1.09067e-13,9.24317,1
3.14,1.06308e-13,9.98252e-14,5.14528e-14,9.98252e-14,9.26142,1
3.15,9.73136e-14,9.13662e-14,4.70928e-14,9.13662e-14,9.2423,1
3.16,8.90649e-14,8.3624e-14,4.31023e-14,8.3624e-14,9.26469,1
3.17,8.15297e-14,7.65379e-14,3.94499e-14,7.65379e-14,9.24161,1
3.18,7.46167e-14,7.00522e-14,3.6107e-14,7.00523e-14,9.24036,1
3.19,6.83043e-14,6.41162e-14,3.30474e-14,6.41162e-14,9.27083,1
3.2,6.25266e-14,5.86831e-14,3.0247e-14,5.86831e-14,9.23643,1
3.21,5.72217e-14,5.37104e-14,2.76839e-14,5.37104e-14,9.2042,1
3.22,5.23833e-14,4.91591e-14,2.53381e-14,4.91591e-14,9.26577,1
3.23,4.79682e-14,4.49935e-14,2.3191e-14,4.49935e-14,9.21245,1
3.24,4.39005e-14,4.11808e-14,2.12258e-14,4.11808e-14,9.24827,1
3.25,4.01974e-14,3.76913e-14,1.94272e-14,3.76913e-14,9.30437,1
3.26,3.67945e-14,3.44974e-14,1.7781e-14,3.44974e-14,9.18327,1
3.27,3.36624e-14,3.15742e-14,1.62742e-14,3.15742e-14,9.27158,1
3.28,3.08311e-14,2.88986e-14,1.48952e-14,2.88986e-14,9.25954,1
3.29,2.82151e-14,2.64498e-14,1.3633e-14,2.64498e-14,9.1871,1
3.3,2.5824e-14,2.42085e-14,1.24778e-14,2.42085e-14,9.2025,1
3.31,2.36511e-14,2.21571e-14,1.14204e-14,2.21572e-14,9.15852,1
3.32,2.1658e-14,2.02796e-14,1.04527e-14,2.02796e-14,9.27526,1
3.33,1.98409e-14,1.85611e-14,9.56696e-15,1.85612e-14,9.20556,1
3.34,1.81568e-14,1.69883e-14,8.75628e-15,1.69883e-14,9.08659,1
3.35,1.66263e-14,1.55488e-14,8.01429e-15,1.55488e-14,9.19518,1
3.36,1.52413e-14,1.42312e-14,7.33518e-15,1.42312e-14,9.12516,1
3.37,1.39579e-14,1.30253e-14,6.71361e-15,1.30253e-14,9.26472,1
3.38,1.27907e-14,1.19215e-14,6.14471e-15,1.19215e-14,8.9287,1
3.39,1.17062e-14,1.09113e-14,5.62402e-15,1.09113e-14,9.34387,1
3.4,1.07466e-14,9.98673e-15,5.14746e-15,9.98674e-15,8.93223,1
3.41,9.8283e-15,9.14048e-15,4.71127e-15,9.14048e-15,9.21536,1
3.42,9.02239e-15,8.36594e-15,4.31205e-15,8.36594e-15,8.86328,1
3.43,8.2611e-15,7.65702e-15,3.94666e-15,7.65703e-15,9.32765,1
3.44,7.58851e-15,7.00818e-15,3.61222e-15,7.00819e-15,8.79837,1
3.45,6.94107e-15,6.41433e-15,3.30613e-15,6.41433e-15,8.92491,1
3.46,6.37976e-15,5.87079e-15,3.02598e-15,5.87079e-15,8.89486,1
3.47,5.85703e-15,5.37331e-15,2.76956e-15,5.37332e-15,9.10168,1
3.48,5.37861e-15,4.91799e-15,2.53488e-15,4.91799e-15,8.60958,1
3.49,4.9299e-15,4.50125e-15,2.32008e-15,4.50125e-15,8.6652,1
3.5,4.5391e-15,4.11982e-15,2.12348e-15,4.11983e-15,9.08045,1
3.51,4.17715e-15,3.77072e-15,1.94354e-15,3.77072e-15,8.49596,1
3.52,3.82942e-15,3.4512e-15,1.77885e-15,3.4512e-15,8.2189,1
3.53,3.52955e-15,3.15875e-15,1.62811e-15,3.15875e-15,9.0145,1
3.54,3.26149e-15,2.89108e-15,1.49015e-15,2.89109e-15,8.06816,1
3.55,2.9918e-15,2.6461e-15,1.36388e-15,2.6461e-15,8.26225,1
3.56,2.76843e-15,2.42187e-15,1.24831e-15,2.42188e-15,8.27316,1
3.57,2.55715e-15,2.21665e-15,1.14253e-15,2.21665e-15,7.77448,1
3.58,2.36176e-15,2.02882e-15,1.04571e-15,2.02882e-15,8.8717,1
3.59,2.19139e-15,1.8569e-15,9.571e-16,1.8569e-15,6.63639,1
3.6,2.01282e-15,1.69955e-15,8.75997e-16,1.69955e-15,8.29921,1
3.61,1.88756e-15,1.55553e-15,8.01767e-16,1.55553e-15,7.56587,1
3.62,1.74291e-15,1.42372e-15,7.33827e-16,1.42372e-15,8.11129,1
3.63,1.62032e-15,1.30308e-15,6.71645e-16,1.30308e-15,6.28324,1
3.64,1.49875e-15,1.19266e-15,6.14731e-16,1.19266e-15,7.89561,1
3.65,1.41015e-15,1.09159e-15,5.6264e-16,1.0916e-15,6.25943,1
3.66,1.30695e-15,9.99094e-16,5.14962e-16,9.99096e-16,6.41493,1
3.67,1.22997e-15,9.14433e-16,4.71326e-16,9.14435e-16,9.39213,1
3.68,1.15582e-15,8.36946e-16,4.31387e-16,8.36948e-16,5.35791,1
3.69,1.05658e-15,7.66025e-16,3.94832e-16,7.66027e-16,6.51522,1
3.7,1.00285e-15,7.01114e-16,3.61375e-16,7.01115e-16,5.1841,1
3.71,9.41511e-16,6.41703e-16,3.30753e-16,6.41704e-16,6.32713,1
3.72,8.95108e-16,5.87326e-16,3.02725e-16,5.87328e-16,4.51583,1
3.73,8.41843e-16,5.37558e-16,2.77073e-16,5.37559e-16,8.34997,1
3.74,8.0547e-16,4.92006e-16,2.53595e-16,4.92007e-16,3.4443,1
3.75,7.43396e-16,4.50315e-16,2.32105e-16,4.50316e-16,3.95481,1
3.76,7.18644e-16,4.12156e-16,2.12437e-16,4.12157e-16,4.50205,1
3.77,6.91304e-16,3.77231e-16,1.94436e-16,3.77232e-16,5.19194,1
3.78,6.61522e-16,3.45265e-16,1.7796e-16,3.45266e-16,2.91035,1
3.79,6.28872e-16,3.16008e-16,1.6288e-16,3.16009e-16,7.23467,1
3.8,6.11087e-16,2.8923e-16,1.49078e-16,2.89231e-16,4.44709,1
3.81,5.69859e-16,2.64721e-16,1.36445e-16,2.64722e-16,1.09241,1
3.82,5.45596e-16,2.42289e-16,1.24883e-16,2.4229e-16,-0.612699,1
3.83,5.39701e-16,2.21758e-16,1.14301e-16,2.21759e-16,8.20656,1
3.84,5.43028e-16,2.02967e-16,1.04615e-16,2.02968e-16,-1.54087,1
3.85,5.01844e-16,1.85768e-16,9.57503e-17,1.85769e-16,4.06948,1
3.86,5.09697e-16,1.70026e-16,8.76366e-17,1.70027e-16,1.8221,1
3.87,4.89766e-16,1.55619e-16,8.02106e-17,1.55619e-16,-1.30574,1
3.88,4.81002e-16,1.42432e-16,7.34137e-17,1.42432e-16,4.98031,1
3.89,4.87366e-16,1.30362e-16,6.71927e-17,1.30363e-16,-0.645653,1
3.9,4.64245e-16,1.19316e-16,6.1499e-17,1.19316e-16,1.57168,1
3.91,4.67262e-16,1.09205e-16,5.62876e-17,1.09206e-16,2.07633,1
3.92,4.60032e-16,9.99514e-17,5.1518e-17,9.99519e-17,0.443632,1
3.93,4.50674e-16,9.14817e-17,4.71525e-17,9.14822e-17,1.70989,1
3.94,4.48684e-16,8.37297e-17,4.31568e-17,8.37302e-17,-0.332056,1
3.95,4.41141e-16,7.66346e-17,3.94998e-17,7.66351e-17,-2.43116,1
3.96,4.4261e-16,7.01407e-17,3.61526e-17,7.01412e-17,5.17608,1
3.97,4.53639e-16,6.41972e-17,3.30891e-17,6.41976e-17,-1.52917,1
3.98,4.31314e-16,5.87572e-17,3.02852e-17,5.87576e-17,1.49162,1
3.99,4.38012e-16,5.37782e-17,2.77189e-17,5.37786e-17,-2.87407,1
4,4.31574e-16,4.92212e-17,2.53702e-17,4.92216e-17,3.31111,1
4.01,4.44345e-16,4.50503e-17,2.32203e-17,4.50506e-17,-1.08072,1
4.02,4.30104e-16,4.12328e-17,2.12526e-17,4.12331e-17,0.780829,1
4.03,4.34803e-16,3.77388e-17,1.94517e-17,3.77391e-17,-1.06371,1
4.04,4.31434e-16,3.45409e-17,1.78034e-17,3.45412e-17,0.670833,1
4.05,4.36073e-16,3.1614e-17,1.62948e-17,3.16143e-17,1.5759,1
4.06,4.33167e-16,2.89351e-17,1.49141e-17,2.89353e-17,0.653309,1
4.07,4.26447e-16,2.64831e-17,1.36502e-17,2.64834e-17,1.84093,1
4.08,4.23679e-16,2.4239e-17,1.24936e-17,2.42393e-17,-2.62393,1
4.09,4.1602e-16,2.2185e-17,1.14348e-17,2.21853e-17,0.267446,1
4.1,4.2723e-16,2.03051e-17,1.04659e-17,2.03054e-17,0.303041,1
4.11,4.26091e-16,1.85845e-17,9.579e-18,1.85847e-17,0.641482,1
4.12,4.24803e-16,1.70097e-17,8.76733e-18,1.70099e-17,-2.02422,1
4.13,4.22096e-16,1.55683e-17,8.02439e-18,1.55685e-17,0.78309,1
4.14,4.30816e-16,1.42491e-17,7.34443e-18,1.42493e-17,0.220833,1
4.15,4.27469e-16,1.30416e-17,6.7221e-18,1.30418e-17,2.49661,1
4.16,4.26527e-16,1.19365e-17,6.15248e-18,1.19367e-17,-3.1019,1
4.17,4.16138e-16,1.0925e-17,5.63112e-18,1.09252e-17,0.840684,1
4.18,4.29459e-16,9.99924e-18,5.15391e-18,9.99941e-18,0.51283,1
4.19,4.25879e-16,9.15193e-18,4.7172e-18,9.15209e-18,-0.96998,1
4.2,4.23706e-16,8.37641e-18,4.3175e-18,8.37656e-18,1.8017,1
4.21,4.27856e-16,7.6666e-18,3.95161e-18,7.66675e-18,-2.37872,1
4.22,4.20284e-16,7.01695e-18,3.61677e-18,7.01709e-18,-1.0406,1
4.23,4.30525e-16,6.42234e-18,3.31029e-18,6.42247e-18,1.24115,1
4.24,4.35052e-16,5.87812e-18,3.02979e-18,5.87825e-18,-0.217586,1
4.25,4.29718e-16,5.38001e-18,2.77302e-18,5.38013e-18,4.77889,1
4.26,4.30655e-16,4.92412e-18,2.53805e-18,4.92424e-18,-6.85973,1
4.27,4.11013e-16,4.50686e-18,2.323e-18,4.50697e-18,1.86907,1
4.28,4.41284e-16,4.12495e-18,2.12615e-18,4.12506e-18,-0.785754,1
4.29,4.33188e-16,3.77541e-18,1.94598e-18,3.77551e-18,0.40485,1
4.3,4.36619e-16,3.45548e-18,1.78108e-18,3.45558e-18,1.10485,1
4.31,4.34858e-16,3.16267e-18,1.63015e-18,3.16276e-18,-2.46956,1
4.32,4.30106e-16,2.89467e-18,1.49201e-18,2.89476e-18,1.21341,1
4.33,4.40997e-16,2.64937e-18,1.36557e-18,2.64946e-18,3.3844,1
4.34,4.3571e-16,2.42487e-18,1.24987e-18,2.42495e-18,-2.33651,1
4.35,4.21446e-16,2.21939e-18,1.14395e-18,2.21947e-18,0.421214,1
4.36,4.31529e-16,2.03132e-18,1.04702e-18,2.03139e-18,-1.74881,1
4.37,4.29719e-16,1.85919e-18,9.58304e-19,1.85926e-18,0.738631,1
4.38,4.37368e-16,1.70164e-18,8.77093e-19,1.70171e-18,0.323852,1
4.39,4.34161e-16,1.55745e-18,8.02769e-19,1.55751e-18,-1.08072,1
4.4,4.32759e-16,1.42547e-18,7.34737e-19,1.42553e-18,0.605232,1
4.41,4.37487e-16,1.30467e-18,6.72475e-19,1.30473e-18,2.41698,1
4.42,4.34855e-16,1.19412e-18,6.15497e-19,1.19418e-18,1.76042,1
4.43,4.24593e-16,1.09293e-18,5.63336e-19,1.09298e-18,-3.57449,1
4.44,4.17248e-16,1.00031e-18,5.15598e-19,1.00037e-18,0.122819,1
4.45,4.32715e-16,9.15546e-19,4.71908e-19,9.15596e-19,2.06107,1
4.46,4.32184e-16,8.37963e-19,4.31918e-19,8.38011e-19,-0.590529,1
4.47,4.23457e-16,7.66953e-19,3.95316e-19,7.66999e-19,0.511853,1
4.48,4.25972e-16,7.01962e-19,3.61819e-19,7.02005e-19,-2.07347,1
4.49,4.23803e-16,6.42478e-19,3.31161e-19,6.42519e-19,1.39202,1
4.5,4.32776e-16,5.88034e-19,3.03099e-19,5.88074e-19,-1.12314,1
4.51,4.26835e-16,5.38202e-19,2.77406e-19,5.3824e-19,-1.80433,1
4.52,4.31683e-16,4.92596e-19,2.53906e-19,4.92633e-19,3.68978,1
4.53,4.39615e-16,4.50852e-19,2.32386e-19,4.50887e-19,-2.93979,1
4.54,4.23972e-16,4.12647e-19,2.12696e-19,4.12681e-19,5.51808,1
4.55,4.36813e-16,3.77679e-19,1.94675e-19,3.77712e-19,-6.48959,1
4.56,4.1397e-16,3.45674e-19,1.78177e-19,3.45705e-19,5.37408,1
4.57,4.42699e-16,3.1638e-19,1.63074e-19,3.1641e-19,-1.99446,1
4.58,4.20122e-16,2.89571e-19,1.49259e-19,2.89599e-19,-0.204104,1
4.59,4.28671e-16,2.65034e-19,1.3662e-19,2.65061e-19,1.23232,1
4.6,4.29548e-16,2.42572e-19,1.25033e-19,2.42598e-19,-1.11828,1
4.61,4.24319e-16,2.22017e-19,1.14441e-19,2.22041e-19,-2.43329,1
4.62,4.29118e-16,2.03201e-19,1.04738e-19,2.03225e-19,5.32044,1
4.63,4.3982e-16,1.85983e-19,9.587e-20,1.86006e-19,-3.11061,1
4.64,4.17601e-16,1.70222e-19,8.77431e-20,1.70244e-19,-1.08423,1
4.65,4.31008e-16,1.55797e-19,8.03056e-20,1.55817e-19,-2.22373,1
4.66,4.35733e-16,1.42594e-19,7.35012e-20,1.42614e-19,4.43654,1
4.67,4.45643e-16,1.3051e-19,6.72714e-20,1.30529e-19,1.65696,1
4.68,4.26712e-16,1.1945e-19,6.15724e-20,1.19468e-19,-1.37068,1
4.69,4.19756e-16,1.09327e-19,5.63517e-20,1.09344e-19,-0.595116,1
4.7,4.2559e-16,1.00062e-19,5.15776e-20,1.00079e-19,2.62678,1
4.71,4.28138e-16,9.1583e-20,4.72087e-20,9.15988e-20,-1.02338,1
4.72,4.17179e-16,8.38211e-20,4.32049e-20,8.38362e-20,-3.07926,1
4.73,4.21493e-16,7.6718e-20,3.95454e-20,7.67325e-20,0.740775,1
4.74,4.34884e-16,7.0216e-20,3.61925e-20,7.02299e-20,1.10123,1
4.75,4.31686e-16,6.42658e-20,3.3127e-20,6.42791e-20,-1.72282,1
4.76,4.26984e-16,5.88192e-20,3.03179e-20,5.88319e-20,2.54114,1
4.77,4.34469e-16,5.38351e-20,2.77511e-20,5.38472e-20,1.56591,1
4.78,4.23702e-16,4.9273e-20,2.54004e-20,4.92846e-20,-4.77144,1
4.79,4.1717e-16,4.5097e-20,2.32468e-20,4.51081e-20,3.06524,1
4.8,4.38072e-16,4.12748e-20,2.12754e-20,4.12854e-20,-1.24976,1
4.81,4.25044e-16,3.77772e-20,1.94742e-20,3.77874e-20,-0.836241,1
4.82,4.30423e-16,3.4576e-20,1.78251e-20,3.45857e-20,4.5499,1
4.83,4.34053e-16,3.1645e-20,1.63116e-20,3.16543e-20,-3.78617,1
4.84,4.15163e-16,2.89631e-20,1.49293e-20,2.8972e-20,0.421241,1
4.85,4.31501e-16,2.65091e-20,1.36668e-20,2.65176e-20,-0.00241099,1
4.86,4.29691e-16,2.42622e-20,1.25077e-20,2.42703e-20,1.41938,1
4.87,4.29701e-16,2.22057e-20,1.14465e-20,2.22135e-20,-1.22318,1
4.88,4.23687e-16,2.03237e-20,1.0476e-20,2.03311e-20,-1.0879,1
4.89,4.28934e-16,1.86015e-20,9.58934e-21,1.86086e-20,0.639458,1
4.9,4.33651e-16,1.7025e-20,8.77683e-21,1.70318e-20,2.75159,1
4.91,4.30896e-16,1.55819e-20,8.03246e-21,1.55885e-20,-3.58506,1
4.92,4.19357e-16,1.42612e-20,7.35148e-21,1.42674e-20,3.67711,1
4.93,4.3495e-16,1.30525e-20,6.72895e-21,1.30585e-20,-4.02934,1
4.94,4.19524e-16,1.19464e-20,6.15901e-21,1.19521e-20,1.77049,1
4.95,4.37138e-16,1.09338e-20,5.63653e-21,1.09392e-20,-1.01684,1
4.96,4.29533e-16,1.00071e-20,5.1593e-21,1.00123e-20,2.85882,1
4.97,4.33945e-16,9.15876e-21,4.72139e-21,9.16376e-21,-1.66512,1
4.98,4.21884e-16,8.3824e-21,4.32093e-21,8.38719e-21,3.82349,1
4.99,4.29028e-16,7.67206e-21,3.95549e-21,7.67664e-21,-2.21918,1
5,4.13229e-16,7.02172e-21,3.62006e-21,7.0261e-21,-0.674099,1
5.01,4.22607e-16,6.42673e-21,3.31402e-21,6.43092e-21,-0.237661,1
5.02,4.25475e-16,5.88186e-21,3.03264e-21,5.88587e-21,-3.71447,1
5.03,4.26489e-16,5.38314e-21,2.77489e-21,5.38697e-21,4.27026,1
5.04,4.42942e-16,4.92711e-21,2.54093e-21,4.93078e-21,0.552703,1
5.05,4.24801e-16,4.50935e-21,2.32523e-21,4.51286e-21,0.271438,1
5.06,4.22466e-16,4.12705e-21,2.12793e-21,4.13041e-21,-2.25726,1
5.07,4.21323e-16,3.77717e-21,1.94745e-21,3.78038e-21,0.8993,1
5.08,4.31053e-16,3.45693e-21,1.78202e-21,3.46e-21,-2.142,1
5.09,4.27211e-16,3.16393e-21,1.63125e-21,3.16687e-21,2.54031,1
5.1,4.36562e-16,2.89577e-21,1.49314e-21,2.89858e-21,-0.79591,1
5.11,4.25747e-16,2.65019e-21,1.36622e-21,2.65288e-21,0.762932,1
5.12,4.29163e-16,2.42555e-21,1.25063e-21,2.42813e-21,-1.96141,1
5.13,4.25913e-16,2.21993e-21,1.14465e-21,2.22239e-21,2.25689,1
5.14,4.34434e-16,2.03166e-21,1.04736e-21,2.03402e-21,-0.905561,1
5.15,4.24846e-16,1.85955e-21,9.59086e-22,1.8618e-21,-1.44122,1
5.16,4.28728e-16,1.70183e-21,8.77651e-22,1.70399e-21,1.02346,1
5.17,4.34997e-16,1.55751e-21,8.03113e-22,1.55958e-21,4.87396,1
5.18,4.30591e-16,1.42551e-21,7.35281e-22,1.42748e-21,-3.1771,1
5.19,4.10579e-16,1.30449e-21,6.72323e-22,1.30638e-21,0.906396,1
5.2,4.24052e-16,1.19401e-21,6.15919e-22,1.19582e-21,-2.91823,1
5.21,4.20243e-16,1.0927e-21,5.6337e-22,1.09442e-21,1.42242,1
5.22,4.32875e-16,1.00007e-21,5.1579e-22,1.00172e-21,1.34317,1
5.23,4.26804e-16,9.15221e-22,4.71927e-22,9.16802e-22,-1.76337,1
5.24,4.21147e-16,8.37617e-22,4.31973e-22,8.3913e-22,0.360402,1
5.25,4.28707e-16,7.66579e-22,3.95329e-22,7.68027e-22,-0.14416,1
5.26,4.27167e-16,7.01571e-22,3.61881e-22,7.02956e-22,-1.54127,1
5.27,4.27784e-16,6.42076e-22,3.31276e-22,6.43401e-22,-0.247473,1
5.28,4.34481e-16,5.87574e-22,3.02988e-22,5.88841e-22,3.28227,1
5.29,4.35558e-16,5.37728e-22,2.77263e-22,5.38941e-22,-1.68429,1
5.3,4.21717e-16,4.92084e-22,2.5366e-22,4.93244e-22,-1.4275,1
5.31,4.28941e-16,4.50414e-22,2.32503e-22,4.51524e-22,1.71658,1
5.32,4.35153e-16,4.1213e-22,2.12462e-22,4.13191e-22,0.245534,1
5.33,4.27809e-16,3.77206e-22,1.94626e-22,3.78222e-22,-1.24307,1
5.34,4.26761e-16,3.45175e-22,1.78016e-22,3.46146e-22,1.43352,1
5.35,4.32133e-16,3.15896e-22,1.62938e-22,3.16825e-22,-2.45318,1
5.36,4.26026e-16,2.891e-22,1.49104e-22,2.89988e-22,3.02568,1
5.37,4.3674e-16,2.6459e-22,1.36602e-22,2.6544e-22,0.870095,1
5.38,4.23914e-16,2.42125e-22,1.2497e-22,2.42938e-22,-0.81573,1
5.39,4.20257e-16,2.21611e-22,1.14523e-22,2.22389e-22,-1.76348,1
5.4,4.23713e-16,2.02769e-22,1.04676e-22,2.03514e-22,-1.61352,1
5.41,4.3132e-16,1.85579e-22,9.59038e-23,1.86291e-22,1.93151,1
5.42,4.38393e-16,1.69814e-22,8.77229e-23,1.70495e-22,2.75969,1
5.43,4.30086e-16,1.55366e-22,8.01563e-23,1.56017e-22,-3.38508,1
5.44,4.18536e-16,1.42193e-22,7.34426e-23,1.42816e-22,2.55517,1
5.45,4.332e-16,1.30091e-22,6.709e-23,1.30687e-22,0.219859,1
5.46,4.22407e-16,1.19068e-22,6.15097e-23,1.19638e-22,-0.584461,1
5.47,4.2148e-16,1.08948e-22,5.62709e-23,1.09494e-22,0.31839,1
5.48,4.23958e-16,9.96793e-23,5.14175e-23,1.00201e-22,-1.65905,1
5.49,4.22613e-16,9.1241e-23,4.72031e-23,9.17403e-23,-0.58502,1
5.5,4.29742e-16,8.34652e-23,4.3091e-23,8.39427e-23,0.1419,1
5.51,4.32271e-16,7.63674e-23,3.93903e-23,7.68242e-23,0.303658,1
5.52,4.31658e-16,6.99097e-23,3.61908e-23,7.03467e-23,-1.56008,1
5.53,4.30352e-16,6.39673e-23,3.31216e-23,6.43853e-23,2.89354,1
5.54,4.37172e-16,5.85098e-23,3.02173e-23,5.89096e-23,0.479284,1
5.55,4.24878e-16,5.35367e-23,2.76536e-23,5.39192e-23,-2.66311,1
5.56,4.22851e-16,4.89722e-23,2.52339e-23,4.9338e-23,0.964598,1
5.57,4.3442e-16,4.48315e-23,2.3198e-23,4.51816e-23,-0.0117601,1
5.58,4.3027e-16,4.1007e-23,2.11712e-23,4.13418e-23,-0.132034,1
5.59,4.30321e-16,3.75246e-23,1.93869e-23,3.78449e-23,0.380939,1
5.6,4.3089e-16,3.43278e-23,1.77335e-23,3.46341e-23,-0.0915916,1
5.61,4.29254e-16,3.14127e-23,1.6261e-23,3.17057e-23,2.14635,1
5.62,4.29648e-16,2.8743e-23,1.49032e-23,2.90233e-23,-1.74707,1
5.63,4.2062e-16,2.62862e-23,1.35913e-23,2.65543e-23,-0.131386,1
5.64,4.28099e-16,2.40579e-23,1.24868e-23,2.43143e-23,0.643656,1
5.65,4.28662e-16,2.1997e-23,1.13699e-23,2.22422e-23,-0.629876,1
5.66,4.25921e-16,2.01207e-23,1.03929e-23,2.03553e-23,1.44121,1
5.67,4.28621e-16,1.84102e-23,9.52434e-24,1.86345e-23,-0.798381,1
5.68,4.22531e-16,1.68435e-23,8.72566e-24,1.70581e-23,0.6722,1
5.69,4.25932e-16,1.54106e-23,7.99464e-24,1.56158e-23,-1.62925,1
5.7,4.23088e-16,1.40926e-23,7.29847e-24,1.42889e-23,6.69411,1
5.71,4.30095e-16,1.2891e-23,6.67289e-24,1.30787e-23,-6.30066,1
5.72,4.0311e-16,1.17881e-23,6.09347e-24,1.19676e-23,2.07949,1
5.73,4.30217e-16,1.07799e-23,5.56417e-24,1.09516e-23,-4.28638,1
5.74,4.21453e-16,9.86756e-24,5.12476e-24,1.00318e-23,4.24187,1
5.75,4.40327e-16,9.01917e-24,4.66435e-24,9.17621e-24,-3.91594,1
5.76,4.22409e-16,8.25118e-24,4.27701e-24,8.40138e-24,0.141062,1
5.77,4.39624e-16,7.54301e-24,3.89791e-24,7.68663e-24,4.14016,1
5.78,4.39005e-16,6.90052e-24,3.57945e-24,7.03785e-24,0.283194,1
5.79,4.21552e-16,6.3092e-24,3.2676e-24,6.44052e-24,0.473166,1
5.8,4.20362e-16,5.77166e-24,2.99926e-24,5.89724e-24,-2.01705,1
5.81,4.18382e-16,5.27572e-24,2.73284e-24,5.39583e-24,1.15813,1
5.82,4.26995e-16,4.82734e-24,2.51034e-24,4.94227e-24,-2.51416,1
5.83,4.22106e-16,4.41874e-24,2.31991e-24,4.52867e-24,0.41315,1
5.84,4.32992e-16,4.03572e-24,2.10523e-24,4.14076e-24,2.22242,1
5.85,4.31211e-16,3.69019e-24,1.9274e-24,3.79065e-24,-4.95202,1
5.86,4.21836e-16,3.37075e-24,1.74921e-24,3.4668e-24,5.18444,1
5.87,4.43813e-16,3.0877e-24,1.62521e-24,3.17966e-24,-1.32559,1
5.88,4.21938e-16,2.81515e-24,1.45348e-24,2.903e-24,0.0249498,1
5.89,4.27607e-16,2.57947e-24,1.35859e-24,2.66352e-24,0.305227,1
5.9,4.275e-16,2.35275e-24,1.22036e-24,2.43307e-24,0.810313,1
5.91,4.26199e-16,2.14849e-24,1.11032e-24,2.22521e-24,-1.27063,1
5.92,4.22773e-16,1.96686e-24,1.02993e-24,2.04028e-24,0.547344,1
5.93,4.28214e-16,1.79663e-24,9.41037e-25,1.86679e-24,-0.992236,1
5.94,4.25883e-16,1.6411e-24,8.58025e-25,1.70818e-24,-0.37724,1
5.95,4.30151e-16,1.50033e-24,7.87959e-25,1.56448e-24,-0.389561,1
5.96,4.3178e-16,1.37113e-24,7.21391e-25,1.43249e-24,2.8861,1
5.97,4.33469e-16,1.2508e-24,6.51978e-25,1.30943e-24,-0.643806,1
5.98,4.21309e-16,1.14497e-24,6.07022e-25,1.20104e-24,1.04883,1
5.99,4.24039e-16,1.04263e-24,5.40772e-25,1.09616e-24,-4.37148,1
6,4.19638e-16,9.53533e-25,4.97848e-25,1.00474e-24,3.68904,1
6.01,4.38821e-16,8.69359e-25,4.48778e-25,9.1829e-25,0.569385,1
6.02,4.23209e-16,7.94492e-25,4.1451e-25,8.41242e-25,-0.369679,1
6.03,4.20813e-16,7.2568e-25,3.78461e-25,7.704e-25,-0.386355,1
6.04,4.22374e-16,6.6248e-25,3.47475e-25,7.05187e-25,-0.419713,1
6.05,4.24012e-16,6.07099e-25,3.29267e-25,6.47935e-25,2.03223,1
6.06,4.25799e-16,5.52082e-25,2.91832e-25,5.91072e-25,-2.66596,1
6.07,4.17319e-16,5.05251e-25,2.73669e-25,5.42544e-25,-0.139985,1
6.08,4.28749e-16,4.62397e-25,2.55293e-25,4.98104e-25,0.563284,1
6.09,4.2935e-16,4.19098e-25,2.20982e-25,4.53163e-25,-2.86086,1
6.1,4.26945e-16,3.82964e-25,2.06223e-25,4.15497e-25,2.58876,1
6.11,4.39519e-16,3.48368e-25,1.84091e-25,3.79422e-25,4.0331,1
6.12,4.28428e-16,3.16547e-25,1.63226e-25,3.46136e-25,-6.04659,1
6.13,4.11819e-16,2.88451e-25,1.48879e-25,3.16676e-25,3.46395,1
6.14,4.38322e-16,2.63623e-25,1.3994e-25,2.90511e-25,-0.687283,1
6.15,4.23648e-16,2.40192e-25,1.27749e-25,2.65821e-25,-0.0171683,1
6.16,4.26579e-16,2.18799e-25,1.1644e-25,2.43259e-25,1.9379,1
6.17,4.26653e-16,1.98631e-25,1.03386e-25,2.21902e-25,-3.39018,1
6.18,4.18542e-16,1.81241e-25,9.57871e-26,2.03481e-25,2.891,1
6.19,4.33229e-16,1.66297e-25,9.26906e-26,1.87579e-25,-0.930434,1
6.2,4.21056e-16,1.50703e-25,8.11911e-26,1.70985e-25,0.800441,1
6.21,4.25011e-16,1.37849e-25,7.72286e-26,1.5724e-25,-2.11162,1
6.22,4.21636e-16,1.24765e-25,6.72444e-26,1.43241e-25,-0.869811,1
6.23,4.30731e-16,1.12973e-25,5.91186e-26,1.30564e-25,0.0129979,1
6.24,4.3451e-16,1.03323e-25,5.62819e-26,1.2013e-25,-0.71876,1
6.25,4.34454e-16,9.4117e-26,5.25935e-26,1.10141e-25,0.456094,1
6.26,4.37599e-16,8.57952e-26,4.89163e-26,1.01098e-25,2.39089,1
6.27,4.35612e-16,7.79346e-26,4.43697e-26,9.25467e-26,-0.805261,1
6.28,4.25441e-16,7.14072e-26,4.32674e-26,8.5382e-26,1.31142,1
6.29,4.28894e-16,6.41925e-26,3.64298e-26,7.75095e-26,-2.02038,1
6.3,4.23343e-16,5.81417e-26,3.25464e-26,7.08092e-26,2.13583,1
6.31,4.32072e-16,5.36849e-26,3.35526e-26,6.58504e-26,-0.782431,1
6.32,4.23037e-16,4.82072e-26,2.8387e-26,5.9763e-26,0.195349,1
6.33,4.26373e-16,4.30225e-26,2.28293e-26,5.39419e-26,-2.24613,1
6.34,4.25542e-16,3.92421e-26,2.21322e-26,4.96527e-26,1.8994,1
6.35,4.35319e-16,3.58942e-26,2.17202e-26,4.58422e-26,2.18699,1
6.36,4.27205e-16,3.22279e-26,1.81621e-26,4.16846e-26,-1.77649,1
6.37,4.18062e-16,2.92617e-26,1.72255e-26,3.82852e-26,-1.45198,1
6.38,4.25623e-16,2.66438e-26,1.63492e-26,3.52601e-26,3.17164,1
6.39,4.31894e-16,2.3675e-26,1.27923e-26,3.18211e-26,0.954221,1
6.4,4.18617e-16,2.17012e-26,1.30687e-26,2.94657e-26,-1.86031,1
6.41,4.1466e-16,1.94381e-26,1.14041e-26,2.67609e-26,-0.245507,1
6.42,4.22521e-16,1.76296e-26,1.06225e-26,2.4604e-26,2.08555,1
6.43,4.2356e-16,1.57701e-26,8.95418e-27,2.23566e-26,-2.88377,1
6.44,4.14907e-16,1.43267e-26,8.74133e-27,2.06061e-26,3.3213,1
6.45,4.27228e-16,1.29194e-26,7.95704e-27,1.88552e-26,-3.65351,1
6.46,4.13494e-16,1.18609e-26,8.41452e-27,1.75217e-26,5.39188,1
6.47,4.29174e-16,1.04146e-26,6.44014e-27,1.5708e-26,0.0115383,1
6.48,4.07217e-16,9.43135e-27,6.0801e-27,1.44319e-26,-1.2456,1
6.49,4.0717e-16,8.35611e-27,5.02024e-27,1.30673e-26,0.0635943,1
6.5,4.12306e-16,7.66393e-27,5.28761e-27,1.21639e-26,2.01174,1
6.51,4.12044e-16,6.81206e-27,4.29791e-27,1.10635e-26,-1.98472,1
6.52,4.03918e-16,6.19598e-27,4.36444e-27,1.0204e-26,-1.39,1
6.53,4.12097e-16,5.56684e-27,3.96695e-27,9.36213e-27,0.217857,1
6.54,4.17906e-16,4.96158e-27,3.35568e-27,8.4622e-27,3.58555,1
6.55,4.16998e-16,4.49454e-27,3.11831e-27,7.79022e-27,-4.4638,1
6.56,4.02564e-16,4.01378e-27,2.7336e-27,7.05044e-27,-0.472962,1
6.57,4.21373e-16,3.80675e-27,3.56977e-27,6.68837e-27,3.47934,1
6.58,4.23375e-16,3.24021e-27,2.31168e-27,5.93781e-27,-2.64683,1
6.59,4.0914e-16,3.1556e-27,3.20724e-27,5.77355e-27,0.0806705,1
6.6,4.20264e-16,2.6913e-27,2.14003e-27,5.11133e-27,-1.42406,1
6.61,4.19925e-16,2.48434e-27,2.39297e-27,4.70913e-27,4.38458,1
6.62,4.25991e-16,2.1638e-27,1.64628e-27,4.20283e-27,-3.07383,1
6.63,4.08098e-16,2.09077e-27,2.43796e-27,4.0718e-27,-1.26391,1
6.64,4.2104e-16,1.80945e-27,1.74572e-27,3.53711e-27,-0.163703,1
6.65,4.26429e-16,1.70132e-27,1.76237e-27,3.29713e-27,-1.00279,1
6.66,4.27129e-16,1.6335e-27,2.13316e-27,3.18042e-27,0.92326,1
6.67,4.31455e-16,1.37199e-27,1.46098e-27,2.70774e-27,2.71366,1
6.68,4.27508e-16,1.27113e-27,1.44109e-27,2.48379e-27,-4.04293,1
6.69,4.16214e-16,1.13479e-27,1.2353e-27,2.32043e-27,1.44905,1
6.7,4.3375e-16,1.24603e-27,2.10421e-27,2.33747e-27,2.25554,1
6.71,4.27554e-16,9.81281e-28,1.17567e-27,1.89409e-27,-0.72205,1
6.72,4.18123e-16,9.82286e-28,1.53869e-27,1.86654e-27,0.721763,1
6.73,4.21164e-16,9.62121e-28,1.48524e-27,1.70505e-27,1.08544,1
6.74,4.18146e-16,8.79983e-28,1.40148e-27,1.56271e-27,-0.100342,1
6.75,4.13656e-16,7.83573e-28,1.03961e-27,1.4002e-27,-1.87508,1
6.76,4.14072e-16,8.027e-28,1.28233e-27,1.36928e-27,-2.44103,1
6.77,4.21984e-16,7.36727e-28,1.24602e-27,1.21015e-27,1.59341,1
6.78,4.32543e-16,6.66717e-28,9.17402e-28,1.0108e-27,0.639486,1
6.79,4.25759e-16,6.64499e-28,8.58656e-28,9.20221e-28,0.193128,1
6.8,4.23053e-16,6.78098e-28,8.96831e-28,8.65999e-28,-1.8578,1
6.81,4.22238e-16,6.39259e-28,7.46613e-28,7.95109e-28,4.54172,1
6.82,4.30231e-16,6.94675e-28,1.21726e-27,8.16823e-28,-1.02126,1
6.83,4.1154e-16,6.27121e-28,9.07658e-28,6.89627e-28,0.71254,1
6.84,4.15786e-16,6.75877e-28,9.77526e-28,6.89428e-28,-2.20142,1
6.85,4.12844e-16,6.67693e-28,8.72724e-28,5.71627e-28,-0.389181,1
6.86,4.22137e-16,6.70958e-28,6.99496e-28,5.4164e-28,-3.10693,1
6.87,4.23787e-16,6.94377e-28,8.87723e-28,5.01162e-28,6.31979,1
6.88,4.37376e-16,7.12804e-28,8.42361e-28,4.96172e-28,0.117502,1
6.89,4.11378e-16,7.58046e-28,1.31649e-27,5.72712e-28,0.558345,1
6.9,4.10895e-16,6.64633e-28,8.1482e-28,4.18955e-28,0.411791,1
6.91,4.08613e-16,7.04171e-28,1.168e-27,4.99012e-28,-0.0721409,1
6.92,4.06938e-16,6.26688e-28,7.79706e-28,3.37604e-28,-3.51075,1
6.93,4.07231e-16,6.40973e-28,6.56281e-28,3.2241e-28,0.614477,1
6.94,4.22048e-16,7.10691e-28,7.10014e-28,2.94972e-28,0.587228,1
6.95,4.19471e-16,7.69244e-28,8.34997e-28,2.78769e-28,-2.22629,1
6.96,4.17022e-16,8.714e-28,1.733e-27,3.91275e-28,0.388949,1
6.97,4.26517e-16,8.17803e-28,8.57442e-28,2.7889e-28,3.96933,1
6.98,4.24865e-16,8.16531e-28,9.09402e-28,1.8286e-28,-5.5082,1
6.99,4.08645e-16,8.404e-28,7.98843e-28,1.92036e-28,2.23476,1
7,4.32466e-16,8.85953e-28,1.00099e-27,2.40235e-28,-2.29734,1
7.01,4.23012e-16,8.77421e-28,9.33798e-28,2.21936e-28,2.25359,1
7.02,4.32959e-16,9.67733e-28,1.59108e-27,3.3071e-28,0.410705,1
7.03,4.23417e-16,8.79024e-28,8.29882e-28,1.66634e-28,-1.81446,1
7.04,4.21685e-16,8.6701e-28,7.37752e-28,1.07903e-28,3.07063,1
7.05,4.29478e-16,9.13505e-28,9.10562e-28,1.15138e-28,-3.78624,1
7.06,4.16683e-16,9.47295e-28,8.63331e-28,9.27218e-29,1.86717,1
7.07,4.3308e-16,9.70099e-28,1.01744e-27,1.16168e-28,3.19893,1
7.08,4.25142e-16,9.82126e-28,6.97225e-28,7.86612e-29,-2.92434,1
7.09,4.11964e-16,9.9629e-28,7.79777e-28,7.09221e-29,-2.25393,1
7.1,4.24374e-16,1.03446e-27,1.15587e-27,1.025e-28,0.608301,1
7.11,4.3416e-16,1.02254e-27,9.30371e-28,7.8117e-29,-3.07179,1
7.12,4.31535e-16,1.08856e-27,1.01662e-27,7.68593e-29,3.82695,1
7.13,4.4521e-16,1.07278e-27,9.25312e-28,9.05305e-29,-1.72893,1
7.14,4.288e-16,1.09539e-27,1.04487e-27,5.85686e-29,4.79415,1
7.15,4.36345e-16,1.11049e-27,1.02008e-27,7.20409e-29,-2.91428,1
7.16,4.16383e-16,1.13383e-27,9.52497e-28,5.15529e-29,0.181277,1
7.17,4.28881e-16,1.13123e-27,8.97319e-28,8.32755e-29,0.814065,1
7.18,4.28105e-16,1.12407e-27,8.6354e-28,3.75346e-29,1.24991,1
7.19,4.24648e-16,1.15405e-27,1.00588e-27,4.56355e-29,-2.32384,1
7.2,4.19406e-16,1.12953e-27,9.39273e-28,5.12304e-29,0.699135,1
7.21,4.29384e-16,1.13538e-27,8.91367e-28,9.00451e-29,-0.676557,1
7.22,4.26403e-16,1.12849e-27,1.06231e-27,6.10564e-29,1.84798,1
7.23,4.29308e-16,1.143e-27,9.48114e-28,5.90265e-29,-1.89225,1
7.24,4.21518e-16,1.15127e-27,8.58206e-28,7.93826e-29,-1.38893,1
7.25,4.29648e-16,1.22694e-27,1.23613e-27,1.70968e-28,2.11947,1
7.26,4.357e-16,1.16858e-27,9.14976e-28,5.10717e-29,0.455279,1
7.27,4.26657e-16,1.14482e-27,9.60044e-28,4.79642e-29,-1.30009,1
7.28,4.24723e-16,1.1463e-27,1.14681e-27,2.06885e-29,-0.554153,1
7.29,4.30318e-16,1.15846e-27,7.73491e-28,3.30486e-29,4.0004,1
7.3,4.32716e-16,1.17894e-27,9.71879e-28,2.41789e-29,-2.78434,1
7.31,4.16071e-16,1.20113e-27,1.13424e-27,6.8791e-29,-2.62926,1
7.32,4.27988e-16,1.22143e-27,1.05827e-27,2.84405e-29,1.90755,1
7.33,4.39544e-16,1.24251e-27,1.21794e-27,1.33503e-28,1.66539,1
7.34,4.31317e-16,1.16383e-27,8.55582e-28,3.59008e-29,-4.25938,1
7.35,4.24251e-16,1.16038e-27,8.6857e-28,3.06956e-29,3.52723,1
7.36,4.43126e-16,1.16184e-27,9.9717e-28,5.01047e-29,0.830298,1
7.37,4.28028e-16,1.20013e-27,1.04371e-27,3.11722e-29,-1.191,1
7.38,4.24504e-16,1.18257e-27,9.27109e-28,5.48413e-29,0.19624,1
7.39,4.2962e-16,1.2207e-27,1.08985e-27,8.21235e-29,-0.5583,1
7.4,4.28779e-16,1.20161e-27,9.14893e-28,1.49402e-29,-0.114688,1
7.41,4.31186e-16,1.24209e-27,9.39719e-28,1.16453e-29,0.347764,1
7.42,4.31681e-16,1.22122e-27,1.16551e-27,7.6334e-29,-0.407638,1
7.43,4.30185e-16,1.22248e-27,8.54345e-28,1.59178e-29,-0.506824,1
7.44,4.31946e-16,1.21788e-27,1.09697e-27,2.66546e-29,-0.283175,1
7.45,4.34147e-16,1.21502e-27,9.45683e-28,6.13261e-29,2.73837,1
7.46,4.35379e-16,1.20656e-27,9.29784e-28,3.44311e-29,0.426573,1
7.47,4.23775e-16,1.28766e-27,1.20791e-27,3.17928e-29,-3.24896,1
7.48,4.21975e-16,1.25171e-27,1.00354e-27,6.41903e-29,-0.0828441,1
7.49,4.36145e-16,1.24622e-27,9.85599e-28,1.45125e-29,1.89918,1
7.5,4.36507e-16,1.24562e-27,1.11128e-27,6.13148e-29,-1.78877,1
7.51,4.28371e-16,1.27338e-27,1.07337e-27,2.23824e-29,0.213104,1
7.52,4.36173e-16,1.23274e-27,1.14793e-27,2.87067e-29,1.10285,1
7.53,4.35246e-16,1.22413e-27,9.53875e-28,2.70262e-29,-2.28057,1
7.54,4.30498e-16,1.30491e-27,1.19901e-27,3.06037e-29,2.0549,1
7.55,4.40545e-16,1.33326e-27,1.47676e-27,1.4061e-28,1.70218,1
7.56,4.31674e-16,1.3056e-27,8.85806e-28,1.31889e-29,-0.0579532,1
7.57,4.24449e-16,1.30128e-27,9.37931e-28,7.56535e-30,-1.24072,1
7.58,4.24696e-16,1.29918e-27,9.79244e-28,1.07041e-29,2.50753,1
7.59,4.30031e-16,1.26271e-27,8.26868e-28,1.46169e-29,-2.91354,1
7.6,4.19512e-16,1.33512e-27,1.13821e-27,1.07619e-28,2.42345,1
7.61,4.32101e-16,1.27316e-27,1.10692e-27,5.2063e-29,-1.53032,1
7.62,4.21877e-16,1.27288e-27,8.40273e-28,1.49022e-29,-1.36748,1
7.63,4.28434e-16,1.3324e-27,9.88649e-28,1.00991e-29,0.604797,1
7.64,4.34374e-16,1.38656e-27,1.03803e-27,2.07581e-29,-0.370493,1
7.65,4.31762e-16,1.40133e-27,9.65624e-28,1.77209e-29,0.411977,1
7.66,4.33368e-16,1.46452e-27,1.07981e-27,1.26207e-29,0.540901,1
7.67,4.3159e-16,1.44549e-27,1.65335e-27,1.08833e-28,-0.409546,1
7.68,4.29268e-16,1.34929e-27,1.17302e-27,3.69937e-29,-0.309749,1
7.69,4.31033e-16,1.28246e-27,9.87043e-28,1.58559e-29,2.1608,1
7.7,4.32372e-16,1.32345e-27,1.27623e-27,1.2315e-28,2.63924,1
7.71,4.23227e-16,1.25865e-27,1.15816e-27,2.74252e-29,-4.81937,1
7.72,4.12345e-16,1.31149e-27,1.11909e-27,2.34294e-29,2.8579,1
7.73,4.33223e-16,1.28836e-27,9.6168e-28,9.98771e-30,-1.90978,1
7.74,4.21186e-16,1.31903e-27,8.36408e-28,8.40841e-30,1.9614,1
7.75,4.29386e-16,1.33902e-27,9.61012e-28,8.74149e-30,2.46726,1
7.76,4.21127e-16,1.36946e-27,9.3273e-28,1.98759e-29,1.50718,1
7.77,4.10986e-16,1.35246e-27,9.93537e-28,1.42124e-29,-2.73731,1
7.78,4.04884e-16,1.39548e-27,1.03534e-27,1.55165e-29,-2.74572,1
7.79,4.16279e-16,1.39741e-27,1.06602e-27,1.62538e-29,2.80985,1
7.8,4.28031e-16,1.34279e-27,1.09897e-27,2.91899e-29,-3.43614,1
7.81,4.16333e-16,1.32821e-27,1.1808e-27,4.09214e-29,0.796348,1
7.82,4.31148e-16,1.39794e-27,1.0608e-27,3.32469e-29,-0.309781,1
7.83,4.27742e-16,1.358e-27,1.07822e-27,3.26127e-29,0.149312,1
7.84,4.29071e-16,1.33512e-27,1.1403e-27,6.06211e-30,0.654228,1
7.85,4.28431e-16,1.44478e-27,1.2806e-27,4.88202e-29,-2.17706,1
7.86,4.25646e-16,1.34072e-27,9.87531e-28,1.71586e-29,1.87547,1
7.87,4.35119e-16,1.31993e-27,1.03401e-27,1.83694e-29,0.0926063,1
7.88,4.27109e-16,1.39078e-27,9.87323e-28,2.64484e-29,-0.880164,1
7.89,4.26714e-16,1.42672e-27,1.30551e-27,9.53618e-29,1.42077,1
7.9,4.30503e-16,1.33683e-27,8.96534e-28,2.18865e-29,-0.461563,1
7.91,4.24472e-16,1.35703e-27,8.93588e-28,4.28068e-29,3.1303,1
7.92,4.2644e-16,1.35291e-27,1.29406e-27,1.20343e-28,-2.25428,1
7.93,4.13497e-16,1.34803e-27,1.02268e-27,7.3269e-29,-2.65957,1
7.94,4.23033e-16,1.29488e-27,1.22437e-27,1.82763e-29,1.29468,1
7.95,4.34591e-16,1.32523e-27,9.80076e-28,3.89324e-29,-0.0369488,1
7.96,4.29037e-16,1.2958e-27,1.27387e-27,7.33649e-29,-2.97279,1
7.97,4.29195e-16,1.33697e-27,1.01696e-27,1.73614e-29,3.53137,1
7.98,4.42345e-16,1.27176e-27,9.42364e-28,6.11804e-29,-0.293085,1
7.99,4.27257e-16,1.33709e-27,8.17144e-28,2.28447e-29,-0.04564,1
8,4.28513e-16,1.34597e-27,1.10462e-27,6.75253e-30,-1.14998,1
8.01,4.28709e-16,1.34032e-27,9.49188e-28,1.89139e-29,2.65564,1
8.02,4.33696e-16,1.36241e-27,1.02978e-27,1.3589e-29,-3.12318,1
8.03,4.22477e-16,1.35544e-27,9.31272e-28,9.63716e-30,3.48653,1
8.04,4.36097e-16,1.42836e-27,1.62161e-27,1.43402e-28,-1.4934,1
8.05,4.21404e-16,1.33811e-27,1.03931e-27,1.4023e-29,2.6824,1
8.06,4.27793e-16,1.3633e-27,1.17757e-27,6.28441e-29,0.167211,1
8.07,4.16618e-16,1.31494e-27,1.32149e-27,6.62209e-29,-0.236347,1
8.08,4.15922e-16,1.26759e-27,8.75263e-28,4.28168e-29,-2.79018,1
8.09,4.16908e-16,1.25535e-27,1.07121e-27,1.6008e-29,0.51814,1
8.1,4.28874e-16,1.30071e-27,9.31553e-28,1.35185e-29,2.3958,1
8.11,4.26663e-16,1.30313e-27,9.9078e-28,2.19225e-29,-1.82173,1
8.12,4.1668e-16,1.32399e-27,1.03876e-27,1.65875e-29,2.18153,1
8.13,4.24412e-16,1.40378e-27,1.11254e-27,2.69331e-29,-2.4115,1
8.14,4.15351e-16,1.39614e-27,9.56462e-28,1.09619e-29,-0.492235,1
8.15,4.25615e-16,1.3787e-27,9.78493e-28,5.67281e-29,1.1832,1
8.16,4.2772e-16,1.39267e-27,9.13146e-28,1.0603e-29,-0.630534,1
8.17,4.22719e-16,1.46035e-27,1.36357e-27,4.23837e-29,-3.55353,1
8.18,4.25401e-16,1.41202e-27,8.91737e-28,2.6581e-29,0.499547,1
8.19,4.41075e-16,1.41917e-27,1.11488e-27,8.29949e-29,2.0673,1
8.2,4.38882e-16,1.37963e-27,1.00567e-27,2.77536e-29,-0.785908,1
8.21,4.29993e-16,1.3583e-27,9.29466e-28,2.88647e-29,3.1877,1
8.22,4.33399e-16,1.38587e-27,9.30324e-28,2.51561e-29,-2.02281,1
8.23,4.2001e-16,1.37818e-27,1.02737e-27,2.27862e-29,1.28678,1
8.24,4.28682e-16,1.39924e-27,1.05468e-27,9.5713e-30,-1.76425,1
8.25,4.23236e-16,1.4488e-27,1.05259e-27,2.15494e-29,3.79988,1
8.26,4.30837e-16,1.4264e-27,1.06815e-27,9.97285e-30,-1.43908,1
8.27,4.15065e-16,1.53789e-27,1.47888e-27,1.64555e-28,-0.50829,1
8.28,4.21125e-16,1.46359e-27,9.57373e-28,1.74707e-29,0.223039,1
8.29,4.23276e-16,1.48918e-27,9.29137e-28,1.95892e-29,-3.30131,1
8.3,4.22334e-16,1.46668e-27,1.04975e-27,3.863e-29,3.37463,1
8.31,4.36753e-16,1.45753e-27,1.13087e-27,1.04539e-29,-1.25054,1
8.32,4.22495e-16,1.44173e-27,1.17757e-27,3.51387e-29,0.87926,1
8.33,4.27846e-16,1.43892e-27,1.10605e-27,2.01087e-29,-2.87067,1
8.34,4.24117e-16,1.51638e-27,1.33688e-27,1.27807e-28,1.98185,1
8.35,4.36652e-16,1.45059e-27,9.36417e-28,2.87628e-29,-1.06201,1
8.36,4.28166e-16,1.49187e-27,1.07074e-27,2.5006e-29,1.95809,1
8.37,4.32762e-16,1.45744e-27,9.32443e-28,4.91523e-29,-1.29287,1
8.38,4.24451e-16,1.4206e-27,1.04281e-27,1.88838e-29,-0.62047,1
8.39,4.3001e-16,1.40198e-27,9.088e-28,1.2865e-29,2.52806,1
8.4,4.32695e-16,1.38652e-27,1.10007e-27,5.08554e-29,-2.72165,1
8.41,4.22026e-16,1.37039e-27,8.83553e-28,1.86072e-29,2.7408,1
8.42,4.33833e-16,1.43529e-27,1.06604e-27,8.82924e-29,0.984467,1
8.43,4.2226e-16,1.45066e-27,1.06667e-27,2.10168e-29,0.156091,1
8.44,4.18144e-16,1.39081e-27,9.00554e-28,2.33737e-29,-0.364677,1
8.45,4.17492e-16,1.41511e-27,9.13286e-28,1.22436e-29,-2.17448,1
8.46,4.1902e-16,1.51769e-27,1.30892e-27,3.82029e-29,-0.866763,1
8.47,4.28334e-16,1.47813e-27,1.02959e-27,2.20855e-29,0.68688,1
8.48,4.32079e-16,1.54671e-27,1.20348e-27,4.46539e-29,-0.615137,1
8.49,4.29131e-16,1.5451e-27,1.07856e-27,1.90056e-29,-0.703758,1
8.5,4.31788e-16,1.53775e-27,1.09046e-27,2.27611e-29,2.84812,1
8.51,4.34848e-16,1.49808e-27,1.04992e-27,2.21242e-29,-0.319653,1
8.52,4.22806e-16,1.44986e-27,9.38335e-28,3.88622e-29,-1.29815,1
8.53,4.24162e-16,1.42133e-27,9.69629e-28,1.78017e-29,2.50149,1
8.54,4.2974e-16,1.47973e-27,1.1843e-27,3.71149e-29,-2.73685,1
8.55,4.19253e-16,1.43643e-27,1.07834e-27,5.02901e-29,1.66881,1
8.56,4.3105e-16,1.53106e-27,1.34592e-27,7.16236e-29,-0.458358,1
8.57,4.23975e-16,1.50346e-27,1.07337e-27,3.60075e-29,-0.49764,1
8.58,4.25927e-16,1.50697e-27,1.04961e-27,1.73673e-29,3.29343,1
8.59,4.28057e-16,1.43464e-27,9.71354e-28,2.00159e-29,-4.10266,1
8.6,4.14409e-16,1.37342e-27,9.71492e-28,4.15489e-29,3.10399,1
8.61,4.32138e-16,1.40515e-27,1.09227e-27,4.70753e-29,-0.796424,1
8.62,4.19128e-16,1.38524e-27,9.89094e-28,3.84988e-29,-0.956983,1
8.63,4.22493e-16,1.34787e-27,8.48406e-28,1.74492e-29,1.8326,1
8.64,4.26575e-16,1.35472e-27,9.0581e-28,2.68108e-29,-2.63349,1
8.65,4.18899e-16,1.40018e-27,1.10918e-27,2.84089e-29,0.919718,1
8.66,4.30229e-16,1.37771e-27,9.46827e-28,7.15252e-30,-1.69318,1
8.67,4.26308e-16,1.40009e-27,1.02203e-27,1.12707e-29,2.10785,1
8.68,4.3365e-16,1.41735e-27,9.73397e-28,2.16196e-29,-1.411,1
8.69,4.24698e-16,1.40185e-27,9.61652e-28,9.83784e-30,0.247484,1
8.7,4.30777e-16,1.41906e-27,8.98116e-28,3.11657e-29,2.05736,1
8.71,4.29713e-16,1.44444e-27,1.06356e-27,8.89881e-29,-1.39015,1
8.72,4.21051e-16,1.39045e-27,1.00555e-27,1.73423e-29,-1.88682,1
8.73,4.26986e-16,1.40418e-27,1.13105e-27,5.71858e-29,1.77225,1
8.74,4.35198e-16,1.38522e-27,8.81162e-28,2.75461e-29,-0.155985,1
8.75,4.27619e-16,1.3736e-27,8.59504e-28,8.31774e-30,-0.933371,1
8.76,4.28287e-16,1.38412e-27,9.3453e-28,1.55259e-29,3.83235,1
8.77,4.32322e-16,1.38178e-27,1.00691e-27,6.62793e-29,-1.82682,1
8.78,4.16366e-16,1.38927e-27,1.31136e-27,1.35581e-28,2.67169,1
8.79,4.24114e-16,1.29186e-27,8.7153e-28,3.6668e-29,-4.55103,1
8.8,4.13077e-16,1.3109e-27,9.31902e-28,2.46641e-29,0.754183,1
8.81,4.32773e-16,1.33131e-27,9.24204e-28,1.15194e-29,1.08784,1
8.82,4.29534e-16,1.32249e-27,1.0244e-27,8.53553e-29,-0.921147,1
8.83,4.24911e-16,1.32747e-27,8.75916e-28,2.59598e-29,0.952265,1
8.84,4.28862e-16,1.32805e-27,1.04194e-27,1.65226e-29,5.31499,1
8.85,4.24816e-16,1.29578e-27,9.46926e-28,4.48762e-29,-6.02662,1
8.86,4.03377e-16,1.28338e-27,9.71502e-28,1.80617e-29,0.834201,1
8.87,4.29246e-16,1.31837e-27,1.18649e-27,6.6482e-29,0.0899486,1
8.88,4.25695e-16,1.31104e-27,9.6464e-28,8.7525e-30,-2.05657,1
8.89,4.25312e-16,1.32416e-27,9.5442e-28,1.59293e-29,1.68834,1
8.9,4.34243e-16,1.30933e-27,1.03714e-27,1.81588e-29,0.389591,1
8.91,4.27033e-16,1.31981e-27,1.075e-27,3.10568e-29,0.612441,1
8.92,4.25376e-16,1.27317e-27,1.00495e-27,9.89929e-30,-0.762817,1
8.93,4.22786e-16,1.26497e-27,1.04776e-27,1.67245e-29,0.870959,1
8.94,4.26036e-16,1.25728e-27,1.24277e-27,7.91719e-29,-1.73725,1
8.95,4.22358e-16,1.28155e-27,1.41566e-27,1.19947e-28,0.519553,1
8.96,4.29825e-16,1.29096e-27,1.45927e-27,1.79156e-28,-0.431806,1
8.97,4.27603e-16,1.30858e-27,1.3123e-27,6.12115e-29,-0.669589,1
8.98,4.29458e-16,1.28909e-27,9.16674e-28,3.01824e-29,2.38191,1
8.99,4.32353e-16,1.22183e-27,8.55136e-28,3.11287e-29,-0.139986,1
9,4.22294e-16,1.19584e-27,9.75945e-28,1.68296e-29,-1.69568,1
9.01,4.22886e-16,1.20421e-27,9.70365e-28,2.8069e-29,2.42488,1
9.02,4.3018e-16,1.20657e-27,9.23643e-28,4.06977e-29,-1.63538,1
9.03,4.19996e-16,1.21809e-27,9.16685e-28,1.41303e-29,2.45355,1
9.04,4.26979e-16,1.21547e-27,9.24674e-28,1.90536e-29,-3.2881,1
9.05,4.16753e-16,1.24392e-27,1.01661e-27,1.35163e-29,0.468179,1
9.06,4.30923e-16,1.2874e-27,8.89988e-28,2.72373e-29,1.67089,1
9.07,4.28915e-16,1.28942e-27,9.94812e-28,3.65347e-29,-0.0973323,1
9.08,4.21866e-16,1.28722e-27,1.11967e-27,2.1029e-29,-1.94726,1
9.09,4.22277e-16,1.31278e-27,1.1634e-27,1.08269e-29,3.01616,1
9.1,4.30663e-16,1.32086e-27,9.96501e-28,3.4744e-29,-1.45765,1
9.11,4.18054e-16,1.32034e-27,9.09973e-28,8.63727e-30,-2.26294,1
9.12,4.24238e-16,1.28319e-27,1.03108e-27,9.16241e-30,4.86291,1
9.13,4.3406e-16,1.2935e-27,9.2882e-28,1.46834e-29,-4.91175,1
9.14,4.13931e-16,1.28637e-27,9.72772e-28,9.70724e-30,2.18419,1
9.15,4.35312e-16,1.32315e-27,9.75223e-28,8.90559e-30,0.0721978,1
9.16,4.26008e-16,1.33578e-27,9.46213e-28,1.02606e-29,2.16843,1
9.17,4.257e-16,1.328e-27,1.1035e-27,5.61999e-29,-1.83821,1
9.18,4.16665e-16,1.28244e-27,1.0855e-27,8.33655e-29,-0.999543,1
9.19,4.24468e-16,1.27727e-27,1.01705e-27,4.12654e-29,0.879176,1
9.2,4.28753e-16,1.34445e-27,1.42947e-27,1.37098e-28,-3.30644,1
9.21,4.25017e-16,1.29346e-27,1.00427e-27,1.44223e-29,3.50054,1
9.22,4.3955e-16,1.30904e-27,1.09234e-27,1.62187e-29,-0.855751,1
9.23,4.24684e-16,1.20983e-27,8.8796e-28,3.23231e-29,0.60175,1
9.24,4.28349e-16,1.29385e-27,1.24434e-27,2.56271e-29,-2.56962,1
9.25,4.25787e-16,1.2616e-27,1.08493e-27,2.62961e-29,0.0900994,1
9.26,4.37017e-16,1.23735e-27,9.53419e-28,2.7587e-29,1.79967,1
9.27,4.36624e-16,1.26213e-27,1.00876e-27,4.48236e-29,0.482335,1
9.28,4.28905e-16,1.21175e-27,9.19846e-28,4.38562e-29,1.58926,1
9.29,4.26846e-16,1.28137e-27,1.13512e-27,1.77587e-29,-0.653357,1
9.3,4.20168e-16,1.25847e-27,1.04744e-27,8.91184e-30,-2.28206,1
9.31,4.22932e-16,1.29714e-27,1.30647e-27,1.19543e-28,0.853213,1
9.32,4.32809e-16,1.23349e-27,9.85096e-28,1.40991e-29,-0.861324,1
9.33,4.29147e-16,1.24631e-27,1.13061e-27,1.36568e-29,1.1656,1
9.34,4.32875e-16,1.28707e-27,1.04319e-27,2.5944e-29,-2.23044,1
9.35,4.27888e-16,1.24468e-27,8.79654e-28,2.24378e-29,4.84095,1
9.36,4.3765e-16,1.29292e-27,1.1555e-27,9.4765e-30,-0.683219,1
9.37,4.17441e-16,1.38221e-27,1.53057e-27,2.0266e-28,-0.516495,1
9.38,4.20313e-16,1.3222e-27,1.27843e-27,1.19217e-28,-3.33588,1
9.39,4.22495e-16,1.37506e-27,1.19309e-27,3.12122e-29,4.76088,1
9.4,4.37076e-16,1.31413e-27,1.00913e-27,5.65633e-29,-3.10534,1
9.41,4.17213e-16,1.47522e-27,1.3261e-27,7.76437e-29,3.33685,1
9.42,4.30584e-16,1.44736e-27,1.25084e-27,3.27953e-29,-1.9411,1
9.43,4.1668e-16,1.47816e-27,1.22344e-27,2.83132e-29,-0.331948,1
9.44,4.24928e-16,1.41285e-27,1.05818e-27,1.61534e-29,1.95724,1
9.45,4.26343e-16,1.39039e-27,9.46978e-28,1.01084e-29,-0.944895,1
9.46,4.18159e-16,1.44421e-27,1.0818e-27,1.28632e-29,0.0354229,1
9.47,4.22148e-16,1.42505e-27,8.70655e-28,1.54383e-29,-2.20322,1
9.48,4.21998e-16,1.37044e-27,1.12127e-27,5.915e-29,0.789451,1
9.49,4.31505e-16,1.38231e-27,9.19986e-28,1.20497e-29,3.61318,1
9.5,4.28125e-16,1.36567e-27,1.0708e-27,1.06229e-29,-1.10007,1
9.51,4.13196e-16,1.41267e-27,1.25818e-27,3.0052e-29,-2.53979,1
9.52,4.17792e-16,1.3795e-27,1.02625e-27,5.04732e-29,-0.898658,1
9.53,4.28679e-16,1.35591e-27,9.23775e-28,1.15423e-29,0.859781,1
9.54,4.32567e-16,1.51874e-27,2.07895e-27,3.09687e-28,0.658566,1
9.55,4.28879e-16,1.30547e-27,1.32502e-27,8.22466e-29,3.65871,1
9.56,4.26073e-16,1.29178e-27,1.15966e-27,2.90819e-29,-1.23977,1
9.57,4.11035e-16,1.28202e-27,8.95797e-28,1.43156e-29,-0.751988,1
9.58,4.16195e-16,1.31097e-27,9.9058e-28,1.56451e-29,0.0896785,1
9.59,4.19348e-16,1.27679e-27,1.02995e-27,3.41066e-29,-2.78787,1
9.6,4.18972e-16,1.27894e-27,8.9776e-28,1.51127e-29,1.04373,1
9.61,4.30988e-16,1.30877e-27,8.54146e-28,1.77256e-29,2.82348,1
9.62,4.26536e-16,1.30205e-27,1.06892e-27,1.01434e-29,-4.11763,1
9.63,4.14823e-16,1.34597e-27,9.43599e-28,1.91904e-29,1.19035,1
9.64,4.32638e-16,1.32498e-27,9.91789e-28,7.12199e-30,-0.96535,1
9.65,4.27548e-16,1.33608e-27,1.1275e-27,2.08717e-29,-0.9326,1
9.66,4.31716e-16,1.35162e-27,1.07359e-27,7.86124e-29,2.42071,1
9.67,4.3578e-16,1.41292e-27,1.26818e-27,5.49991e-29,-1.08688,1
9.68,4.2548e-16,1.30935e-27,1.02579e-27,2.6721e-29,-0.551464,1
9.69,4.30156e-16,1.26564e-27,8.99563e-28,1.65695e-29,2.66601,1
9.7,4.32541e-16,1.28771e-27,8.6771e-28,1.12244e-29,-2.13193,1
9.71,4.21309e-16,1.2807e-27,9.03529e-28,1.39618e-29,-0.467757,1
9.72,4.30487e-16,1.2594e-27,8.96853e-28,1.55464e-29,2.23498,1
9.73,4.3251e-16,1.35293e-27,1.10468e-27,1.14406e-28,-1.72427,1
9.74,4.23054e-16,1.24793e-27,8.8264e-28,1.77765e-29,1.91242,1
9.75,4.30477e-16,1.30524e-27,1.01742e-27,5.01648e-30,0.596798,1
9.76,4.22399e-16,1.38881e-27,1.52074e-27,9.75844e-29,-1.71443,1
9.77,4.19893e-16,1.33978e-27,9.97577e-28,2.47676e-29,-2.06216,1
9.78,4.27217e-16,1.35003e-27,1.16699e-27,5.41545e-29,0.492101,1
9.79,4.36213e-16,1.35559e-27,1.12306e-27,7.05788e-29,2.45349,1
9.8,4.34077e-16,1.31355e-27,1.0507e-27,7.57209e-30,2.7182,1
9.81,4.23682e-16,1.34535e-27,1.0161e-27,1.71591e-29,-4.25468,1
9.82,4.1247e-16,1.34937e-27,9.88111e-28,4.66338e-29,-0.587298,1
9.83,4.30799e-16,1.3329e-27,1.07103e-27,6.05228e-29,2.07721,1
9.84,4.33344e-16,1.3217e-27,1.33159e-27,6.91294e-29,-0.261395,1
9.85,4.24526e-16,1.28999e-27,1.02052e-27,3.52894e-29,-2.08008,1
9.86,4.25638e-16,1.27706e-27,9.96708e-28,5.9647e-29,2.24383,1
9.87,4.3468e-16,1.24202e-27,9.97996e-28,1.43998e-29,-1.00576,1
9.88,4.25141e-16,1.24373e-27,9.37392e-28,9.06346e-30,1.06567,1
9.89,4.2946e-16,1.27613e-27,9.22338e-28,3.58597e-29,1.7166,1
9.9,4.24932e-16,1.30746e-27,1.15541e-27,1.64169e-29,-2.14832,1
9.91,4.1776e-16,1.31875e-27,1.31715e-27,3.32042e-29,2.12383,1
9.92,4.26932e-16,1.32912e-27,1.07756e-27,7.12047e-29,-2.20664,1
9.93,4.18053e-16,1.33817e-27,1.2662e-27,9.10198e-29,-2.58643,1
9.94,4.27487e-16,1.24162e-27,9.10225e-28,1.81747e-29,1.06463,1
9.95,4.38837e-16,1.3081e-27,9.85074e-28,7.1629e-30,2.71371,1
9.96,4.34214e-16,1.29598e-27,9.52737e-28,6.82438e-30,-0.866263,1
9.97,4.22742e-16,1.32906e-27,1.18227e-27,1.28214e-29,0.361592,1
9.98,4.26436e-16,1.29003e-27,1.35038e-27,1.40724e-29,1.91888,1
9.99,4.249e-16,1.3559e-27,1.01153e-27,1.69074e-29,4.16416,1
10,4.169e-16,1.33652e-27,9.98517e-28,0,4.16416,1
10,4.169e-16,1.3375e-27,4.12531e-28,3.74295e-29,6.37201e-12,1


==> graph_data/Blakemore/b=0/temps_long_impli.csv <==
This is the first cell in the first column.
Description ,Derive-diffusion, schéma couplé.
Eta,1.5
Pas de temps ref,0.01
Nombre d'itérations effectif,1001
Maillage,mesh2_4
Finesse de maillage,0.0078125

Temps,Entropy,Diff_eq_L2,Weak_entropy,Diff_end_L2,Esti_nu,Nb_iter_Newton,
0,0.421152,0.496892,0.295112,0.496892,20.4459,0
0.01,0.338086,0.39366,0.242625,0.39366,19.2937,5
0.02,0.280696,0.323612,0.20234,0.323612,18.7162,4
0.03,0.235298,0.268562,0.169568,0.268562,18.3268,4
0.04,0.198202,0.223824,0.142508,0.223824,18.0056,4
0.05,0.167504,0.187033,0.120026,0.187033,17.7068,3
0.06,0.141946,0.156628,0.101287,0.156628,17.4111,3
0.07,0.120593,0.131444,0.0856354,0.131444,17.1109,3
0.08,0.10271,0.110559,0.0725413,0.110559,16.8042,3
0.09,0.087703,0.0932226,0.0615709,0.0932226,16.4919,3
0.1,0.0750855,0.078816,0.0523665,0.078816,16.176,3
0.11,0.0644556,0.0668291,0.0446321,0.0668291,15.8595,3
0.12,0.055481,0.0568398,0.0381224,0.0568398,15.5453,3
0.13,0.0478864,0.0484991,0.0326339,0.0484991,15.2361,3
0.14,0.0414439,0.0415194,0.0279978,0.0415194,14.9346,3
0.15,0.0359643,0.0356637,0.0240742,0.0356637,14.6431,3
0.16,0.0312911,0.030737,0.0207467,0.030737,14.3633,3
0.17,0.0272944,0.0265792,0.0179188,0.0265792,14.0967,3
0.18,0.0238664,0.023059,0.0155101,0.023059,13.8444,3
0.19,0.0209177,0.0200683,0.0134539,0.0200683,13.607,3
0.2,0.0183739,0.0175185,0.0116947,0.0175185,13.385,3
0.21,0.0161732,0.0153369,0.0101861,0.0153369,13.1784,3
0.22,0.014264,0.0134636,0.00888941,0.0134636,12.9871,3
0.23,0.0126031,0.0118493,0.00777237,0.0118493,12.8107,3
0.24,0.0111545,0.0104534,0.00680791,0.0104534,12.6486,3
0.25,0.00988776,0.00924204,0.00597336,0.00924204,12.5003,3
0.26,0.00877753,0.00818754,0.00524966,0.00818754,12.3649,3
0.27,0.00780223,0.00726668,0.00462076,0.00726668,12.2418,3
0.28,0.00694365,0.00646014,0.00407315,0.00646014,12.1301,3
0.29,0.00618633,0.00575178,0.00359537,0.00575178,12.029,3
0.3,0.0055171,0.00512802,0.00317774,0.00512802,11.9377,3
0.31,0.0049247,0.00457747,0.00281203,0.00457747,11.8554,3
0.32,0.0043995,0.00409044,0.00249124,0.00409044,11.7813,3
0.33,0.00393321,0.00365875,0.00220939,0.00365875,11.7147,3
0.34,0.00351866,0.00327542,0.00196137,0.00327542,11.6549,3
0.35,0.00314969,0.00293445,0.00174281,0.00293445,11.6014,3
0.36,0.00282091,0.00263072,0.00154994,0.00263072,11.5534,3
0.37,0.00252767,0.00235979,0.00137951,0.00235979,11.5105,3
0.38,0.00226588,0.00211785,0.00122874,0.00211785,11.4722,3
0.39,0.00203199,0.00190155,0.00109521,0.00190155,11.438,3
0.4,0.00182287,0.001708,0.000976818,0.001708,11.4075,3
0.41,0.00163577,0.00153466,0.000871743,0.00153466,11.3803,3
0.42,0.00146827,0.00137931,0.000778403,0.00137931,11.3561,3
0.43,0.00131825,0.00123999,0.000695413,0.00123999,11.3345,3
0.44,0.00118382,0.00111497,0.000621568,0.00111497,11.3152,3
0.45,0.0010633,0.00100275,0.00055581,0.00100275,11.2981,3
0.46,0.000955213,0.00090195,0.000497212,0.00090195,11.2829,3
0.47,0.000858247,0.000811391,0.000444961,0.000811391,11.2694,3
0.48,0.00077123,0.000730002,0.000398341,0.000730002,11.2574,3
0.49,0.000693119,0.000656835,0.000356723,0.000656835,11.2468,3
0.5,0.000622987,0.000591044,0.000319549,0.000591044,11.2373,3
0.51,0.000560004,0.000531875,0.00028633,0.000531875,11.2289,3
0.52,0.000503432,0.000478651,0.000256632,0.000478651,11.2215,3
0.53,0.000452609,0.000430769,0.000230069,0.000430769,11.2149,3
0.54,0.000406944,0.000387688,0.000206303,0.000387688,11.209,3
0.55,0.000365908,0.000348922,0.00018503,0.000348922,11.2038,3
0.56,0.000329027,0.000314036,0.000165983,0.000314036,11.1992,3
0.57,0.000295878,0.000282641,0.000148924,0.000282641,11.1952,3
0.58,0.000266079,0.000254385,0.00013364,0.000254385,11.1916,3
0.59,0.00023929,0.000228954,0.000119944,0.000228954,11.1884,3
0.6,0.000215205,0.000206064,0.000107667,0.000206064,11.1856,3
0.61,0.00019355,0.000185462,9.666e-05,0.000185462,11.1831,3
0.62,0.000174079,0.000166918,8.67891e-05,0.000166918,11.1809,3
0.63,0.000156569,0.000150226,7.79355e-05,0.000150226,11.179,3
0.64,0.000140824,0.000135202,6.99927e-05,0.000135202,11.1773,3
0.65,0.000126664,0.000121679,6.28659e-05,0.000121679,11.1758,3
0.66,0.00011393,0.000109507,5.64702e-05,0.000109507,11.1744,3
0.67,0.000102477,9.85508e-05,5.07296e-05,9.85508e-05,11.1733,3
0.68,9.2177e-05,8.86896e-05,4.55765e-05,8.86896e-05,11.1722,3
0.69,8.2913e-05,7.98139e-05,4.095e-05,7.98139e-05,11.1714,3
0.7,7.45806e-05,7.18253e-05,3.67958e-05,7.18253e-05,11.1706,3
0.71,6.70862e-05,6.46353e-05,3.30653e-05,6.46353e-05,11.1699,3
0.72,6.03453e-05,5.81641e-05,2.97149e-05,5.81641e-05,11.1693,3
0.73,5.4282e-05,5.234e-05,2.67056e-05,5.234e-05,11.1688,3
0.74,4.88283e-05,4.70984e-05,2.40024e-05,4.70984e-05,11.1683,3
0.75,4.39227e-05,4.2381e-05,2.15739e-05,4.2381e-05,11.1679,3
0.76,3.95101e-05,3.81356e-05,1.93921e-05,3.81356e-05,11.1676,3
0.77,3.55409e-05,3.4315e-05,1.74318e-05,3.4315e-05,11.1673,3
0.78,3.19706e-05,3.08767e-05,1.56703e-05,3.08767e-05,11.167,3
0.79,2.8759e-05,2.77826e-05,1.40873e-05,2.77826e-05,11.1668,3
0.8,2.58701e-05,2.49982e-05,1.26648e-05,2.49982e-05,11.1666,3
0.81,2.32714e-05,2.24926e-05,1.13863e-05,2.24926e-05,11.1664,3
0.82,2.09338e-05,2.02379e-05,1.02372e-05,2.02379e-05,11.1663,3
0.83,1.8831e-05,1.8209e-05,9.20432e-06,1.8209e-05,11.1662,2
0.84,1.69395e-05,1.63833e-05,8.27593e-06,1.63833e-05,11.1661,2
0.85,1.5238e-05,1.47405e-05,7.44138e-06,1.47405e-05,11.166,2
0.86,1.37074e-05,1.32623e-05,6.69116e-06,1.32623e-05,11.166,2
0.87,1.23306e-05,1.19322e-05,6.01672e-06,1.19322e-05,11.1659,2
0.88,1.10921e-05,1.07355e-05,5.41039e-06,1.07355e-05,11.1659,2
0.89,9.97793e-06,9.65864e-06,4.86526e-06,9.65864e-06,11.1658,2
0.9,8.97572e-06,8.68975e-06,4.37515e-06,8.68975e-06,11.1658,2
0.91,8.07417e-06,7.81799e-06,3.93448e-06,7.81799e-06,11.1658,2
0.92,7.26318e-06,7.03363e-06,3.53826e-06,7.03363e-06,11.1658,2
0.93,6.53364e-06,6.32792e-06,3.182e-06,6.32792e-06,11.1658,2
0.94,5.87739e-06,5.69298e-06,2.86165e-06,5.69298e-06,11.1658,2
0.95,5.28705e-06,5.12171e-06,2.57359e-06,5.12171e-06,11.1658,2
0.96,4.75601e-06,4.60774e-06,2.31456e-06,4.60774e-06,11.1658,2
0.97,4.2783e-06,4.14532e-06,2.08163e-06,4.14532e-06,11.1658,2
0.98,3.84858e-06,3.72929e-06,1.87216e-06,3.72929e-06,11.1658,2
0.99,3.46202e-06,3.355e-06,1.68379e-06,3.355e-06,11.1658,2
1,3.11428e-06,3.01825e-06,1.51439e-06,3.01825e-06,11.1658,2
1.01,2.80148e-06,2.7153e-06,1.36205e-06,2.7153e-06,11.1658,2
1.02,2.52009e-06,2.44274e-06,1.22504e-06,2.44274e-06,11.1658,2
1.03,2.26696e-06,2.19753e-06,1.10183e-06,2.19753e-06,11.1658,2
1.04,2.03926e-06,1.97693e-06,9.91015e-07,1.97693e-06,11.1659,2
1.05,1.83443e-06,1.77846e-06,8.91353e-07,1.77846e-06,11.1659,2
1.06,1.65018e-06,1.59992e-06,8.0172e-07,1.59992e-06,11.1659,2
1.07,1.48443e-06,1.43929e-06,7.21106e-07,1.43929e-06,11.1659,2
1.08,1.33533e-06,1.29479e-06,6.48602e-07,1.29479e-06,11.1659,2
1.09,1.2012e-06,1.16479e-06,5.83391e-07,1.16479e-06,11.1659,2
1.1,1.08055e-06,1.04784e-06,5.2474e-07,1.04784e-06,11.166,2
1.11,9.72013e-07,9.42629e-07,4.71988e-07,9.42629e-07,11.166,2
1.12,8.7438e-07,8.47981e-07,4.24541e-07,8.47981e-07,11.166,2
1.13,7.86554e-07,7.62834e-07,3.81866e-07,7.62834e-07,11.166,2
1.14,7.07549e-07,6.86235e-07,3.43483e-07,6.86235e-07,11.166,2
1.15,6.36479e-07,6.17327e-07,3.08958e-07,6.17327e-07,11.166,2
1.16,5.72549e-07,5.55336e-07,2.77905e-07,5.55336e-07,11.166,2
1.17,5.15039e-07,4.9957e-07,2.49975e-07,4.9957e-07,11.1661,2
1.18,4.63306e-07,4.49403e-07,2.24852e-07,4.49403e-07,11.1661,2
1.19,4.16769e-07,4.04273e-07,2.02254e-07,4.04273e-07,11.1661,2
1.2,3.74907e-07,3.63675e-07,1.81929e-07,3.63675e-07,11.1661,2
1.21,3.37249e-07,3.27153e-07,1.63646e-07,3.27153e-07,11.1661,2
1.22,3.03374e-07,2.94298e-07,1.47201e-07,2.94298e-07,11.1661,2
1.23,2.72902e-07,2.64742e-07,1.32409e-07,2.64742e-07,11.1661,2
1.24,2.4549e-07,2.38155e-07,1.19104e-07,2.38155e-07,11.1661,2
1.25,2.20832e-07,2.14237e-07,1.07136e-07,2.14237e-07,11.1662,2
1.26,1.9865e-07,1.92721e-07,9.63711e-08,1.92721e-07,11.1662,2
1.27,1.78697e-07,1.73366e-07,8.66878e-08,1.73366e-07,11.1662,2
1.28,1.60747e-07,1.55954e-07,7.79777e-08,1.55954e-07,11.1662,2
1.29,1.44601e-07,1.40291e-07,7.01428e-08,1.40291e-07,11.1662,2
1.3,1.30076e-07,1.26201e-07,6.30953e-08,1.26201e-07,11.1662,2
1.31,1.17011e-07,1.13526e-07,5.6756e-08,1.13526e-07,11.1662,2
1.32,1.05257e-07,1.02124e-07,5.10536e-08,1.02124e-07,11.1662,2
1.33,9.46848e-08,9.1867e-08,4.59243e-08,9.1867e-08,11.1662,2
1.34,8.5174e-08,8.26402e-08,4.13104e-08,8.26402e-08,11.1662,2
1.35,7.66186e-08,7.434e-08,3.716e-08,7.434e-08,11.1662,2
1.36,6.89226e-08,6.68734e-08,3.34267e-08,6.68734e-08,11.1662,2
1.37,6.19996e-08,6.01568e-08,3.00685e-08,6.01568e-08,11.1662,2
1.38,5.57719e-08,5.41147e-08,2.70477e-08,5.41147e-08,11.1663,2
1.39,5.01699e-08,4.86794e-08,2.43304e-08,4.86794e-08,11.1663,2
1.4,4.51305e-08,4.379e-08,2.18861e-08,4.379e-08,11.1663,2
1.41,4.05973e-08,3.93917e-08,1.96874e-08,3.93917e-08,11.1663,2
1.42,3.65194e-08,3.54352e-08,1.77096e-08,3.54352e-08,11.1663,2
1.43,3.28512e-08,3.1876e-08,1.59305e-08,3.1876e-08,11.1663,2
1.44,2.95514e-08,2.86744e-08,1.43302e-08,2.86744e-08,11.1663,2
1.45,2.65831e-08,2.57943e-08,1.28906e-08,2.57943e-08,11.1663,2
1.46,2.39129e-08,2.32034e-08,1.15956e-08,2.32034e-08,11.1663,2
1.47,2.15109e-08,2.08728e-08,1.04308e-08,2.08728e-08,11.1663,2
1.48,1.93502e-08,1.87763e-08,9.38292e-09,1.87763e-08,11.1663,2
1.49,1.74065e-08,1.68903e-08,8.44035e-09,1.68903e-08,11.1663,2
1.5,1.56581e-08,1.51938e-08,7.59247e-09,1.51938e-08,11.1663,2
1.51,1.40853e-08,1.36677e-08,6.82977e-09,1.36677e-08,11.1663,2
1.52,1.26705e-08,1.22949e-08,6.14369e-09,1.22949e-08,11.1663,2
1.53,1.13978e-08,1.10599e-08,5.52653e-09,1.10599e-08,11.1663,2
1.54,1.02529e-08,9.94901e-09,4.97137e-09,9.94901e-09,11.1663,2
1.55,9.22303e-09,8.94969e-09,4.47198e-09,8.94969e-09,11.1663,2
1.56,8.2966e-09,8.05074e-09,4.02276e-09,8.05074e-09,11.1663,2
1.57,7.46324e-09,7.24208e-09,3.61866e-09,7.24208e-09,11.1663,2
1.58,6.71358e-09,6.51465e-09,3.25516e-09,6.51465e-09,11.1663,2
1.59,6.03922e-09,5.86029e-09,2.92817e-09,5.86029e-09,11.1663,2
1.6,5.4326e-09,5.27165e-09,2.63403e-09,5.27165e-09,11.1663,2
1.61,4.88691e-09,4.74214e-09,2.36944e-09,4.74214e-09,11.1663,2
1.62,4.39603e-09,4.26581e-09,2.13142e-09,4.26581e-09,11.1663,2
1.63,3.95447e-09,3.83733e-09,1.91732e-09,3.83733e-09,11.1663,2
1.64,3.55725e-09,3.45189e-09,1.72472e-09,3.45189e-09,11.1663,2
1.65,3.19994e-09,3.10516e-09,1.55147e-09,3.10516e-09,11.1663,2
1.66,2.87851e-09,2.79326e-09,1.39563e-09,2.79326e-09,11.1663,2
1.67,2.58937e-09,2.51269e-09,1.25544e-09,2.51269e-09,11.1663,2
1.68,2.32928e-09,2.2603e-09,1.12933e-09,2.2603e-09,11.1663,2
1.69,2.09531e-09,2.03326e-09,1.01589e-09,2.03326e-09,11.1663,2
1.7,1.88484e-09,1.82903e-09,9.13842e-10,1.82903e-09,11.1663,2
1.71,1.69552e-09,1.64531e-09,8.22047e-10,1.64531e-09,11.1663,2
1.72,1.52521e-09,1.48004e-09,7.39473e-10,1.48004e-09,11.1663,2
1.73,1.372e-09,1.33138e-09,6.65193e-10,1.33138e-09,11.1663,2
1.74,1.23419e-09,1.19765e-09,5.98375e-10,1.19765e-09,11.1663,2
1.75,1.11022e-09,1.07735e-09,5.38269e-10,1.07735e-09,11.1663,2
1.76,9.987e-10,9.69132e-10,4.842e-10,9.69132e-10,11.1663,2
1.77,8.98384e-10,8.71786e-10,4.35563e-10,8.71786e-10,11.1663,2
1.78,8.08144e-10,7.84218e-10,3.91811e-10,7.84218e-10,11.1663,2
1.79,7.26968e-10,7.05446e-10,3.52454e-10,7.05446e-10,11.1663,2
1.8,6.53946e-10,6.34586e-10,3.17051e-10,6.34586e-10,11.1663,2
1.81,5.88259e-10,5.70844e-10,2.85203e-10,5.70844e-10,11.1663,2
1.82,5.2917e-10,5.13505e-10,2.56555e-10,5.13505e-10,11.1663,2
1.83,4.76016e-10,4.61925e-10,2.30785e-10,4.61925e-10,11.1663,2
1.84,4.28202e-10,4.15526e-10,2.07603e-10,4.15526e-10,11.1663,2
1.85,3.8519e-10,3.73788e-10,1.86749e-10,3.73788e-10,11.1663,2
1.86,3.46499e-10,3.36242e-10,1.67991e-10,3.36242e-10,11.1663,2
1.87,3.11694e-10,3.02468e-10,1.51116e-10,3.02468e-10,11.1663,2
1.88,2.80385e-10,2.72086e-10,1.35937e-10,2.72086e-10,11.1663,2
1.89,2.52221e-10,2.44756e-10,1.22282e-10,2.44756e-10,11.1663,2
1.9,2.26886e-10,2.20171e-10,1.09999e-10,2.20171e-10,11.1664,2
1.91,2.04096e-10,1.98055e-10,9.89502e-11,1.98055e-10,11.1664,2
1.92,1.83595e-10,1.78161e-10,8.90108e-11,1.78161e-10,11.1664,2
1.93,1.65154e-10,1.60265e-10,8.00699e-11,1.60265e-10,11.1664,2
1.94,1.48565e-10,1.44167e-10,7.2027e-11,1.44167e-10,11.1663,2
1.95,1.33642e-10,1.29686e-10,6.47921e-11,1.29686e-10,11.1663,2
1.96,1.20218e-10,1.16659e-10,5.82839e-11,1.16659e-10,11.1664,2
1.97,1.08142e-10,1.04941e-10,5.24294e-11,1.04941e-10,11.1664,2
1.98,9.72796e-11,9.44003e-11,4.7163e-11,9.44003e-11,11.1663,2
1.99,8.75081e-11,8.49181e-11,4.24256e-11,8.49181e-11,11.1664,2
2,7.87182e-11,7.63883e-11,3.8164e-11,7.63883e-11,11.1664,2
2.01,7.08112e-11,6.87153e-11,3.43305e-11,6.87153e-11,11.1664,2
2.02,6.36984e-11,6.1813e-11,3.08821e-11,6.1813e-11,11.1664,2
2.03,5.73001e-11,5.56041e-11,2.77801e-11,5.56041e-11,11.1664,2
2.04,5.15444e-11,5.00188e-11,2.49896e-11,5.00188e-11,11.1663,2
2.05,4.63669e-11,4.49946e-11,2.24795e-11,4.49946e-11,11.1664,2
2.06,4.17095e-11,4.0475e-11,2.02215e-11,4.0475e-11,11.1663,2
2.07,3.75199e-11,3.64094e-11,1.81903e-11,3.64094e-11,11.1664,2
2.08,3.37511e-11,3.27522e-11,1.63631e-11,3.27522e-11,11.1664,2
2.09,3.03609e-11,2.94623e-11,1.47195e-11,2.94623e-11,11.1664,2
2.1,2.73112e-11,2.65029e-11,1.32409e-11,2.65029e-11,11.1663,2
2.11,2.45679e-11,2.38408e-11,1.19109e-11,2.38408e-11,11.1664,2
2.12,2.21001e-11,2.1446e-11,1.07145e-11,2.1446e-11,11.1664,2
2.13,1.98802e-11,1.92918e-11,9.63826e-12,1.92918e-11,11.1663,2
2.14,1.78833e-11,1.7354e-11,8.67012e-12,1.7354e-11,11.1663,2
2.15,1.6087e-11,1.56109e-11,7.79923e-12,1.56109e-11,11.1663,2
2.16,1.44711e-11,1.40428e-11,7.01582e-12,1.40428e-11,11.1664,2
2.17,1.30175e-11,1.26322e-11,6.3111e-12,1.26322e-11,11.1663,2
2.18,1.17099e-11,1.13634e-11,5.67716e-12,1.13634e-11,11.1664,2
2.19,1.05337e-11,1.02219e-11,5.10691e-12,1.02219e-11,11.1663,2
2.2,9.47562e-12,9.19518e-12,4.59393e-12,9.19518e-12,11.1662,2
2.21,8.52383e-12,8.27155e-12,4.13248e-12,8.27155e-12,11.1665,2
2.22,7.66764e-12,7.4407e-12,3.71739e-12,7.4407e-12,11.1664,2
2.23,6.89744e-12,6.6933e-12,3.34398e-12,6.6933e-12,11.1662,2
2.24,6.2046e-12,6.02098e-12,3.00809e-12,6.02098e-12,11.1666,2
2.25,5.58138e-12,5.41619e-12,2.70594e-12,5.41619e-12,11.1663,2
2.26,5.02073e-12,4.87215e-12,2.43413e-12,4.87215e-12,11.1658,2
2.27,4.51642e-12,4.38275e-12,2.18963e-12,4.38275e-12,11.1672,2
2.28,4.06277e-12,3.94252e-12,1.96969e-12,3.94252e-12,11.1653,2
2.29,3.65465e-12,3.5465e-12,1.77184e-12,3.5465e-12,11.1669,2
2.3,3.28758e-12,3.19027e-12,1.59386e-12,3.19027e-12,11.1661,2
2.31,2.95734e-12,2.86981e-12,1.43376e-12,2.86981e-12,11.1669,2
2.32,2.66029e-12,2.58155e-12,1.28974e-12,2.58155e-12,11.166,2
2.33,2.39306e-12,2.32224e-12,1.16019e-12,2.32224e-12,11.1662,2
2.34,2.15269e-12,2.08898e-12,1.04365e-12,2.08898e-12,11.1667,2
2.35,1.93646e-12,1.87914e-12,9.38822e-13,1.87914e-12,11.1657,2
2.36,1.74194e-12,1.69039e-12,8.4452e-13,1.69039e-12,11.1666,2
2.37,1.56698e-12,1.52059e-12,7.5969e-13,1.52059e-12,11.1663,2
2.38,1.40958e-12,1.36785e-12,6.83381e-13,1.36785e-12,11.1664,2
2.39,1.26799e-12,1.23046e-12,6.14738e-13,1.23046e-12,11.1648,2
2.4,1.14062e-12,1.10686e-12,5.52989e-13,1.10686e-12,11.1674,2
2.41,1.02606e-12,9.9568e-13,4.97443e-13,9.9568e-13,11.1662,2
2.42,9.2299e-13,8.95667e-13,4.47476e-13,8.95667e-13,11.1675,2
2.43,8.3028e-13,8.057e-13,4.02528e-13,8.057e-13,11.1661,2
2.44,7.46873e-13,7.24769e-13,3.62095e-13,7.24769e-13,11.1653,2
2.45,6.71853e-13,6.51968e-13,3.25724e-13,6.51968e-13,11.1652,2
2.46,6.04373e-13,5.8648e-13,2.93006e-13,5.8648e-13,11.1684,2
2.47,5.43671e-13,5.2757e-13,2.63574e-13,5.2757e-13,11.1616,2
2.48,4.89052e-13,4.74577e-13,2.37099e-13,4.74577e-13,11.1695,2
2.49,4.39947e-13,4.26907e-13,2.13283e-13,4.26907e-13,11.1599,2
2.5,3.95744e-13,3.84025e-13,1.91859e-13,3.84025e-13,11.1677,2
2.51,3.56013e-13,3.45451e-13,1.72587e-13,3.45451e-13,11.1626,2
2.52,3.20249e-13,3.10751e-13,1.55252e-13,3.10751e-13,11.1743,2
2.53,2.8809e-13,2.79537e-13,1.39657e-13,2.79537e-13,11.1594,2
2.54,2.59134e-13,2.51458e-13,1.25629e-13,2.51458e-13,11.1674,1
2.55,2.33119e-13,2.262e-13,1.1301e-13,2.262e-13,11.1646,1
2.56,2.09701e-13,2.03479e-13,1.01658e-13,2.03479e-13,11.1681,1
2.57,1.8864e-13,1.8304e-13,9.14469e-14,1.8304e-13,11.1545,1
2.58,1.69689e-13,1.64654e-13,8.22613e-14,1.64654e-13,11.1659,1
2.59,1.52661e-13,1.48115e-13,7.39984e-14,1.48115e-13,11.1561,1
2.6,1.37327e-13,1.33237e-13,6.65655e-14,1.33237e-13,11.1619,1
2.61,1.23544e-13,1.19854e-13,5.98791e-14,1.19854e-13,11.1545,1
2.62,1.11139e-13,1.07815e-13,5.38644e-14,1.07815e-13,11.1759,1
2.63,9.99861e-14,9.69853e-14,4.84539e-14,9.69853e-14,11.1704,1
2.64,8.9935e-14,8.72434e-14,4.35868e-14,8.72434e-14,11.1339,1
2.65,8.08984e-14,7.848e-14,3.92087e-14,7.848e-14,11.1441,1
2.66,7.27936e-14,7.05969e-14,3.52703e-14,7.05969e-14,11.1734,1
2.67,6.54948e-14,6.35057e-14,3.17275e-14,6.35057e-14,11.1604,1
2.68,5.89123e-14,5.71267e-14,2.85405e-14,5.71267e-14,11.1487,1
2.69,5.29976e-14,5.13885e-14,2.56737e-14,5.13885e-14,11.1208,1
2.7,4.76817e-14,4.62266e-14,2.30949e-14,4.62266e-14,11.1923,1
2.71,4.29098e-14,4.15833e-14,2.0775e-14,4.15833e-14,11.1037,1
2.72,3.85906e-14,3.74064e-14,1.86882e-14,3.74064e-14,11.1507,1
2.73,3.47339e-14,3.3649e-14,1.68111e-14,3.3649e-14,11.1019,1
2.74,3.12494e-14,3.02691e-14,1.51224e-14,3.02691e-14,11.0611,1
2.75,2.81267e-14,2.72286e-14,1.36034e-14,2.72286e-14,11.2093,1
2.76,2.53255e-14,2.44936e-14,1.2237e-14,2.44936e-14,11.1472,1
2.77,2.27728e-14,2.20333e-14,1.10078e-14,2.20333e-14,11.0758,1
2.78,2.04889e-14,1.98201e-14,9.90212e-15,1.98201e-14,10.9801,1
2.79,1.84458e-14,1.78292e-14,8.90748e-15,1.78292e-14,11.2727,1
2.8,1.66208e-14,1.60383e-14,8.01275e-15,1.60383e-14,10.8865,1
2.81,1.4937e-14,1.44273e-14,7.20789e-15,1.44273e-14,11.2894,1
2.82,1.34706e-14,1.29781e-14,6.48388e-15,1.29781e-14,10.9327,1
2.83,1.21041e-14,1.16745e-14,5.83259e-15,1.16745e-14,10.8632,1
2.84,1.09112e-14,1.05018e-14,5.24672e-15,1.05018e-14,11.0085,1
2.85,9.84204e-15,9.44695e-15,4.7197e-15,9.44695e-15,11.1318,1
2.86,8.86602e-15,8.49803e-15,4.24562e-15,8.49803e-15,10.7317,1
2.87,7.97793e-15,7.64443e-15,3.81916e-15,7.64443e-15,10.5868,1
2.88,7.20474e-15,6.87657e-15,3.43554e-15,6.87657e-15,11.1874,1
2.89,6.51501e-15,6.18584e-15,3.09045e-15,6.18584e-15,10.472,1
2.9,5.85949e-15,5.56449e-15,2.78002e-15,5.56449e-15,10.7464,1
2.91,5.30405e-15,5.00555e-15,2.50077e-15,5.00555e-15,10.4089,1
2.92,4.78936e-15,4.50275e-15,2.24958e-15,4.50275e-15,10.5263,1
2.93,4.33784e-15,4.05047e-15,2.02361e-15,4.05047e-15,10.5595,1
2.94,3.92471e-15,3.64361e-15,1.82035e-15,3.64361e-15,9.90925,1
2.95,3.54986e-15,3.27762e-15,1.6375e-15,3.27762e-15,10.1741,1
2.96,3.22981e-15,2.94839e-15,1.47302e-15,2.94839e-15,10.4464,1
2.97,2.93155e-15,2.65223e-15,1.32506e-15,2.65223e-15,9.65369,1
2.98,2.65428e-15,2.38582e-15,1.19196e-15,2.38582e-15,9.3548,1
2.99,2.4206e-15,2.14617e-15,1.07223e-15,2.14617e-15,10.2355,1
3,2.21353e-15,1.9306e-15,9.64527e-16,1.9306e-15,8.71003,1
3.01,2.008e-15,1.73667e-15,8.67643e-16,1.73667e-15,10.3229,1
3.02,1.84712e-15,1.56223e-15,7.8049e-16,1.56223e-15,8.20124,1
3.03,1.67428e-15,1.40531e-15,7.02092e-16,1.40531e-15,8.35776,1
3.04,1.54738e-15,1.26415e-15,6.31569e-16,1.26415e-15,8.9281,1
3.05,1.42803e-15,1.13717e-15,5.68129e-16,1.13717e-15,8.68939,1
3.06,1.31098e-15,1.02294e-15,5.11063e-16,1.02294e-15,8.96817,1
3.07,1.20617e-15,9.2019e-16,4.59727e-16,9.2019e-16,6.53932,1
3.08,1.1069e-15,8.2776e-16,4.13549e-16,8.2776e-16,8.92804,1
3.09,1.03896e-15,7.44614e-16,3.72009e-16,7.44614e-16,5.95935,1
3.1,9.53805e-16,6.69819e-16,3.34642e-16,6.69819e-16,7.16061,1
3.11,9.00162e-16,6.02538e-16,3.01028e-16,6.02538e-16,5.74434,1
3.12,8.40012e-16,5.42015e-16,2.70791e-16,5.42015e-16,7.14318,1
3.13,7.9438e-16,4.87571e-16,2.4359e-16,4.87571e-16,4.59169,1
3.14,7.41419e-16,4.38596e-16,2.19122e-16,4.38595e-16,6.39148,1
3.15,7.0887e-16,3.9454e-16,1.97112e-16,3.9454e-16,7.1174,1
3.16,6.66284e-16,3.54909e-16,1.77313e-16,3.54909e-16,1.51401,1
3.17,6.22013e-16,3.1926e-16,1.59502e-16,3.1926e-16,1.4128,1
3.18,6.12736e-16,2.87191e-16,1.43481e-16,2.87191e-16,9.22646,1
3.19,6.042e-16,2.58343e-16,1.29068e-16,2.58343e-16,2.55882,1
3.2,5.53163e-16,2.32394e-16,1.16104e-16,2.32394e-16,3.47356,1
3.21,5.39362e-16,2.0905e-16,1.04442e-16,2.0905e-16,2.98823,1
3.22,5.21255e-16,1.88052e-16,9.39507e-17,1.88052e-16,-0.573821,1
3.23,5.06131e-16,1.69162e-16,8.45136e-17,1.69162e-16,3.01758,1
3.24,5.09052e-16,1.52171e-16,7.60245e-17,1.52171e-16,0.234064,1
3.25,4.94141e-16,1.36885e-16,6.83881e-17,1.36885e-16,2.4513,1
3.26,4.92987e-16,1.23136e-16,6.15187e-17,1.23136e-16,0.783794,1
3.27,4.81192e-16,1.10767e-16,5.53392e-17,1.10767e-16,3.16161,1
3.28,4.77449e-16,9.96408e-17,4.97805e-17,9.96407e-17,0.111352,1
3.29,4.62817e-16,8.96321e-17,4.47802e-17,8.96321e-17,2.5297,1
3.3,4.62302e-16,8.06288e-17,4.02822e-17,8.06288e-17,0.959344,1
3.31,4.50896e-16,7.25299e-17,3.6236e-17,7.25299e-17,0.268386,1
3.32,4.46611e-16,6.52445e-17,3.25962e-17,6.52445e-17,1.49904,1
3.33,4.45416e-16,5.86908e-17,2.9322e-17,5.86908e-17,1.31062,1
3.34,4.38838e-16,5.27955e-17,2.63766e-17,5.27955e-17,-2.90218,1
3.35,4.3316e-16,4.74923e-17,2.37272e-17,4.74923e-17,-0.97717,1
3.36,4.46107e-16,4.27219e-17,2.13438e-17,4.27219e-17,2.13386,1
3.37,4.5051e-16,3.84306e-17,1.92e-17,3.84306e-17,-1.16156,1
3.38,4.41097e-16,3.45703e-17,1.72713e-17,3.45703e-17,2.34538,1
3.39,4.46281e-16,3.10978e-17,1.55364e-17,3.10978e-17,-2.10008,1
3.4,4.36054e-16,2.79741e-17,1.39759e-17,2.79741e-17,2.46595,1
3.41,4.45408e-16,2.51642e-17,1.25721e-17,2.51642e-17,0.152542,1
3.42,4.34689e-16,2.26365e-17,1.13092e-17,2.26365e-17,-0.60916,1
3.43,4.34026e-16,2.03628e-17,1.01732e-17,2.03628e-17,0.154674,1
3.44,4.36687e-16,1.83174e-17,9.15138e-18,1.83174e-17,-0.245886,1
3.45,4.36012e-16,1.64774e-17,8.23215e-18,1.64774e-17,1.09467,1
3.46,4.37087e-16,1.48223e-17,7.40525e-18,1.48223e-17,0.00540304,1
3.47,4.32354e-16,1.33335e-17,6.66139e-18,1.33335e-17,2.25983,1
3.48,4.32331e-16,1.19942e-17,5.99229e-18,1.19942e-17,-4.31115,1
3.49,4.22777e-16,1.07894e-17,5.39038e-18,1.07894e-17,2.2434,1
3.5,4.41824e-16,9.70561e-18,4.84893e-18,9.70561e-18,1.5379,1
3.51,4.3213e-16,8.73072e-18,4.36189e-18,8.73071e-18,-3.42342,1
3.52,4.25585e-16,7.85373e-18,3.92372e-18,7.85373e-18,1.16519,1
3.53,4.40671e-16,7.06485e-18,3.52959e-18,7.06485e-18,1.601,1
3.54,4.35595e-16,6.35521e-18,3.17508e-18,6.35521e-18,-2.67435,1
3.55,4.28731e-16,5.71685e-18,2.85614e-18,5.71684e-18,2.65185,1
3.56,4.40512e-16,5.1426e-18,2.56924e-18,5.1426e-18,-1.9611,1
3.57,4.29132e-16,4.62604e-18,2.31117e-18,4.62604e-18,0.736173,1
3.58,4.37716e-16,4.16137e-18,2.07901e-18,4.16137e-18,-1.03312,1
3.59,4.34518e-16,3.74337e-18,1.87021e-18,3.74337e-18,-2.31753,1
3.6,4.39054e-16,3.36736e-18,1.68234e-18,3.36736e-18,2.91661,1
3.61,4.4947e-16,3.02911e-18,1.51333e-18,3.02911e-18,-1.74619,1
3.62,4.36732e-16,2.72485e-18,1.36133e-18,2.72485e-18,2.2453,1
3.63,4.44494e-16,2.45115e-18,1.22459e-18,2.45115e-18,1.62034,1
3.64,4.34733e-16,2.20493e-18,1.10158e-18,2.20493e-18,-0.75311,1
3.65,4.27801e-16,1.98346e-18,9.90934e-19,1.98346e-18,-0.86334,1
3.66,4.31047e-16,1.78423e-18,8.91411e-19,1.78423e-18,5.1365,1
3.67,4.34801e-16,1.605e-18,8.01846e-19,1.605e-18,-3.37671,1
3.68,4.13559e-16,1.44379e-18,7.2132e-19,1.44379e-18,-0.758636,1
3.69,4.28012e-16,1.29876e-18,6.48861e-19,1.29876e-18,-2.75066,1
3.7,4.31283e-16,1.1683e-18,5.83683e-19,1.1683e-18,4.33161,1
3.71,4.43482e-16,1.05095e-18,5.25065e-19,1.05095e-18,-3.16095,1
3.72,4.2507e-16,9.45385e-19,4.72315e-19,9.45384e-19,-1.1725,1
3.73,4.38945e-16,8.50421e-19,4.24862e-19,8.50421e-19,-0.188803,1
3.74,4.44152e-16,7.65e-19,3.8219e-19,7.65e-19,3.94704,1
3.75,4.44992e-16,6.88157e-19,3.43793e-19,6.88156e-19,0.458582,1
3.76,4.28095e-16,6.19038e-19,3.09281e-19,6.19037e-19,-1.44169,1
3.77,4.26141e-16,5.56855e-19,2.78205e-19,5.56854e-19,-2.59221,1
3.78,4.32375e-16,5.00922e-19,2.50268e-19,5.00922e-19,-0.726296,1
3.79,4.43881e-16,4.50606e-19,2.2513e-19,4.50605e-19,5.31763,1
3.8,4.47128e-16,4.05343e-19,2.02512e-19,4.05342e-19,-3.77783,1
3.81,4.24552e-16,3.64625e-19,1.82162e-19,3.64625e-19,2.1391,1
3.82,4.41221e-16,3.28e-19,1.63868e-19,3.28e-19,-0.202144,1
3.83,4.3198e-16,2.95054e-19,1.47411e-19,2.95054e-19,0.304635,1
3.84,4.32855e-16,2.65417e-19,1.32602e-19,2.65416e-19,-1.81101,1
3.85,4.31541e-16,2.38756e-19,1.1928e-19,2.38755e-19,-0.487512,1
3.86,4.395e-16,2.14775e-19,1.07306e-19,2.14775e-19,3.70212,1
3.87,4.41653e-16,1.93201e-19,9.65257e-20,1.93201e-19,-0.850795,1
3.88,4.25886e-16,1.73794e-19,8.68274e-20,1.73794e-19,-1.09382,1
3.89,4.29541e-16,1.56337e-19,7.81062e-20,1.56337e-19,0.403258,1
3.9,4.34291e-16,1.40633e-19,7.02587e-20,1.40633e-19,1.34425,1
3.91,4.32547e-16,1.26507e-19,6.32e-20,1.26506e-19,-2.58916,1
3.92,4.2681e-16,1.138e-19,5.68527e-20,1.13799e-19,0.870749,1
3.93,4.38154e-16,1.02369e-19,5.11441e-20,1.02369e-19,-0.730233,1
3.94,4.34372e-16,9.2086e-20,4.60053e-20,9.20859e-20,0.535929,1
3.95,4.37567e-16,8.28361e-20,4.13837e-20,8.28359e-20,-0.648002,1
3.96,4.35235e-16,7.45153e-20,3.72263e-20,7.45151e-20,1.34492,1
3.97,4.38073e-16,6.70307e-20,3.34884e-20,6.70306e-20,-1.93342,1
3.98,4.3226e-16,6.02976e-20,3.01246e-20,6.02975e-20,3.35832,1
3.99,4.40782e-16,5.42407e-20,2.70985e-20,5.42406e-20,-3.39537,1
4,4.2646e-16,4.87927e-20,2.4378e-20,4.87926e-20,3.7089,1
4.01,4.41449e-16,4.38913e-20,2.19283e-20,4.38912e-20,-0.0831052,1
4.02,4.25661e-16,3.94826e-20,1.97257e-20,3.94825e-20,-0.295945,1
4.03,4.26015e-16,3.55173e-20,1.77468e-20,3.55172e-20,-0.59073,1
4.04,4.2728e-16,3.19489e-20,1.5961e-20,3.19488e-20,0.574498,1
4.05,4.29819e-16,2.874e-20,1.43594e-20,2.87399e-20,-2.07846,1
4.06,4.27364e-16,2.58528e-20,1.29153e-20,2.58527e-20,0.897066,1
4.07,4.36435e-16,2.32563e-20,1.16193e-20,2.32562e-20,0.14973,1
4.08,4.32555e-16,2.09202e-20,1.04521e-20,2.09201e-20,2.15363,1
4.09,4.31908e-16,1.88185e-20,9.40072e-21,1.88184e-20,-2.62228,1
4.1,4.22802e-16,1.69283e-20,8.45681e-21,1.69282e-20,1.56011,1
4.11,4.34188e-16,1.52279e-20,7.60754e-21,1.52279e-20,-1.65621,1
4.12,4.27518e-16,1.36985e-20,6.84424e-21,1.36985e-20,2.15366,1
4.13,4.34718e-16,1.23223e-20,6.15583e-21,1.23222e-20,-2.1267,1
4.14,4.25553e-16,1.10846e-20,5.53772e-21,1.10845e-20,1.74629,1
4.15,4.348e-16,9.97118e-21,4.98163e-21,9.97113e-21,-1.50714,1
4.16,4.27337e-16,8.96991e-21,4.48276e-21,8.96987e-21,-1.34139,1
4.17,4.33877e-16,8.0687e-21,4.03141e-21,8.06865e-21,1.55154,1
4.18,4.39776e-16,7.25823e-21,3.62642e-21,7.25819e-21,1.93236,1
4.19,4.33057e-16,6.52938e-21,3.26309e-21,6.52934e-21,-3.28029,1
4.2,4.24847e-16,5.87323e-21,2.93421e-21,5.87319e-21,0.0684271,1
4.21,4.39256e-16,5.2833e-21,2.63963e-21,5.28326e-21,0.43518,1
4.22,4.38956e-16,4.75254e-21,2.37422e-21,4.7525e-21,0.0808294,1
4.23,4.37054e-16,4.27516e-21,2.1358e-21,4.27512e-21,1.07072,1
4.24,4.36701e-16,3.84568e-21,1.9211e-21,3.84565e-21,-3.31414,1
4.25,4.32074e-16,3.45937e-21,1.72799e-21,3.45934e-21,1.7417,1
4.26,4.46885e-16,3.11196e-21,1.55472e-21,3.11194e-21,2.84115,1
4.27,4.39234e-16,2.79929e-21,1.39818e-21,2.79927e-21,1.46485,1
4.28,4.271e-16,2.51826e-21,1.25823e-21,2.51824e-21,-2.81543,1
4.29,4.20934e-16,2.26533e-21,1.13181e-21,2.26531e-21,-0.795277,1
4.3,4.33128e-16,2.03772e-21,1.01791e-21,2.0377e-21,1.18445,1
4.31,4.366e-16,1.83294e-21,9.15255e-22,1.83292e-21,0.96104,1
4.32,4.3149e-16,1.64882e-21,8.23279e-22,1.6488e-21,-2.36919,1
4.33,4.27382e-16,1.48333e-21,7.41155e-22,1.48331e-21,1.31278,1
4.34,4.37754e-16,1.33433e-21,6.66688e-22,1.33432e-21,-2.195,1
4.35,4.32081e-16,1.20026e-21,5.99561e-22,1.20024e-21,4.60225,1
4.36,4.41778e-16,1.07969e-21,5.39344e-22,1.07967e-21,-2.41088,1
4.37,4.22341e-16,9.71197e-22,4.85019e-22,9.71181e-22,2.10868,1
4.38,4.32775e-16,8.73693e-22,4.36509e-22,8.73678e-22,-1.82934,1
4.39,4.23838e-16,7.85848e-22,3.9228e-22,7.85833e-22,0.681031,1
4.4,4.31735e-16,7.06981e-22,3.53223e-22,7.06968e-22,2.05357,1
4.41,4.28815e-16,6.35951e-22,3.17685e-22,6.35938e-22,-3.16062,1
4.42,4.20186e-16,5.72115e-22,2.85931e-22,5.72102e-22,0.957982,1
4.43,4.339e-16,5.14663e-22,2.57143e-22,5.14651e-22,-1.99242,1
4.44,4.29783e-16,4.6297e-22,2.31373e-22,4.62959e-22,2.175,1
4.45,4.3852e-16,4.16449e-22,2.08051e-22,4.16439e-22,-0.625302,1
4.46,4.29185e-16,3.74596e-22,1.871e-22,3.74586e-22,1.73309,1
4.47,4.31886e-16,3.36977e-22,1.68371e-22,3.36968e-22,-2.93129,1
4.48,4.24528e-16,3.03156e-22,1.51568e-22,3.03147e-22,2.98597,1
4.49,4.37348e-16,2.72693e-22,1.36282e-22,2.72685e-22,-2.32687,1
4.5,4.24668e-16,2.45294e-22,1.22566e-22,2.45286e-22,0.224744,1
4.51,4.34785e-16,2.20633e-22,1.10143e-22,2.20626e-22,2.85702,1
4.52,4.3381e-16,1.98506e-22,9.92163e-23,1.98499e-22,-3.50483,1
4.53,4.2176e-16,1.78564e-22,8.92281e-23,1.78557e-22,-1.57075,1
4.54,4.37079e-16,1.60634e-22,8.02907e-23,1.60627e-22,6.58725,1
4.55,4.44054e-16,1.44523e-22,7.23268e-23,1.44517e-22,-3.84444,1
4.56,4.16611e-16,1.29976e-22,6.49259e-23,1.2997e-22,1.39682,1
4.57,4.33267e-16,1.16914e-22,5.83568e-23,1.16908e-22,-3.44294,1
4.58,4.27299e-16,1.05164e-22,5.24507e-23,1.05159e-22,-0.219483,1
4.59,4.42535e-16,9.46168e-23,4.72417e-23,9.4612e-23,4.89567,1
4.6,4.43509e-16,8.51158e-23,4.25389e-23,8.51112e-23,-3.30116,1
4.61,4.22809e-16,7.65771e-23,3.83206e-23,7.65727e-23,-0.343537,1
4.62,4.37243e-16,6.88759e-23,3.44208e-23,6.88717e-23,2.63979,1
4.63,4.38751e-16,6.19347e-23,3.08679e-23,6.19308e-23,-1.99424,1
4.64,4.27466e-16,5.57375e-23,2.78681e-23,5.57338e-23,2.4639,1
4.65,4.36165e-16,5.01506e-23,2.51127e-23,5.0147e-23,-3.77149,1
4.66,4.25676e-16,4.51156e-23,2.25988e-23,4.51122e-23,1.32511,1
4.67,4.4236e-16,4.05666e-23,2.02569e-23,4.05634e-23,-0.282637,1
4.68,4.36575e-16,3.64924e-23,1.82524e-23,3.64893e-23,0.354532,1
4.69,4.37812e-16,3.28258e-23,1.64106e-23,3.28229e-23,2.65312,1
4.7,4.36265e-16,2.95389e-23,1.48011e-23,2.95361e-23,-2.72736,1
4.71,4.2499e-16,2.65553e-23,1.32423e-23,2.65527e-23,4.23788,1
4.72,4.36906e-16,2.39066e-23,1.19774e-23,2.39042e-23,-3.71836,1
4.73,4.19143e-16,2.15035e-23,1.07686e-23,2.15012e-23,0.000108919,1
4.74,4.3533e-16,1.93369e-23,9.66653e-24,1.93347e-23,-1.94157,1
4.75,4.3533e-16,1.73947e-23,8.69991e-24,1.73926e-23,0.530283,1
4.76,4.43949e-16,1.56517e-23,7.84552e-24,1.56497e-23,2.43207,1
4.77,4.41608e-16,1.40748e-23,7.03523e-24,1.40729e-23,-0.228493,1
4.78,4.31122e-16,1.26547e-23,6.29425e-24,1.2653e-23,-1.38176,1
4.79,4.3211e-16,1.13884e-23,5.68458e-24,1.13867e-23,0.118317,1
4.8,4.38164e-16,1.02512e-23,5.14585e-24,1.02495e-23,0.557505,1
4.81,4.37646e-16,9.21463e-24,4.59987e-24,9.21311e-24,3.33773,1
4.82,4.3522e-16,8.29941e-24,4.1817e-24,8.2979e-24,-4.03014,1
4.83,4.21163e-16,7.45687e-24,3.72199e-24,7.45551e-24,1.99833,1
4.84,4.38849e-16,6.70543e-24,3.34008e-24,6.70415e-24,1.22021,1
4.85,4.30251e-16,6.03365e-24,3.01165e-24,6.03242e-24,-2.17049,1
4.86,4.25064e-16,5.42809e-24,2.713e-24,5.42692e-24,-1.19128,1
4.87,4.34495e-16,4.88129e-24,2.43384e-24,4.8802e-24,3.55841,1
4.88,4.39734e-16,4.3938e-24,2.20432e-24,4.39272e-24,-3.53971,1
4.89,4.24624e-16,3.95157e-24,1.97279e-24,3.95058e-24,0.645776,1
4.9,4.40206e-16,3.55755e-24,1.7904e-24,3.55657e-24,0.117405,1
4.91,4.37381e-16,3.2001e-24,1.6105e-24,3.19917e-24,0.942368,1
4.92,4.36868e-16,2.8743e-24,1.42775e-24,2.87348e-24,-0.10078,1
4.93,4.3279e-16,2.58721e-24,1.29087e-24,2.58642e-24,-0.541007,1
4.94,4.33226e-16,2.32468e-24,1.15309e-24,2.32395e-24,-0.355786,1
4.95,4.35583e-16,2.09411e-24,1.05061e-24,2.09337e-24,0.270144,1
4.96,4.37138e-16,1.8856e-24,9.53212e-25,1.88487e-24,0.469615,1
4.97,4.35961e-16,1.6917e-24,8.3644e-25,1.69108e-24,1.11711,1
4.98,4.33923e-16,1.52404e-24,7.66015e-25,1.5234e-24,-1.65843,1
4.99,4.29129e-16,1.37059e-24,6.87379e-25,1.36999e-24,0.0579028,1
5,4.36366e-16,1.23192e-24,6.14573e-25,1.23137e-24,2.32542,1
5.01,4.36113e-16,1.11112e-24,5.66591e-25,1.11054e-24,-0.111141,1
5.02,4.26202e-16,9.97272e-25,4.99317e-25,9.96765e-25,-3.41838,1
5.03,4.26676e-16,8.96839e-25,4.45609e-25,8.96385e-25,-0.957302,1
5.04,4.41778e-16,8.07097e-25,4.04209e-25,8.06647e-25,1.81832,1
5.05,4.46048e-16,7.24262e-25,3.55618e-25,7.23879e-25,-0.996848,1
5.06,4.38082e-16,6.52761e-25,3.27905e-25,6.52345e-25,2.08352,1
5.07,4.42493e-16,5.87429e-25,2.97744e-25,5.8702e-25,1.21608,1
5.08,4.33462e-16,5.2787e-25,2.64401e-25,5.27508e-25,0.240147,1
5.09,4.28254e-16,4.75764e-25,2.44166e-25,4.75369e-25,-1.8728,1
5.1,4.27228e-16,4.27017e-25,2.16906e-25,4.26662e-25,4.21431,1
5.11,4.35382e-16,3.82381e-25,1.88567e-25,3.8209e-25,-4.98853,1
5.12,4.17776e-16,3.44847e-25,1.72933e-25,3.44543e-25,0.809712,1
5.13,4.39711e-16,3.10225e-25,1.5501e-25,3.09946e-25,1.85999,1
5.14,4.36179e-16,2.79134e-25,1.40584e-25,2.78863e-25,-1.59033,1
5.15,4.28214e-16,2.5122e-25,1.27264e-25,2.50956e-25,-1.17902,1
5.16,4.35134e-16,2.26335e-25,1.14733e-25,2.26088e-25,2.31523,1
5.17,4.40326e-16,2.03497e-25,1.02103e-25,2.03286e-25,-0.846723,1
5.18,4.30362e-16,1.84054e-25,9.54983e-26,1.83814e-25,2.1795,1
5.19,4.34037e-16,1.65637e-25,8.78525e-26,1.6538e-25,-2.49654,1
5.2,4.24779e-16,1.47495e-25,7.36376e-26,1.4731e-25,-0.826831,1
5.21,4.35655e-16,1.32689e-25,6.61394e-26,1.32515e-25,0.498023,1
5.22,4.39287e-16,1.19562e-25,6.05905e-26,1.19385e-25,0.0370538,1
5.23,4.37111e-16,1.07354e-25,5.39485e-26,1.07194e-25,0.0192161,1
5.24,4.36949e-16,9.69498e-26,4.95257e-26,9.67888e-26,2.40605,1
5.25,4.36865e-16,8.73472e-26,4.48348e-26,8.71949e-26,-1.14084,1
5.26,4.266e-16,7.85525e-26,4.02375e-26,7.84067e-26,-4.83574,1
5.27,4.31523e-16,7.11137e-26,3.77879e-26,7.09559e-26,2.54408,1
5.28,4.53451e-16,6.37824e-26,3.3492e-26,6.36467e-26,2.44226,1
5.29,4.42201e-16,5.68916e-26,2.75182e-26,5.68174e-26,-1.08692,1
5.3,4.31659e-16,5.15586e-26,2.60223e-26,5.14673e-26,4.11053,1
5.31,4.36402e-16,4.64587e-26,2.42259e-26,4.63497e-26,-3.48498,1
5.32,4.19172e-16,4.1532e-26,2.0482e-26,4.14632e-26,-1.87894,1
5.33,4.34308e-16,3.72934e-26,1.81748e-26,3.72376e-26,1.65355,1
5.34,4.42624e-16,3.37074e-26,1.71462e-26,3.36322e-26,-0.137406,1
5.35,4.35424e-16,3.04693e-26,1.57218e-26,3.04004e-26,-0.265438,1
5.36,4.36023e-16,2.71375e-26,1.28692e-26,2.71187e-26,1.88698,1
5.37,4.37184e-16,2.44568e-26,1.18464e-26,2.44319e-26,-3.61677,1
5.38,4.29087e-16,2.20765e-26,1.10776e-26,2.20393e-26,3.65846,1
5.39,4.45188e-16,2.01575e-26,1.11788e-26,2.0086e-26,-0.190863,1
5.4,4.29476e-16,1.81421e-26,1.01895e-26,1.80735e-26,1.49201,1
5.41,4.30298e-16,1.63946e-26,9.58884e-27,1.63248e-26,-1.86231,1
5.42,4.23972e-16,1.46468e-26,7.82829e-27,1.46178e-26,-2.64906,1
5.43,4.32017e-16,1.30771e-26,6.70183e-27,1.30607e-26,2.189,1
5.44,4.43773e-16,1.17718e-26,6.66052e-27,1.17235e-26,0.377704,1
5.45,4.34267e-16,1.08711e-26,7.33967e-27,1.07878e-26,0.0911573,1
5.46,4.32633e-16,9.49752e-27,5.30316e-27,9.46251e-27,0.292825,1
5.47,4.32239e-16,8.56734e-27,5.06599e-27,8.52597e-27,-1.83978,1
5.48,4.30977e-16,7.63841e-27,4.4127e-27,7.60989e-27,0.223115,1
5.49,4.39055e-16,6.80542e-27,3.62216e-27,6.81858e-27,0.36024,1
5.5,4.38077e-16,6.26019e-27,3.85315e-27,6.22926e-27,1.98892,1
5.51,4.36505e-16,5.68492e-27,3.99143e-27,5.63168e-27,-1.06183,1
5.52,4.27992e-16,5.04903e-27,3.12372e-27,5.03177e-27,-1.19398,1
5.53,4.32586e-16,4.65117e-27,3.15753e-27,4.61755e-27,-0.93766,1
5.54,4.37813e-16,4.13626e-27,2.80984e-27,4.11482e-27,1.52831,1
5.55,4.41957e-16,3.73557e-27,2.88451e-27,3.70136e-27,0.979938,1
5.56,4.35304e-16,3.27128e-27,2.10512e-27,3.2804e-27,1.80559,1
5.57,4.3108e-16,2.98733e-27,2.32782e-27,2.96753e-27,0.169716,1
5.58,4.23434e-16,2.68293e-27,1.82244e-27,2.69897e-27,0.144868,1
5.59,4.22717e-16,2.55666e-27,2.41984e-27,2.51368e-27,-0.866377,1
5.6,4.22106e-16,2.16561e-27,1.56189e-27,2.1856e-27,2.31464,1
5.61,4.25795e-16,1.98289e-27,1.6752e-27,1.99045e-27,-0.946731,1
5.62,4.16162e-16,1.79869e-27,1.58633e-27,1.80624e-27,-2.47126,1
5.63,4.20139e-16,1.59236e-27,1.46078e-27,1.62532e-27,2.05428,1
5.64,4.30785e-16,1.47895e-27,1.97263e-27,1.47768e-27,-0.140114,1
5.65,4.22114e-16,1.30756e-27,1.37732e-27,1.30327e-27,-1.95233,1
5.66,4.22706e-16,1.22732e-27,1.84152e-27,1.20935e-27,-1.22448,1
5.67,4.31123e-16,1.05432e-27,1.18565e-27,1.0677e-27,1.66432,1
5.68,4.36468e-16,9.62088e-28,1.0274e-27,9.73697e-28,-0.295065,1
5.69,4.29322e-16,8.68566e-28,1.08493e-27,8.96135e-28,3.8781,1
5.7,4.30593e-16,7.95636e-28,1.18597e-27,8.0724e-28,-0.938096,1
5.71,4.14517e-16,7.05656e-28,1.07375e-27,7.15171e-28,-2.41513,1
5.72,4.18443e-16,6.66698e-28,1.2403e-27,7.11372e-28,-1.52596,1
5.73,4.28799e-16,6.44625e-28,1.30389e-27,6.08433e-28,4.02932,1
5.74,4.35443e-16,5.40858e-28,1.09565e-27,5.93907e-28,-1.70387,1
5.75,4.18578e-16,4.65934e-28,1.04538e-27,4.9075e-28,-1.02014,1
5.76,4.25833e-16,4.46e-28,1.09643e-27,4.29882e-28,1.72401,1
5.77,4.30222e-16,3.79223e-28,8.32771e-28,4.08339e-28,-1.74799,1
5.78,4.22931e-16,3.49754e-28,8.0015e-28,3.52098e-28,1.02867,1
5.79,4.30455e-16,3.21562e-28,8.99297e-28,3.14143e-28,2.19148,1
5.8,4.26072e-16,2.92566e-28,7.87624e-28,3.3134e-28,-3.95119,1
5.81,4.16935e-16,2.64736e-28,8.95804e-28,2.5648e-28,1.24818,1
5.82,4.34087e-16,2.52853e-28,9.11275e-28,2.46022e-28,0.961003,1
5.83,4.28735e-16,2.18162e-28,1.04979e-27,2.51487e-28,-0.734678,1
5.84,4.24654e-16,1.91168e-28,9.0223e-28,2.10642e-28,0.598861,1
5.85,4.27797e-16,1.7735e-28,8.15224e-28,1.94236e-28,0.937165,1
5.86,4.25251e-16,1.64039e-28,7.69305e-28,1.87022e-28,2.14122,1
5.87,4.21302e-16,1.9879e-28,9.63781e-28,1.76749e-28,-1.76226,1
5.88,4.12471e-16,1.3311e-28,6.94742e-28,1.39656e-28,-1.72426,1
5.89,4.1987e-16,1.10755e-28,6.94713e-28,1.33915e-28,-0.792697,1
5.9,4.27236e-16,1.22586e-28,9.02957e-28,1.17909e-28,4.02623,1
5.91,4.3065e-16,1.00499e-28,7.50065e-28,1.24592e-28,-4.56236,1
5.92,4.13982e-16,9.21524e-29,9.54119e-28,8.7685e-29,4.92191,1
5.93,4.33772e-16,9.55101e-29,9.74473e-28,1.1288e-28,1.22012,1
5.94,4.13424e-16,6.96856e-29,6.08563e-28,7.6834e-29,-1.80757,1
5.95,4.08441e-16,8.49403e-29,8.53823e-28,6.51454e-29,-0.099832,1
5.96,4.15959e-16,8.96624e-29,9.78866e-28,6.51368e-29,1.20494,1
5.97,4.16375e-16,7.24247e-29,8.32955e-28,1.01964e-28,0.803843,1
5.98,4.11418e-16,1.32173e-28,1.03241e-27,8.62485e-29,4.70438,1
5.99,4.08137e-16,4.9433e-29,7.22186e-28,5.53471e-29,-3.46572,1
6,3.89799e-16,1.1299e-28,9.36397e-28,1.66442e-28,-0.917351,1
6.01,4.03794e-16,8.78088e-29,8.88213e-28,1.36175e-28,-0.625477,1
6.02,4.07532e-16,6.42419e-29,1.07251e-27,4.01466e-29,2.40924,1
6.03,4.10097e-16,9.55288e-29,9.82106e-28,1.40793e-28,-3.98164,1
6.04,4.00449e-16,3.25361e-29,6.53769e-28,4.3023e-29,6.93787,1
6.05,4.17055e-16,3.77558e-29,7.9457e-28,2.88e-29,-3.21915,1
6.06,3.89998e-16,2.97508e-29,7.5761e-28,4.25444e-29,-2.3452,1
6.07,4.0297e-16,3.00317e-29,7.029e-28,5.14276e-29,4.15566,1
6.08,4.12647e-16,6.29788e-29,1.00536e-27,9.47412e-29,0.238807,1
6.09,3.96183e-16,6.64948e-29,9.59624e-28,1.16534e-28,0.824674,1
6.1,3.95239e-16,2.11575e-29,6.75591e-28,2.76841e-29,-2.83305,1
6.11,3.92006e-16,2.24932e-29,6.28912e-28,4.21438e-29,3.37218,1
6.12,4.03436e-16,2.82299e-29,7.39157e-28,5.10324e-29,2.19657,1
6.13,3.90275e-16,6.04503e-29,9.8128e-28,9.45996e-29,-2.51446,1
6.14,3.81887e-16,1.09105e-28,1.56132e-27,1.61446e-28,4.48272,1
6.15,3.91737e-16,5.08475e-29,8.15672e-28,8.74986e-29,-1.349,1
6.16,3.7493e-16,7.88864e-29,1.03069e-27,4.40519e-29,-2.71247,1
6.17,3.80057e-16,3.06504e-29,8.02306e-28,5.8734e-29,1.27286,1
6.18,3.90653e-16,4.0286e-29,1.10999e-27,6.22489e-29,-2.5989,1
6.19,3.85743e-16,2.37395e-29,8.98184e-28,1.37627e-29,0.845425,1
6.2,3.96036e-16,1.73416e-29,7.26709e-28,1.90363e-29,1.28622,1
6.21,3.92716e-16,2.02534e-29,8.02084e-28,3.78977e-29,-2.17042,1
6.22,3.87729e-16,1.80792e-29,7.94534e-28,2.70121e-29,5.13458,1
6.23,3.96331e-16,2.46263e-29,7.09302e-28,5.51381e-29,-0.194864,1
6.24,3.76975e-16,6.82839e-29,8.79691e-28,1.26998e-28,-2.50771,1
6.25,3.77711e-16,2.58166e-29,6.38074e-28,6.64105e-29,0.857984,1
6.26,3.87426e-16,1.05986e-28,1.29822e-27,1.7408e-28,-4.54947,1
6.27,3.8413e-16,5.0678e-29,7.62522e-28,1.04479e-28,2.92076,1
6.28,4.02439e-16,3.21877e-29,7.57677e-28,7.03374e-29,-1.44392,1
6.29,3.91018e-16,1.85568e-29,8.88473e-28,2.91177e-29,-1.53984,1
6.3,3.96747e-16,2.61719e-29,6.82143e-28,6.20769e-29,1.19031,1
6.31,4.02952e-16,2.51325e-29,8.28109e-28,2.59893e-29,0.372186,1
6.32,3.98212e-16,7.78517e-29,1.0991e-27,1.3477e-28,-1.64352,1
6.33,3.96735e-16,7.08661e-29,9.46334e-28,4.38301e-29,5.13834,1
6.34,4.03365e-16,1.99372e-29,7.76733e-28,4.31693e-29,-1.95036,1
6.35,3.83651e-16,1.68623e-29,7.82478e-28,2.08041e-29,-0.245486,1
6.36,3.91283e-16,5.92228e-29,9.07035e-28,1.10374e-28,1.41955,1
6.37,3.92246e-16,2.14442e-29,6.74319e-28,4.8714e-29,-0.797069,1
6.38,3.86756e-16,3.06463e-29,9.96672e-28,1.957e-29,-1.16099,1
6.39,3.89863e-16,3.0561e-29,8.59592e-28,1.81209e-29,0.353687,1
6.4,3.94442e-16,2.06504e-29,7.49336e-28,4.67775e-29,2.50086,1
6.41,3.93052e-16,4.91924e-29,8.83369e-28,2.77074e-29,-2.34202,1
6.42,3.83462e-16,8.42374e-29,1.02323e-27,1.42906e-28,0.688811,1
6.43,3.92659e-16,7.6647e-29,8.88339e-28,1.38554e-28,0.73837,1
6.44,3.89972e-16,1.97781e-29,9.58918e-28,2.47281e-29,-1.28401,1
6.45,3.87114e-16,2.43144e-29,7.60193e-28,5.51195e-29,2.28167,1
6.46,3.92149e-16,3.00829e-29,9.4648e-28,2.33447e-29,-1.1613,1
6.47,3.83401e-16,4.02516e-29,9.1416e-28,1.98524e-29,-2.32609,1
6.48,3.87906e-16,1.73927e-29,8.03361e-28,4.06221e-29,6.90094,1
6.49,3.97144e-16,1.80873e-29,6.76164e-28,4.26541e-29,-6.37795,1
6.5,3.71507e-16,1.82052e-29,8.6513e-28,1.15077e-29,-1.13099,1
6.51,3.96815e-16,1.15174e-28,1.14636e-27,1.79022e-28,4.39481,1
6.52,4.01355e-16,2.72189e-29,9.26265e-28,2.72703e-29,0.411071,1
6.53,3.84458e-16,1.18014e-29,6.55792e-28,2.56896e-29,1.05754,1
6.54,3.82884e-16,4.18121e-29,7.90454e-28,8.31298e-29,-2.44017,1
6.55,3.78878e-16,2.88615e-29,8.46492e-28,1.5972e-29,1.53356,1
6.56,3.88354e-16,1.86607e-29,9.04368e-28,1.35048e-29,1.05592,1
6.57,3.82488e-16,1.82443e-29,7.98122e-28,2.11235e-29,0.858245,1
6.58,3.78492e-16,1.54592e-29,7.94592e-28,7.79896e-30,-0.698353,1
6.59,3.75271e-16,1.98042e-29,8.09307e-28,1.39732e-29,1.92763,1
6.6,3.7791e-16,3.0213e-29,8.36079e-28,1.1412e-29,-4.51005,1
6.61,3.70763e-16,3.82625e-29,9.55682e-28,1.45391e-29,3.15275,1
6.62,3.88275e-16,1.34496e-29,7.28743e-28,2.44441e-29,5.22867,1
6.63,3.76407e-16,1.35402e-28,1.21798e-27,2.09818e-28,-4.67171,1
6.64,3.57704e-16,2.23242e-29,7.19614e-28,6.47938e-30,2.30595,1
6.65,3.75234e-16,4.35126e-29,9.69851e-28,1.56987e-29,-2.47971,1
6.66,3.66776e-16,2.76057e-29,9.48859e-28,1.9067e-29,1.68593,1
6.67,3.76103e-16,8.99131e-29,1.18497e-27,3.93059e-29,1.4825,1
6.68,3.69867e-16,1.69747e-29,6.60651e-28,3.74744e-29,-3.22732,1
6.69,3.64464e-16,3.38077e-29,7.94635e-28,8.21213e-30,-0.874811,1
6.7,3.76619e-16,5.95761e-29,1.0529e-27,2.32073e-29,-0.0964138,1
6.71,3.79942e-16,4.17744e-29,8.74414e-28,1.23142e-29,-1.84303,1
6.72,3.80309e-16,5.26074e-29,8.55729e-28,8.77959e-29,0.370191,1
6.73,3.8745e-16,2.65591e-29,7.99887e-28,1.00865e-29,-1.66922,1
6.74,3.86021e-16,2.24792e-29,9.13358e-28,2.80999e-29,3.03387,1
6.75,3.92574e-16,4.12273e-29,8.63825e-28,6.21449e-29,-0.883637,1
6.76,3.81014e-16,2.7396e-29,8.17906e-28,6.14e-29,-1.74286,1
6.77,3.84411e-16,3.24594e-29,9.25646e-28,8.77508e-30,1.66478,1
6.78,3.9123e-16,1.71387e-29,7.53479e-28,3.17828e-29,-3.24277,1
6.79,3.84823e-16,4.32924e-29,1.02023e-27,1.17537e-29,3.39135,1
6.8,3.9772e-16,9.6407e-30,6.44391e-28,2.48711e-29,-3.2825,1
6.81,3.84675e-16,2.59351e-29,8.39357e-28,1.19758e-29,4.72475,1
6.82,3.9773e-16,4.85713e-29,8.34715e-28,8.80736e-29,-1.50329,1
6.83,3.79786e-16,7.7099e-29,1.19184e-27,1.2516e-28,1.6831,1
6.84,3.85583e-16,2.9382e-29,1.09177e-27,4.579e-29,0.677829,1
6.85,3.792e-16,5.17875e-29,1.09883e-27,1.93133e-29,-1.43083,1
6.86,3.76647e-16,2.19797e-29,5.80417e-28,5.11745e-29,-2.725,1
6.87,3.82115e-16,2.67909e-29,8.61876e-28,5.72276e-29,2.77412,1
6.88,3.92819e-16,1.4723e-29,7.40258e-28,3.0626e-29,0.788991,1
6.89,3.82216e-16,5.27711e-29,8.06527e-28,2.8509e-29,-0.0508057,1
6.9,3.79224e-16,2.68279e-29,6.84723e-28,1.70311e-29,-1.14312,1
6.91,3.79417e-16,3.95008e-29,8.95975e-28,2.42666e-29,0.456653,1
6.92,3.83804e-16,2.7937e-29,6.83801e-28,6.42181e-29,-2.08591,1
6.93,3.82059e-16,1.47823e-29,6.9084e-28,3.11223e-29,1.23464,1
6.94,3.90198e-16,3.58991e-29,9.75605e-28,6.46629e-29,4.45331,1
6.95,3.8544e-16,4.18853e-29,1.06542e-27,5.51614e-29,-2.05023,1
6.96,3.69007e-16,2.56445e-29,8.74865e-28,5.01082e-29,2.90013,1
6.97,3.7673e-16,2.1917e-29,7.59984e-28,5.19738e-29,1.29036,1
6.98,3.66113e-16,2.61631e-29,8.26351e-28,1.44335e-29,0.321556,1
6.99,3.61449e-16,1.55698e-29,8.11917e-28,1.0619e-29,-2.70077,1
7,3.6029e-16,2.96193e-29,7.13877e-28,5.97484e-29,-0.49194,1
7.01,3.70291e-16,2.19798e-29,8.14726e-28,1.38679e-29,-1.7837,1
7.02,3.72122e-16,1.55361e-29,7.68377e-28,1.01249e-29,5.01474,1
7.03,3.7888e-16,2.5472e-29,8.53081e-28,4.24976e-29,-2.62984,1
7.04,3.60787e-16,2.99838e-29,9.29501e-28,3.25021e-29,-2.26328,1
7.05,3.70531e-16,2.71595e-29,8.7116e-28,1.84099e-29,1.93272,1
7.06,3.79112e-16,6.06583e-29,1.08514e-27,2.75245e-29,-1.71663,1
7.07,3.71924e-16,1.30542e-29,6.91921e-28,2.33746e-29,-1.89597,1
7.08,3.7842e-16,4.0874e-29,8.76692e-28,1.70966e-29,2.03489,1
7.09,3.85733e-16,3.64395e-29,7.96733e-28,7.88114e-29,1.35822,1
7.1,3.7804e-16,1.58039e-29,7.33538e-28,1.13511e-29,-1.70169,1
7.11,3.72974e-16,1.43583e-29,7.26472e-28,1.8536e-29,0.514025,1
7.12,3.79431e-16,1.44997e-29,6.6552e-28,2.49943e-29,-3.55009,1
7.13,3.77491e-16,3.4336e-29,8.08609e-28,5.72619e-29,1.83649,1
7.14,3.91385e-16,2.35298e-29,8.41544e-28,1.14231e-29,1.08305,1
7.15,3.84327e-16,5.08759e-29,1.01373e-27,1.64464e-29,3.99166,1
7.16,3.80209e-16,7.19055e-29,8.85945e-28,1.21472e-28,-4.27147,1
7.17,3.65615e-16,7.69227e-30,6.4157e-28,2.13779e-29,2.99907,1
7.18,3.81929e-16,2.91662e-29,8.78204e-28,8.64403e-30,-0.847578,1
7.19,3.70808e-16,1.0997e-29,6.26509e-28,3.09738e-29,-0.764856,1
7.2,3.73978e-16,1.07832e-29,7.15381e-28,1.97406e-29,-0.460621,1
7.21,3.76861e-16,1.61908e-29,7.07402e-28,1.18768e-29,2.96641,1
7.22,3.78605e-16,2.05643e-29,7.82603e-28,1.0463e-29,-7.55044,1
7.23,3.67697e-16,3.03561e-29,1.04395e-27,4.39768e-29,1.33908,1
7.24,3.97727e-16,2.49554e-29,7.09223e-28,6.02611e-29,8.74203,1
7.25,3.92472e-16,2.83516e-29,9.80004e-28,2.42915e-29,-3.60506,1
7.26,3.6092e-16,2.8111e-29,7.39718e-28,6.75233e-29,-3.35342,1
7.27,3.74418e-16,2.96418e-29,7.9898e-28,2.11639e-29,1.72277,1
7.28,3.8741e-16,4.30329e-29,1.01436e-27,2.4628e-29,1.02762,1
7.29,3.80848e-16,5.14517e-29,1.05685e-27,2.5994e-29,-2.00544,1
7.3,3.76975e-16,1.20703e-29,7.08166e-28,2.87344e-29,3.65717,1
7.31,3.84689e-16,3.38367e-29,1.00928e-27,5.54142e-29,-2.77393,1
7.32,3.71117e-16,1.55905e-29,6.73535e-28,4.52179e-29,-1.81904,1
7.33,3.81705e-16,4.55539e-29,1.0326e-27,2.6275e-29,4.13013,1
7.34,3.88777e-16,8.75111e-29,1.03491e-27,1.47489e-28,-4.10318,1
7.35,3.73357e-16,9.77806e-30,6.67394e-28,1.93576e-29,3.90764,1
7.36,3.89332e-16,1.66166e-29,7.62153e-28,3.74436e-29,-2.05088,1
7.37,3.7469e-16,1.65776e-29,7.23203e-28,3.95831e-29,4.75746,1
7.38,3.82536e-16,2.27274e-29,7.26719e-28,8.64565e-30,-5.9362,1
7.39,3.65163e-16,1.77658e-29,7.02267e-28,2.50805e-29,2.13588,1
7.4,3.88208e-16,3.48339e-29,8.27724e-28,1.85608e-29,-0.426113,1
7.41,3.8009e-16,4.7925e-29,7.90777e-28,8.7046e-29,-0.543531,1
7.42,3.81716e-16,3.78471e-29,7.72401e-28,1.2076e-29,1.15311,1
7.43,3.83802e-16,4.3025e-29,7.77058e-28,1.94241e-29,3.34035,1
7.44,3.79427e-16,3.46361e-29,8.77127e-28,6.47936e-29,-0.688542,1
7.45,3.67163e-16,1.3322e-29,6.68875e-28,1.30863e-29,-3.30186,1
7.46,3.69708e-16,3.62692e-29,8.31292e-28,7.39086e-29,-0.00716134,1
7.47,3.82332e-16,1.6592e-29,8.84183e-28,1.71863e-29,-2.69653,1
7.48,3.8236e-16,1.34883e-29,6.45071e-28,3.73362e-29,0.785947,1
7.49,3.92956e-16,2.74244e-29,9.71927e-28,3.91683e-29,-1.44256,1
7.5,3.89892e-16,1.24735e-29,7.51233e-28,1.62028e-29,0.193339,1
7.51,3.95598e-16,2.50698e-29,9.36051e-28,4.01187e-29,-0.889916,1
7.52,3.94835e-16,1.47307e-28,1.19656e-27,2.25754e-28,2.57545,1
7.53,3.9838e-16,1.25892e-29,6.57693e-28,2.3528e-29,5.17316,1
7.54,3.88378e-16,2.45301e-29,9.3797e-28,1.85203e-29,-4.31442,1
7.55,3.69275e-16,1.49241e-29,7.75839e-28,1.14925e-29,1.98858,1
7.56,3.85925e-16,1.65127e-29,7.58544e-28,2.12734e-29,5.44001,1
7.57,3.784e-16,8.37406e-29,9.68707e-28,1.44293e-28,-5.72781,1
7.58,3.58877e-16,4.1523e-29,1.01239e-27,2.47229e-29,3.76498,1
7.59,3.80682e-16,1.38535e-29,6.99069e-28,1.18125e-29,0.931983,1
7.6,3.66869e-16,2.02723e-29,8.22571e-28,1.15111e-29,-1.07754,1
7.61,3.63482e-16,1.41125e-29,6.29645e-28,4.13454e-29,-0.754028,1
7.62,3.67441e-16,7.05579e-30,6.99647e-28,2.30405e-29,-3.59061,1
7.63,3.70233e-16,1.0007e-28,1.10266e-27,1.641e-28,2.44898,1
7.64,3.84022e-16,1.29601e-28,1.29656e-27,1.92997e-28,-2.96225,1
7.65,3.74842e-16,9.27529e-29,1.1407e-27,1.46637e-28,-0.89478,1
7.66,3.86284e-16,7.38118e-29,9.84241e-28,1.26617e-28,2.98743,1
7.67,3.89772e-16,1.12589e-28,1.12121e-27,1.77773e-28,4.54447,1
7.68,3.78466e-16,3.67844e-29,7.51568e-28,7.33429e-29,-1.73841,1
7.69,3.62014e-16,3.63333e-29,7.73392e-28,1.36028e-29,-0.964141,1
7.7,3.68419e-16,2.6225e-29,6.92692e-28,9.85086e-30,-6.93887,1
7.71,3.72005e-16,1.44311e-29,6.14447e-28,8.84753e-30,1.0989,1
7.72,3.99743e-16,1.94145e-29,7.94863e-28,2.34438e-29,0.681962,1
7.73,3.95398e-16,6.6118e-29,9.46504e-28,1.06106e-28,-1.15916,1
7.74,3.9272e-16,1.01955e-28,1.29817e-27,4.94407e-29,2.89086,1
7.75,3.97325e-16,2.31437e-29,8.51906e-28,1.27525e-29,-2.16998,1
7.76,3.86162e-16,4.44675e-29,9.89122e-28,1.39574e-29,1.17314,1
7.77,3.94727e-16,8.34852e-29,9.39153e-28,1.39483e-28,3.14128,1
7.78,3.9015e-16,2.40756e-29,7.47036e-28,4.9857e-29,0.696831,1
7.79,3.78268e-16,1.70814e-29,7.79791e-28,1.61303e-29,0.00824959,1
7.8,3.7565e-16,6.24597e-29,1.04166e-27,2.34425e-29,-1.22754,1
7.81,3.75619e-16,2.26477e-29,7.48667e-28,4.46746e-30,-0.783323,1
7.82,3.80287e-16,6.41643e-29,1.00493e-27,2.10302e-29,0.691159,1
7.83,3.8329e-16,4.81353e-29,9.60647e-28,7.59301e-29,0.374777,1
7.84,3.80659e-16,2.66191e-29,8.87842e-28,1.07747e-29,-0.740203,1
7.85,3.79238e-16,5.72601e-29,8.22858e-28,9.45756e-29,2.50182,1
7.86,3.82066e-16,1.902e-29,8.52977e-28,1.77738e-29,0.291801,1
7.87,3.7274e-16,1.35597e-29,8.44558e-28,3.30407e-29,-5.09895,1
7.88,3.71656e-16,2.27621e-29,7.43194e-28,9.3917e-30,0.820388,1
7.89,3.91625e-16,1.50885e-29,7.82919e-28,3.07533e-29,5.00465,1
7.9,3.88438e-16,1.08925e-28,1.18978e-27,1.74063e-28,-0.406066,1
7.91,3.69925e-16,1.2022e-29,7.87109e-28,1.34833e-29,1.29125,1
7.92,3.71433e-16,3.28113e-29,8.96303e-28,2.12611e-29,3.68573,1
7.93,3.66698e-16,1.36913e-29,6.35935e-28,4.86821e-29,-8.68371,1
7.94,3.53663e-16,1.58693e-29,8.86197e-28,1.93064e-29,3.76432,1
7.95,3.87294e-16,1.41678e-29,7.92681e-28,3.18564e-29,-3.45649,1
7.96,3.73244e-16,3.59745e-29,8.49898e-28,1.13475e-29,3.37431,1
7.97,3.86607e-16,3.16524e-29,9.26696e-28,1.10957e-29,-1.46818,1
7.98,3.73988e-16,4.22027e-29,7.24761e-28,9.0182e-29,1.75131,1
7.99,3.7956e-16,2.21825e-29,1.02083e-27,1.08666e-29,0.0240811,1
8,3.73027e-16,6.73714e-29,1.07101e-27,1.07587e-28,-1.55752,1
8.01,3.72938e-16,2.42136e-29,8.30792e-28,4.26258e-29,0.570625,1
8.02,3.78838e-16,2.01665e-29,8.69729e-28,2.6305e-29,-1.15681,1
8.03,3.76689e-16,2.37054e-29,6.55447e-28,6.22851e-29,1.75346,1
8.04,3.81097e-16,2.02906e-29,7.2824e-28,2.0336e-29,1.15582,1
8.05,3.7453e-16,1.28838e-29,6.41599e-28,3.5389e-29,-3.89048,1
8.06,3.70251e-16,1.36219e-29,7.39551e-28,2.28525e-29,3.17139,1
8.07,3.85238e-16,1.65254e-29,7.10166e-28,4.90692e-29,-1.18192,1
8.08,3.73396e-16,2.74212e-29,7.92218e-28,6.04424e-29,-4.28485,1
8.09,3.77862e-16,1.55947e-29,6.82599e-28,2.15599e-29,5.25624,1
8.1,3.94778e-16,5.0438e-29,9.15211e-28,1.00948e-28,0.674965,1
8.11,3.75064e-16,2.30732e-29,8.3909e-28,1.27945e-29,-1.62613,1
8.12,3.72549e-16,2.33731e-29,9.26262e-28,2.46721e-29,-0.107361,1
8.13,3.78707e-16,2.28505e-29,7.24238e-28,5.65165e-29,-1.39579,1
8.14,3.79114e-16,1.13555e-29,7.07368e-28,1.85433e-29,4.05661,1
8.15,3.84481e-16,2.58414e-29,7.30925e-28,7.39018e-29,-3.59263,1
8.16,3.69492e-16,1.00035e-29,6.77552e-28,1.6239e-29,2.53913,1
8.17,3.83261e-16,4.51581e-29,8.53201e-28,9.91737e-29,-1.67762,1
8.18,3.73771e-16,2.83368e-29,7.32515e-28,6.03056e-29,-1.27431,1
8.19,3.80148e-16,2.39028e-29,7.85455e-28,4.76632e-29,-1.47093,1
8.2,3.85055e-16,1.91511e-29,8.28011e-28,1.05888e-29,0.398587,1
8.21,3.90803e-16,1.46728e-29,7.45592e-28,3.43077e-29,3.34914,1
8.22,3.89252e-16,1.9936e-29,8.0813e-28,1.94768e-29,-2.0682,1
8.23,3.76638e-16,6.53927e-29,1.01537e-27,3.82394e-29,3.67177,1
8.24,3.84592e-16,3.80029e-29,1.09993e-27,4.30864e-29,-2.0606,1
8.25,3.70971e-16,1.81816e-29,7.44904e-28,2.0542e-29,-3.46916,1
8.26,3.78776e-16,7.27734e-29,9.43427e-28,3.96542e-29,9.84131,1
8.27,3.92388e-16,1.6489e-29,7.65675e-28,3.78099e-29,-5.73835,1
8.28,3.57232e-16,2.70436e-29,7.94246e-28,5.59778e-29,-2.40063,1
8.29,3.78979e-16,1.08414e-28,1.27965e-27,1.79146e-28,5.92902,1
8.3,3.88301e-16,6.05941e-29,8.47587e-28,1.20632e-28,-3.81114,1
8.31,3.66567e-16,1.50722e-29,8.5147e-28,2.37811e-29,-2.41109,1
8.32,3.81091e-16,1.38373e-29,7.01731e-28,2.49324e-29,5.88552,1
8.33,3.90506e-16,3.21163e-29,9.44316e-28,1.56273e-29,-5.49033,1
8.34,3.68801e-16,3.12472e-29,8.3456e-28,1.82553e-29,5.34183,1
8.35,3.90225e-16,2.91233e-29,7.64729e-28,6.33305e-29,-0.0418662,1
8.36,3.70437e-16,1.50477e-29,7.20742e-28,3.41929e-29,0.253902,1
8.37,3.70592e-16,1.70407e-28,1.38975e-27,2.54201e-28,-0.96567,1
8.38,3.69654e-16,2.48409e-29,8.2156e-28,5.12721e-29,-2.20064,1
8.39,3.73258e-16,4.29008e-29,7.84727e-28,8.63346e-29,3.14381,1
8.4,3.81657e-16,5.92555e-29,9.62899e-28,1.03878e-28,-0.79586,1
8.41,3.70024e-16,5.91689e-29,1.05528e-27,2.87814e-29,-0.241,1
8.42,3.72993e-16,1.25006e-29,7.74036e-28,1.50585e-29,-2.90046,1
8.43,3.73894e-16,3.03232e-29,7.99028e-28,1.76271e-29,0.0547417,1
8.44,3.85062e-16,1.86433e-29,8.63917e-28,2.49416e-29,0.808713,1
8.45,3.84852e-16,5.83506e-29,9.02817e-28,1.11549e-28,1.9395,1
8.46,3.81764e-16,2.66818e-29,8.80518e-28,2.18381e-29,-0.0858837,1
8.47,3.74501e-16,8.00804e-29,1.02836e-27,5.43057e-29,-6.49509,1
8.48,3.74823e-16,1.57591e-29,7.46483e-28,2.46315e-29,8.58792,1
8.49,4.00859e-16,1.0258e-28,1.08802e-27,1.70163e-28,-2.3089,1
8.5,3.69156e-16,2.43025e-29,8.41793e-28,1.88407e-29,-1.22793,1
8.51,3.77881e-16,2.23088e-29,8.12434e-28,1.49629e-29,-2.01584,1
8.52,3.82579e-16,1.06941e-28,1.10277e-27,1.73279e-28,2.16659,1
8.53,3.9045e-16,9.05198e-29,1.09303e-27,1.5755e-28,-1.33481,1
8.54,3.8217e-16,9.71108e-30,6.79892e-28,2.50456e-29,2.83763,1
8.55,3.8734e-16,3.2819e-29,7.51233e-28,7.39062e-29,-5.23705,1
8.56,3.76652e-16,7.97752e-29,1.04597e-27,1.36155e-28,3.97101,1
8.57,3.97467e-16,1.17755e-29,7.3008e-28,3.33032e-29,0.146664,1
8.58,3.82287e-16,8.34427e-29,9.53166e-28,1.43656e-28,-4.02174,1
8.59,3.81727e-16,4.35701e-29,9.3142e-28,8.00166e-29,4.93317,1
8.6,3.97722e-16,8.20278e-29,9.50706e-28,1.35742e-28,-2.47305,1
8.61,3.79024e-16,3.0094e-29,1.14888e-27,2.09374e-29,1.72849,1
8.62,3.88636e-16,2.34005e-29,7.19887e-28,5.44892e-29,-0.0451365,1
8.63,3.82032e-16,4.08469e-29,8.51436e-28,8.30884e-29,1.80819,1
8.64,3.82205e-16,4.51434e-29,8.80512e-28,8.79148e-29,-1.21173,1
8.65,3.75416e-16,6.66225e-29,9.63875e-28,1.24312e-28,0.310813,1
8.66,3.80021e-16,5.0971e-29,1.03849e-27,2.58751e-29,1.14405,1
8.67,3.78844e-16,3.38864e-29,8.14482e-28,7.82142e-29,0.353794,1
8.68,3.74559e-16,2.96391e-29,1.05996e-27,2.58788e-29,-1.35939,1
8.69,3.73238e-16,1.34344e-29,6.88362e-28,4.35915e-29,1.26967,1
8.7,3.78382e-16,2.04979e-29,8.75843e-28,4.31805e-29,4.77213,1
8.71,3.73638e-16,6.80918e-29,9.52406e-28,1.3023e-28,-4.31265,1
8.72,3.56619e-16,1.53227e-29,9.47139e-28,1.96775e-29,0.660493,1
8.73,3.72692e-16,2.70677e-29,9.76455e-28,2.20573e-29,-3.77744,1
8.74,3.70247e-16,4.19621e-29,8.62369e-28,8.58588e-29,2.14797,1
8.75,3.84782e-16,2.89808e-29,8.35084e-28,2.06564e-29,-3.29255,1
8.76,3.76691e-16,1.34711e-29,6.93883e-28,3.16502e-29,2.9886,1
8.77,3.89516e-16,1.51495e-29,8.35546e-28,2.23707e-29,-1.68093,1
8.78,3.78212e-16,1.68873e-29,7.23488e-28,1.60344e-29,0.355468,1
8.79,3.84679e-16,2.06514e-29,7.46276e-28,3.71392e-29,2.17853,1
8.8,3.83316e-16,1.34472e-29,6.7257e-28,1.62257e-29,-1.4772,1
8.81,3.75143e-16,1.80374e-29,8.1278e-28,2.12897e-29,-0.613096,1
8.82,3.80768e-16,1.10097e-28,1.2783e-27,1.70888e-28,2.09557,1
8.83,3.83117e-16,1.66596e-29,6.43944e-28,3.1633e-29,-1.02979,1
8.84,3.75253e-16,1.00978e-29,7.26763e-28,2.20776e-29,-2.70741,1
8.85,3.79158e-16,3.56093e-29,1.01473e-27,1.38642e-29,7.20101,1
8.86,3.89709e-16,2.78936e-29,8.38676e-28,1.01028e-29,-2.53501,1
8.87,3.63531e-16,1.75917e-29,7.50345e-28,1.00074e-29,1.18327,1
8.88,3.72986e-16,8.37651e-29,9.44991e-28,1.3876e-28,4.45499,1
8.89,3.68624e-16,1.18621e-29,6.97995e-28,1.43948e-29,-7.5259,1
8.9,3.52903e-16,1.08888e-29,6.79921e-28,2.7876e-29,2.1012,1
8.91,3.81623e-16,1.71108e-29,6.66509e-28,1.40967e-29,-4.28191,1
8.92,3.7377e-16,1.79858e-29,8.1381e-28,8.71606e-30,1.74081,1
8.93,3.9049e-16,2.95557e-29,8.68889e-28,5.33719e-29,-1.29944,1
8.94,3.83809e-16,3.01894e-29,7.57879e-28,1.89381e-29,1.33155,1
8.95,3.88862e-16,1.30602e-29,7.33774e-28,1.24266e-29,4.48082,1
8.96,3.83752e-16,3.84788e-29,9.21483e-28,7.43207e-29,-4.17487,1
8.97,3.67294e-16,1.88406e-29,6.60001e-28,5.20189e-29,6.77215,1
8.98,3.83296e-16,1.56511e-29,7.19675e-28,3.61169e-29,-4.11999,1
8.99,3.58985e-16,2.21262e-29,7.83143e-28,5.65613e-29,2.52598,1
9,3.74411e-16,1.61806e-29,7.36612e-28,3.25314e-29,-5.43984,1
9.01,3.65186e-16,7.0268e-29,1.30175e-27,3.47977e-29,3.88588,1
9.02,3.86195e-16,6.45998e-29,1.02043e-27,3.74156e-29,-0.884706,1
9.03,3.71749e-16,1.58063e-29,8.10565e-28,2.42238e-29,3.11765,1
9.04,3.75067e-16,1.16746e-29,7.27185e-28,2.28618e-29,-4.55738,1
9.05,3.63727e-16,1.31158e-29,7.69919e-28,1.65813e-29,0.999839,1
9.06,3.81095e-16,2.00348e-28,1.55289e-27,1.2958e-28,-0.557098,1
9.07,3.77323e-16,6.72732e-29,1.09103e-27,1.09636e-28,2.53967,1
9.08,3.79437e-16,4.45593e-29,9.4001e-28,1.90768e-29,-0.747104,1
9.09,3.70039e-16,8.4393e-30,7.06388e-28,1.40007e-29,-0.189498,1
9.1,3.72824e-16,4.82886e-29,8.99547e-28,1.9145e-29,-0.125543,1
9.11,3.73532e-16,1.22678e-29,6.34024e-28,2.67656e-29,-1.6123,1
9.12,3.74002e-16,1.3687e-29,7.51407e-28,1.15439e-29,2.67243,1
9.13,3.8013e-16,7.42633e-29,1.23129e-27,1.18371e-28,-1.26982,1
9.14,3.70236e-16,9.86577e-30,6.30467e-28,1.81946e-29,-0.335659,1
9.15,3.74998e-16,3.39209e-29,1.02578e-27,1.12225e-29,1.78082,1
9.16,3.76261e-16,5.36004e-29,1.13733e-27,8.66424e-29,-3.85563,1
9.17,3.69678e-16,3.45491e-29,8.65007e-28,1.06646e-29,2.5407,1
9.18,3.84503e-16,2.61836e-29,8.00968e-28,1.18256e-29,-2.68223,1
9.19,3.74976e-16,9.53903e-29,1.14191e-27,4.6318e-29,-0.197809,1
9.2,3.8531e-16,3.8016e-29,8.7305e-28,1.14647e-29,3.93322,1
9.21,3.86074e-16,4.10104e-29,9.05961e-28,7.61929e-29,1.81318,1
9.22,3.71464e-16,1.44695e-29,7.04584e-28,2.79738e-29,-1.87517,1
9.23,3.64848e-16,3.32391e-29,7.74783e-28,1.7736e-29,2.2185,1
9.24,3.71821e-16,9.49652e-30,6.77204e-28,2.71984e-29,-2.27633,1
9.25,3.63751e-16,1.90012e-29,7.90955e-28,2.2012e-29,-1.56405,1
9.26,3.72224e-16,2.8736e-29,8.42804e-28,1.8591e-29,6.99321,1
9.27,3.78138e-16,5.45628e-29,8.08507e-28,1.02346e-28,-6.29763,1
9.28,3.53422e-16,3.00453e-29,8.59737e-28,9.70062e-30,6.29007,1
9.29,3.77176e-16,1.51816e-29,8.16957e-28,1.15949e-29,-2.9662,1
9.3,3.54855e-16,2.15485e-29,7.21728e-28,5.32147e-29,-4.70403,1
9.31,3.65702e-16,1.28558e-29,7.9387e-28,1.52556e-29,5.75588,1
9.32,3.83754e-16,1.72044e-29,7.11049e-28,3.62682e-29,1.80888,1
9.33,3.62868e-16,8.00313e-30,6.17534e-28,2.40308e-29,1.57136,1
9.34,3.56421e-16,4.73288e-29,7.8712e-28,2.55671e-29,-5.45346,1
9.35,3.50907e-16,1.88581e-29,9.29049e-28,1.87123e-29,0.410432,1
9.36,3.71147e-16,1.4777e-29,7.48656e-28,1.40211e-29,-1.70115,1
9.37,3.6963e-16,1.76133e-29,8.22257e-28,1.22764e-29,-1.19942,1
9.38,3.76027e-16,1.28251e-29,6.68688e-28,1.95704e-29,-3.26781,1
9.39,3.80592e-16,1.42395e-29,7.19146e-28,1.92721e-29,2.65935,1
9.4,3.93449e-16,1.74864e-29,7.83657e-28,8.41505e-30,3.43463,1
9.41,3.83257e-16,3.61278e-29,1.03783e-27,4.78414e-29,-3.43678,1
9.42,3.7053e-16,2.59238e-29,9.16601e-28,5.14947e-30,-2.08432,1
9.43,3.83718e-16,3.34462e-29,9.13886e-28,4.93418e-29,2.56996,1
9.44,3.91886e-16,6.34854e-29,9.96538e-28,2.41143e-29,-2.1478,1
9.45,3.82067e-16,4.65008e-29,9.64556e-28,6.9892e-29,2.4097,1
9.46,3.90453e-16,6.15489e-29,1.10626e-27,8.05972e-29,-0.897722,1
9.47,3.81266e-16,2.89302e-29,7.1208e-28,3.88264e-29,2.15176,1
9.48,3.8472e-16,1.64613e-28,1.25205e-27,2.26417e-28,-0.893834,1
9.49,3.76616e-16,3.7383e-29,8.92738e-28,6.94438e-30,-0.570895,1
9.5,3.80013e-16,1.18565e-28,1.23492e-27,5.62495e-29,-3.86151,1
9.51,3.82194e-16,7.39239e-29,9.82445e-28,2.47435e-29,4.12206,1
9.52,3.97546e-16,4.44644e-29,9.41681e-28,4.94833e-29,0.688197,1
9.53,3.81807e-16,3.43851e-29,7.40382e-28,7.94643e-30,0.865645,1
9.54,3.79198e-16,2.66479e-29,7.51097e-28,1.37985e-29,1.05247,1
9.55,3.75943e-16,3.95463e-29,7.55117e-28,5.73361e-29,-2.74658,1
9.56,3.72028e-16,5.61565e-29,9.14018e-28,1.98734e-29,-1.21745,1
9.57,3.82535e-16,2.28494e-29,6.54082e-28,2.72114e-29,4.62388,1
9.58,3.87249e-16,2.67898e-29,9.38263e-28,1.29307e-29,-2.67409,1
9.59,3.70135e-16,1.77161e-29,6.83313e-28,2.6921e-29,2.36686,1
9.6,3.80304e-16,1.90587e-29,7.55969e-28,1.45113e-29,-2.70801,1
9.61,3.71511e-16,2.01518e-29,7.31174e-28,1.43891e-29,3.8855,1
9.62,3.81852e-16,3.35639e-29,7.91811e-28,1.03265e-29,-2.69125,1
9.63,3.6757e-16,2.3248e-29,7.26052e-28,2.15239e-29,0.64556,1
9.64,3.77736e-16,2.39434e-29,7.56027e-28,1.5416e-29,-2.80834,1
9.65,3.75313e-16,4.70568e-29,9.31395e-28,1.59177e-29,1.38365,1
9.66,3.86157e-16,2.23426e-29,6.81543e-28,1.21122e-29,-2.1796,1
9.67,3.80887e-16,3.34367e-29,8.89632e-28,8.4893e-30,-0.300833,1
9.68,3.89374e-16,2.24645e-29,8.23577e-28,2.19179e-29,3.57906,1
9.69,3.90549e-16,3.36284e-29,8.82206e-28,5.19016e-29,-5.86562,1
9.7,3.77054e-16,1.50994e-29,6.72529e-28,1.68276e-29,5.99295,1
9.71,4.00548e-16,1.53722e-28,1.25917e-27,2.16873e-28,-2.95912,1
9.72,3.77901e-16,2.09766e-29,6.35099e-28,1.52245e-29,0.556533,1
9.73,3.89425e-16,3.42722e-29,8.78282e-28,1.37976e-29,-1.00831,1
9.74,3.87269e-16,2.91144e-29,7.29686e-28,2.85856e-29,1.72321,1
9.75,3.91214e-16,4.2917e-29,6.8717e-28,5.82962e-29,-0.494462,1
9.76,3.84587e-16,3.58309e-29,9.73796e-28,2.25102e-29,-0.123067,1
9.77,3.86498e-16,2.57475e-29,6.7571e-28,1.32942e-29,2.64979,1
9.78,3.86974e-16,1.69485e-29,6.09e-28,1.55272e-29,0.666092,1
9.79,3.76985e-16,2.36681e-29,6.43278e-28,1.38818e-29,-3.82738,1
9.8,3.7449e-16,4.06168e-29,1.00538e-27,4.26427e-29,5.62315,1
9.81,3.89394e-16,3.36477e-29,8.52302e-28,3.36644e-29,-6.4989,1
9.82,3.68663e-16,2.97535e-29,8.12516e-28,4.16277e-29,2.78675,1
9.83,3.94288e-16,5.29182e-29,1.15701e-27,7.64069e-29,3.62533,1
9.84,3.83598e-16,5.17559e-29,7.69542e-28,9.04813e-29,-0.604488,1
9.85,3.70178e-16,2.67555e-29,7.08471e-28,6.43102e-30,-0.215158,1
9.86,3.72429e-16,5.74594e-29,1.14524e-27,1.46014e-29,2.09162,1
9.87,3.73232e-16,2.62639e-29,8.67812e-28,7.02187e-30,-7.00376,1
9.88,3.65585e-16,6.9106e-29,8.79732e-28,1.14492e-28,5.58063,1
9.89,3.93118e-16,1.95629e-29,6.96528e-28,1.0368e-29,-5.7742,1
9.9,3.72339e-16,3.81159e-29,7.46852e-28,5.98308e-29,3.09884,1
9.91,3.95157e-16,1.20089e-28,1.21505e-27,1.74155e-28,-1.92329,1
9.92,3.83279e-16,1.89802e-29,6.82694e-28,3.18492e-29,-0.111936,1
9.93,3.90796e-16,4.88477e-29,8.96137e-28,7.26227e-29,0.762272,1
9.94,3.91233e-16,2.28462e-29,7.25912e-28,1.65932e-29,-2.4517,1
9.95,3.88274e-16,4.98551e-29,8.79463e-28,1.74804e-29,5.44761,1
9.96,3.98032e-16,3.91339e-29,8.03594e-28,1.29438e-29,0.994918,1
9.97,3.77469e-16,2.28837e-29,8.13898e-28,3.38257e-29,-0.972324,1
9.98,3.73751e-16,3.79439e-29,8.54841e-28,1.11881e-29,1.6111,1
9.99,3.77421e-16,5.05759e-29,9.32117e-28,1.49238e-29,4.94601,1
10,3.71436e-16,2.27662e-29,7.19223e-28,0,4.94601,1
10,3.71436e-16,9.68886e-30,9.92125e-29,1.0582e-29,7.28306e-14,1


==> graph_data/Blakemore/b=1/temps_long_impli.csv <==
This is the first cell in the first column.
Description ,Derive-diffusion, schéma couplé.
Eta,1.5
Pas de temps ref,0.01
Nombre d'itérations effectif,1001
Maillage,mesh2_4
Finesse de maillage,0.0078125

Temps,Entropy,Diff_eq_L2,Weak_entropy,Diff_end_L2,Esti_nu,Nb_iter_Newton,
0,0.421152,0.496892,0.295112,0.496892,12.6623,0
0.01,0.366932,0.428576,0.261637,0.428576,12.1583,5
0.02,0.325692,0.377683,0.232914,0.377683,11.994,4
0.03,0.290386,0.334512,0.207372,0.334512,11.9579,4
0.04,0.259287,0.296697,0.184538,0.296697,11.9738,4
0.05,0.231594,0.263161,0.164114,0.263161,12.0058,3
0.06,0.206828,0.233283,0.145865,0.233283,12.0353,3
0.07,0.184659,0.20664,0.129584,0.20664,12.0523,3
0.08,0.164822,0.182905,0.115085,0.182905,12.0518,3
0.09,0.147094,0.161798,0.102194,0.161798,12.0321,3
0.1,0.131273,0.143071,0.0907497,0.143071,11.9929,3
0.11,0.117174,0.126491,0.0806027,0.126491,11.9353,3
0.12,0.104627,0.111841,0.071615,0.111841,11.8611,3
0.13,0.0934706,0.0989194,0.0636601,0.0989194,11.7721,3
0.14,0.0835595,0.0875377,0.0566228,0.0875377,11.6704,3
0.15,0.0747588,0.0775234,0.050399,0.0775234,11.5581,3
0.16,0.066946,0.0687187,0.044895,0.0687187,11.4372,3
0.17,0.06001,0.0609807,0.040027,0.0609807,11.3095,3
0.18,0.0538509,0.054181,0.0357203,0.054181,11.1767,3
0.19,0.0483795,0.0482051,0.0319085,0.0482051,11.0404,3
0.2,0.0435159,0.042951,0.028533,0.042951,10.9019,3
0.21,0.0391892,0.0383287,0.0255418,0.0383287,10.7627,3
0.22,0.0353368,0.0342588,0.0228892,0.0342588,10.6237,3
0.23,0.0319032,0.0306718,0.0205348,0.0306718,10.486,3
0.24,0.0288394,0.0275066,0.0184432,0.0275066,10.3504,3
0.25,0.0261023,0.0247099,0.0165833,0.0247099,10.2176,3
0.26,0.023654,0.0222353,0.0149277,0.0222353,10.0884,3
0.27,0.0214612,0.0200422,0.0134524,0.0200422,9.96316,3
0.28,0.0194945,0.0180955,0.0121363,0.0180955,9.84231,3
0.29,0.0177282,0.0163644,0.0109608,0.0163644,9.72618,3
0.3,0.0161397,0.0148223,0.0099098,0.0148223,9.61499,3
0.31,0.0147091,0.0134462,0.00896892,0.0134462,9.50889,3
0.32,0.0134188,0.0122158,0.00812567,0.0122158,9.40796,3
0.33,0.0122537,0.0111137,0.00736902,0.0111137,9.31223,3
0.34,0.0112,0.0101247,0.00668928,0.0101247,9.22166,3
0.35,0.0102459,0.00923557,0.00607792,0.00923557,9.13619,3
0.36,0.00938079,0.00843473,0.00552742,0.00843473,9.05572,3
0.37,0.00859549,0.00771215,0.00503115,0.00771215,8.98009,3
0.38,0.00788174,0.00705906,0.00458329,0.00705906,8.90916,3
0.39,0.00723228,0.00646779,0.00417865,0.00646779,8.84274,3
0.4,0.00664065,0.00593163,0.00381269,0.00593163,8.78065,3
0.41,0.00610114,0.00544468,0.00348135,0.00544468,8.72269,3
0.42,0.00560867,0.00500177,0.00318105,0.00500177,8.66866,3
0.43,0.00515869,0.00459836,0.00290863,0.00459836,8.61835,3
0.44,0.00474717,0.00423044,0.00266125,0.00423044,8.57155,3
0.45,0.00437051,0.00389445,0.00243641,0.00389445,8.52807,3
0.46,0.00402546,0.00358728,0.00223187,0.00358728,8.4877,3
0.47,0.00370914,0.00330613,0.00204565,0.00330613,8.45026,3
0.48,0.00341895,0.00304853,0.00187595,0.00304853,8.41555,3
0.49,0.00315255,0.00281228,0.0017212,0.00281228,8.38341,3
0.5,0.00290784,0.00259543,0.00157997,0.00259543,8.35365,3
0.51,0.00268292,0.00239621,0.00145099,0.00239621,8.32613,3
0.52,0.00247608,0.00221304,0.00133311,0.00221304,8.30067,3
0.53,0.00228576,0.00204452,0.0012253,0.00204452,8.27715,3
0.54,0.00211057,0.00188937,0.00112665,0.00188937,8.25541,3
0.55,0.00194923,0.00174645,0.00103632,0.00174645,8.23534,3
0.56,0.00180059,0.00161471,0.000953565,0.00161471,8.21681,3
0.57,0.00166358,0.00149323,0.000877704,0.00149323,8.19971,3
0.58,0.00153727,0.00138115,0.000808129,0.00138115,8.18393,3
0.59,0.00142077,0.0012777,0.000744287,0.0012777,8.16937,3
0.6,0.00131329,0.00118219,0.00068568,0.00118219,8.15594,3
0.61,0.00121411,0.00109396,0.000631854,0.00109396,8.14356,3
0.62,0.00112255,0.00101244,0.000582398,0.00101244,8.13214,3
0.63,0.00103802,0.000937106,0.000536939,0.000937106,8.12162,3
0.64,0.000959955,0.000867459,0.000495139,0.000867459,8.11192,3
0.65,0.000887848,0.000803059,0.000456689,0.000803059,8.10297,3
0.66,0.00082123,0.000743497,0.000421308,0.000743497,8.09473,3
0.67,0.000759674,0.000688401,0.000388742,0.000688401,8.08713,3
0.68,0.000702786,0.000637425,0.000358757,0.000637425,8.08013,3
0.69,0.000650203,0.000590256,0.000331141,0.000590256,8.07367,3
0.7,0.000601593,0.000546602,0.0003057,0.000546602,8.06773,3
0.71,0.000556651,0.000506198,0.000282255,0.000506198,8.06224,3
0.72,0.000515095,0.000468796,0.000260646,0.000468796,8.05719,3
0.73,0.000476665,0.000434171,0.000240724,0.000434171,8.05253,3
0.74,0.000441123,0.000402113,0.000222353,0.000402113,8.04824,3
0.75,0.000408248,0.000372431,0.000205409,0.000372431,8.04428,3
0.76,0.000377839,0.000344946,0.000189778,0.000344946,8.04064,3
0.77,0.000349708,0.000319494,0.000175356,0.000319494,8.03727,3
0.78,0.000323681,0.000295923,0.000162046,0.000295923,8.03417,3
0.79,0.000299602,0.000274094,0.000149762,0.000274094,8.03131,3
0.8,0.000277321,0.000253877,0.000138421,0.000253877,8.02868,3
0.81,0.000256704,0.000235153,0.00012795,0.000235153,8.02625,3
0.82,0.000237626,0.00021781,0.000118282,0.00021781,8.024,3
0.83,0.000219971,0.000201747,0.000109352,0.000201747,8.02193,3
0.84,0.000203631,0.000186868,0.000101105,0.000186868,8.02002,3
0.85,0.000188509,0.000173087,9.34855e-05,0.000173087,8.01826,3
0.86,0.000174513,0.000160321,8.64465e-05,0.000160321,8.01663,3
0.87,0.000161559,0.000148497,7.99426e-05,0.000148497,8.01513,3
0.88,0.000149569,0.000137544,7.39326e-05,0.000137544,8.01375,3
0.89,0.00013847,0.000127399,6.83783e-05,0.000127399,8.01247,3
0.9,0.000128197,0.000118001,6.32448e-05,0.000118001,8.01128,3
0.91,0.000118687,0.000109296,5.84998e-05,0.000109296,8.01019,3
0.92,0.000109884,0.000101233,5.41134e-05,0.000101233,8.00918,3
0.93,0.000101735,9.3764e-05,5.00583e-05,9.3764e-05,8.00825,3
0.94,9.41909e-05,8.68455e-05,4.63092e-05,8.68455e-05,8.00739,3
0.95,8.72071e-05,8.04369e-05,4.28426e-05,8.04369e-05,8.00659,3
0.96,8.07418e-05,7.45007e-05,3.96372e-05,7.45007e-05,8.00585,3
0.97,7.47563e-05,6.90022e-05,3.6673e-05,6.90022e-05,8.00517,3
0.98,6.92151e-05,6.3909e-05,3.39318e-05,6.3909e-05,8.00454,3
0.99,6.4085e-05,5.91914e-05,3.13965e-05,5.91914e-05,8.00396,3
1,5.93354e-05,5.48216e-05,2.90516e-05,5.48216e-05,8.00342,3
1.01,5.49382e-05,5.0774e-05,2.68828e-05,5.0774e-05,8.00292,3
1.02,5.08671e-05,4.7025e-05,2.48765e-05,4.7025e-05,8.00245,3
1.03,4.70979e-05,4.35525e-05,2.30207e-05,4.35525e-05,8.00202,3
1.04,4.36082e-05,4.03361e-05,2.13039e-05,4.03361e-05,8.00163,3
1.05,4.03772e-05,3.7357e-05,1.97157e-05,3.7357e-05,8.00126,3
1.06,3.73857e-05,3.45977e-05,1.82463e-05,3.45977e-05,8.00092,3
1.07,3.4616e-05,3.2042e-05,1.68868e-05,3.2042e-05,8.0006,3
1.08,3.20516e-05,2.96749e-05,1.5629e-05,2.96749e-05,8.00031,2
1.09,2.96772e-05,2.74825e-05,1.44651e-05,2.74825e-05,8.00003,2
1.1,2.74788e-05,2.5452e-05,1.33882e-05,2.5452e-05,7.99978,2
1.11,2.54434e-05,2.35713e-05,1.23918e-05,2.35713e-05,7.99955,2
1.12,2.35587e-05,2.18294e-05,1.14697e-05,2.18294e-05,7.99933,2
1.13,2.18137e-05,2.02162e-05,1.06164e-05,2.02162e-05,7.99913,2
1.14,2.0198e-05,1.8722e-05,9.82673e-06,1.8722e-05,7.99894,2
1.15,1.8702e-05,1.73382e-05,9.09597e-06,1.73382e-05,7.99876,2
1.16,1.73168e-05,1.60566e-05,8.41968e-06,1.60566e-05,7.9986,2
1.17,1.60343e-05,1.48697e-05,7.79379e-06,1.48697e-05,7.99845,2
1.18,1.48468e-05,1.37704e-05,7.21452e-06,1.37704e-05,7.99831,2
1.19,1.37472e-05,1.27524e-05,6.6784e-06,1.27524e-05,7.99818,2
1.2,1.27291e-05,1.18095e-05,6.1822e-06,1.18095e-05,7.99805,2
1.21,1.17864e-05,1.09363e-05,5.72294e-06,1.09363e-05,7.99794,2
1.22,1.09135e-05,1.01277e-05,5.29785e-06,1.01277e-05,7.99783,2
1.23,1.01053e-05,9.37875e-06,4.9044e-06,9.37875e-06,7.99773,2
1.24,9.35696e-06,8.68518e-06,4.54021e-06,8.68518e-06,7.99764,2
1.25,8.66403e-06,8.04287e-06,4.20311e-06,8.04287e-06,7.99756,2
1.26,8.02243e-06,7.44803e-06,3.89108e-06,7.44803e-06,7.99748,2
1.27,7.42834e-06,6.89717e-06,3.60225e-06,6.89717e-06,7.9974,2
1.28,6.87825e-06,6.38702e-06,3.33488e-06,6.38702e-06,7.99733,2
1.29,6.36891e-06,5.91458e-06,3.08739e-06,5.91458e-06,7.99727,2
1.3,5.89728e-06,5.47708e-06,2.85829e-06,5.47708e-06,7.9972,2
1.31,5.46058e-06,5.07192e-06,2.6462e-06,5.07192e-06,7.99715,2
1.32,5.05623e-06,4.69671e-06,2.44988e-06,4.69671e-06,7.99709,2
1.33,4.68182e-06,4.34925e-06,2.26813e-06,4.34925e-06,7.99704,2
1.34,4.33513e-06,4.02749e-06,2.09988e-06,4.02749e-06,7.997,2
1.35,4.01412e-06,3.72952e-06,1.94413e-06,3.72952e-06,7.99695,2
1.36,3.71688e-06,3.45358e-06,1.79993e-06,3.45358e-06,7.99691,2
1.37,3.44165e-06,3.19805e-06,1.66645e-06,3.19805e-06,7.99687,2
1.38,3.18681e-06,2.96143e-06,1.54287e-06,2.96143e-06,7.99684,2
1.39,2.95083e-06,2.7423e-06,1.42846e-06,2.7423e-06,7.9968,2
1.4,2.73233e-06,2.53938e-06,1.32255e-06,2.53938e-06,7.99677,2
1.41,2.53001e-06,2.35147e-06,1.22449e-06,2.35147e-06,7.99674,2
1.42,2.34267e-06,2.17747e-06,1.13371e-06,2.17747e-06,7.99672,2
1.43,2.16921e-06,2.01633e-06,1.04966e-06,2.01633e-06,7.99669,2
1.44,2.00859e-06,1.86712e-06,9.71849e-07,1.86712e-06,7.99667,2
1.45,1.85986e-06,1.72894e-06,8.9981e-07,1.72894e-06,7.99664,2
1.46,1.72215e-06,1.60099e-06,8.33114e-07,1.60099e-06,7.99662,2
1.47,1.59463e-06,1.4825e-06,7.71364e-07,1.4825e-06,7.9966,2
1.48,1.47655e-06,1.37279e-06,7.14194e-07,1.37279e-06,7.99658,2
1.49,1.36722e-06,1.27119e-06,6.61263e-07,1.27119e-06,7.99656,2
1.5,1.26599e-06,1.1771e-06,6.12257e-07,1.1771e-06,7.99655,2
1.51,1.17225e-06,1.08998e-06,5.66885e-07,1.08998e-06,7.99653,2
1.52,1.08545e-06,1.00931e-06,5.24876e-07,1.00931e-06,7.99652,2
1.53,1.00508e-06,9.34603e-07,4.85983e-07,9.34603e-07,7.9965,2
1.54,9.30658e-07,8.65426e-07,4.49972e-07,8.65426e-07,7.99649,2
1.55,8.61748e-07,8.01369e-07,4.16631e-07,8.01369e-07,7.99648,2
1.56,7.97941e-07,7.42053e-07,3.85761e-07,7.42053e-07,7.99646,2
1.57,7.38858e-07,6.87126e-07,3.57179e-07,6.87126e-07,7.99645,2
1.58,6.8415e-07,6.36265e-07,3.30716e-07,6.36265e-07,7.99644,2
1.59,6.33493e-07,5.89167e-07,3.06214e-07,5.89167e-07,7.99643,2
1.6,5.86587e-07,5.45556e-07,2.83528e-07,5.45556e-07,7.99642,2
1.61,5.43154e-07,5.05172e-07,2.62524e-07,5.05172e-07,7.99641,2
1.62,5.02937e-07,4.67777e-07,2.43075e-07,4.67777e-07,7.99641,2
1.63,4.65698e-07,4.33149e-07,2.25068e-07,4.33149e-07,7.9964,2
1.64,4.31216e-07,4.01085e-07,2.08396e-07,4.01085e-07,7.99639,2
1.65,3.99288e-07,3.71394e-07,1.92958e-07,3.71394e-07,7.99638,2
1.66,3.69723e-07,3.43901e-07,1.78665e-07,3.43901e-07,7.99638,2
1.67,3.42348e-07,3.18443e-07,1.6543e-07,3.18443e-07,7.99637,2
1.68,3.16999e-07,2.94869e-07,1.53177e-07,2.94869e-07,7.99636,2
1.69,2.93528e-07,2.7304e-07,1.41831e-07,2.7304e-07,7.99636,2
1.7,2.71794e-07,2.52827e-07,1.31325e-07,2.52827e-07,7.99635,2
1.71,2.5167e-07,2.3411e-07,1.21598e-07,2.3411e-07,7.99635,2
1.72,2.33035e-07,2.16779e-07,1.12592e-07,2.16779e-07,7.99634,2
1.73,2.15781e-07,2.0073e-07,1.04252e-07,2.0073e-07,7.99634,2
1.74,1.99804e-07,1.8587e-07,9.6531e-08,1.8587e-07,7.99634,2
1.75,1.8501e-07,1.7211e-07,8.93815e-08,1.7211e-07,7.99633,2
1.76,1.71311e-07,1.59368e-07,8.27616e-08,1.59368e-07,7.99633,2
1.77,1.58627e-07,1.47569e-07,7.6632e-08,1.47569e-07,7.99632,2
1.78,1.46882e-07,1.36644e-07,7.09565e-08,1.36644e-07,7.99632,2
1.79,1.36006e-07,1.26528e-07,6.57015e-08,1.26528e-07,7.99632,2
1.8,1.25936e-07,1.17161e-07,6.08356e-08,1.17161e-07,7.99631,2
1.81,1.16611e-07,1.08487e-07,5.63302e-08,1.08487e-07,7.99631,2
1.82,1.07977e-07,1.00455e-07,5.21585e-08,1.00455e-07,7.99631,2
1.83,9.99823e-08,9.30178e-08,4.82957e-08,9.30178e-08,7.99631,2
1.84,9.25793e-08,8.61311e-08,4.47191e-08,8.61311e-08,7.9963,2
1.85,8.57245e-08,7.97544e-08,4.14073e-08,7.97544e-08,7.9963,2
1.86,7.93773e-08,7.38497e-08,3.83409e-08,7.38497e-08,7.9963,2
1.87,7.35e-08,6.83821e-08,3.55016e-08,6.83821e-08,7.9963,2
1.88,6.80579e-08,6.33193e-08,3.28725e-08,6.33193e-08,7.9963,2
1.89,6.30187e-08,5.86314e-08,3.04382e-08,5.86314e-08,7.99629,2
1.9,5.83527e-08,5.42905e-08,2.81841e-08,5.42905e-08,7.99629,2
1.91,5.40321e-08,5.0271e-08,2.6097e-08,5.0271e-08,7.99629,2
1.92,5.00315e-08,4.6549e-08,2.41644e-08,4.6549e-08,7.99629,2
1.93,4.6327e-08,4.31026e-08,2.2375e-08,4.31026e-08,7.99629,2
1.94,4.28969e-08,3.99114e-08,2.07181e-08,3.99114e-08,7.99629,2
1.95,3.97207e-08,3.69565e-08,1.91839e-08,3.69565e-08,7.99628,2
1.96,3.67797e-08,3.42203e-08,1.77633e-08,3.42203e-08,7.99628,2
1.97,3.40564e-08,3.16866e-08,1.64479e-08,3.16866e-08,7.99628,2
1.98,3.15348e-08,2.93406e-08,1.523e-08,2.93406e-08,7.99628,2
1.99,2.91999e-08,2.71683e-08,1.41022e-08,2.71683e-08,7.99628,2
2,2.70379e-08,2.51568e-08,1.30579e-08,2.51568e-08,7.99628,2
2.01,2.50359e-08,2.32942e-08,1.2091e-08,2.32942e-08,7.99628,2
2.02,2.31822e-08,2.15695e-08,1.11957e-08,2.15695e-08,7.99628,2
2.03,2.14658e-08,1.99725e-08,1.03667e-08,1.99725e-08,7.99628,2
2.04,1.98764e-08,1.84938e-08,9.59902e-09,1.84938e-08,7.99627,2
2.05,1.84047e-08,1.71245e-08,8.88824e-09,1.71245e-08,7.99627,2
2.06,1.7042e-08,1.58566e-08,8.23008e-09,1.58566e-08,7.99627,2
2.07,1.57802e-08,1.46826e-08,7.62067e-09,1.46826e-08,7.99627,2
2.08,1.46118e-08,1.35955e-08,7.05638e-09,1.35955e-08,7.99627,2
2.09,1.35299e-08,1.25889e-08,6.53387e-09,1.25889e-08,7.99627,2
2.1,1.25281e-08,1.16568e-08,6.05006e-09,1.16568e-08,7.99627,2
2.11,1.16005e-08,1.07937e-08,5.60208e-09,1.07937e-08,7.99627,2
2.12,1.07416e-08,9.99455e-09,5.18726e-09,9.99455e-09,7.99627,2
2.13,9.94623e-09,9.25455e-09,4.80317e-09,9.25455e-09,7.99627,2
2.14,9.20979e-09,8.56934e-09,4.44751e-09,8.56934e-09,7.99627,2
2.15,8.52788e-09,7.93486e-09,4.11819e-09,7.93486e-09,7.99627,2
2.16,7.89646e-09,7.34736e-09,3.81326e-09,7.34736e-09,7.99627,2
2.17,7.31179e-09,6.80336e-09,3.5309e-09,6.80336e-09,7.99627,2
2.18,6.77041e-09,6.29963e-09,3.26946e-09,6.29963e-09,7.99627,2
2.19,6.26911e-09,5.83321e-09,3.02737e-09,5.83321e-09,7.99627,2
2.2,5.80493e-09,5.40131e-09,2.80321e-09,5.40131e-09,7.99627,2
2.21,5.37513e-09,5.00139e-09,2.59564e-09,5.00139e-09,7.99626,2
2.22,4.97714e-09,4.63109e-09,2.40345e-09,4.63109e-09,7.99627,2
2.23,4.60862e-09,4.2882e-09,2.22549e-09,4.2882e-09,7.99626,2
2.24,4.26739e-09,3.97069e-09,2.0607e-09,3.97069e-09,7.99626,2
2.25,3.95142e-09,3.6767e-09,1.90812e-09,3.6767e-09,7.99626,2
2.26,3.65885e-09,3.40447e-09,1.76683e-09,3.40447e-09,7.99626,2
2.27,3.38794e-09,3.1524e-09,1.63601e-09,3.1524e-09,7.99626,2
2.28,3.13709e-09,2.91899e-09,1.51487e-09,2.91899e-09,7.99626,2
2.29,2.90482e-09,2.70287e-09,1.4027e-09,2.70287e-09,7.99626,2
2.3,2.68974e-09,2.50274e-09,1.29884e-09,2.50274e-09,7.99626,2
2.31,2.49058e-09,2.31744e-09,1.20267e-09,2.31744e-09,7.99626,2
2.32,2.30618e-09,2.14585e-09,1.11362e-09,2.14585e-09,7.99626,2
2.33,2.13542e-09,1.98697e-09,1.03116e-09,1.98697e-09,7.99626,2
2.34,1.97731e-09,1.83985e-09,9.54813e-10,1.83985e-09,7.99626,2
2.35,1.83091e-09,1.70363e-09,8.84116e-10,1.70363e-09,7.99626,2
2.36,1.69534e-09,1.57749e-09,8.18653e-10,1.57749e-09,7.99626,2
2.37,1.56982e-09,1.46069e-09,7.58037e-10,1.46069e-09,7.99626,2
2.38,1.45358e-09,1.35254e-09,7.01909e-10,1.35254e-09,7.99626,2
2.39,1.34596e-09,1.25239e-09,6.49938e-10,1.25239e-09,7.99626,2
2.4,1.2463e-09,1.15966e-09,6.01814e-10,1.15966e-09,7.99626,2
2.41,1.15402e-09,1.0738e-09,5.57254e-10,1.0738e-09,7.99626,2
2.42,1.06858e-09,9.94295e-10,5.15993e-10,9.94295e-10,7.99626,2
2.43,9.89456e-10,9.20675e-10,4.77787e-10,9.20675e-10,7.99626,2
2.44,9.16195e-10,8.52507e-10,4.4241e-10,8.52507e-10,7.99626,2
2.45,8.48358e-10,7.89386e-10,4.09653e-10,7.89386e-10,7.99626,2
2.46,7.85544e-10,7.30939e-10,3.79321e-10,7.30939e-10,7.99626,2
2.47,7.27381e-10,6.76819e-10,3.51235e-10,6.76819e-10,7.99626,2
2.48,6.73524e-10,6.26706e-10,3.25229e-10,6.26706e-10,7.99626,2
2.49,6.23655e-10,5.80303e-10,3.01148e-10,5.80303e-10,7.99626,2
2.5,5.77478e-10,5.37337e-10,2.7885e-10,5.37337e-10,7.99627,2
2.51,5.3472e-10,4.97551e-10,2.58203e-10,4.97551e-10,7.99626,2
2.52,4.95129e-10,4.60712e-10,2.39085e-10,4.60712e-10,7.99626,2
2.53,4.58468e-10,4.266e-10,2.21383e-10,4.266e-10,7.99626,2
2.54,4.24522e-10,3.95014e-10,2.04991e-10,3.95014e-10,7.99626,2
2.55,3.9309e-10,3.65766e-10,1.89813e-10,3.65766e-10,7.99626,2
2.56,3.63985e-10,3.38684e-10,1.75758e-10,3.38684e-10,7.99626,2
2.57,3.37035e-10,3.13607e-10,1.62745e-10,3.13607e-10,7.99626,2
2.58,3.1208e-10,2.90387e-10,1.50695e-10,2.90387e-10,7.99626,2
2.59,2.88973e-10,2.68887e-10,1.39537e-10,2.68887e-10,7.99626,2
2.6,2.67577e-10,2.48978e-10,1.29205e-10,2.48978e-10,7.99626,2
2.61,2.47765e-10,2.30543e-10,1.19639e-10,2.30543e-10,7.99626,2
2.62,2.2942e-10,2.13473e-10,1.1078e-10,2.13473e-10,7.99627,2
2.63,2.12433e-10,1.97667e-10,1.02578e-10,1.97667e-10,7.99625,2
2.64,1.96704e-10,1.83032e-10,9.49827e-11,1.83032e-10,7.99627,2
2.65,1.8214e-10,1.6948e-10,8.795e-11,1.6948e-10,7.99627,2
2.66,1.68654e-10,1.56931e-10,8.1438e-11,1.56931e-10,7.99625,2
2.67,1.56166e-10,1.45311e-10,7.54081e-11,1.45311e-10,7.99626,2
2.68,1.44603e-10,1.34552e-10,6.98247e-11,1.34552e-10,7.99626,2
2.69,1.33897e-10,1.2459e-10,6.46547e-11,1.2459e-10,7.99626,2
2.7,1.23983e-10,1.15365e-10,5.98675e-11,1.15365e-10,7.99627,2
2.71,1.14803e-10,1.06823e-10,5.54348e-11,1.06823e-10,7.99627,2
2.72,1.06303e-10,9.89137e-11,5.13303e-11,9.89137e-11,7.99627,2
2.73,9.84317e-11,9.159e-11,4.75297e-11,9.159e-11,7.99625,2
2.74,9.11436e-11,8.48085e-11,4.40105e-11,8.48085e-11,7.99624,2
2.75,8.43951e-11,7.85291e-11,4.07518e-11,7.85291e-11,7.99627,2
2.76,7.81464e-11,7.27146e-11,3.77345e-11,7.27146e-11,7.99629,2
2.77,7.23602e-11,6.73307e-11,3.49405e-11,6.73307e-11,7.99626,2
2.78,6.70025e-11,6.23454e-11,3.23535e-11,6.23454e-11,7.99626,2
2.79,6.20415e-11,5.77292e-11,2.99579e-11,5.77292e-11,7.99626,2
2.8,5.74479e-11,5.34549e-11,2.77398e-11,5.34549e-11,7.99625,2
2.81,5.31943e-11,4.9497e-11,2.56859e-11,4.9497e-11,7.9963,2
2.82,4.92557e-11,4.58321e-11,2.3784e-11,4.58321e-11,7.99625,2
2.83,4.56087e-11,4.24386e-11,2.2023e-11,4.24386e-11,7.99622,2
2.84,4.22317e-11,3.92964e-11,2.03924e-11,3.92964e-11,7.99628,2
2.85,3.91048e-11,3.63868e-11,1.88825e-11,3.63868e-11,7.99627,2
2.86,3.62094e-11,3.36926e-11,1.74844e-11,3.36926e-11,7.99633,2
2.87,3.35284e-11,3.1198e-11,1.61898e-11,3.1198e-11,7.99623,2
2.88,3.10459e-11,2.8888e-11,1.49911e-11,2.8888e-11,7.99624,2
2.89,2.87472e-11,2.67491e-11,1.38811e-11,2.67491e-11,7.99627,2
2.9,2.66187e-11,2.47685e-11,1.28533e-11,2.47685e-11,7.99622,2
2.91,2.46478e-11,2.29346e-11,1.19016e-11,2.29346e-11,7.99633,2
2.92,2.28228e-11,2.12365e-11,1.10204e-11,2.12365e-11,7.9963,2
2.93,2.1133e-11,1.96641e-11,1.02044e-11,1.96641e-11,7.99629,2
2.94,1.95682e-11,1.82081e-11,9.44887e-12,1.82081e-11,7.99621,2
2.95,1.81193e-11,1.686e-11,8.74926e-12,1.686e-11,7.99631,2
2.96,1.67778e-11,1.56116e-11,8.10145e-12,1.56116e-11,7.99633,2
2.97,1.55355e-11,1.44557e-11,7.5016e-12,1.44557e-11,7.99595,2
2.98,1.43852e-11,1.33854e-11,6.94616e-12,1.33854e-11,7.99642,2
2.99,1.33201e-11,1.23943e-11,6.43185e-12,1.23943e-11,7.99625,2
3,1.23339e-11,1.14766e-11,5.95563e-12,1.14766e-11,7.99638,2
3.01,1.14206e-11,1.06268e-11,5.51466e-12,1.06268e-11,7.99614,2
3.02,1.0575e-11,9.84002e-12,5.10634e-12,9.84002e-12,7.99636,2
3.03,9.79204e-12,9.11144e-12,4.72826e-12,9.11144e-12,7.99635,2
3.04,9.06701e-12,8.43681e-12,4.37817e-12,8.43681e-12,7.99625,2
3.05,8.39566e-12,7.81213e-12,4.054e-12,7.81213e-12,7.9964,2
3.06,7.77403e-12,7.23371e-12,3.75383e-12,7.23371e-12,7.99602,2
3.07,7.19842e-12,6.69811e-12,3.47589e-12,6.69811e-12,7.99601,2
3.08,6.66545e-12,6.20217e-12,3.21853e-12,6.20217e-12,7.99654,2
3.09,6.17194e-12,5.74295e-12,2.98022e-12,5.74295e-12,7.99642,2
3.1,5.71494e-12,5.31773e-12,2.75956e-12,5.31773e-12,7.9963,2
3.11,5.29179e-12,4.92399e-12,2.55524e-12,4.92399e-12,7.99643,2
3.12,4.89997e-12,4.55941e-12,2.36604e-12,4.55941e-12,7.99573,2
3.13,4.53716e-12,4.22182e-12,2.19086e-12,4.22182e-12,7.99673,2
3.14,4.20124e-12,3.90923e-12,2.02864e-12,3.90923e-12,7.99633,2
3.15,3.89015e-12,3.61978e-12,1.87844e-12,3.61978e-12,7.9959,2
3.16,3.60212e-12,3.35177e-12,1.73935e-12,3.35177e-12,7.99635,2
3.17,3.33542e-12,3.1036e-12,1.61057e-12,3.1036e-12,7.99628,2
3.18,3.08846e-12,2.8738e-12,1.49132e-12,2.8738e-12,7.99572,2
3.19,2.85978e-12,2.66102e-12,1.3809e-12,2.66102e-12,7.99629,2
3.2,2.64805e-12,2.46399e-12,1.27865e-12,2.46399e-12,7.99694,2
3.21,2.45198e-12,2.28155e-12,1.18398e-12,2.28155e-12,7.99651,2
3.22,2.27042e-12,2.11262e-12,1.09631e-12,2.11262e-12,7.99559,2
3.23,2.10231e-12,1.9562e-12,1.01514e-12,1.9562e-12,7.99658,2
3.24,1.94666e-12,1.81136e-12,9.39978e-13,1.81136e-12,7.9961,2
3.25,1.80252e-12,1.67724e-12,8.7038e-13,1.67724e-12,7.99754,2
3.26,1.66906e-12,1.55305e-12,8.05935e-13,1.55305e-12,7.9954,2
3.27,1.54546e-12,1.43806e-12,7.46262e-13,1.43806e-12,7.99594,2
3.28,1.43104e-12,1.33159e-12,6.91008e-13,1.33159e-12,7.99678,2
3.29,1.32509e-12,1.23299e-12,6.39844e-13,1.23299e-12,7.99612,2
3.3,1.22697e-12,1.1417e-12,5.92469e-13,1.1417e-12,7.99551,2
3.31,1.13613e-12,1.05717e-12,5.48601e-13,1.05717e-12,7.99608,2
3.32,1.05201e-12,9.78891e-13,5.07982e-13,9.78891e-13,7.99666,2
3.33,9.74121e-13,9.06412e-13,4.7037e-13,9.06412e-13,7.99724,2
3.34,9.01992e-13,8.393e-13,4.35542e-13,8.393e-13,7.99435,2
3.35,8.35199e-13,7.77156e-13,4.03294e-13,7.77156e-13,7.99678,1
3.36,7.73373e-13,7.19614e-13,3.73433e-13,7.19614e-13,7.99791,1
3.37,7.16107e-13,6.66332e-13,3.45784e-13,6.66332e-13,7.99368,1
3.38,6.63075e-13,6.16996e-13,3.20181e-13,6.16996e-13,7.99648,1
3.39,6.13994e-13,5.71312e-13,2.96474e-13,5.71312e-13,7.99731,1
3.4,5.68532e-13,5.29011e-13,2.74523e-13,5.29011e-13,7.99257,1
3.41,5.26432e-13,4.89842e-13,2.54196e-13,4.89842e-13,7.99703,1
3.42,4.8747e-13,4.53573e-13,2.35375e-13,4.53573e-13,8.00051,1
3.43,4.51374e-13,4.1999e-13,2.17948e-13,4.1999e-13,7.99406,1
3.44,4.17937e-13,3.88893e-13,2.0181e-13,3.88893e-13,7.9954,1
3.45,3.87e-13,3.60098e-13,1.86868e-13,3.60098e-13,7.99318,1
3.46,3.58348e-13,3.33436e-13,1.73032e-13,3.33436e-13,7.9992,1
3.47,3.31825e-13,3.08748e-13,1.6022e-13,3.08748e-13,8.00216,1
3.48,3.07248e-13,2.85887e-13,1.48357e-13,2.85887e-13,7.99134,1
3.49,2.84483e-13,2.6472e-13,1.37372e-13,2.6472e-13,7.99554,1
3.5,2.63431e-13,2.45119e-13,1.27201e-13,2.45119e-13,7.98995,1
3.51,2.43928e-13,2.2697e-13,1.17783e-13,2.2697e-13,7.99554,1
3.52,2.2588e-13,2.10165e-13,1.09062e-13,2.10165e-13,8.00375,1
3.53,2.09157e-13,1.94604e-13,1.00987e-13,1.94604e-13,7.99246,1
3.54,1.93657e-13,1.80195e-13,9.35096e-14,1.80195e-13,7.99302,1
3.55,1.79325e-13,1.66853e-13,8.65859e-14,1.66853e-13,7.98439,1
3.56,1.66052e-13,1.54499e-13,8.01749e-14,1.54499e-13,8.00196,1
3.57,1.53774e-13,1.43059e-13,7.42386e-14,1.43059e-13,8.00665,1
3.58,1.42381e-13,1.32467e-13,6.87418e-14,1.32467e-13,7.98462,1
3.59,1.31826e-13,1.22659e-13,6.36521e-14,1.22659e-13,7.9882,1
3.6,1.22078e-13,1.13577e-13,5.89391e-14,1.13577e-13,7.99275,1
3.61,1.13048e-13,1.05168e-13,5.45752e-14,1.05168e-13,7.98789,1
3.62,1.04681e-13,9.73807e-14,5.05343e-14,9.73807e-14,7.9884,1
3.63,9.69378e-14,9.01704e-14,4.67926e-14,9.01704e-14,8.01056,1
3.64,8.97669e-14,8.3494e-14,4.3328e-14,8.3494e-14,7.98028,1
3.65,8.31093e-14,7.7312e-14,4.01199e-14,7.7312e-14,8.00904,1
3.66,7.69671e-14,7.15876e-14,3.71494e-14,7.15876e-14,7.98469,1
3.67,7.12599e-14,6.62872e-14,3.43988e-14,6.62872e-14,7.99654,1
3.68,6.59908e-14,6.13791e-14,3.18518e-14,6.13791e-14,7.97224,1
3.69,6.11045e-14,5.68345e-14,2.94934e-14,5.68345e-14,7.96907,1
3.7,5.65928e-14,5.26263e-14,2.73097e-14,5.26263e-14,7.97218,1
3.71,5.24157e-14,4.87298e-14,2.52876e-14,4.87298e-14,8.00032,1
3.72,4.85456e-14,4.51217e-14,2.34153e-14,4.51217e-14,8.02206,1
3.73,4.49495e-14,4.17808e-14,2.16816e-14,4.17808e-14,7.96471,1
3.74,4.16114e-14,3.86873e-14,2.00762e-14,3.86873e-14,8.00008,1
3.75,3.85417e-14,3.58228e-14,1.85897e-14,3.58228e-14,7.97139,1
3.76,3.56867e-14,3.31704e-14,1.72133e-14,3.31704e-14,8.04,1
3.77,3.3052e-14,3.07144e-14,1.59388e-14,3.07144e-14,7.93839,1
3.78,3.05924e-14,2.84403e-14,1.47587e-14,2.84403e-14,7.92447,1
3.79,2.83424e-14,2.63345e-14,1.36659e-14,2.63345e-14,7.99321,1
3.8,2.62614e-14,2.43846e-14,1.2654e-14,2.43846e-14,7.96135,1
3.81,2.43176e-14,2.25791e-14,1.17171e-14,2.25791e-14,7.99576,1
3.82,2.25244e-14,2.09073e-14,1.08496e-14,2.09073e-14,7.97225,1
3.83,2.08567e-14,1.93593e-14,1.00462e-14,1.93593e-14,7.92051,1
3.84,1.93167e-14,1.79259e-14,9.30239e-15,1.79259e-14,7.88071,1
3.85,1.7899e-14,1.65986e-14,8.61362e-15,1.65986e-14,7.95339,1
3.86,1.65915e-14,1.53696e-14,7.97585e-15,1.53696e-14,7.98108,1
3.87,1.53691e-14,1.42316e-14,7.3853e-15,1.42316e-14,7.84403,1
3.88,1.42332e-14,1.31779e-14,6.83848e-15,1.31779e-14,7.94771,1
3.89,1.31979e-14,1.22022e-14,6.33215e-15,1.22022e-14,7.881,1
3.9,1.22262e-14,1.12987e-14,5.8633e-15,1.12987e-14,7.9034,1
3.91,1.13331e-14,1.04621e-14,5.42917e-15,1.04621e-14,7.92389,1
3.92,1.0503e-14,9.68749e-15,5.02718e-15,9.68749e-15,7.783,1
3.93,9.73184e-15,8.97021e-15,4.65496e-15,8.97021e-15,7.73432,1
3.94,9.0291e-15,8.30604e-15,4.3103e-15,8.30604e-15,7.90827,1
3.95,8.3809e-15,7.69104e-15,3.99115e-15,7.69104e-15,7.93602,1
3.96,7.76669e-15,7.12158e-15,3.69564e-15,7.12158e-15,7.79688,1
3.97,7.19564e-15,6.59429e-15,3.42201e-15,6.59429e-15,7.9386,1
3.98,6.67518e-15,6.10603e-15,3.16864e-15,6.10603e-15,7.57271,1
3.99,6.18424e-15,5.65393e-15,2.93402e-15,5.65393e-15,7.93988,1
4,5.74889e-15,5.2353e-15,2.71678e-15,5.2353e-15,7.32074,1
4.01,5.32602e-15,4.84767e-15,2.51563e-15,4.84767e-15,7.42946,1
4.02,4.96271e-15,4.48874e-15,2.32936e-15,4.48874e-15,7.83515,1
4.03,4.6195e-15,4.15638e-15,2.15689e-15,4.15638e-15,7.55575,1
4.04,4.28386e-15,3.84864e-15,1.99719e-15,3.84864e-15,7.70224,1
4.05,3.98292e-15,3.56368e-15,1.84932e-15,3.56368e-15,7.37497,1
4.06,3.69808e-15,3.29981e-15,1.71239e-15,3.29981e-15,7.10774,1
4.07,3.44408e-15,3.05549e-15,1.5856e-15,3.05549e-15,7.09631,1
4.08,3.21553e-15,2.82925e-15,1.4682e-15,2.82925e-15,7.54577,1
4.09,3.00247e-15,2.61977e-15,1.35949e-15,2.61977e-15,7.31656,1
4.1,2.7918e-15,2.4258e-15,1.25883e-15,2.4258e-15,7.03704,1
4.11,2.60147e-15,2.24619e-15,1.16563e-15,2.24619e-15,7.39069,1
4.12,2.43044e-15,2.07987e-15,1.07932e-15,2.07987e-15,6.72727,1
4.13,2.26317e-15,1.92588e-15,9.99405e-16,1.92588e-15,6.54061,1
4.14,2.12052e-15,1.78328e-15,9.25407e-16,1.78328e-15,7.57525,1
4.15,1.99034e-15,1.65124e-15,8.56889e-16,1.65124e-15,5.63551,1
4.16,1.85018e-15,1.52898e-15,7.93442e-16,1.52898e-15,7.42835,1
4.17,1.75148e-15,1.41577e-15,7.34694e-16,1.41577e-15,6.35954,1
4.18,1.63037e-15,1.31095e-15,6.80296e-16,1.31095e-15,6.02998,1
4.19,1.53288e-15,1.21388e-15,6.29926e-16,1.21388e-15,7.26495,1
4.2,1.44571e-15,1.124e-15,5.83285e-16,1.124e-15,6.0185,1
4.21,1.34779e-15,1.04078e-15,5.40097e-16,1.04078e-15,5.50027,1
4.22,1.27128e-15,9.63718e-16,5.00107e-16,9.63718e-16,5.99208,1
4.23,1.205e-15,8.92362e-16,4.63078e-16,8.92362e-16,5.84097,1
4.24,1.13688e-15,8.2629e-16,4.28791e-16,8.2629e-16,5.3582,1
4.25,1.07414e-15,7.6511e-16,3.97042e-16,7.6511e-16,5.10467,1
4.26,1.01951e-15,7.0846e-16,3.67645e-16,7.0846e-16,7.24629,1
4.27,9.69996e-16,6.56004e-16,3.40423e-16,6.56004e-16,5.5093,1
4.28,9.04456e-16,6.07432e-16,3.15218e-16,6.07432e-16,3.34062,1
4.29,8.57229e-16,5.62456e-16,2.91879e-16,5.62457e-16,5.943,1
4.3,8.29518e-16,5.20811e-16,2.70267e-16,5.20811e-16,2.73275,1
4.31,7.82985e-16,4.82249e-16,2.50256e-16,4.82249e-16,3.80127,1
4.32,7.62157e-16,4.46542e-16,2.31726e-16,4.46542e-16,6.03131,1
4.33,7.34247e-16,4.1348e-16,2.14569e-16,4.1348e-16,1.67087,1
4.34,6.92481e-16,3.82865e-16,1.98682e-16,3.82865e-16,3.39595,1
4.35,6.81101e-16,3.54517e-16,1.83971e-16,3.54517e-16,6.04595,1
4.36,6.5873e-16,3.28268e-16,1.7035e-16,3.28268e-16,4.97352,1
4.37,6.21175e-16,3.03962e-16,1.57737e-16,3.03962e-16,2.12592,1
4.38,5.91744e-16,2.81456e-16,1.46057e-16,2.81456e-16,3.96451,1
4.39,5.79426e-16,2.60616e-16,1.35243e-16,2.60616e-16,0.546516,1
4.4,5.5733e-16,2.4132e-16,1.25229e-16,2.4132e-16,3.7594,1
4.41,5.54301e-16,2.23452e-16,1.15957e-16,2.23452e-16,1.67096,1
4.42,5.34218e-16,2.06907e-16,1.07372e-16,2.06907e-16,3.22011,1
4.43,5.25438e-16,1.91587e-16,9.94215e-17,1.91587e-16,0.881555,1
4.44,5.09046e-16,1.77402e-16,9.206e-17,1.77402e-16,1.02033,1
4.45,5.04598e-16,1.64267e-16,8.52437e-17,1.64267e-16,2.5238,1
4.46,4.99501e-16,1.52104e-16,7.8932e-17,1.52104e-16,2.76568,1
4.47,4.87205e-16,1.40842e-16,7.30877e-17,1.40842e-16,-0.108315,1
4.48,4.74093e-16,1.30414e-16,6.76762e-17,1.30414e-16,1.50775,1
4.49,4.74607e-16,1.20758e-16,6.26654e-17,1.20758e-16,2.34898,1
4.5,4.67558e-16,1.11816e-16,5.80255e-17,1.11817e-16,-0.326476,1
4.51,4.56827e-16,1.03537e-16,5.37292e-17,1.03537e-16,-0.142533,1
4.52,4.58323e-16,9.58712e-17,4.97509e-17,9.58713e-17,5.10416,1
4.53,4.58977e-16,8.87728e-17,4.60673e-17,8.87728e-17,-2.46563,1
4.54,4.36688e-16,8.21998e-17,4.26563e-17,8.21998e-17,0.289568,1
4.55,4.47727e-16,7.61136e-17,3.9498e-17,7.61136e-17,1.78493,1
4.56,4.46435e-16,7.0478e-17,3.65733e-17,7.0478e-17,-0.985426,1
4.57,4.38606e-16,6.52597e-17,3.38656e-17,6.52597e-17,2.19922,1
4.58,4.42971e-16,6.04277e-17,3.13579e-17,6.04277e-17,-3.37207,1
4.59,4.33439e-16,5.59535e-17,2.90362e-17,5.59535e-17,1.3687,1
4.6,4.48565e-16,5.18106e-17,2.68863e-17,5.18106e-17,3.46102,1
4.61,4.42508e-16,4.79744e-17,2.48956e-17,4.79744e-17,-3.11418,1
4.62,4.27705e-16,4.44223e-17,2.30523e-17,4.44223e-17,-0.645505,1
4.63,4.41453e-16,4.11332e-17,2.13455e-17,4.11332e-17,0.154659,1
4.64,4.44321e-16,3.80876e-17,1.9765e-17,3.80876e-17,5.57371,1
4.65,4.43635e-16,3.52675e-17,1.83015e-17,3.52675e-17,-2.67932,1
4.66,4.20213e-16,3.26562e-17,1.69464e-17,3.26563e-17,1.51365,1
4.67,4.31782e-16,3.02383e-17,1.56917e-17,3.02383e-17,-1.12884,1
4.68,4.25344e-16,2.79994e-17,1.45299e-17,2.79994e-17,-0.390247,1
4.69,4.302e-16,2.59263e-17,1.3454e-17,2.59263e-17,-3.16828,1
4.7,4.31886e-16,2.40066e-17,1.24579e-17,2.40067e-17,3.52415,1
4.71,4.46017e-16,2.22291e-17,1.15355e-17,2.22292e-17,0.557084,1
4.72,4.30833e-16,2.05833e-17,1.06813e-17,2.05833e-17,1.21242,1
4.73,4.28447e-16,1.90592e-17,9.89051e-18,1.90592e-17,-1.86382,1
4.74,4.23314e-16,1.7648e-17,9.15815e-18,1.7648e-17,0.25368,1
4.75,4.31354e-16,1.63413e-17,8.48008e-18,1.63414e-17,0.888477,1
4.76,4.30262e-16,1.51314e-17,7.85218e-18,1.51314e-17,-3.25188,1
4.77,4.26473e-16,1.4011e-17,7.27084e-18,1.40111e-17,0.558728,1
4.78,4.40808e-16,1.29736e-17,6.73247e-18,1.29736e-17,1.66824,1
4.79,4.38359e-16,1.2013e-17,6.23399e-18,1.20131e-17,-0.952741,1
4.8,4.31166e-16,1.11236e-17,5.77239e-18,1.11236e-17,1.45915,1
4.81,4.35313e-16,1.03e-17,5.345e-18,1.03e-17,1.06634,1
4.82,4.29053e-16,9.53734e-18,4.94926e-18,9.53734e-18,0.249424,1
4.83,4.24526e-16,8.83117e-18,4.58281e-18,8.83118e-18,0.196436,1
4.84,4.23469e-16,8.17729e-18,4.24345e-18,8.17729e-18,-0.85022,1
4.85,4.22639e-16,7.57183e-18,3.92928e-18,7.57183e-18,-2.38479,1
4.86,4.26263e-16,7.0112e-18,3.63835e-18,7.0112e-18,2.45149,1
4.87,4.36677e-16,6.49207e-18,3.36895e-18,6.49207e-18,0.0497238,1
4.88,4.26228e-16,6.01139e-18,3.11951e-18,6.01139e-18,-0.672462,1
4.89,4.26017e-16,5.56629e-18,2.88853e-18,5.56629e-18,-0.406214,1
4.9,4.28901e-16,5.15416e-18,2.67468e-18,5.15416e-18,2.58809,1
4.91,4.3065e-16,4.77253e-18,2.47662e-18,4.77253e-18,-1.37939,1
4.92,4.19786e-16,4.41916e-18,2.29326e-18,4.41917e-18,-2.44409,1
4.93,4.25657e-16,4.09196e-18,2.12346e-18,4.09196e-18,1.41419,1
4.94,4.36321e-16,3.78898e-18,1.96621e-18,3.78898e-18,1.0496,1
4.95,4.30237e-16,3.50844e-18,1.82064e-18,3.50844e-18,1.49833,1
4.96,4.25768e-16,3.24867e-18,1.68585e-18,3.24867e-18,-2.63498,1
4.97,4.19483e-16,3.00812e-18,1.561e-18,3.00813e-18,-2.26324,1
4.98,4.30835e-16,2.7854e-18,1.44544e-18,2.7854e-18,2.8603,1
4.99,4.40812e-16,2.57916e-18,1.33841e-18,2.57917e-18,0.580709,1
5,4.28554e-16,2.3882e-18,1.23932e-18,2.3882e-18,-1.309,1
5.01,4.2608e-16,2.21137e-18,1.14756e-18,2.21137e-18,-2.12367,1
5.02,4.31731e-16,2.04763e-18,1.06258e-18,2.04764e-18,2.00519,1
5.03,4.41098e-16,1.89602e-18,9.8388e-19,1.89602e-18,-0.841596,1
5.04,4.32427e-16,1.75564e-18,9.11054e-19,1.75564e-18,0.218729,1
5.05,4.36098e-16,1.62565e-18,8.436e-19,1.62565e-18,0.672841,1
5.06,4.35146e-16,1.50528e-18,7.81144e-19,1.50529e-18,2.57154,1
5.07,4.32238e-16,1.39383e-18,7.23309e-19,1.39383e-18,-1.23886,1
5.08,4.21401e-16,1.29063e-18,6.69741e-19,1.29063e-18,-1.27106,1
5.09,4.26687e-16,1.19506e-18,6.20149e-19,1.19507e-18,-0.839332,1
5.1,4.3218e-16,1.10658e-18,5.7424e-19,1.10658e-18,2.17387,1
5.11,4.35838e-16,1.02464e-18,5.31711e-19,1.02465e-18,-1.15034,1
5.12,4.26565e-16,9.4878e-19,4.92349e-19,9.48781e-19,1.27164,1
5.13,4.3153e-16,8.7853e-19,4.55895e-19,8.78531e-19,-0.355584,1
5.14,4.26111e-16,8.13483e-19,4.22142e-19,8.13484e-19,-1.29248,1
5.15,4.27632e-16,7.53251e-19,3.90884e-19,7.53252e-19,0.852181,1
5.16,4.33231e-16,6.97479e-19,3.61942e-19,6.9748e-19,-1.68291,1
5.17,4.2957e-16,6.45835e-19,3.35139e-19,6.45836e-19,4.07702,1
5.18,4.36923e-16,5.98016e-19,3.10326e-19,5.98017e-19,-3.08298,1
5.19,4.19808e-16,5.53739e-19,2.87353e-19,5.5374e-19,1.28236,1
5.2,4.33162e-16,5.1274e-19,2.66081e-19,5.12741e-19,0.388029,1
5.21,4.27678e-16,4.74774e-19,2.46374e-19,4.74775e-19,-2.79554,1
5.22,4.26024e-16,4.3962e-19,2.28126e-19,4.39621e-19,2.87161,1
5.23,4.38277e-16,4.07072e-19,2.11247e-19,4.07073e-19,1.25566,1
5.24,4.26042e-16,3.7693e-19,1.95598e-19,3.76931e-19,-3.26332,1
5.25,4.20759e-16,3.49022e-19,1.81118e-19,3.49023e-19,2.47378,1
5.26,4.34953e-16,3.23179e-19,1.67705e-19,3.2318e-19,-1.26617,1
5.27,4.24453e-16,2.9925e-19,1.55284e-19,2.9925e-19,0.130257,1
5.28,4.29896e-16,2.77095e-19,1.43798e-19,2.77096e-19,-0.937738,1
5.29,4.29337e-16,2.56576e-19,1.33141e-19,2.56577e-19,0.389787,1
5.3,4.33401e-16,2.3758e-19,1.23286e-19,2.3758e-19,1.59435,1
5.31,4.31718e-16,2.19989e-19,1.1416e-19,2.1999e-19,-1.78953,1
5.32,4.24943e-16,2.037e-19,1.05704e-19,2.03701e-19,1.19115,1
5.33,4.32686e-16,1.88618e-19,9.78802e-20,1.88619e-19,-2.2427,1
5.34,4.27593e-16,1.74652e-19,9.06325e-20,1.74653e-19,2.90777,1
5.35,4.37403e-16,1.61721e-19,8.39223e-20,1.61722e-19,-0.35912,1
5.36,4.25043e-16,1.49746e-19,7.77064e-20,1.49747e-19,-2.57028,1
5.37,4.26575e-16,1.38659e-19,7.19524e-20,1.38659e-19,0.376277,1
5.38,4.37829e-16,1.28392e-19,6.6623e-20,1.28392e-19,0.162496,1
5.39,4.36187e-16,1.18886e-19,6.16917e-20,1.18886e-19,1.39122,1
5.4,4.3548e-16,1.10084e-19,5.71263e-20,1.10084e-19,0.961567,1
5.41,4.29504e-16,1.01932e-19,5.28935e-20,1.01933e-19,-1.98837,1
5.42,4.25414e-16,9.43848e-20,4.89756e-20,9.43852e-20,1.4364,1
5.43,4.34044e-16,8.73967e-20,4.53509e-20,8.73971e-20,-0.834829,1
5.44,4.27898e-16,8.09256e-20,4.19926e-20,8.0926e-20,0.732635,1
5.45,4.315e-16,7.49339e-20,3.88842e-20,7.49342e-20,0.620468,1
5.46,4.28362e-16,6.93849e-20,3.60022e-20,6.93853e-20,-2.26863,1
5.47,4.2572e-16,6.42484e-20,3.33406e-20,6.42487e-20,1.16085,1
5.48,4.35603e-16,5.94907e-20,3.08694e-20,5.9491e-20,-1.43718,1
5.49,4.30604e-16,5.50861e-20,2.85844e-20,5.50864e-20,1.00419,1
5.5,4.36883e-16,5.10076e-20,2.64687e-20,5.10078e-20,-0.78481,1
5.51,4.32539e-16,4.72311e-20,2.45098e-20,4.72313e-20,0.40497,1
5.52,4.35961e-16,4.37336e-20,2.2693e-20,4.37339e-20,1.77793,1
5.53,4.34202e-16,4.04956e-20,2.10134e-20,4.04959e-20,-0.135743,1
5.54,4.26617e-16,3.74972e-20,1.94572e-20,3.74975e-20,-1.9865,1
5.55,4.27197e-16,3.47208e-20,1.80162e-20,3.4721e-20,2.60471,1
5.56,4.35856e-16,3.21501e-20,1.66826e-20,3.21503e-20,-2.83351,1
5.57,4.24791e-16,2.97697e-20,1.54473e-20,2.97699e-20,-1.21558,1
5.58,4.37178e-16,2.75657e-20,1.43045e-20,2.75659e-20,-1.11473,1
5.59,4.42558e-16,2.55243e-20,1.32437e-20,2.55245e-20,4.58684,1
5.6,4.47547e-16,2.36346e-20,1.22639e-20,2.36348e-20,0.583245,1
5.61,4.27919e-16,2.18845e-20,1.1355e-20,2.18847e-20,-0.651874,1
5.62,4.25438e-16,2.02645e-20,1.05158e-20,2.02647e-20,-0.471608,1
5.63,4.28229e-16,1.87642e-20,9.73749e-21,1.87644e-20,-0.861199,1
5.64,4.30258e-16,1.73745e-20,9.01515e-21,1.73747e-20,-0.655564,1
5.65,4.33996e-16,1.6088e-20,8.34751e-21,1.60882e-20,-1.61971,1
5.66,4.3686e-16,1.48971e-20,7.7305e-21,1.48972e-20,1.52559,1
5.67,4.44052e-16,1.37941e-20,7.15806e-21,1.37942e-20,1.98376,1
5.68,4.37379e-16,1.27726e-20,6.62739e-21,1.27727e-20,-0.747473,1
5.69,4.28872e-16,1.18271e-20,6.13766e-21,1.18272e-20,0.118971,1
5.7,4.32102e-16,1.09515e-20,5.68345e-21,1.09516e-20,-2.26994,1
5.71,4.31588e-16,1.01402e-20,5.26078e-21,1.01403e-20,0.0769507,1
5.72,4.41612e-16,9.38959e-21,4.87212e-21,9.38971e-21,2.58086,1
5.73,4.41273e-16,8.69459e-21,4.51221e-21,8.6947e-21,1.76128,1
5.74,4.30171e-16,8.05071e-21,4.17748e-21,8.05082e-21,-1.57458,1
5.75,4.22725e-16,7.4546e-21,3.86809e-21,7.4547e-21,-1.89568,1
5.76,4.29488e-16,6.90282e-21,3.5825e-21,6.90292e-21,1.01377,1
5.77,4.37787e-16,6.39175e-21,3.31725e-21,6.39185e-21,-0.769442,1
5.78,4.33393e-16,5.91837e-21,3.07112e-21,5.91846e-21,-0.592813,1
5.79,4.36754e-16,5.48002e-21,2.84303e-21,5.48011e-21,0.866968,1
5.8,4.39359e-16,5.07436e-21,2.63289e-21,5.07445e-21,-1.34924,1
5.81,4.35582e-16,4.6986e-21,2.43775e-21,4.69869e-21,6.21525,1
5.82,4.4154e-16,4.35085e-21,2.25786e-21,4.35094e-21,-3.18697,1
5.83,4.15703e-16,4.02835e-21,2.08904e-21,4.02843e-21,-1.2535,1
5.84,4.29387e-16,3.73017e-21,1.93483e-21,3.73024e-21,-0.298109,1
5.85,4.34838e-16,3.45403e-21,1.79185e-21,3.45411e-21,0.612334,1
5.86,4.36138e-16,3.19833e-21,1.65934e-21,3.1984e-21,-3.7159,1
5.87,4.33484e-16,2.96143e-21,1.53613e-21,2.9615e-21,5.36702,1
5.88,4.50213e-16,2.74235e-21,1.42329e-21,2.74241e-21,0.601076,1
5.89,4.27281e-16,2.53925e-21,1.31779e-21,2.53931e-21,-0.855133,1
5.9,4.24728e-16,2.35112e-21,1.21967e-21,2.35118e-21,-0.894871,1
5.91,4.28391e-16,2.17708e-21,1.12961e-21,2.17714e-21,-1.71448,1
5.92,4.32259e-16,2.01591e-21,1.04607e-21,2.01596e-21,5.49549,1
5.93,4.398e-16,1.86672e-21,9.68984e-22,1.86678e-21,-6.49928,1
5.94,4.1689e-16,1.72836e-21,8.96611e-22,1.72841e-21,3.27447,1
5.95,4.45868e-16,1.60038e-21,8.30146e-22,1.60043e-21,0.277615,1
5.96,4.31731e-16,1.48195e-21,7.68981e-22,1.482e-21,0.736776,1
5.97,4.30536e-16,1.37215e-21,7.11635e-22,1.37219e-21,0.43005,1
5.98,4.27387e-16,1.27061e-21,6.59176e-22,1.27065e-21,-3.25517,1
5.99,4.25557e-16,1.17651e-21,6.10262e-22,1.17655e-21,4.62932,1
6,4.39875e-16,1.08944e-21,5.65336e-22,1.08948e-21,-3.50492,1
6.01,4.20413e-16,1.00872e-21,5.23197e-22,1.00876e-21,-1.34615,1
6.02,4.35683e-16,9.34103e-22,4.84791e-22,9.3414e-22,1.35939,1
6.03,4.41628e-16,8.64875e-22,4.48558e-22,8.64911e-22,0.293428,1
6.04,4.35705e-16,8.00908e-22,4.15668e-22,8.00943e-22,3.17282,1
6.05,4.34431e-16,7.41548e-22,3.84609e-22,7.41581e-22,-1.85283,1
6.06,4.21071e-16,6.86629e-22,3.56031e-22,6.86661e-22,0.867131,1
6.07,4.2902e-16,6.35833e-22,3.29866e-22,6.35864e-22,-2.54204,1
6.08,4.25332e-16,5.88772e-22,3.05479e-22,5.88801e-22,3.21615,1
6.09,4.36426e-16,5.45175e-22,2.82847e-22,5.45204e-22,-2.4245,1
6.1,4.22827e-16,5.04782e-22,2.61765e-22,5.04809e-22,-0.680784,1
6.11,4.33333e-16,4.67407e-22,2.42397e-22,4.67433e-22,-1.8842,1
6.12,4.36304e-16,4.32795e-22,2.24452e-22,4.3282e-22,2.36166,1
6.13,4.44682e-16,4.00771e-22,2.07949e-22,4.00795e-22,0.537805,1
6.14,4.34423e-16,3.71039e-22,1.92282e-22,3.71062e-22,-3.60008,1
6.15,4.32099e-16,3.43585e-22,1.78121e-22,3.43607e-22,3.34815,1
6.16,4.48236e-16,3.18134e-22,1.6489e-22,3.18156e-22,0.43984,1
6.17,4.33714e-16,2.94615e-22,1.52829e-22,2.94636e-22,0.772847,1
6.18,4.31815e-16,2.72799e-22,1.41498e-22,2.72819e-22,-1.27895,1
6.19,4.28503e-16,2.52625e-22,1.31126e-22,2.52644e-22,0.715652,1
6.2,4.34055e-16,2.33902e-22,1.21341e-22,2.3392e-22,3.23443,1
6.21,4.3097e-16,2.16589e-22,1.12415e-22,2.16607e-22,-3.51319,1
6.22,4.17468e-16,2.00548e-22,1.04057e-22,2.00566e-22,1.20278,1
6.23,4.32668e-16,1.85705e-22,9.63961e-23,1.85722e-22,0.21245,1
6.24,4.27526e-16,1.71965e-22,8.93121e-23,1.71981e-22,-1.73141,1
6.25,4.2662e-16,1.59199e-22,8.25449e-23,1.59214e-22,-0.132643,1
6.26,4.34136e-16,1.47435e-22,7.6536e-23,1.4745e-22,4.98866,1
6.27,4.34713e-16,1.36498e-22,7.07639e-23,1.36512e-22,-5.05933,1
6.28,4.14057e-16,1.26407e-22,6.5575e-23,1.26421e-22,2.7644,1
6.29,4.36122e-16,1.17029e-22,6.0632e-23,1.17043e-22,-0.97345,1
6.3,4.2439e-16,1.08382e-22,5.62137e-23,1.08395e-22,0.679505,1
6.31,4.28562e-16,1.00361e-22,5.20573e-23,1.00374e-22,-2.60197,1
6.32,4.25669e-16,9.29332e-23,4.82172e-23,9.29451e-23,0.101859,1
6.33,4.37041e-16,8.60489e-23,4.46378e-23,8.60603e-23,1.76518,1
6.34,4.36596e-16,7.96725e-23,4.13151e-23,7.96835e-23,-2.80311,1
6.35,4.29023e-16,7.37536e-23,3.81681e-23,7.37639e-23,5.65569,1
6.36,4.41396e-16,6.83089e-23,3.53976e-23,6.83189e-23,-5.28534,1
6.37,4.17768e-16,6.32461e-23,3.27536e-23,6.32558e-23,0.331185,1
6.38,4.41081e-16,5.85731e-23,3.03654e-23,5.85824e-23,1.41738,1
6.39,4.39625e-16,5.42289e-23,2.80793e-23,5.42379e-23,0.485557,1
6.4,4.33481e-16,5.02304e-23,2.60681e-23,5.02392e-23,1.05109,1
6.41,4.31386e-16,4.6488e-23,2.40238e-23,4.64962e-23,-0.43149,1
6.42,4.26899e-16,4.30548e-23,2.22897e-23,4.30628e-23,-2.00674,1
6.43,4.28749e-16,3.98686e-23,2.06442e-23,3.98763e-23,-1.36828,1
6.44,4.37529e-16,3.69283e-23,1.91694e-23,3.69358e-23,3.53383,1
6.45,4.43599e-16,3.41846e-23,1.77126e-23,3.41917e-23,-0.465989,1
6.46,4.28458e-16,3.16691e-23,1.64703e-23,3.16762e-23,-1.50607,1
6.47,4.30464e-16,2.93107e-23,1.51841e-23,2.93173e-23,4.51135,1
6.48,4.37046e-16,2.7135e-23,1.4028e-23,2.71413e-23,-2.60907,1
6.49,4.18181e-16,2.51296e-23,1.30006e-23,2.51356e-23,-0.931585,1
6.5,4.29383e-16,2.32823e-23,1.21028e-23,2.32884e-23,2.5531,1
6.51,4.33421e-16,2.15517e-23,1.11693e-23,2.15574e-23,-2.79927,1
6.52,4.22631e-16,1.99572e-23,1.03426e-23,1.99627e-23,-0.902771,1
6.53,4.34802e-16,1.84831e-23,9.58929e-24,1.84884e-23,3.36989,1
6.54,4.38763e-16,1.71056e-23,8.83557e-24,1.71106e-23,-1.30254,1
6.55,4.24459e-16,1.58406e-23,8.1897e-24,1.58454e-23,-1.91656,1
6.56,4.30061e-16,1.46655e-23,7.57322e-24,1.46701e-23,4.52839,1
6.57,4.38465e-16,1.35886e-23,7.05513e-24,1.35932e-23,-3.24535,1
6.58,4.19469e-16,1.25662e-23,6.46488e-24,1.25703e-23,-0.537847,1
6.59,4.33539e-16,1.16437e-23,6.02181e-24,1.16479e-23,3.24584,1
6.6,4.35884e-16,1.07849e-23,5.59138e-24,1.07889e-23,-5.11324,1
6.61,4.2218e-16,9.98164e-24,5.15451e-24,9.98542e-24,1.91101,1
6.62,4.44931e-16,9.245e-24,4.7843e-24,9.2487e-24,-1.09415,1
6.63,4.36587e-16,8.55712e-24,4.4166e-24,8.56059e-24,1.01932,1
6.64,4.41417e-16,7.92803e-24,4.11188e-24,7.9315e-24,2.53987,1
6.65,4.36963e-16,7.34324e-24,3.81485e-24,7.34663e-24,-2.02343,1
6.66,4.2614e-16,6.78957e-24,3.48757e-24,6.79255e-24,-1.12903,1
6.67,4.34941e-16,6.28787e-24,3.23145e-24,6.29075e-24,1.23007,1
6.68,4.39907e-16,5.82625e-24,3.01184e-24,5.82915e-24,0.624529,1
6.69,4.34562e-16,5.39066e-24,2.76635e-24,5.39331e-24,0.894926,1
6.7,4.31865e-16,4.99658e-24,2.58403e-24,4.9993e-24,1.41921,1
6.71,4.28034e-16,4.6258e-24,2.38701e-24,4.62838e-24,-1.12273,1
6.72,4.22044e-16,4.28068e-24,2.19788e-24,4.28305e-24,-0.139385,1
6.73,4.26837e-16,3.95889e-24,2.01192e-24,3.96098e-24,-3.77764,1
6.74,4.27432e-16,3.67237e-24,1.89367e-24,3.67465e-24,5.23038,1
6.75,4.44213e-16,3.39916e-24,1.7482e-24,3.40131e-24,-2.48926,1
6.76,4.22134e-16,3.15047e-24,1.63166e-24,3.15265e-24,-0.507673,1
6.77,4.3291e-16,2.91618e-24,1.50448e-24,2.91823e-24,-0.240228,1
6.78,4.35119e-16,2.70223e-24,1.4046e-24,2.70431e-24,1.52096,1
6.79,4.36167e-16,2.49762e-24,1.27902e-24,2.4994e-24,-0.6665,1
6.8,4.29632e-16,2.31552e-24,1.19501e-24,2.31735e-24,-0.416214,1
6.81,4.32515e-16,2.1477e-24,1.12066e-24,2.14964e-24,-0.599807,1
6.82,4.34323e-16,1.98573e-24,1.02594e-24,1.98745e-24,3.33165,1
6.83,4.36944e-16,1.83625e-24,9.39357e-25,1.83777e-24,-0.38848,1
6.84,4.22856e-16,1.70167e-24,8.76304e-25,1.70322e-24,-2.66158,1
6.85,4.24505e-16,1.57547e-24,8.10433e-25,1.57695e-24,0.499336,1
6.86,4.36112e-16,1.45916e-24,7.52243e-25,1.4606e-24,0.241308,1
6.87,4.33945e-16,1.35004e-24,6.92077e-25,1.35136e-24,1.68374,1
6.88,4.32901e-16,1.25053e-24,6.42832e-25,1.25182e-24,-1.67924,1
6.89,4.25732e-16,1.16074e-24,6.07706e-25,1.16218e-24,0.905352,1
6.9,4.33004e-16,1.07266e-24,5.51709e-25,1.07387e-24,-0.139084,1
6.91,4.29119e-16,9.9216e-25,5.06122e-25,9.93232e-25,0.0876037,1
6.92,4.29716e-16,9.193e-25,4.7099e-25,9.20386e-25,0.697907,1
6.93,4.2934e-16,8.51489e-25,4.37074e-25,8.52558e-25,-3.72585,1
6.94,4.26365e-16,7.90183e-25,4.11323e-25,7.91339e-25,1.9538,1
6.95,4.42865e-16,7.30905e-25,3.7546e-25,7.31918e-25,0.049143,1
6.96,4.34378e-16,6.76354e-25,3.46291e-25,6.77296e-25,2.34594,1
6.97,4.34165e-16,6.26241e-25,3.1928e-25,6.27123e-25,-1.02364,1
6.98,4.24213e-16,5.81921e-25,3.05745e-25,5.82988e-25,-1.67157,1
6.99,4.286e-16,5.37778e-25,2.77849e-25,5.3869e-25,0.4351,1
7,4.35886e-16,4.9838e-25,2.58431e-25,4.99286e-25,0.743829,1
7.01,4.33998e-16,4.60868e-25,2.35982e-25,4.61662e-25,1.53415,1
7.02,4.30794e-16,4.26662e-25,2.18077e-25,4.2741e-25,0.2227,1
7.03,4.24285e-16,3.94821e-25,2.00462e-25,3.95506e-25,0.823279,1
7.04,4.23342e-16,3.65688e-25,1.86595e-25,3.66368e-25,0.288316,1
7.05,4.19885e-16,3.3849e-25,1.72772e-25,3.39149e-25,-0.873737,1
7.06,4.18678e-16,3.14157e-25,1.63101e-25,3.14888e-25,0.146911,1
7.07,4.22368e-16,2.89916e-25,1.46211e-25,2.90467e-25,1.33956,1
7.08,4.21749e-16,2.68307e-25,1.36155e-25,2.68851e-25,-3.96435,1
7.09,4.16174e-16,2.48975e-25,1.28689e-25,2.4959e-25,0.520663,1
7.1,4.33353e-16,2.31042e-25,1.21157e-25,2.31709e-25,1.19185,1
7.11,4.31109e-16,2.12858e-25,1.07946e-25,2.13328e-25,-2.35496,1
7.12,4.26031e-16,1.96768e-25,9.83518e-26,1.97154e-25,-0.283511,1
7.13,4.36306e-16,1.82545e-25,9.32147e-26,1.83005e-25,0.497299,1
7.14,4.37547e-16,1.69805e-25,8.94333e-26,1.70382e-25,3.79721,1
7.15,4.35381e-16,1.56787e-25,8.02713e-26,1.57235e-25,-2.28183,1
7.16,4.19454e-16,1.45777e-25,7.73163e-26,1.46339e-25,-0.781976,1
7.17,4.29249e-16,1.34966e-25,7.11229e-26,1.35493e-25,0.241873,1
7.18,4.32632e-16,1.25376e-25,6.76672e-26,1.25965e-25,2.87938,1
7.19,4.31588e-16,1.15924e-25,6.18446e-26,1.16454e-25,-4.63108,1
7.2,4.19508e-16,1.06596e-25,5.40993e-26,1.06931e-25,3.78076,1
7.21,4.3988e-16,9.88008e-26,5.08995e-26,9.91656e-26,-2.70581,1
7.22,4.23855e-16,9.10798e-26,4.52712e-26,9.13114e-26,2.65623,1
7.23,4.35642e-16,8.54269e-26,4.68005e-26,8.59408e-26,-2.07509,1
7.24,4.2437e-16,7.82527e-26,3.95297e-26,7.85203e-26,1.04785,1
7.25,4.33363e-16,7.25666e-26,3.70874e-26,7.28562e-26,-0.665902,1
7.26,4.28869e-16,6.70322e-26,3.37155e-26,6.72677e-26,0.0469725,1
7.27,4.31744e-16,6.21394e-26,3.14647e-26,6.23727e-26,0.436496,1
7.28,4.31541e-16,5.7576e-26,2.91585e-26,5.78075e-26,0.0317673,1
7.29,4.29666e-16,5.30025e-26,2.54494e-26,5.3051e-26,2.60001,1
7.3,4.29529e-16,4.92728e-26,2.46116e-26,4.94376e-26,-3.65868,1
7.31,4.18644e-16,4.54989e-26,2.23441e-26,4.56006e-26,-0.986159,1
7.32,4.34543e-16,4.27802e-26,2.38943e-26,4.31683e-26,-1.07476,1
7.33,4.38871e-16,3.92292e-26,2.0266e-26,3.94461e-26,5.20808,1
7.34,4.43639e-16,3.65502e-26,1.98718e-26,3.68472e-26,-0.532873,1
7.35,4.21678e-16,3.39473e-26,1.84938e-26,3.42514e-26,-2.97722,1
7.36,4.23937e-16,3.13578e-26,1.6807e-26,3.16201e-26,2.66388,1
7.37,4.36946e-16,2.929e-26,1.66807e-26,2.96544e-26,-0.154491,1
7.38,4.25608e-16,2.65983e-26,1.32682e-26,2.66794e-26,-0.487451,1
7.39,4.26266e-16,2.45999e-26,1.2441e-26,2.4684e-26,-4.74664,1
7.4,4.28355e-16,2.29095e-26,1.18696e-26,2.30532e-26,3.32631,1
7.41,4.497e-16,2.1336e-26,1.16676e-26,2.15543e-26,-1.28466,1
7.42,4.35223e-16,1.97081e-26,1.04832e-26,1.98763e-26,2.01865,1
7.43,4.40887e-16,1.81986e-26,9.5356e-27,1.83332e-26,-1.93017,1
7.44,4.32163e-16,1.69046e-26,8.97014e-27,1.70502e-26,2.83048,1
7.45,4.40669e-16,1.56689e-26,8.42201e-27,1.58173e-26,-0.088642,1
7.46,4.28539e-16,1.45413e-26,7.91133e-27,1.46892e-26,0.256925,1
7.47,4.28919e-16,1.33587e-26,6.6957e-27,1.33272e-26,1.62456,1
7.48,4.2782e-16,1.24032e-26,6.35379e-27,1.24272e-26,-1.05694,1
7.49,4.20981e-16,1.15233e-26,6.07501e-27,1.15637e-26,-1.57651,1
7.5,4.25478e-16,1.06832e-26,5.51908e-27,1.07031e-26,1.4526,1
7.51,4.32293e-16,1.01685e-26,6.40085e-27,1.04506e-26,-2.86258,1
7.52,4.26104e-16,9.22954e-27,5.06575e-27,9.32651e-27,3.64522,1
7.53,4.38661e-16,8.50701e-27,4.63172e-27,8.56209e-27,0.415302,1
7.54,4.23233e-16,7.90402e-27,4.33521e-27,7.95136e-27,-0.503114,1
7.55,4.21483e-16,7.41415e-27,4.50542e-27,7.58926e-27,-4.21798,1
7.56,4.23614e-16,6.77088e-27,3.72842e-27,6.77989e-27,2.69722,1
7.57,4.42269e-16,6.30809e-27,3.56944e-27,6.20838e-27,-1.18554,1
7.58,4.30653e-16,5.8529e-27,3.28735e-27,5.83277e-27,4.20661,1
7.59,4.3582e-16,5.52967e-27,3.6064e-27,5.69937e-27,-2.66692,1
7.6,4.18227e-16,5.19154e-27,3.80273e-27,5.4336e-27,0.696627,1
7.61,4.29686e-16,4.66748e-27,2.93709e-27,4.66861e-27,1.01144,1
7.62,4.26713e-16,4.32411e-27,2.76144e-27,4.22108e-27,-0.759615,1
7.63,4.22441e-16,4.04856e-27,2.79566e-27,4.19699e-27,-0.0506195,1
7.64,4.25674e-16,3.73139e-27,2.6137e-27,3.57543e-27,-1.26669,1
7.65,4.2589e-16,3.43258e-27,2.28458e-27,3.47517e-27,-0.168295,1
7.66,4.31354e-16,3.18511e-27,2.26913e-27,3.16854e-27,3.12466,1
7.67,4.32081e-16,3.03422e-27,2.301e-27,3.19404e-27,-2.26927,1
7.68,4.18989e-16,2.8367e-27,2.2741e-27,2.65142e-27,0.0926218,1
7.69,4.28718e-16,2.56406e-27,1.75355e-27,2.58524e-27,-0.29526,1
7.7,4.28321e-16,2.36969e-27,1.72264e-27,2.3931e-27,3.44876,1
7.71,4.29589e-16,2.27984e-27,2.1169e-27,2.47371e-27,-2.94274,1
7.72,4.15268e-16,2.03313e-27,1.51895e-27,2.04537e-27,4.52461,1
7.73,4.27859e-16,1.95365e-27,1.68442e-27,2.13915e-27,-0.87575,1
7.74,4.09338e-16,1.77258e-27,1.56087e-27,1.70749e-27,-0.824414,1
7.75,4.12954e-16,1.63424e-27,1.47066e-27,1.67849e-27,-5.29165,1
7.76,4.16387e-16,1.51607e-27,1.36061e-27,1.51763e-27,5.50215,1
7.77,4.39652e-16,1.41545e-27,1.27315e-27,1.42532e-27,-1.30484,1
7.78,4.16723e-16,1.34428e-27,1.44735e-27,1.27149e-27,3.533,1
7.79,4.22232e-16,1.22703e-27,1.16735e-27,1.27336e-27,-3.25575,1
7.8,4.07824e-16,1.14287e-27,1.22457e-27,1.21581e-27,3.82721,1
7.81,4.21549e-16,1.05354e-27,1.24176e-27,1.08912e-27,-7.08431,1
7.82,4.0601e-16,1.02889e-27,1.35814e-27,9.13045e-28,4.67365,1
7.83,4.36966e-16,9.38763e-28,1.14337e-27,8.70505e-28,-2.94832,1
7.84,4.17455e-16,8.8072e-28,1.21439e-27,8.02669e-28,4.789,1
7.85,4.30137e-16,8.10095e-28,1.06768e-27,7.8976e-28,-0.984113,1
7.86,4.10479e-16,7.9545e-28,1.30069e-27,6.98878e-28,1.17986,1
7.87,4.14559e-16,7.02932e-28,9.88575e-28,8.1187e-28,0.256827,1
7.88,4.09725e-16,6.91637e-28,1.22888e-27,6.09609e-28,2.98144,1
7.89,4.08675e-16,6.48896e-28,1.08178e-27,5.64345e-28,-1.46453,1
7.9,3.96843e-16,5.73138e-28,9.16483e-28,5.68414e-28,1.00773,1
7.91,4.02742e-16,5.35735e-28,8.60284e-28,5.19003e-28,-5.50529,1
7.92,3.98724e-16,4.8948e-28,7.92047e-28,5.51243e-28,6.03862,1
7.93,4.21953e-16,4.60619e-28,9.47822e-28,5.06694e-28,0.247676,1
7.94,3.97924e-16,4.58584e-28,1.00557e-27,4.01466e-28,-2.45753,1
7.95,3.96941e-16,4.32228e-28,9.9586e-28,3.80724e-28,5.82951,1
7.96,4.06942e-16,3.95404e-28,9.40041e-28,3.61846e-28,-3.38512,1
7.97,3.84526e-16,3.56955e-28,8.11403e-28,4.17889e-28,0.0631154,1
7.98,3.97999e-16,3.4756e-28,8.46501e-28,3.22848e-28,0.718163,1
7.99,3.97748e-16,3.17583e-28,8.38786e-28,4.11896e-28,2.62626,1
8,3.94912e-16,3.13446e-28,8.31277e-28,2.76646e-28,-4.15032,1
8.01,3.84806e-16,3.1467e-28,1.03003e-27,2.37669e-28,1.89308,1
8.02,4.01468e-16,3.09038e-28,9.39489e-28,2.17495e-28,-1.26202,1
8.03,3.94009e-16,3.80887e-28,1.42145e-27,1.95497e-28,-1.13886,1
8.04,3.99045e-16,2.26345e-28,6.83551e-28,2.53853e-28,-0.837809,1
8.05,4.03642e-16,2.14766e-28,7.1396e-28,3.12676e-28,0.28969,1
8.06,4.07052e-16,2.64165e-28,1.05408e-27,1.64971e-28,1.88728,1
8.07,4.05876e-16,2.79549e-28,1.0807e-27,1.48388e-28,-1.81625,1
8.08,3.98358e-16,1.82691e-28,8.45671e-28,2.34288e-28,-1.22466,1
8.09,4.05727e-16,1.87715e-28,7.54903e-28,1.59843e-28,2.19742,1
8.1,4.10758e-16,1.83225e-28,7.90563e-28,1.50832e-28,-1.02154,1
8.11,4.01926e-16,1.60807e-28,9.30917e-28,2.06378e-28,-0.145451,1
8.12,4.06074e-16,1.51426e-28,7.78087e-28,1.65729e-28,-1.37316,1
8.13,4.06665e-16,1.45375e-28,7.69968e-28,2.79098e-28,5.559,1
8.14,4.12327e-16,1.38271e-28,7.57397e-28,1.45062e-28,-0.979955,1
8.15,3.90613e-16,1.86133e-28,9.69649e-28,9.43641e-29,0.825301,1
8.16,3.94479e-16,1.17169e-28,7.44275e-28,1.58509e-28,-4.16567,1
8.17,3.9125e-16,1.3888e-28,8.22531e-28,1.04625e-28,-0.0524159,1
8.18,4.08256e-16,1.09537e-28,7.5906e-28,1.84004e-28,-4.72285,1
8.19,4.08471e-16,1.34857e-28,7.8413e-28,9.10848e-29,3.09866,1
8.2,4.28718e-16,1.0087e-28,8.07217e-28,1.95492e-28,1.05661,1
8.21,4.15833e-16,1.86901e-28,1.15448e-27,6.23055e-29,0.474466,1
8.22,4.11485e-16,1.09001e-28,7.48331e-28,8.97595e-29,2.55581,1
8.23,4.09542e-16,1.10772e-28,7.44018e-28,7.97086e-29,-0.455329,1
8.24,3.99336e-16,1.93958e-28,1.21674e-27,4.71196e-29,2.4053,1
8.25,4.01162e-16,7.94352e-29,6.40908e-28,1.18335e-28,-7.10752,1
8.26,3.9174e-16,1.39779e-28,9.22031e-28,4.94605e-29,0.93363,1
8.27,4.21713e-16,2.03876e-28,1.13971e-27,4.26012e-29,3.24933,1
8.28,4.17812e-16,1.37699e-28,9.92901e-28,4.35572e-29,-3.16227,1
8.29,4.04664e-16,1.31388e-28,1.02274e-27,5.09758e-29,0.845774,1
8.3,4.17878e-16,7.59603e-29,7.59828e-28,1.04582e-28,5.30259,1
8.31,4.14373e-16,8.56428e-29,7.83208e-28,6.97069e-29,1.4919,1
8.32,3.93507e-16,1.7887e-28,1.27695e-27,2.99595e-29,-2.67817,1
8.33,3.87723e-16,1.27567e-28,1.02197e-27,3.29566e-29,5.22578,1
8.34,3.98392e-16,1.12858e-28,1.04926e-27,5.32548e-29,-2.00869,1
8.35,3.78607e-16,1.16309e-28,1.0438e-27,3.7018e-29,0.786126,1
8.36,3.86368e-16,1.19747e-28,9.24233e-28,3.18878e-29,-6.24953,1
8.37,3.83355e-16,7.58583e-29,7.76675e-28,5.61841e-29,0.495534,1
8.38,4.08909e-16,6.89698e-29,7.96825e-28,2.22804e-28,-1.51834,1
8.39,4.06893e-16,1.16566e-28,9.59231e-28,2.82568e-29,-1.63844,1
8.4,4.13166e-16,8.15795e-29,7.62567e-28,4.58755e-29,4.18329,1
8.41,4.20049e-16,1.95194e-28,1.46096e-27,2.71429e-29,-1.54049,1
8.42,4.03182e-16,1.41657e-28,1.07023e-27,2.60999e-29,-1.36183,1
8.43,4.09491e-16,4.7457e-29,6.26519e-28,1.18602e-28,-1.34075,1
8.44,4.15144e-16,9.79388e-29,8.96474e-28,3.5115e-29,-2.26371,1
8.45,4.20786e-16,1.46415e-28,1.22756e-27,2.74063e-29,5.45382,1
8.46,4.30532e-16,1.55566e-28,1.16856e-27,2.67228e-29,-0.695242,1
8.47,4.08266e-16,4.55801e-29,6.71083e-28,1.02151e-28,0.0678068,1
8.48,4.11124e-16,5.5678e-29,7.81074e-28,2.22664e-28,-0.276104,1
8.49,4.10845e-16,5.93921e-29,8.55868e-28,8.8835e-29,0.392298,1
8.5,4.11983e-16,1.17569e-28,9.50528e-28,2.37574e-29,-3.83681,1
8.51,4.10373e-16,1.20812e-28,9.57508e-28,2.28396e-29,2.26221,1
8.52,4.26747e-16,9.14602e-29,8.86957e-28,2.94976e-29,-1.64684,1
8.53,4.17306e-16,1.06742e-28,1.02421e-27,2.72176e-29,0.454723,1
8.54,4.24294e-16,7.0305e-29,9.31124e-28,6.0949e-29,3.98778,1
8.55,4.22373e-16,5.12533e-29,8.23492e-28,2.18734e-28,-4.05542,1
8.56,4.06176e-16,5.66679e-29,7.80694e-28,5.57744e-29,1.37786,1
8.57,4.23344e-16,3.5166e-29,7.1246e-28,1.25948e-28,-0.674291,1
8.58,4.1759e-16,6.49181e-29,8.11908e-28,3.68337e-29,0.326504,1
8.59,4.20425e-16,4.13434e-29,8.11762e-28,1.1829e-28,2.00533,1
8.6,4.19057e-16,1.3513e-28,1.1405e-27,1.50443e-29,2.57476,1
8.61,4.10819e-16,5.61705e-29,6.85496e-28,4.26769e-29,-5.55244,1
8.62,4.00507e-16,7.78166e-29,7.48432e-28,2.87175e-29,4.74878,1
8.63,4.24052e-16,4.28406e-29,6.78765e-28,7.37935e-29,-0.846868,1
8.64,4.04827e-16,3.42539e-29,6.44888e-28,1.17904e-28,0.0594792,1
8.65,4.08285e-16,1.27889e-28,1.09928e-27,1.3966e-29,-3.61922,1
8.66,4.08042e-16,1.68701e-28,1.28911e-27,1.43804e-29,-0.0497346,1
8.67,4.23365e-16,1.41715e-28,1.22261e-27,1.5251e-29,2.19025,1
8.68,4.23575e-16,9.93227e-29,9.05612e-28,1.68e-29,-1.4761,1
8.69,4.14497e-16,4.33537e-29,7.40343e-28,1.4445e-28,0.91856,1
8.7,4.20707e-16,3.92621e-29,6.51668e-28,1.32969e-28,-2.61552,1
8.71,4.16878e-16,1.44276e-28,1.19784e-27,1.02563e-29,0.392129,1
8.72,4.28074e-16,4.02614e-29,7.22306e-28,8.72773e-29,1.23534,1
8.73,4.26402e-16,7.75479e-29,9.3555e-28,2.44808e-29,1.22811,1
8.74,4.21199e-16,7.98784e-29,9.25652e-28,2.76783e-29,-2.88246,1
8.75,4.16089e-16,9.67688e-29,9.004e-28,1.90892e-29,-0.0364267,1
8.76,4.28438e-16,6.30184e-29,7.88773e-28,4.44897e-29,1.20594,1
8.77,4.28594e-16,9.55998e-29,9.07318e-28,1.74934e-29,-1.42275,1
8.78,4.23487e-16,8.00957e-29,9.52417e-28,2.55448e-29,-1.87181,1
8.79,4.296e-16,5.05538e-29,8.2511e-28,1.21942e-28,3.87804,1
8.8,4.37794e-16,1.40242e-28,1.11164e-27,9.70097e-30,1.28963,1
8.81,4.2145e-16,1.33203e-28,1.13599e-27,7.90662e-30,-2.05971,1
8.82,4.16084e-16,4.62703e-29,7.65585e-28,1.39196e-28,1.82242,1
8.83,4.24835e-16,6.02567e-29,7.73587e-28,4.46699e-29,0.3858,1
8.84,4.17231e-16,5.08942e-29,6.98089e-28,7.02134e-29,-0.448558,1
8.85,4.15627e-16,4.48678e-29,6.09872e-28,1.68828e-28,2.6527,1
8.86,4.175e-16,2.39893e-28,1.49824e-27,2.11592e-29,-0.65532,1
8.87,4.06711e-16,5.63344e-29,6.47032e-28,5.50947e-29,-0.0611674,1
8.88,4.09394e-16,5.04666e-29,6.64732e-28,6.43029e-29,-0.202736,1
8.89,4.09645e-16,8.79291e-29,9.72889e-28,1.8282e-29,2.34904,1
8.9,4.10477e-16,4.61392e-29,6.87031e-28,6.46974e-29,-0.881954,1
8.91,4.01056e-16,7.11207e-29,8.74523e-28,2.76451e-29,1.24446,1
8.92,4.04625e-16,3.54646e-29,7.07389e-28,1.21965e-28,-0.94627,1
8.93,3.99651e-16,3.61968e-29,6.75533e-28,1.5928e-28,1.90474,1
8.94,4.03469e-16,7.16266e-29,7.4802e-28,2.38674e-29,-3.51188,1
8.95,3.95928e-16,4.71662e-29,6.99233e-28,4.958e-29,2.14835,1
8.96,4.10338e-16,1.17755e-28,9.60341e-28,1.03521e-29,-2.50626,1
8.97,4.01708e-16,4.07786e-29,7.06234e-28,7.46304e-29,4.43753,1
8.98,4.12035e-16,1.71554e-28,1.32232e-27,9.75769e-30,-1.73161,1
8.99,3.94527e-16,9.22862e-29,9.26967e-28,1.72888e-29,-1.8841,1
9,4.01479e-16,5.07474e-29,7.85999e-28,6.24919e-29,-0.161906,1
9.01,4.09189e-16,1.03428e-28,1.00194e-27,1.17891e-29,2.29377,1
9.02,4.09853e-16,4.2819e-29,7.12004e-28,5.96631e-29,-3.71018,1
9.03,4.00662e-16,1.44202e-28,1.24925e-27,1.11085e-29,1.82846,1
9.04,4.161e-16,3.32298e-29,6.47758e-28,1.25603e-28,-3.14269,1
9.05,4.08629e-16,3.19178e-29,6.51242e-28,8.93893e-29,3.4762,1
9.06,4.21887e-16,2.18632e-28,1.56878e-27,2.0479e-29,4.16714,1
9.07,4.07714e-16,5.68278e-29,8.86523e-28,3.98903e-29,-4.64152,1
9.08,3.91404e-16,7.62598e-29,7.66866e-28,3.08531e-28,5.40265,1
9.09,4.10455e-16,3.6556e-29,8.92239e-28,6.95769e-29,-3.79377,1
9.1,3.89417e-16,9.12436e-29,9.56494e-28,1.46481e-29,1.90742,1
9.11,4.04773e-16,4.03075e-29,7.11141e-28,7.41077e-29,-2.78113,1
9.12,3.97197e-16,3.80815e-29,5.6015e-28,7.45374e-29,0.387665,1
9.13,4.08559e-16,3.50737e-29,7.60672e-28,9.76193e-29,1.80115,1
9.14,4.06981e-16,5.03295e-29,7.50384e-28,4.92362e-29,-3.09201,1
9.15,3.99781e-16,8.14372e-29,1.0032e-27,3.14708e-29,-0.212457,1
9.16,4.12536e-16,9.03032e-29,9.60479e-28,2.63061e-29,3.99982,1
9.17,4.13415e-16,4.40243e-29,7.18127e-28,6.71217e-29,-3.26495,1
9.18,3.97515e-16,8.07819e-29,8.90805e-28,2.0703e-29,1.12949,1
9.19,4.10932e-16,1.70884e-28,1.45138e-27,2.37723e-29,-3.46504,1
9.2,4.06342e-16,8.71842e-29,9.15864e-28,1.90329e-29,1.71117,1
9.21,4.20927e-16,1.82085e-28,1.37972e-27,1.45315e-29,0.277339,1
9.22,4.13846e-16,6.88165e-29,8.17834e-28,2.92634e-29,0.449138,1
9.23,4.12701e-16,2.98497e-29,6.46423e-28,9.84971e-29,-1.30819,1
9.24,4.10856e-16,1.74039e-28,1.36658e-27,2.32786e-29,-2.233,1
9.25,4.16302e-16,1.17673e-28,1.18208e-27,1.34795e-29,0.787209,1
9.26,4.2581e-16,2.52746e-28,1.69923e-27,3.34852e-29,0.249207,1
9.27,4.22484e-16,1.69786e-28,1.24359e-27,1.38676e-29,1.72112,1
9.28,4.21434e-16,5.34684e-29,7.21706e-28,4.6099e-29,0.334802,1
9.29,4.14303e-16,5.43882e-29,7.56297e-28,3.91007e-29,-3.7696,1
9.3,4.12921e-16,2.96154e-29,5.93869e-28,1.31573e-28,4.09188,1
9.31,4.29096e-16,2.43198e-28,1.76031e-27,3.40396e-29,3.46358,1
9.32,4.12228e-16,2.74241e-29,6.1175e-28,1.37524e-28,-0.399017,1
9.33,3.98428e-16,8.55989e-29,8.94051e-28,1.78798e-29,0.262667,1
9.34,4.00025e-16,1.11107e-28,1.1634e-27,1.36444e-29,1.27167,1
9.35,3.98977e-16,4.01207e-29,7.32022e-28,8.35074e-29,-1.97936,1
9.36,3.93967e-16,6.70762e-29,9.20837e-28,3.20574e-29,1.04234,1
9.37,4.01922e-16,1.98637e-28,1.38833e-27,1.86367e-29,-0.362746,1
9.38,3.97776e-16,5.97311e-29,7.44692e-28,3.49394e-29,-2.81556,1
9.39,3.99224e-16,1.07935e-28,1.04779e-27,1.93517e-29,1.02642,1
9.4,4.1079e-16,3.99544e-29,7.09911e-28,7.07422e-29,1.82756,1
9.41,4.06617e-16,5.27875e-29,7.68054e-28,2.27353e-28,1.78688,1
9.42,3.99319e-16,4.23028e-29,7.08515e-28,6.5065e-29,-0.931617,1
9.43,3.92309e-16,4.07744e-29,7.38073e-28,6.30495e-29,-1.50087,1
9.44,3.95998e-16,2.13823e-28,1.52292e-27,1.69574e-29,1.86549,1
9.45,4.02032e-16,8.65189e-29,8.65611e-28,1.60995e-29,-2.48704,1
9.46,3.94669e-16,4.46727e-29,7.34152e-28,7.94148e-29,-4.63024,1
9.47,4.04735e-16,1.19973e-28,1.02024e-27,7.18774e-30,3.2743,1
9.48,4.24385e-16,1.37614e-28,1.08973e-27,9.00827e-30,0.298017,1
9.49,4.1093e-16,3.81309e-29,6.73794e-28,8.66423e-29,1.22916,1
9.5,4.09709e-16,3.95535e-29,6.36366e-28,8.23936e-29,-4.26709,1
9.51,4.04734e-16,3.80924e-29,6.83661e-28,8.46112e-29,4.95212,1
9.52,4.22775e-16,4.01777e-29,6.67631e-28,7.64399e-29,-1.13809,1
9.53,4.02826e-16,1.26101e-28,1.10407e-27,1.63766e-29,2.00886,1
9.54,4.07463e-16,1.05019e-28,9.77296e-28,1.67019e-29,-0.197649,1
9.55,3.99439e-16,3.22824e-29,5.60437e-28,1.03765e-28,-4.76147,1
9.56,4.0023e-16,1.34062e-28,1.24669e-27,1.89516e-29,1.54561,1
9.57,4.2024e-16,6.27412e-29,9.39774e-28,7.19728e-29,2.38342,1
9.58,4.13843e-16,1.81346e-28,1.39552e-27,1.25344e-29,-2.63261,1
9.59,4.04209e-16,8.03182e-29,8.5812e-28,2.37315e-29,4.91475,1
9.6,4.15138e-16,7.28667e-29,8.34771e-28,2.96783e-29,-1.24882,1
9.61,3.95691e-16,5.34238e-29,7.0057e-28,2.24964e-28,-2.63055,1
9.62,4.00695e-16,8.52368e-29,9.6779e-28,2.63305e-29,1.81512,1
9.63,4.1152e-16,4.45043e-29,6.60608e-28,7.20599e-29,-2.28299,1
9.64,4.04184e-16,9.23412e-29,9.52616e-28,1.62728e-29,0.398642,1
9.65,4.13627e-16,2.17271e-28,1.45285e-27,1.4958e-29,0.8945,1
9.66,4.11985e-16,9.54881e-29,8.47929e-28,1.37084e-29,-1.93766,1
9.67,4.08332e-16,5.83227e-29,8.11076e-28,4.53202e-29,0.202325,1
9.68,4.16401e-16,2.21998e-28,1.56917e-27,1.67603e-29,1.99101,1
9.69,4.1556e-16,4.6097e-29,6.83395e-28,6.56752e-29,-3.56242,1
9.7,4.07448e-16,8.76665e-29,8.22146e-28,1.61696e-29,0.383294,1
9.71,4.22499e-16,5.23861e-29,8.02873e-28,5.88498e-29,-1.3648,1
9.72,4.20885e-16,9.48976e-29,9.8866e-28,3.36356e-28,-0.996593,1
9.73,4.26709e-16,7.49659e-29,9.92167e-28,3.71252e-29,2.11869,1
9.74,4.31005e-16,7.48448e-29,1.01859e-27,2.49352e-29,0.876749,1
9.75,4.22062e-16,3.99143e-29,8.24803e-28,6.58613e-29,-1.22486,1
9.76,4.18394e-16,8.02596e-29,8.60872e-28,2.03168e-29,-0.714809,1
9.77,4.23582e-16,4.03952e-29,6.45176e-28,6.36206e-29,0.240859,1
9.78,4.26632e-16,3.62074e-29,7.17366e-28,8.83094e-29,-2.4802,1
9.79,4.25607e-16,8.03673e-29,8.29563e-28,1.89444e-29,1.77773,1
9.8,4.36431e-16,3.54457e-29,6.66932e-28,9.21656e-29,1.22312,1
9.81,4.28808e-16,8.84709e-29,8.47628e-28,1.76535e-29,-1.99709,1
9.82,4.23627e-16,4.07746e-29,6.68668e-28,6.70404e-29,1.86773,1
9.83,4.32259e-16,1.29038e-28,1.03325e-27,8.52967e-30,0.754505,1
9.84,4.24334e-16,4.32574e-29,7.04303e-28,6.6463e-29,-0.293393,1
9.85,4.21156e-16,1.95093e-28,1.4379e-27,1.341e-29,-1.99307,1
9.86,4.22396e-16,4.41059e-29,6.44101e-28,1.12249e-28,2.93269,1
9.87,4.30985e-16,1.84536e-28,1.36385e-27,9.8358e-30,-2.4591,1
9.88,4.18706e-16,1.24467e-28,9.09785e-28,1.50021e-29,-0.70337,1
9.89,4.29262e-16,1.7514e-28,1.20094e-27,8.49919e-30,2.04029,1
9.9,4.32303e-16,1.28433e-28,1.09216e-27,7.56066e-30,-0.203746,1
9.91,4.23659e-16,8.03683e-29,8.11153e-28,3.16422e-29,-1.17325,1
9.92,4.24524e-16,1.64924e-28,1.31324e-27,1.88925e-29,1.92057,1
9.93,4.29564e-16,5.56368e-29,6.93098e-28,8.06311e-29,-0.969652,1
9.94,4.21469e-16,2.14657e-28,1.46673e-27,1.20789e-29,1.96534,1
9.95,4.25596e-16,2.30895e-28,1.46194e-27,1.62107e-29,0.409611,1
9.96,4.17393e-16,1.13231e-28,8.96406e-28,1.11277e-29,3.83868,1
9.97,4.1569e-16,6.77375e-29,7.03262e-28,5.03968e-29,-3.00318,1
9.98,4.00323e-16,5.15373e-29,8.20421e-28,1.5238e-28,1.69767,1
9.99,4.12717e-16,5.08993e-29,5.94166e-28,8.76221e-29,7.60884,1
10,4.05828e-16,1.53124e-28,1.15367e-27,0,7.60884,1
10,4.05828e-16,4.78599e-29,1.11488e-28,1.52665e-28,1.28433e-10,1


==> graph_data/Blakemore/b=10/temps_long_impli.csv <==
This is the first cell in the first column.
Description ,Derive-diffusion, schéma couplé.
Eta,1.5
Pas de temps ref,0.01
Nombre d'itérations effectif,1001
Maillage,mesh2_4
Finesse de maillage,0.0078125

Temps,Entropy,Diff_eq_L2,Weak_entropy,Diff_end_L2,Esti_nu,Nb_iter_Newton,
0,0.421152,0.496892,0.295112,0.495888,1.27561,0
0.01,0.415347,0.489452,0.29173,0.488443,1.22749,7
0.02,0.410115,0.482904,0.28833,0.481892,1.20072,4
0.03,0.405142,0.476752,0.284905,0.475737,1.1826,4
0.04,0.400335,0.47085,0.28147,0.469834,1.16891,4
0.05,0.395656,0.465136,0.27804,0.464118,1.15778,4
0.06,0.391085,0.459575,0.274627,0.458557,1.14823,3
0.07,0.386609,0.454146,0.271238,0.453128,1.13971,3
0.08,0.38222,0.448836,0.267879,0.447817,1.13189,3
0.09,0.377913,0.443633,0.264557,0.442615,1.12454,3
0.1,0.373683,0.438533,0.261274,0.437514,1.11752,3
0.11,0.369528,0.433528,0.258032,0.432509,1.11072,3
0.12,0.365444,0.428614,0.254835,0.427596,1.10408,3
0.13,0.361429,0.423789,0.251684,0.422772,1.09756,3
0.14,0.357482,0.419049,0.248579,0.418032,1.0911,3
0.15,0.353601,0.414392,0.245521,0.413375,1.0847,3
0.16,0.349785,0.409815,0.242512,0.408799,1.07833,3
0.17,0.346031,0.405317,0.23955,0.404302,1.072,3
0.18,0.34234,0.400896,0.236636,0.399881,1.06568,3
0.19,0.338709,0.39655,0.233771,0.395536,1.05939,3
0.2,0.335137,0.392277,0.230953,0.391263,1.05312,3
0.21,0.331624,0.388076,0.228182,0.387063,1.04687,3
0.22,0.328168,0.383946,0.225458,0.382933,1.04066,3
0.23,0.324768,0.379884,0.22278,0.378872,1.03448,3
0.24,0.321423,0.37589,0.220148,0.374878,1.02835,3
0.25,0.318132,0.371961,0.217561,0.37095,1.02226,3
0.26,0.314894,0.368098,0.215019,0.367087,1.01623,3
0.27,0.311708,0.364297,0.212519,0.363287,1.01026,3
0.28,0.308572,0.360558,0.210063,0.359548,1.00436,3
0.29,0.305486,0.356879,0.207648,0.35587,0.998534,3
0.3,0.302448,0.353259,0.205275,0.35225,0.992787,3
0.31,0.299458,0.349697,0.202941,0.348689,0.987125,3
0.32,0.296514,0.346191,0.200648,0.345183,0.981552,3
0.33,0.293616,0.34274,0.198392,0.341732,0.976074,3
0.34,0.290762,0.339343,0.196175,0.338335,0.970693,3
0.35,0.287951,0.335998,0.193994,0.334991,0.965413,3
0.36,0.285183,0.332704,0.191849,0.331697,0.960237,3
0.37,0.282456,0.32946,0.18974,0.328454,0.955168,3
0.38,0.279769,0.326265,0.187665,0.325259,0.950207,3
0.39,0.277123,0.323117,0.185623,0.322111,0.945356,3
0.4,0.274514,0.320015,0.183615,0.31901,0.940616,3
0.41,0.271943,0.316959,0.181638,0.315954,0.935988,3
0.42,0.269409,0.313946,0.179693,0.312942,0.931474,3
0.43,0.266911,0.310977,0.177778,0.309973,0.927072,3
0.44,0.264448,0.30805,0.175893,0.307046,0.922784,3
0.45,0.262019,0.305163,0.174036,0.30416,0.918609,3
0.46,0.259623,0.302316,0.172209,0.301313,0.914546,3
0.47,0.25726,0.299508,0.170409,0.298506,0.910595,3
0.48,0.254928,0.296738,0.168636,0.295736,0.906755,3
0.49,0.252628,0.294006,0.166889,0.293004,0.903026,3
0.5,0.250358,0.291309,0.165168,0.290307,0.899406,3
0.51,0.248117,0.288647,0.163472,0.287646,0.895893,3
0.52,0.245905,0.28602,0.161801,0.285019,0.892488,3
0.53,0.243722,0.283426,0.160154,0.282426,0.889187,3
0.54,0.241566,0.280865,0.15853,0.279865,0.885991,3
0.55,0.239437,0.278336,0.156929,0.277336,0.882897,3
0.56,0.237334,0.275838,0.15535,0.274839,0.879903,3
0.57,0.235257,0.273371,0.153793,0.272372,0.877009,3
0.58,0.233205,0.270933,0.152257,0.269934,0.874212,3
0.59,0.231178,0.268524,0.150742,0.267526,0.87151,3
0.6,0.229174,0.266144,0.149248,0.265146,0.868903,3
0.61,0.227194,0.263791,0.147773,0.262794,0.866387,3
0.62,0.225237,0.261466,0.146318,0.260469,0.863962,3
0.63,0.223302,0.259167,0.144882,0.25817,0.861626,3
0.64,0.22139,0.256893,0.143464,0.255897,0.859377,3
0.65,0.219498,0.254646,0.142065,0.25365,0.857213,3
0.66,0.217628,0.252422,0.140683,0.251427,0.855132,3
0.67,0.215778,0.250224,0.139319,0.249228,0.853133,3
0.68,0.213949,0.248048,0.137972,0.247054,0.851214,3
0.69,0.212139,0.245896,0.136641,0.244902,0.849373,3
0.7,0.210349,0.243767,0.135327,0.242773,0.847608,3
0.71,0.208577,0.24166,0.134029,0.240666,0.845918,3
0.72,0.206824,0.239574,0.132746,0.238581,0.844301,3
0.73,0.205089,0.23751,0.131479,0.236518,0.842756,3
0.74,0.203372,0.235467,0.130227,0.234475,0.84128,3
0.75,0.201672,0.233445,0.12899,0.232453,0.839873,3
0.76,0.19999,0.231442,0.127767,0.23045,0.838532,3
0.77,0.198324,0.229459,0.126558,0.228468,0.837256,3
0.78,0.196675,0.227495,0.125364,0.226505,0.836043,3
0.79,0.195042,0.225551,0.124183,0.22456,0.834893,3
0.8,0.193425,0.223625,0.123015,0.222635,0.833802,3
0.81,0.191823,0.221717,0.12186,0.220727,0.832771,3
0.82,0.190237,0.219827,0.120719,0.218838,0.831797,3
0.83,0.188666,0.217954,0.11959,0.216966,0.83088,3
0.84,0.18711,0.216099,0.118473,0.215111,0.830016,3
0.85,0.185568,0.214261,0.117369,0.213274,0.829207,3
0.86,0.18404,0.21244,0.116277,0.211453,0.828449,3
0.87,0.182527,0.210635,0.115196,0.209648,0.827741,3
0.88,0.181027,0.208846,0.114128,0.20786,0.827083,3
0.89,0.179541,0.207072,0.11307,0.206087,0.826473,3
0.9,0.178068,0.205315,0.112024,0.20433,0.82591,3
0.91,0.176608,0.203573,0.110989,0.202588,0.825393,3
0.92,0.175162,0.201846,0.109964,0.200862,0.824919,3
0.93,0.173728,0.200134,0.108951,0.19915,0.824489,3
0.94,0.172306,0.198436,0.107947,0.197453,0.824101,3
0.95,0.170897,0.196753,0.106954,0.19577,0.823754,3
0.96,0.169501,0.195084,0.105972,0.194102,0.823446,3
0.97,0.168116,0.193429,0.104999,0.192448,0.823177,3
0.98,0.166743,0.191788,0.104036,0.190807,0.822946,3
0.99,0.165381,0.190161,0.103083,0.18918,0.822751,3
1,0.164031,0.188547,0.102139,0.187567,0.822592,3
1.01,0.162693,0.186946,0.101205,0.185967,0.822468,3
1.02,0.161365,0.185358,0.10028,0.184379,0.822377,3
1.03,0.160049,0.183783,0.0993643,0.182805,0.822318,3
1.04,0.158744,0.182221,0.0984575,0.181244,0.822292,3
1.05,0.157449,0.180672,0.0975596,0.179695,0.822296,3
1.06,0.156165,0.179135,0.0966704,0.178158,0.82233,3
1.07,0.154891,0.17761,0.0957899,0.176634,0.822393,3
1.08,0.153628,0.176097,0.0949179,0.175122,0.822484,3
1.09,0.152375,0.174596,0.0940543,0.173622,0.822603,3
1.1,0.151132,0.173107,0.0931989,0.172133,0.822748,3
1.11,0.149899,0.17163,0.0923517,0.170657,0.822919,3
1.12,0.148675,0.170164,0.0915126,0.169191,0.823115,3
1.13,0.147462,0.16871,0.0906815,0.167738,0.823335,3
1.14,0.146258,0.167267,0.0898582,0.166296,0.823579,3
1.15,0.145064,0.165835,0.0890426,0.164864,0.823845,3
1.16,0.143879,0.164415,0.0882347,0.163444,0.824133,3
1.17,0.142703,0.163005,0.0874344,0.162035,0.824443,3
1.18,0.141537,0.161606,0.0866416,0.160637,0.824773,3
1.19,0.140379,0.160218,0.0858561,0.15925,0.825123,3
1.2,0.139231,0.158841,0.0850779,0.157873,0.825493,3
1.21,0.138091,0.157474,0.0843068,0.156507,0.825881,3
1.22,0.136961,0.156117,0.0835429,0.155151,0.826287,3
1.23,0.135839,0.154771,0.0827861,0.153805,0.826711,3
1.24,0.134726,0.153435,0.0820361,0.15247,0.827152,3
1.25,0.133621,0.152109,0.081293,0.151145,0.827609,3
1.26,0.132525,0.150794,0.0805567,0.14983,0.828082,3
1.27,0.131437,0.149488,0.0798271,0.148525,0.82857,3
1.28,0.130358,0.148192,0.0791042,0.14723,0.829073,3
1.29,0.129286,0.146906,0.0783878,0.145945,0.82959,3
1.3,0.128223,0.14563,0.0776778,0.144669,0.83012,3
1.31,0.127168,0.144363,0.0769743,0.143403,0.830664,3
1.32,0.126121,0.143106,0.0762771,0.142147,0.831221,3
1.33,0.125082,0.141859,0.0755862,0.1409,0.831789,3
1.34,0.124051,0.14062,0.0749015,0.139663,0.83237,3
1.35,0.123028,0.139392,0.0742229,0.138435,0.832962,3
1.36,0.122012,0.138172,0.0735504,0.137216,0.833564,3
1.37,0.121004,0.136962,0.0728839,0.136007,0.834177,3
1.38,0.120004,0.135761,0.0722233,0.134806,0.8348,3
1.39,0.119011,0.134568,0.0715687,0.133615,0.835433,3
1.4,0.118026,0.133385,0.0709198,0.132433,0.836075,3
1.41,0.117048,0.132211,0.0702767,0.131259,0.836725,3
1.42,0.116078,0.131046,0.0696393,0.130095,0.837384,3
1.43,0.115115,0.129889,0.0690076,0.128939,0.838051,3
1.44,0.114159,0.128741,0.0683814,0.127792,0.838726,3
1.45,0.11321,0.127602,0.0677608,0.126654,0.839408,3
1.46,0.112268,0.126472,0.0671457,0.125524,0.840097,3
1.47,0.111334,0.12535,0.0665359,0.124403,0.840793,3
1.48,0.110406,0.124237,0.0659316,0.123291,0.841495,3
1.49,0.109486,0.123132,0.0653326,0.122187,0.842203,3
1.5,0.108572,0.122035,0.0647388,0.121091,0.842917,3
1.51,0.107665,0.120947,0.0641503,0.120004,0.843636,3
1.52,0.106765,0.119867,0.0635669,0.118925,0.84436,3
1.53,0.105872,0.118796,0.0629887,0.117854,0.845089,3
1.54,0.104986,0.117732,0.0624155,0.116792,0.845822,3
1.55,0.104106,0.116677,0.0618473,0.115738,0.84656,3
1.56,0.103233,0.11563,0.0612841,0.114691,0.847301,3
1.57,0.102366,0.114591,0.0607259,0.113653,0.848046,3
1.58,0.101506,0.11356,0.0601725,0.112623,0.848795,3
1.59,0.100652,0.112536,0.059624,0.111601,0.849547,3
1.6,0.0998053,0.111521,0.0590803,0.110586,0.850301,3
1.61,0.0989646,0.110514,0.0585413,0.10958,0.851059,3
1.62,0.0981302,0.109514,0.058007,0.108581,0.851818,3
1.63,0.0973021,0.108522,0.0574774,0.10759,0.85258,3
1.64,0.0964802,0.107538,0.0569525,0.106607,0.853344,3
1.65,0.0956646,0.106561,0.0564321,0.105632,0.85411,3
1.66,0.0948552,0.105592,0.0559162,0.104664,0.854877,3
1.67,0.0940519,0.104631,0.0554049,0.103703,0.855646,3
1.68,0.0932546,0.103677,0.054898,0.102751,0.856415,3
1.69,0.0924635,0.102731,0.0543956,0.101805,0.857186,3
1.7,0.0916783,0.101792,0.0538975,0.100867,0.857958,3
1.71,0.0908992,0.10086,0.0534038,0.0999369,0.85873,3
1.72,0.0901259,0.0999361,0.0529143,0.0990138,0.859502,3
1.73,0.0893586,0.0990192,0.0524292,0.098098,0.860275,3
1.74,0.0885971,0.0981095,0.0519483,0.0971894,0.861047,3
1.75,0.0878414,0.0972071,0.0514716,0.0962881,0.86182,3
1.76,0.0870915,0.0963119,0.050999,0.095394,0.862592,3
1.77,0.0863473,0.0954238,0.0505306,0.094507,0.863364,3
1.78,0.0856089,0.0945427,0.0500662,0.0936271,0.864135,3
1.79,0.0848761,0.0936688,0.0496059,0.0927543,0.864905,3
1.8,0.0841489,0.0928018,0.0491497,0.0918885,0.865675,3
1.81,0.0834274,0.0919418,0.0486974,0.0910296,0.866443,3
1.82,0.0827114,0.0910888,0.0482491,0.0901777,0.867211,3
1.83,0.0820009,0.0902426,0.0478047,0.0893327,0.867977,3
1.84,0.0812959,0.0894032,0.0473641,0.0884946,0.868741,3
1.85,0.0805963,0.0885707,0.0469275,0.0876632,0.869504,3
1.86,0.0799022,0.087745,0.0464946,0.0868387,0.870265,3
1.87,0.0792134,0.0869259,0.0460656,0.0860208,0.871025,3
1.88,0.07853,0.0861136,0.0456403,0.0852097,0.871783,3
1.89,0.0778519,0.0853079,0.0452187,0.0844052,0.872538,3
1.9,0.077179,0.0845088,0.0448008,0.0836074,0.873291,3
1.91,0.0765114,0.0837163,0.0443866,0.0828161,0.874043,3
1.92,0.0758491,0.0829303,0.043976,0.0820313,0.874791,3
1.93,0.0751919,0.0821508,0.043569,0.0812531,0.875538,3
1.94,0.0745398,0.0813777,0.0431656,0.0804813,0.876281,3
1.95,0.0738928,0.0806111,0.0427658,0.0797159,0.877023,3
1.96,0.0732509,0.0798508,0.0423694,0.0789569,0.877761,3
1.97,0.0726141,0.0790969,0.0419765,0.0782043,0.878497,3
1.98,0.0719823,0.0783492,0.0415871,0.0774579,0.87923,3
1.99,0.0713554,0.0776078,0.0412011,0.0767178,0.879959,3
2,0.0707335,0.0768727,0.0408186,0.075984,0.880686,3
2.01,0.0701165,0.0761437,0.0404393,0.0752563,0.88141,3
2.02,0.0695044,0.0754208,0.0400635,0.0745348,0.882131,3
2.03,0.0688971,0.0747041,0.0396909,0.0738194,0.882848,3
2.04,0.0682947,0.0739934,0.0393216,0.0731101,0.883562,3
2.05,0.067697,0.0732888,0.0389556,0.0724068,0.884273,3
2.06,0.0671041,0.0725901,0.0385928,0.0717095,0.88498,3
2.07,0.0665159,0.0718974,0.0382333,0.0710182,0.885684,3
2.08,0.0659324,0.0712106,0.0378769,0.0703328,0.886384,3
2.09,0.0653536,0.0705297,0.0375237,0.0696533,0.887081,3
2.1,0.0647794,0.0698547,0.0371736,0.0689796,0.887774,3
2.11,0.0642098,0.0691854,0.0368266,0.0683117,0.888463,3
2.12,0.0636448,0.0685219,0.0364826,0.0676496,0.889149,3
2.13,0.0630843,0.0678641,0.0361418,0.0669933,0.889831,3
2.14,0.0625283,0.067212,0.0358039,0.0663426,0.890509,3
2.15,0.0619769,0.0665656,0.0354691,0.0656976,0.891184,3
2.16,0.0614298,0.0659248,0.0351372,0.0650583,0.891855,3
2.17,0.0608872,0.0652896,0.0348083,0.0644245,0.892521,3
2.18,0.060349,0.0646599,0.0344823,0.0637963,0.893184,3
2.19,0.0598151,0.0640357,0.0341592,0.0631736,0.893843,3
2.2,0.0592856,0.063417,0.033839,0.0625563,0.894498,3
2.21,0.0587604,0.0628037,0.0335217,0.0619445,0.89515,3
2.22,0.0582394,0.0621958,0.0332072,0.0613381,0.895797,3
2.23,0.0577227,0.0615933,0.0328955,0.0607371,0.89644,3
2.24,0.0572102,0.0609961,0.0325865,0.0601414,0.897079,3
2.25,0.0567019,0.0604042,0.0322804,0.059551,0.897714,3
2.26,0.0561978,0.0598176,0.031977,0.0589659,0.898346,3
2.27,0.0556978,0.0592361,0.0316763,0.058386,0.898973,3
2.28,0.0552019,0.0586599,0.0313783,0.0578112,0.899596,3
2.29,0.05471,0.0580887,0.0310829,0.0572417,0.900215,3
2.3,0.0542223,0.0575227,0.0307903,0.0566772,0.90083,3
2.31,0.0537385,0.0569618,0.0305002,0.0561178,0.901441,3
2.32,0.0532587,0.0564059,0.0302128,0.0555635,0.902048,3
2.33,0.0527829,0.0558549,0.0299279,0.0550141,0.902651,3
2.34,0.0523111,0.055309,0.0296456,0.0544698,0.90325,3
2.35,0.0518431,0.054768,0.0293659,0.0539303,0.903845,3
2.36,0.051379,0.0542319,0.0290886,0.0533958,0.904437,3
2.37,0.0509188,0.0537006,0.0288139,0.0528661,0.905024,3
2.38,0.0504624,0.0531741,0.0285417,0.0523413,0.905607,3
2.39,0.0500098,0.0526525,0.0282719,0.0518212,0.906186,3
2.4,0.049561,0.0521356,0.0280045,0.051306,0.906761,3
2.41,0.0491159,0.0516234,0.0277396,0.0507954,0.907332,3
2.42,0.0486745,0.0511159,0.027477,0.0502895,0.9079,3
2.43,0.0482368,0.050613,0.0272169,0.0497883,0.908463,3
2.44,0.0478028,0.0501148,0.026959,0.0492917,0.909023,3
2.45,0.0473725,0.0496211,0.0267036,0.0487997,0.909579,3
2.46,0.0469457,0.049132,0.0264504,0.0483123,0.910131,3
2.47,0.0465226,0.0486474,0.0261996,0.0478293,0.910679,3
2.48,0.046103,0.0481672,0.025951,0.0473508,0.911224,3
2.49,0.0456869,0.0476915,0.0257047,0.0468768,0.911764,3
2.5,0.0452744,0.0472203,0.0254606,0.0464072,0.912301,3
2.51,0.0448653,0.0467534,0.0252187,0.045942,0.912835,3
2.52,0.0444597,0.0462908,0.0249791,0.0454812,0.913365,3
2.53,0.0440575,0.0458325,0.0247416,0.0450246,0.913891,3
2.54,0.0436588,0.0453785,0.0245063,0.0445723,0.914413,3
2.55,0.0432634,0.0449288,0.0242731,0.0441243,0.914933,3
2.56,0.0428714,0.0444832,0.0240421,0.0436805,0.915448,3
2.57,0.0424827,0.0440419,0.0238132,0.0432408,0.91596,3
2.58,0.0420973,0.0436046,0.0235863,0.0428053,0.916469,3
2.59,0.0417152,0.0431715,0.0233616,0.042374,0.916974,3
2.6,0.0413364,0.0427425,0.0231389,0.0419467,0.917476,3
2.61,0.0409608,0.0423175,0.0229182,0.0415234,0.917975,3
2.62,0.0405884,0.0418965,0.0226996,0.0411042,0.91847,3
2.63,0.0402192,0.0414795,0.022483,0.0406889,0.918962,3
2.64,0.0398531,0.0410664,0.0222683,0.0402776,0.919451,3
2.65,0.0394902,0.0406572,0.0220556,0.0398703,0.919937,3
2.66,0.0391304,0.040252,0.0218449,0.0394668,0.92042,3
2.67,0.0387737,0.0398505,0.0216361,0.0390671,0.9209,3
2.68,0.0384201,0.0394529,0.0214293,0.0386713,0.921377,3
2.69,0.0380695,0.0390591,0.0212243,0.0382793,0.92185,3
2.7,0.037722,0.0386691,0.0210212,0.0378911,0.922321,3
2.71,0.0373774,0.0382827,0.02082,0.0375065,0.922789,3
2.72,0.0370358,0.0379001,0.0206206,0.0371257,0.923254,3
2.73,0.0366972,0.0375211,0.0204231,0.0367485,0.923717,3
2.74,0.0363615,0.0371457,0.0202274,0.036375,0.924177,3
2.75,0.0360287,0.036774,0.0200335,0.0360051,0.924634,3
2.76,0.0356988,0.0364058,0.0198414,0.0356388,0.925088,3
2.77,0.0353717,0.0360412,0.0196511,0.035276,0.92554,3
2.78,0.0350475,0.0356801,0.0194626,0.0349167,0.925989,3
2.79,0.0347261,0.0353224,0.0192757,0.0345609,0.926436,3
2.8,0.0344075,0.0349682,0.0190906,0.0342086,0.92688,3
2.81,0.0340916,0.0346175,0.0189073,0.0338596,0.927322,3
2.82,0.0337785,0.0342701,0.0187256,0.0335141,0.927762,3
2.83,0.0334682,0.0339261,0.0185456,0.033172,0.9282,3
2.84,0.0331605,0.0335854,0.0183672,0.0328332,0.928635,3
2.85,0.0328556,0.033248,0.0181906,0.0324977,0.929068,2
2.86,0.0325533,0.0329139,0.0180155,0.0321655,0.929499,2
2.87,0.0322536,0.0325831,0.0178421,0.0318365,0.929928,2
2.88,0.0319566,0.0322554,0.0176703,0.0315107,0.930355,2
2.89,0.0316621,0.031931,0.0175001,0.0311882,0.93078,2
2.9,0.0313703,0.0316097,0.0173315,0.0308688,0.931202,2
2.91,0.031081,0.0312916,0.0171644,0.0305526,0.931624,2
2.92,0.0307942,0.0309765,0.0169989,0.0302394,0.932043,2
2.93,0.03051,0.0306646,0.016835,0.0299294,0.93246,2
2.94,0.0302282,0.0303557,0.0166726,0.0296224,0.932876,2
2.95,0.029949,0.0300498,0.0165116,0.0293184,0.93329,2
2.96,0.0296722,0.0297469,0.0163522,0.0290174,0.933703,2
2.97,0.0293978,0.029447,0.0161943,0.0287194,0.934114,2
2.98,0.0291259,0.02915,0.0160378,0.0284244,0.934524,2
2.99,0.0288563,0.0288559,0.0158828,0.0281323,0.934932,2
3,0.0285891,0.0285648,0.0157293,0.027843,0.935338,2
3.01,0.0283243,0.0282765,0.0155772,0.0275567,0.935744,2
3.02,0.0280619,0.027991,0.0154265,0.0272731,0.936148,2
3.03,0.0278017,0.0277084,0.0152772,0.0269924,0.93655,2
3.04,0.0275439,0.0274285,0.0151293,0.0267145,0.936952,2
3.05,0.0272883,0.0271514,0.0149828,0.0264394,0.937352,2
3.06,0.027035,0.026877,0.0148377,0.026167,0.937752,2
3.07,0.0267839,0.0266054,0.0146939,0.0258973,0.93815,2
3.08,0.0265351,0.0263364,0.0145515,0.0256302,0.938547,2
3.09,0.0262885,0.0260701,0.0144104,0.0253659,0.938943,2
3.1,0.026044,0.0258064,0.0142706,0.0251042,0.939339,2
3.11,0.0258018,0.0255454,0.0141321,0.0248451,0.939733,2
3.12,0.0255617,0.0252869,0.013995,0.0245886,0.940127,2
3.13,0.0253237,0.025031,0.0138591,0.0243347,0.94052,2
3.14,0.0250878,0.0247776,0.0137245,0.0240833,0.940912,2
3.15,0.0248541,0.0245268,0.0135911,0.0238344,0.941304,2
3.16,0.0246224,0.0242784,0.0134591,0.023588,0.941695,2
3.17,0.0243928,0.0240326,0.0133282,0.0233441,0.942085,2
3.18,0.0241652,0.0237891,0.0131986,0.0231026,0.942475,2
3.19,0.0239397,0.0235481,0.0130702,0.0228636,0.942864,2
3.2,0.0237162,0.0233095,0.012943,0.0226269,0.943253,2
3.21,0.0234946,0.0230732,0.012817,0.0223927,0.943641,2
3.22,0.0232751,0.0228393,0.0126922,0.0221608,0.944029,2
3.23,0.0230575,0.0226078,0.0125686,0.0219312,0.944417,2
3.24,0.0228419,0.0223785,0.0124461,0.021704,0.944805,2
3.25,0.0226282,0.0221516,0.0123248,0.021479,0.945192,2
3.26,0.0224164,0.0219269,0.0122047,0.0212563,0.945579,2
3.27,0.0222065,0.0217044,0.0120856,0.0210358,0.945966,2
3.28,0.0219985,0.0214842,0.0119677,0.0208176,0.946353,2
3.29,0.0217923,0.0212662,0.0118509,0.0206016,0.94674,2
3.3,0.021588,0.0210503,0.0117352,0.0203877,0.947126,2
3.31,0.0213856,0.0208367,0.0116206,0.0201761,0.947513,2
3.32,0.0211849,0.0206251,0.0115071,0.0199665,0.9479,2
3.33,0.0209861,0.0204157,0.0113946,0.0197591,0.948287,2
3.34,0.020789,0.0202084,0.0112833,0.0195538,0.948674,2
3.35,0.0205937,0.0200031,0.0111729,0.0193505,0.949061,2
3.36,0.0204002,0.0197999,0.0110636,0.0191493,0.949448,2
3.37,0.0202084,0.0195988,0.0109554,0.0189502,0.949836,2
3.38,0.0200183,0.0193996,0.0108481,0.0187531,0.950224,2
3.39,0.01983,0.0192025,0.0107419,0.0185579,0.950612,2
3.4,0.0196433,0.0190073,0.0106367,0.0183648,0.951,2
3.41,0.0194584,0.0188141,0.0105325,0.0181736,0.951389,2
3.42,0.0192751,0.0186229,0.0104292,0.0179843,0.951779,2
3.43,0.0190934,0.0184335,0.010327,0.017797,0.952168,2
3.44,0.0189134,0.0182461,0.0102257,0.0176116,0.952559,2
3.45,0.018735,0.0180605,0.0101254,0.017428,0.952949,2
3.46,0.0185582,0.0178768,0.010026,0.0172463,0.95334,2
3.47,0.018383,0.017695,0.00992758,0.0170665,0.953732,2
3.48,0.0182094,0.017515,0.00983008,0.0168885,0.954125,2
3.49,0.0180374,0.0173368,0.00973351,0.0167123,0.954518,2
3.5,0.0178669,0.0171604,0.00963785,0.0165379,0.954911,2
3.51,0.017698,0.0169857,0.0095431,0.0163653,0.955306,2
3.52,0.0175306,0.0168128,0.00944925,0.0161944,0.955701,2
3.53,0.0173647,0.0166417,0.00935629,0.0160253,0.956097,2
3.54,0.0172003,0.0164723,0.00926422,0.0158579,0.956493,2
3.55,0.0170374,0.0163046,0.00917302,0.0156922,0.956891,2
3.56,0.016876,0.0161386,0.00908269,0.0155282,0.957289,2
3.57,0.0167161,0.0159742,0.00899321,0.0153659,0.957688,2
3.58,0.0165576,0.0158115,0.00890459,0.0152052,0.958088,2
3.59,0.0164005,0.0156505,0.00881681,0.0150462,0.958488,2
3.6,0.0162449,0.0154911,0.00872987,0.0148888,0.95889,2
3.61,0.0160906,0.0153333,0.00864375,0.0147329,0.959293,2
3.62,0.0159378,0.015177,0.00855845,0.0145787,0.959696,2
3.63,0.0157864,0.0150224,0.00847397,0.0144261,0.960101,2
3.64,0.0156363,0.0148693,0.00839029,0.014275,0.960507,2
3.65,0.0154876,0.0147177,0.00830741,0.0141255,0.960913,2
3.66,0.0153403,0.0145677,0.00822531,0.0139774,0.961321,2
3.67,0.0151943,0.0144192,0.008144,0.0138309,0.961729,2
3.68,0.0150496,0.0142722,0.00806347,0.0136859,0.962139,2
3.69,0.0149062,0.0141267,0.0079837,0.0135424,0.96255,2
3.7,0.0147642,0.0139826,0.0079047,0.0134004,0.962962,2
3.71,0.0146234,0.01384,0.00782644,0.0132598,0.963375,2
3.72,0.0144839,0.0136989,0.00774894,0.0131206,0.96379,2
3.73,0.0143457,0.0135591,0.00767217,0.0129829,0.964205,2
3.74,0.0142088,0.0134208,0.00759614,0.0128466,0.964622,2
3.75,0.0140731,0.0132839,0.00752084,0.0127116,0.96504,2
3.76,0.0139387,0.0131483,0.00744625,0.0125781,0.965459,2
3.77,0.0138054,0.0130142,0.00737238,0.0124459,0.965879,2
3.78,0.0136734,0.0128813,0.00729921,0.0123151,0.9663,2
3.79,0.0135426,0.0127498,0.00722674,0.0121856,0.966723,2
3.8,0.013413,0.0126197,0.00715497,0.0120574,0.967147,2
3.81,0.0132846,0.0124909,0.00708388,0.0119306,0.967573,2
3.82,0.0131573,0.0123633,0.00701347,0.011805,0.967999,2
3.83,0.0130312,0.0122371,0.00694374,0.0116807,0.968427,2
3.84,0.0129063,0.0121121,0.00687467,0.0115578,0.968857,2
3.85,0.0127825,0.0119884,0.00680627,0.011436,0.969287,2
3.86,0.0126599,0.0118659,0.00673852,0.0113155,0.969719,2
3.87,0.0125383,0.0117447,0.00667142,0.0111963,0.970153,2
3.88,0.0124179,0.0116247,0.00660496,0.0110783,0.970587,2
3.89,0.0122986,0.0115059,0.00653914,0.0109615,0.971023,2
3.9,0.0121804,0.0113883,0.00647395,0.0108458,0.971461,2
3.91,0.0120632,0.0112719,0.00640939,0.0107314,0.9719,2
3.92,0.0119472,0.0111567,0.00634545,0.0106182,0.97234,2
3.93,0.0118322,0.0110426,0.00628212,0.0105061,0.972782,2
3.94,0.0117182,0.0109297,0.00621939,0.0103951,0.973225,2
3.95,0.0116053,0.010818,0.00615727,0.0102853,0.973669,2
3.96,0.0114935,0.0107073,0.00609575,0.0101766,0.974115,2
3.97,0.0113827,0.0105978,0.00603482,0.0100691,0.974562,2
3.98,0.0112728,0.0104894,0.00597447,0.00996263,0.975011,2
3.99,0.011164,0.0103821,0.00591471,0.00985727,0.975461,2
4,0.0110562,0.0102759,0.00585551,0.00975299,0.975913,2
4.01,0.0109494,0.0101707,0.00579689,0.00964978,0.976366,2
4.02,0.0108436,0.0100666,0.00573883,0.00954763,0.97682,2
4.03,0.0107388,0.00996355,0.00568133,0.00944653,0.977276,2
4.04,0.0106349,0.00986155,0.00562439,0.00934646,0.977734,2
4.05,0.010532,0.00976058,0.00556799,0.00924743,0.978193,2
4.06,0.01043,0.00966062,0.00551213,0.00914941,0.978653,2
4.07,0.0103289,0.00956168,0.00545682,0.0090524,0.979115,2
4.08,0.0102288,0.00946374,0.00540203,0.00895639,0.979578,2
4.09,0.0101297,0.00936678,0.00534778,0.00886137,0.980043,2
4.1,0.0100314,0.00927081,0.00529405,0.00876732,0.980509,2
4.11,0.00993403,0.00917581,0.00524083,0.00867424,0.980977,2
4.12,0.00983757,0.00908176,0.00518813,0.00858211,0.981446,2
4.13,0.009742,0.00898867,0.00513594,0.00849094,0.981917,2
4.14,0.00964732,0.00889652,0.00508425,0.0084007,0.982389,2
4.15,0.00955351,0.00880529,0.00503306,0.00831139,0.982862,2
4.16,0.00946057,0.00871499,0.00498237,0.008223,0.983337,2
4.17,0.00936849,0.00862561,0.00493216,0.00813551,0.983814,2
4.18,0.00927727,0.00853712,0.00488244,0.00804893,0.984292,2
4.19,0.00918688,0.00844953,0.0048332,0.00796324,0.984771,2
4.2,0.00909734,0.00836282,0.00478444,0.00787843,0.985252,2
4.21,0.00900863,0.00827699,0.00473615,0.00779449,0.985735,2
4.22,0.00892073,0.00819203,0.00468833,0.00771142,0.986219,2
4.23,0.00883366,0.00810793,0.00464097,0.0076292,0.986704,2
4.24,0.00874739,0.00802467,0.00459407,0.00754783,0.987191,2
4.25,0.00866192,0.00794226,0.00454762,0.0074673,0.987679,2
4.26,0.00857725,0.00786068,0.00450162,0.00738759,0.988168,2
4.27,0.00849336,0.00777992,0.00445607,0.00730871,0.98866,2
4.28,0.00841025,0.00769998,0.00441096,0.00723064,0.989152,2
4.29,0.00832792,0.00762085,0.00436629,0.00715338,0.989646,2
4.3,0.00824635,0.00754252,0.00432205,0.00707691,0.990141,2
4.31,0.00816554,0.00746497,0.00427824,0.00700122,0.990638,2
4.32,0.00808548,0.00738822,0.00423485,0.00692632,0.991136,2
4.33,0.00800617,0.00731223,0.00419189,0.00685219,0.991636,2
4.34,0.0079276,0.00723702,0.00414934,0.00677883,0.992137,2
4.35,0.00784976,0.00716256,0.00410721,0.00670622,0.99264,2
4.36,0.00777264,0.00708886,0.00406549,0.00663436,0.993143,2
4.37,0.00769624,0.0070159,0.00402417,0.00656324,0.993649,2
4.38,0.00762056,0.00694368,0.00398326,0.00649285,0.994155,2
4.39,0.00754558,0.00687219,0.00394274,0.00642319,0.994663,2
4.4,0.00747131,0.00680142,0.00390262,0.00635425,0.995173,2
4.41,0.00739773,0.00673136,0.00386289,0.00628602,0.995683,2
4.42,0.00732483,0.00666202,0.00382354,0.0062185,0.996196,2
4.43,0.00725262,0.00659337,0.00378458,0.00615167,0.996709,2
4.44,0.00718108,0.00652542,0.003746,0.00608553,0.997224,2
4.45,0.00711021,0.00645816,0.00370779,0.00602008,0.99774,2
4.46,0.00704001,0.00639157,0.00366996,0.0059553,0.998257,2
4.47,0.00697046,0.00632566,0.0036325,0.00589119,0.998776,2
4.48,0.00690157,0.00626041,0.0035954,0.00582774,0.999296,2
4.49,0.00683332,0.00619582,0.00355867,0.00576494,0.999818,2
4.5,0.00676571,0.00613189,0.00352229,0.0057028,1.00034,2
4.51,0.00669873,0.0060686,0.00348627,0.0056413,1.00086,2
4.52,0.00663238,0.00600595,0.0034506,0.00558043,1.00139,2
4.53,0.00656666,0.00594394,0.00341528,0.0055202,1.00192,2
4.54,0.00650156,0.00588255,0.00338031,0.00546058,1.00244,2
4.55,0.00643706,0.00582178,0.00334567,0.00540158,1.00297,2
4.56,0.00637317,0.00576163,0.00331138,0.0053432,1.0035,2
4.57,0.00630989,0.00570208,0.00327742,0.00528541,1.00403,2
4.58,0.0062472,0.00564314,0.0032438,0.00522823,1.00457,2
4.59,0.0061851,0.00558479,0.0032105,0.00517163,1.0051,2
4.6,0.00612358,0.00552703,0.00317754,0.00511563,1.00564,2
4.61,0.00606265,0.00546986,0.00314489,0.0050602,1.00617,2
4.62,0.00600228,0.00541326,0.00311257,0.00500535,1.00671,2
4.63,0.00594249,0.00535724,0.00308056,0.00495106,1.00725,2
4.64,0.00588326,0.00530178,0.00304887,0.00489734,1.00779,2
4.65,0.0058246,0.00524688,0.00301748,0.00484417,1.00833,2
4.66,0.00576648,0.00519254,0.00298641,0.00479156,1.00887,2
4.67,0.00570892,0.00513875,0.00295564,0.00473949,1.00942,2
4.68,0.0056519,0.0050855,0.00292518,0.00468795,1.00996,2
4.69,0.00559542,0.00503279,0.00289501,0.00463696,1.01051,2
4.7,0.00553947,0.00498062,0.00286515,0.00458649,1.01105,2
4.71,0.00548405,0.00492897,0.00283557,0.00453655,1.0116,2
4.72,0.00542916,0.00487785,0.00280629,0.00448712,1.01215,2
4.73,0.00537479,0.00482724,0.00277729,0.00443821,1.0127,2
4.74,0.00532093,0.00477714,0.00274859,0.00438981,1.01325,2
4.75,0.00526759,0.00472756,0.00272016,0.00434191,1.0138,2
4.76,0.00521475,0.00467847,0.00269202,0.0042945,1.01435,2
4.77,0.00516241,0.00462988,0.00266415,0.00424759,1.01491,2
4.78,0.00511058,0.00458178,0.00263656,0.00420117,1.01546,2
4.79,0.00505923,0.00453417,0.00260924,0.00415523,1.01602,2
4.8,0.00500837,0.00448704,0.00258219,0.00410976,1.01658,2
4.81,0.004958,0.00444039,0.00255541,0.00406477,1.01714,2
4.82,0.0049081,0.00439421,0.0025289,0.00402025,1.01769,2
4.83,0.00485868,0.0043485,0.00250264,0.00397619,1.01825,2
4.84,0.00480973,0.00430325,0.00247665,0.00393259,1.01882,2
4.85,0.00476125,0.00425846,0.00245091,0.00388944,1.01938,2
4.86,0.00471323,0.00421413,0.00242543,0.00384675,1.01994,2
4.87,0.00466567,0.00417024,0.0024002,0.0038045,1.0205,2
4.88,0.00461857,0.0041268,0.00237523,0.00376268,1.02107,2
4.89,0.00457191,0.0040838,0.0023505,0.00372131,1.02164,2
4.9,0.0045257,0.00404123,0.00232601,0.00368036,1.0222,2
4.91,0.00447993,0.0039991,0.00230177,0.00363984,1.02277,2
4.92,0.0044346,0.00395739,0.00227777,0.00359975,1.02334,2
4.93,0.0043897,0.00391611,0.00225401,0.00356007,1.02391,2
4.94,0.00434524,0.00387524,0.00223048,0.00352081,1.02448,2
4.95,0.0043012,0.00383479,0.00220719,0.00348196,1.02505,2
4.96,0.00425758,0.00379475,0.00218413,0.00344351,1.02562,2
4.97,0.00421438,0.00375512,0.0021613,0.00340547,1.02619,2
4.98,0.00417159,0.00371589,0.0021387,0.00336782,1.02676,2
4.99,0.00412922,0.00367706,0.00211632,0.00333057,1.02734,2
5,0.00408725,0.00363862,0.00209417,0.0032937,1.02791,2
5.01,0.00404569,0.00360057,0.00207223,0.00325722,1.02849,2
5.02,0.00400453,0.00356291,0.00205052,0.00322113,1.02907,2
5.03,0.00396376,0.00352563,0.00202902,0.00318541,1.02964,2
5.04,0.00392339,0.00348873,0.00200774,0.00315006,1.03022,2
5.05,0.0038834,0.0034522,0.00198667,0.00311509,1.0308,2
5.06,0.0038438,0.00341604,0.00196581,0.00308048,1.03138,2
5.07,0.00380458,0.00338026,0.00194516,0.00304624,1.03196,2
5.08,0.00376575,0.00334483,0.00192472,0.00301235,1.03254,2
5.09,0.00372728,0.00330977,0.00190448,0.00297882,1.03312,2
5.1,0.00368919,0.00327506,0.00188445,0.00294564,1.0337,2
5.11,0.00365147,0.00324071,0.00186461,0.00291281,1.03428,2
5.12,0.00361411,0.00320671,0.00184498,0.00288033,1.03487,2
5.13,0.00357711,0.00317305,0.00182554,0.00284818,1.03545,2
5.14,0.00354047,0.00313973,0.00180629,0.00281638,1.03604,2
5.15,0.00350419,0.00310676,0.00178724,0.00278491,1.03662,2
5.16,0.00346825,0.00307411,0.00176838,0.00275377,1.03721,2
5.17,0.00343267,0.00304181,0.00174971,0.00272295,1.03779,2
5.18,0.00339743,0.00300983,0.00173123,0.00269247,1.03838,2
5.19,0.00336253,0.00297817,0.00171294,0.0026623,1.03897,2
5.2,0.00332798,0.00294684,0.00169483,0.00263245,1.03955,2
5.21,0.00329376,0.00291583,0.0016769,0.00260291,1.04014,2
5.22,0.00325987,0.00288513,0.00165915,0.00257369,1.04073,2
5.23,0.00322631,0.00285475,0.00164158,0.00254478,1.04132,2
5.24,0.00319308,0.00282468,0.00162419,0.00251617,1.04191,2
5.25,0.00316017,0.00279491,0.00160697,0.00248786,1.0425,2
5.26,0.00312759,0.00276545,0.00158993,0.00245985,1.04309,2
5.27,0.00309532,0.00273629,0.00157306,0.00243214,1.04368,2
5.28,0.00306336,0.00270743,0.00155636,0.00240472,1.04428,2
5.29,0.00303172,0.00267886,0.00153983,0.00237759,1.04487,2
5.3,0.00300039,0.00265058,0.00152347,0.00235074,1.04546,2
5.31,0.00296936,0.00262259,0.00150727,0.00232418,1.04605,2
5.32,0.00293864,0.00259489,0.00149123,0.00229791,1.04665,2
5.33,0.00290822,0.00256747,0.00147536,0.00227191,1.04724,2
5.34,0.0028781,0.00254033,0.00145965,0.00224618,1.04784,2
5.35,0.00284827,0.00251347,0.0014441,0.00222073,1.04843,2
5.36,0.00281873,0.00248688,0.00142871,0.00219555,1.04903,2
5.37,0.00278949,0.00246056,0.00141347,0.00217064,1.04962,2
5.38,0.00276053,0.00243452,0.00139839,0.00214599,1.05022,2
5.39,0.00273185,0.00240874,0.00138346,0.0021216,1.05081,2
5.4,0.00270346,0.00238322,0.00136869,0.00209747,1.05141,2
5.41,0.00267535,0.00235797,0.00135406,0.0020736,1.05201,2
5.42,0.00264751,0.00233298,0.00133958,0.00204999,1.0526,2
5.43,0.00261995,0.00230824,0.00132525,0.00202662,1.0532,2
5.44,0.00259266,0.00228375,0.00131107,0.0020035,1.0538,2
5.45,0.00256564,0.00225952,0.00129703,0.00198063,1.0544,2
5.46,0.00253888,0.00223553,0.00128313,0.001958,1.055,2
5.47,0.00251239,0.00221179,0.00126938,0.00193562,1.05559,2
5.48,0.00248616,0.00218829,0.00125577,0.00191347,1.05619,2
5.49,0.00246019,0.00216504,0.00124229,0.00189156,1.05679,2
5.5,0.00243448,0.00214202,0.00122895,0.00186988,1.05739,2
5.51,0.00240902,0.00211924,0.00121575,0.00184844,1.05799,2
5.52,0.00238382,0.0020967,0.00120269,0.00182722,1.05859,2
5.53,0.00235886,0.00207438,0.00118976,0.00180624,1.05919,2
5.54,0.00233415,0.0020523,0.00117696,0.00178547,1.05979,2
5.55,0.00230969,0.00203044,0.00116429,0.00176493,1.06039,2
5.56,0.00228547,0.00200881,0.00115175,0.00174461,1.06099,2
5.57,0.00226149,0.00198739,0.00113934,0.00172451,1.06159,2
5.58,0.00223774,0.0019662,0.00112706,0.00170462,1.06219,2
5.59,0.00221424,0.00194523,0.00111491,0.00168494,1.06279,2
5.6,0.00219096,0.00192448,0.00110288,0.00166548,1.0634,2
5.61,0.00216792,0.00190393,0.00109097,0.00164623,1.064,2
5.62,0.00214511,0.0018836,0.00107919,0.00162718,1.0646,2
5.63,0.00212253,0.00186348,0.00106752,0.00160834,1.0652,2
5.64,0.00210017,0.00184357,0.00105598,0.0015897,1.0658,2
5.65,0.00207804,0.00182386,0.00104456,0.00157126,1.0664,2
5.66,0.00205612,0.00180435,0.00103325,0.00155302,1.067,2
5.67,0.00203443,0.00178505,0.00102206,0.00153497,1.06761,2
5.68,0.00201295,0.00176595,0.00101099,0.00151713,1.06821,2
5.69,0.00199168,0.00174704,0.00100003,0.00149947,1.06881,2
5.7,0.00197063,0.00172833,0.000989184,0.001482,1.06941,2
5.71,0.00194979,0.00170981,0.00097845,0.00146473,1.07001,2
5.72,0.00192916,0.00169148,0.000967827,0.00144764,1.07062,2
5.73,0.00190874,0.00167334,0.000957314,0.00143073,1.07122,2
5.74,0.00188852,0.00165539,0.00094691,0.00141401,1.07182,2
5.75,0.00186851,0.00163763,0.000936614,0.00139747,1.07242,2
5.76,0.00184869,0.00162005,0.000926425,0.00138111,1.07302,2
5.77,0.00182908,0.00160265,0.000916341,0.00136492,1.07363,2
5.78,0.00180966,0.00158543,0.000906362,0.00134891,1.07423,2
5.79,0.00179043,0.00156839,0.000896487,0.00133308,1.07483,2
5.8,0.00177141,0.00155153,0.000886714,0.00131742,1.07543,2
5.81,0.00175257,0.00153484,0.000877043,0.00130192,1.07603,2
5.82,0.00173392,0.00151832,0.000867472,0.0012866,1.07664,2
5.83,0.00171546,0.00150198,0.000858001,0.00127144,1.07724,2
5.84,0.00169719,0.0014858,0.000848629,0.00125645,1.07784,2
5.85,0.0016791,0.0014698,0.000839355,0.00124162,1.07844,2
5.86,0.0016612,0.00145396,0.000830177,0.00122695,1.07904,2
5.87,0.00164347,0.00143828,0.000821095,0.00121245,1.07964,2
5.88,0.00162593,0.00142277,0.000812107,0.0011981,1.08025,2
5.89,0.00160856,0.00140742,0.000803214,0.00118391,1.08085,2
5.9,0.00159137,0.00139223,0.000794413,0.00116987,1.08145,2
5.91,0.00157435,0.00137719,0.000785705,0.00115599,1.08205,2
5.92,0.00155751,0.00136231,0.000777087,0.00114226,1.08265,2
5.93,0.00154084,0.00134759,0.00076856,0.00112868,1.08325,2
5.94,0.00152434,0.00133302,0.000760122,0.00111524,1.08385,2
5.95,0.001508,0.00131861,0.000751773,0.00110196,1.08445,2
5.96,0.00149183,0.00130434,0.000743511,0.00108882,1.08505,2
5.97,0.00147583,0.00129022,0.000735335,0.00107583,1.08565,2
5.98,0.00145998,0.00127625,0.000727246,0.00106297,1.08625,2
5.99,0.0014443,0.00126242,0.000719241,0.00105026,1.08685,2
6,0.00142878,0.00124874,0.000711321,0.00103769,1.08745,2
6.01,0.00141342,0.00123521,0.000703484,0.00102526,1.08805,2
6.02,0.00139822,0.00122181,0.000695729,0.00101297,1.08865,2
6.03,0.00138317,0.00120855,0.000688056,0.00100081,1.08925,2
6.04,0.00136827,0.00119544,0.000680464,0.000988782,1.08985,2
6.05,0.00135353,0.00118245,0.000672951,0.00097689,1.09045,2
6.06,0.00133894,0.00116961,0.000665518,0.000965129,1.09105,2
6.07,0.00132449,0.0011569,0.000658163,0.000953498,1.09164,2
6.08,0.0013102,0.00114432,0.000650886,0.000941996,1.09224,2
6.09,0.00129605,0.00113188,0.000643686,0.000930622,1.09284,2
6.1,0.00128205,0.00111956,0.000636562,0.000919373,1.09344,2
6.11,0.00126819,0.00110738,0.000629513,0.000908249,1.09403,2
6.12,0.00125447,0.00109532,0.000622539,0.000897249,1.09463,2
6.13,0.0012409,0.00108339,0.000615638,0.000886371,1.09523,2
6.14,0.00122746,0.00107158,0.000608811,0.000875614,1.09582,2
6.15,0.00121416,0.0010599,0.000602056,0.000864976,1.09642,2
6.16,0.001201,0.00104834,0.000595373,0.000854457,1.09702,2
6.17,0.00118798,0.0010369,0.00058876,0.000844055,1.09761,2
6.18,0.00117508,0.00102558,0.000582218,0.000833769,1.09821,2
6.19,0.00116233,0.00101438,0.000575745,0.000823598,1.0988,2
6.2,0.0011497,0.0010033,0.000569341,0.00081354,1.0994,2
6.21,0.0011372,0.000992337,0.000563005,0.000803595,1.09999,2
6.22,0.00112484,0.000981488,0.000556736,0.000793761,1.10058,2
6.23,0.0011126,0.000970753,0.000550534,0.000784037,1.10118,2
6.24,0.00110049,0.000960131,0.000544398,0.000774421,1.10177,2
6.25,0.0010885,0.000949621,0.000538328,0.000764914,1.10236,2
6.26,0.00107664,0.000939223,0.000532322,0.000755513,1.10296,2
6.27,0.0010649,0.000928933,0.00052638,0.000746218,1.10355,2
6.28,0.00105328,0.000918753,0.000520502,0.000737027,1.10414,2
6.29,0.00104179,0.00090868,0.000514686,0.00072794,1.10473,2
6.3,0.00103041,0.000898713,0.000508933,0.000718955,1.10532,2
6.31,0.00101915,0.000888852,0.000503241,0.000710071,1.10591,2
6.32,0.00100801,0.000879095,0.00049761,0.000701287,1.1065,2
6.33,0.000996983,0.000869441,0.00049204,0.000692602,1.10709,2
6.34,0.000986072,0.000859889,0.000486528,0.000684015,1.10768,2
6.35,0.000975275,0.000850439,0.000481076,0.000675525,1.10827,2
6.36,0.00096459,0.000841088,0.000475683,0.000667132,1.10886,2
6.37,0.000954017,0.000831837,0.000470347,0.000658833,1.10945,2
6.38,0.000943554,0.000822683,0.000465069,0.000650628,1.11004,2
6.39,0.000933201,0.000813627,0.000459847,0.000642516,1.11063,2
6.4,0.000922956,0.000804667,0.000454681,0.000634496,1.11121,2
6.41,0.000912818,0.000795801,0.000449571,0.000626567,1.1118,2
6.42,0.000902786,0.00078703,0.000444516,0.000618728,1.11239,2
6.43,0.000892859,0.000778352,0.000439515,0.000610979,1.11297,2
6.44,0.000883036,0.000769767,0.000434568,0.000603317,1.11356,2
6.45,0.000873317,0.000761272,0.000429675,0.000595743,1.11414,2
6.46,0.000863699,0.000752868,0.000424834,0.000588255,1.11473,2
6.47,0.000854182,0.000744553,0.000420045,0.000580853,1.11531,2
6.48,0.000844765,0.000736327,0.000415308,0.000573535,1.11589,2
6.49,0.000835447,0.000728188,0.000410622,0.000566301,1.11648,2
6.5,0.000826228,0.000720137,0.000405987,0.000559149,1.11706,2
6.51,0.000817105,0.00071217,0.000401402,0.000552079,1.11764,2
6.52,0.000808078,0.000704289,0.000396867,0.000545091,1.11822,2
6.53,0.000799146,0.000696492,0.00039238,0.000538182,1.11881,2
6.54,0.000790309,0.000688778,0.000387942,0.000531353,1.11939,2
6.55,0.000781565,0.000681146,0.000383553,0.000524602,1.11997,2
6.56,0.000772913,0.000673596,0.00037921,0.000517929,1.12055,2
6.57,0.000764352,0.000666127,0.000374915,0.000511332,1.12113,2
6.58,0.000755882,0.000658737,0.000370667,0.000504812,1.12171,2
6.59,0.000747502,0.000651427,0.000366465,0.000498367,1.12228,2
6.6,0.00073921,0.000644194,0.000362308,0.000491996,1.12286,2
6.61,0.000731006,0.000637039,0.000358196,0.000485699,1.12344,2
6.62,0.000722889,0.000629961,0.00035413,0.000479474,1.12402,2
6.63,0.000714858,0.000622958,0.000350107,0.000473321,1.12459,2
6.64,0.000706912,0.000616031,0.000346128,0.00046724,1.12517,2
6.65,0.000699051,0.000609177,0.000342193,0.000461229,1.12574,2
6.66,0.000691273,0.000602398,0.000338301,0.000455288,1.12632,2
6.67,0.000683578,0.000595691,0.000334451,0.000449416,1.12689,2
6.68,0.000675964,0.000589056,0.000330642,0.000443612,1.12747,2
6.69,0.000668432,0.000582492,0.000326876,0.000437876,1.12804,2
6.7,0.000660979,0.000575999,0.000323151,0.000432206,1.12861,2
6.71,0.000653606,0.000569575,0.000319466,0.000426603,1.12919,2
6.72,0.000646312,0.000563221,0.000315822,0.000421065,1.12976,2
6.73,0.000639095,0.000556935,0.000312217,0.000415591,1.13033,2
6.74,0.000631956,0.000550716,0.000308652,0.000410182,1.1309,2
6.75,0.000624892,0.000544565,0.000305127,0.000404836,1.13147,2
6.76,0.000617905,0.00053848,0.000301639,0.000399552,1.13204,2
6.77,0.000610991,0.00053246,0.00029819,0.000394331,1.13261,2
6.78,0.000604152,0.000526506,0.000294779,0.00038917,1.13318,2
6.79,0.000597386,0.000520615,0.000291405,0.00038407,1.13374,2
6.8,0.000590693,0.000514788,0.000288069,0.00037903,1.13431,2
6.81,0.000584071,0.000509024,0.000284769,0.00037405,1.13488,2
6.82,0.00057752,0.000503323,0.000281505,0.000369128,1.13544,2
6.83,0.000571039,0.000497682,0.000278277,0.000364264,1.13601,2
6.84,0.000564628,0.000492103,0.000275085,0.000359458,1.13657,2
6.85,0.000558286,0.000486584,0.000271927,0.000354708,1.13714,2
6.86,0.000552012,0.000481125,0.000268805,0.000350014,1.1377,2
6.87,0.000545805,0.000475725,0.000265717,0.000345376,1.13827,2
6.88,0.000539666,0.000470384,0.000262663,0.000340793,1.13883,2
6.89,0.000533592,0.0004651,0.000259643,0.000336265,1.13939,2
6.9,0.000527584,0.000459873,0.000256656,0.00033179,1.13995,2
6.91,0.00052164,0.000454704,0.000253702,0.000327368,1.14051,2
6.92,0.000515761,0.00044959,0.000250781,0.000322999,1.14107,2
6.93,0.000509945,0.000444532,0.000247892,0.000318682,1.14163,2
6.94,0.000504192,0.000439528,0.000245035,0.000314416,1.14219,2
6.95,0.0004985,0.000434579,0.00024221,0.000310201,1.14275,2
6.96,0.000492871,0.000429684,0.000239416,0.000306037,1.14331,2
6.97,0.000487302,0.000424842,0.000236653,0.000301922,1.14387,2
6.98,0.000481794,0.000420053,0.000233921,0.000297857,1.14442,2
6.99,0.000476345,0.000415316,0.000231219,0.00029384,1.14498,2
7,0.000470955,0.00041063,0.000228547,0.000289872,1.14553,2
7.01,0.000465624,0.000405995,0.000225904,0.000285951,1.14609,2
7.02,0.000460351,0.000401411,0.000223291,0.000282077,1.14664,2
7.03,0.000455134,0.000396877,0.000220707,0.00027825,1.1472,2
7.04,0.000449975,0.000392392,0.000218152,0.000274469,1.14775,2
7.05,0.000444871,0.000387957,0.000215625,0.000270734,1.1483,2
7.06,0.000439823,0.000383569,0.000213127,0.000267044,1.14885,2
7.07,0.00043483,0.00037923,0.000210656,0.000263398,1.14941,2
7.08,0.000429891,0.000374938,0.000208213,0.000259796,1.14996,2
7.09,0.000425006,0.000370693,0.000205797,0.000256238,1.15051,2
7.1,0.000420174,0.000366494,0.000203408,0.000252724,1.15106,2
7.11,0.000415395,0.000362341,0.000201045,0.000249252,1.1516,2
7.12,0.000410668,0.000358234,0.00019871,0.000245822,1.15215,2
7.13,0.000405993,0.000354171,0.0001964,0.000242433,1.1527,2
7.14,0.000401368,0.000350153,0.000194116,0.000239086,1.15325,2
7.15,0.000396794,0.000346179,0.000191857,0.00023578,1.15379,2
7.16,0.000392271,0.000342249,0.000189624,0.000232515,1.15434,2
7.17,0.000387796,0.000338362,0.000187416,0.000229289,1.15488,2
7.18,0.000383371,0.000334517,0.000185232,0.000226102,1.15543,2
7.19,0.000378994,0.000330715,0.000183074,0.000222955,1.15597,2
7.2,0.000374665,0.000326954,0.000180939,0.000219846,1.15651,2
7.21,0.000370383,0.000323235,0.000178828,0.000216776,1.15706,2
7.22,0.000366149,0.000319556,0.000176741,0.000213743,1.1576,2
7.23,0.000361961,0.000315918,0.000174677,0.000210748,1.15814,2
7.24,0.000357819,0.00031232,0.000172637,0.000207789,1.15868,2
7.25,0.000353722,0.000308762,0.00017062,0.000204867,1.15922,2
7.26,0.000349671,0.000305242,0.000168625,0.000201981,1.15976,2
7.27,0.000345664,0.000301762,0.000166653,0.000199131,1.1603,2
7.28,0.000341701,0.00029832,0.000164702,0.000196316,1.16083,2
7.29,0.000337781,0.000294916,0.000162774,0.000193535,1.16137,2
7.3,0.000333905,0.000291549,0.000160868,0.00019079,1.16191,2
7.31,0.000330072,0.000288219,0.000158983,0.000188078,1.16244,2
7.32,0.000326281,0.000284927,0.00015712,0.000185401,1.16298,2
7.33,0.000322532,0.00028167,0.000155277,0.000182756,1.16351,2
7.34,0.000318824,0.00027845,0.000153455,0.000180145,1.16405,2
7.35,0.000315157,0.000275265,0.000151654,0.000177566,1.16458,2
7.36,0.00031153,0.000272115,0.000149874,0.00017502,1.16511,2
7.37,0.000307944,0.000269001,0.000148113,0.000172505,1.16565,2
7.38,0.000304398,0.00026592,0.000146372,0.000170022,1.16618,2
7.39,0.00030089,0.000262874,0.000144651,0.00016757,1.16671,2
7.4,0.000297422,0.000259862,0.00014295,0.000165149,1.16724,2
7.41,0.000293992,0.000256883,0.000141268,0.000162758,1.16777,2
7.42,0.0002906,0.000253937,0.000139605,0.000160397,1.16829,2
7.43,0.000287245,0.000251023,0.000137961,0.000158067,1.16882,2
7.44,0.000283928,0.000248142,0.000136335,0.000155765,1.16935,2
7.45,0.000280648,0.000245293,0.000134728,0.000153493,1.16988,2
7.46,0.000277404,0.000242476,0.000133139,0.00015125,1.1704,2
7.47,0.000274196,0.00023969,0.000131569,0.000149035,1.17093,2
7.48,0.000271024,0.000236934,0.000130016,0.000146848,1.17145,2
7.49,0.000267888,0.00023421,0.000128481,0.000144689,1.17198,2
7.5,0.000264786,0.000231516,0.000126963,0.000142557,1.1725,2
7.51,0.000261719,0.000228852,0.000125463,0.000140453,1.17302,2
7.52,0.000258685,0.000226217,0.000123979,0.000138375,1.17354,2
7.53,0.000255686,0.000223612,0.000122513,0.000136324,1.17407,2
7.54,0.00025272,0.000221036,0.000121063,0.0001343,1.17459,2
7.55,0.000249788,0.000218488,0.00011963,0.000132301,1.17511,2
7.56,0.000246888,0.000215969,0.000118214,0.000130328,1.17562,2
7.57,0.00024402,0.000213478,0.000116813,0.00012838,1.17614,2
7.58,0.000241185,0.000211015,0.000115429,0.000126458,1.17666,2
7.59,0.000238381,0.000208579,0.00011406,0.00012456,1.17718,2
7.6,0.000235609,0.000206171,0.000112707,0.000122687,1.17769,2
7.61,0.000232868,0.000203789,0.00011137,0.000120838,1.17821,2
7.62,0.000230157,0.000201434,0.000110047,0.000119013,1.17873,2
7.63,0.000227477,0.000199106,0.00010874,0.000117211,1.17924,2
7.64,0.000224827,0.000196803,0.000107448,0.000115433,1.17975,2
7.65,0.000222206,0.000194527,0.000106171,0.000113678,1.18027,2
7.66,0.000219616,0.000192275,0.000104909,0.000111946,1.18078,2
7.67,0.000217054,0.000190049,0.000103661,0.000110237,1.18129,2
7.68,0.000214521,0.000187848,0.000102427,0.00010855,1.1818,2
7.69,0.000212016,0.000185672,0.000101208,0.000106885,1.18231,2
7.7,0.00020954,0.00018352,0.000100002,0.000105242,1.18282,2
7.71,0.000207091,0.000181392,9.88105e-05,0.00010362,1.18333,2
7.72,0.00020467,0.000179288,9.76326e-05,0.00010202,1.18384,2
7.73,0.000202277,0.000177208,9.64683e-05,0.000100441,1.18435,2
7.74,0.00019991,0.000175151,9.53174e-05,9.88822e-05,1.18486,2
7.75,0.00019757,0.000173118,9.41798e-05,9.73444e-05,1.18536,2
7.76,0.000195257,0.000171107,9.30553e-05,9.58269e-05,1.18587,2
7.77,0.000192969,0.000169119,9.19438e-05,9.43296e-05,1.18637,2
7.78,0.000190708,0.000167153,9.08451e-05,9.28521e-05,1.18688,2
7.79,0.000188472,0.000165209,8.97591e-05,9.13943e-05,1.18738,2
7.8,0.000186261,0.000163287,8.86856e-05,8.99558e-05,1.18788,2
7.81,0.000184076,0.000161387,8.76246e-05,8.85366e-05,1.18839,2
7.82,0.000181915,0.000159508,8.65758e-05,8.71363e-05,1.18889,2
7.83,0.000179778,0.000157651,8.55392e-05,8.57548e-05,1.18939,2
7.84,0.000177666,0.000155814,8.45146e-05,8.43918e-05,1.18989,2
7.85,0.000175578,0.000153998,8.35019e-05,8.3047e-05,1.19039,2
7.86,0.000173513,0.000152203,8.25008e-05,8.17204e-05,1.19089,2
7.87,0.000171472,0.000150428,8.15114e-05,8.04116e-05,1.19139,2
7.88,0.000169454,0.000148673,8.05335e-05,7.91205e-05,1.19188,2
7.89,0.000167459,0.000146938,7.95669e-05,7.78469e-05,1.19238,2
7.9,0.000165486,0.000145222,7.86116e-05,7.65905e-05,1.19288,2
7.91,0.000163536,0.000143526,7.76673e-05,7.53511e-05,1.19337,2
7.92,0.000161609,0.000141849,7.6734e-05,7.41286e-05,1.19387,2
7.93,0.000159703,0.000140191,7.58116e-05,7.29227e-05,1.19436,2
7.94,0.000157819,0.000138552,7.48999e-05,7.17332e-05,1.19485,2
7.95,0.000155956,0.000136932,7.39988e-05,7.05601e-05,1.19535,2
7.96,0.000154114,0.00013533,7.31082e-05,6.94029e-05,1.19584,2
7.97,0.000152294,0.000133746,7.2228e-05,6.82617e-05,1.19633,2
7.98,0.000150494,0.00013218,7.1358e-05,6.71361e-05,1.19682,2
7.99,0.000148715,0.000130631,7.04982e-05,6.6026e-05,1.19731,2
8,0.000146956,0.000129101,6.96484e-05,6.49312e-05,1.1978,2
8.01,0.000145218,0.000127588,6.88085e-05,6.38515e-05,1.19829,2
8.02,0.000143499,0.000126092,6.79785e-05,6.27868e-05,1.19878,2
8.03,0.0001418,0.000124613,6.71581e-05,6.17368e-05,1.19927,2
8.04,0.00014012,0.00012315,6.63473e-05,6.07014e-05,1.19975,2
8.05,0.000138459,0.000121705,6.5546e-05,5.96805e-05,1.20024,2
8.06,0.000136818,0.000120276,6.47541e-05,5.86737e-05,1.20073,2
8.07,0.000135195,0.000118863,6.39714e-05,5.76811e-05,1.20121,2
8.08,0.000133591,0.000117466,6.31979e-05,5.67023e-05,1.20169,2
8.09,0.000132006,0.000116086,6.24334e-05,5.57373e-05,1.20218,2
8.1,0.000130438,0.000114721,6.1678e-05,5.47858e-05,1.20266,2
8.11,0.000128889,0.000113371,6.09313e-05,5.38477e-05,1.20314,2
8.12,0.000127357,0.000112037,6.01935e-05,5.29229e-05,1.20362,2
8.13,0.000125843,0.000110718,5.94642e-05,5.20112e-05,1.20411,2
8.14,0.000124346,0.000109415,5.87436e-05,5.11123e-05,1.20459,2
8.15,0.000122867,0.000108126,5.80314e-05,5.02263e-05,1.20507,2
8.16,0.000121404,0.000106852,5.73276e-05,4.93528e-05,1.20554,2
8.17,0.000119959,0.000105592,5.6632e-05,4.84918e-05,1.20602,2
8.18,0.00011853,0.000104347,5.59446e-05,4.76431e-05,1.2065,2
8.19,0.000117117,0.000103116,5.52654e-05,4.68066e-05,1.20698,2
8.2,0.000115721,0.0001019,5.45941e-05,4.59821e-05,1.20745,2
8.21,0.000114341,0.000100697,5.39307e-05,4.51694e-05,1.20793,2
8.22,0.000112977,9.95077e-05,5.32751e-05,4.43685e-05,1.2084,2
8.23,0.000111629,9.83324e-05,5.26273e-05,4.35791e-05,1.20888,2
8.24,0.000110296,9.71704e-05,5.19871e-05,4.28012e-05,1.20935,2
8.25,0.000108978,9.60219e-05,5.13544e-05,4.20345e-05,1.20982,2
8.26,0.000107676,9.48865e-05,5.07292e-05,4.1279e-05,1.2103,2
8.27,0.000106389,9.37641e-05,5.01114e-05,4.05345e-05,1.21077,2
8.28,0.000105117,9.26547e-05,4.95009e-05,3.98009e-05,1.21124,2
8.29,0.000103859,9.1558e-05,4.88976e-05,3.90781e-05,1.21171,2
8.3,0.000102616,9.04739e-05,4.83015e-05,3.83659e-05,1.21218,2
8.31,0.000101388,8.94023e-05,4.77124e-05,3.76641e-05,1.21265,2
8.32,0.000100174,8.8343e-05,4.71302e-05,3.69727e-05,1.21312,2
8.33,9.89734e-05,8.72959e-05,4.6555e-05,3.62915e-05,1.21358,2
8.34,9.77871e-05,8.62608e-05,4.59866e-05,3.56205e-05,1.21405,2
8.35,9.66146e-05,8.52377e-05,4.54249e-05,3.49594e-05,1.21452,2
8.36,9.54558e-05,8.42264e-05,4.48698e-05,3.43081e-05,1.21498,2
8.37,9.43103e-05,8.32267e-05,4.43214e-05,3.36666e-05,1.21545,2
8.38,9.31782e-05,8.22386e-05,4.37794e-05,3.30347e-05,1.21591,2
8.39,9.20593e-05,8.12619e-05,4.32439e-05,3.24122e-05,1.21638,2
8.4,9.09534e-05,8.02964e-05,4.27147e-05,3.17992e-05,1.21684,2
8.41,8.98603e-05,7.93421e-05,4.21918e-05,3.11954e-05,1.2173,2
8.42,8.878e-05,7.83988e-05,4.16752e-05,3.06007e-05,1.21776,2
8.43,8.77123e-05,7.74665e-05,4.11646e-05,3.0015e-05,1.21823,2
8.44,8.6657e-05,7.65449e-05,4.06602e-05,2.94383e-05,1.21869,2
8.45,8.56141e-05,7.56339e-05,4.01617e-05,2.88704e-05,1.21915,2
8.46,8.45833e-05,7.47335e-05,3.96692e-05,2.83111e-05,1.21961,2
8.47,8.35645e-05,7.38435e-05,3.91826e-05,2.77604e-05,1.22006,2
8.48,8.25576e-05,7.29638e-05,3.87017e-05,2.72182e-05,1.22052,2
8.49,8.15625e-05,7.20944e-05,3.82266e-05,2.66844e-05,1.22098,2
8.5,8.0579e-05,7.12349e-05,3.77571e-05,2.61588e-05,1.22144,2
8.51,7.9607e-05,7.03855e-05,3.72933e-05,2.56414e-05,1.22189,2
8.52,7.86464e-05,6.95459e-05,3.68349e-05,2.5132e-05,1.22235,2
8.53,7.7697e-05,6.8716e-05,3.63821e-05,2.46305e-05,1.2228,2
8.54,7.67588e-05,6.78958e-05,3.59346e-05,2.41369e-05,1.22326,2
8.55,7.58315e-05,6.70851e-05,3.54925e-05,2.36511e-05,1.22371,2
8.56,7.49151e-05,6.62838e-05,3.50557e-05,2.31729e-05,1.22416,2
8.57,7.40094e-05,6.54918e-05,3.46241e-05,2.27023e-05,1.22462,2
8.58,7.31144e-05,6.47091e-05,3.41977e-05,2.22391e-05,1.22507,2
8.59,7.22299e-05,6.39354e-05,3.37764e-05,2.17832e-05,1.22552,2
8.6,7.13557e-05,6.31707e-05,3.33601e-05,2.13347e-05,1.22597,2
8.61,7.04918e-05,6.24149e-05,3.29488e-05,2.08933e-05,1.22642,2
8.62,6.96381e-05,6.1668e-05,3.25425e-05,2.0459e-05,1.22687,2
8.63,6.87944e-05,6.09297e-05,3.2141e-05,2.00316e-05,1.22732,2
8.64,6.79606e-05,6.02e-05,3.17443e-05,1.96112e-05,1.22777,2
8.65,6.71366e-05,5.94788e-05,3.13524e-05,1.91976e-05,1.22821,2
8.66,6.63223e-05,5.87661e-05,3.09651e-05,1.87907e-05,1.22866,2
8.67,6.55176e-05,5.80616e-05,3.05826e-05,1.83905e-05,1.22911,2
8.68,6.47224e-05,5.73654e-05,3.02046e-05,1.79968e-05,1.22955,2
8.69,6.39366e-05,5.66773e-05,2.98312e-05,1.76095e-05,1.23,2
8.7,6.316e-05,5.59972e-05,2.94622e-05,1.72287e-05,1.23044,2
8.71,6.23925e-05,5.53251e-05,2.90977e-05,1.68541e-05,1.23088,2
8.72,6.16342e-05,5.46608e-05,2.87376e-05,1.64858e-05,1.23133,2
8.73,6.08847e-05,5.40043e-05,2.83818e-05,1.61236e-05,1.23177,2
8.74,6.01442e-05,5.33554e-05,2.80303e-05,1.57674e-05,1.23221,2
8.75,5.94124e-05,5.27142e-05,2.76831e-05,1.54172e-05,1.23265,2
8.76,5.86892e-05,5.20804e-05,2.734e-05,1.5073e-05,1.23309,2
8.77,5.79746e-05,5.14541e-05,2.7001e-05,1.47345e-05,1.23353,2
8.78,5.72684e-05,5.08351e-05,2.66662e-05,1.44018e-05,1.23397,2
8.79,5.65706e-05,5.02234e-05,2.63354e-05,1.40748e-05,1.23441,2
8.8,5.5881e-05,4.96188e-05,2.60085e-05,1.37533e-05,1.23485,2
8.81,5.51996e-05,4.90213e-05,2.56857e-05,1.34374e-05,1.23529,2
8.82,5.45263e-05,4.84309e-05,2.53667e-05,1.31269e-05,1.23572,2
8.83,5.3861e-05,4.78473e-05,2.50516e-05,1.28218e-05,1.23616,2
8.84,5.32035e-05,4.72706e-05,2.47403e-05,1.2522e-05,1.23659,2
8.85,5.25539e-05,4.67007e-05,2.44327e-05,1.22275e-05,1.23703,2
8.86,5.19119e-05,4.61375e-05,2.41289e-05,1.19381e-05,1.23746,2
8.87,5.12776e-05,4.55808e-05,2.38287e-05,1.16538e-05,1.2379,2
8.88,5.06508e-05,4.50308e-05,2.35322e-05,1.13745e-05,1.23833,2
8.89,5.00315e-05,4.44872e-05,2.32393e-05,1.11002e-05,1.23876,2
8.9,4.94195e-05,4.39499e-05,2.29499e-05,1.08308e-05,1.2392,2
8.91,4.88148e-05,4.3419e-05,2.2664e-05,1.05662e-05,1.23963,2
8.92,4.82173e-05,4.28944e-05,2.23816e-05,1.03064e-05,1.24006,2
8.93,4.76269e-05,4.23759e-05,2.21027e-05,1.00513e-05,1.24049,2
8.94,4.70435e-05,4.18636e-05,2.18271e-05,9.80082e-06,1.24092,2
8.95,4.64671e-05,4.13572e-05,2.15548e-05,9.55492e-06,1.24135,2
8.96,4.58976e-05,4.08569e-05,2.12859e-05,9.31353e-06,1.24178,2
8.97,4.53348e-05,4.03624e-05,2.10202e-05,9.07659e-06,1.2422,2
8.98,4.47788e-05,3.98738e-05,2.07578e-05,8.84405e-06,1.24263,2
8.99,4.42293e-05,3.9391e-05,2.04985e-05,8.61584e-06,1.24306,2
9,4.36865e-05,3.89138e-05,2.02424e-05,8.3919e-06,1.24348,2
9.01,4.31501e-05,3.84423e-05,1.99895e-05,8.17218e-06,1.24391,2
9.02,4.26201e-05,3.79763e-05,1.97396e-05,7.95662e-06,1.24433,2
9.03,4.20965e-05,3.75159e-05,1.94927e-05,7.74516e-06,1.24476,2
9.04,4.15791e-05,3.70609e-05,1.92489e-05,7.53774e-06,1.24518,2
9.05,4.10679e-05,3.66112e-05,1.9008e-05,7.33431e-06,1.24561,2
9.06,4.05628e-05,3.61669e-05,1.877e-05,7.13482e-06,1.24603,2
9.07,4.00638e-05,3.57279e-05,1.8535e-05,6.93921e-06,1.24645,2
9.08,3.95707e-05,3.5294e-05,1.83028e-05,6.74743e-06,1.24687,2
9.09,3.90836e-05,3.48653e-05,1.80735e-05,6.55942e-06,1.24729,2
9.1,3.86022e-05,3.44417e-05,1.7847e-05,6.37514e-06,1.24771,2
9.11,3.81267e-05,3.40231e-05,1.76232e-05,6.19452e-06,1.24813,2
9.12,3.76568e-05,3.36094e-05,1.74022e-05,6.01753e-06,1.24855,2
9.13,3.71926e-05,3.32007e-05,1.71838e-05,5.84411e-06,1.24897,2
9.14,3.6734e-05,3.27968e-05,1.69682e-05,5.6742e-06,1.24939,2
9.15,3.62809e-05,3.23977e-05,1.67551e-05,5.50777e-06,1.24981,2
9.16,3.58332e-05,3.20033e-05,1.65447e-05,5.34476e-06,1.25022,2
9.17,3.53908e-05,3.16136e-05,1.63369e-05,5.18512e-06,1.25064,2
9.18,3.49538e-05,3.12286e-05,1.61316e-05,5.02881e-06,1.25105,2
9.19,3.45221e-05,3.08481e-05,1.59288e-05,4.87578e-06,1.25147,2
9.2,3.40955e-05,3.04721e-05,1.57285e-05,4.72599e-06,1.25188,2
9.21,3.36741e-05,3.01007e-05,1.55307e-05,4.57938e-06,1.2523,2
9.22,3.32578e-05,2.97336e-05,1.53353e-05,4.43592e-06,1.25271,2
9.23,3.28464e-05,2.93709e-05,1.51422e-05,4.29555e-06,1.25312,2
9.24,3.24401e-05,2.90125e-05,1.49516e-05,4.15824e-06,1.25354,2
9.25,3.20386e-05,2.86584e-05,1.47633e-05,4.02394e-06,1.25395,2
9.26,3.16419e-05,2.83085e-05,1.45773e-05,3.89261e-06,1.25436,2
9.27,3.12501e-05,2.79628e-05,1.43936e-05,3.76421e-06,1.25477,2
9.28,3.08629e-05,2.76212e-05,1.42121e-05,3.63869e-06,1.25518,2
9.29,3.04805e-05,2.72836e-05,1.40329e-05,3.51601e-06,1.25559,2
9.3,3.01026e-05,2.69501e-05,1.38559e-05,3.39614e-06,1.256,2
9.31,2.97294e-05,2.66206e-05,1.36811e-05,3.27902e-06,1.25641,2
9.32,2.93606e-05,2.6295e-05,1.35084e-05,3.16463e-06,1.25682,2
9.33,2.89963e-05,2.59733e-05,1.33378e-05,3.05292e-06,1.25722,2
9.34,2.86364e-05,2.56554e-05,1.31694e-05,2.94385e-06,1.25763,2
9.35,2.82808e-05,2.53414e-05,1.3003e-05,2.83738e-06,1.25804,2
9.36,2.79296e-05,2.50311e-05,1.28387e-05,2.73349e-06,1.25844,2
9.37,2.75826e-05,2.47245e-05,1.26764e-05,2.63212e-06,1.25885,2
9.38,2.72398e-05,2.44215e-05,1.25161e-05,2.53325e-06,1.25925,2
9.39,2.69011e-05,2.41222e-05,1.23577e-05,2.43683e-06,1.25966,2
9.4,2.65666e-05,2.38265e-05,1.22014e-05,2.34283e-06,1.26006,2
9.41,2.62361e-05,2.35343e-05,1.20469e-05,2.25121e-06,1.26046,2
9.42,2.59096e-05,2.32456e-05,1.18944e-05,2.16194e-06,1.26086,2
9.43,2.55871e-05,2.29604e-05,1.17438e-05,2.07499e-06,1.26127,2
9.44,2.52685e-05,2.26786e-05,1.1595e-05,1.99032e-06,1.26167,2
9.45,2.49538e-05,2.24001e-05,1.1448e-05,1.90789e-06,1.26207,2
9.46,2.46429e-05,2.2125e-05,1.13029e-05,1.82768e-06,1.26247,2
9.47,2.43357e-05,2.18532e-05,1.11596e-05,1.74964e-06,1.26287,2
9.48,2.40323e-05,2.15847e-05,1.1018e-05,1.67375e-06,1.26327,2
9.49,2.37326e-05,2.13194e-05,1.08782e-05,1.59997e-06,1.26367,2
9.5,2.34365e-05,2.10573e-05,1.07402e-05,1.52828e-06,1.26407,2
9.51,2.31441e-05,2.07983e-05,1.06038e-05,1.45864e-06,1.26446,2
9.52,2.28552e-05,2.05424e-05,1.04691e-05,1.39102e-06,1.26486,2
9.53,2.25698e-05,2.02897e-05,1.03361e-05,1.32538e-06,1.26526,2
9.54,2.22879e-05,2.00399e-05,1.02048e-05,1.26171e-06,1.26565,2
9.55,2.20094e-05,1.97932e-05,1.00751e-05,1.19996e-06,1.26605,2
9.56,2.17343e-05,1.95494e-05,9.94696e-06,1.14012e-06,1.26644,2
9.57,2.14626e-05,1.93085e-05,9.82045e-06,1.08214e-06,1.26684,2
9.58,2.11942e-05,1.90706e-05,9.6955e-06,1.02601e-06,1.26723,2
9.59,2.09291e-05,1.88355e-05,9.57211e-06,9.71691e-07,1.26763,2
9.6,2.06671e-05,1.86033e-05,9.45026e-06,9.19157e-07,1.26802,2
9.61,2.04084e-05,1.83738e-05,9.32991e-06,8.68379e-07,1.26841,2
9.62,2.01529e-05,1.81472e-05,9.21107e-06,8.19332e-07,1.2688,2
9.63,1.99005e-05,1.79232e-05,9.0937e-06,7.71988e-07,1.26919,2
9.64,1.96512e-05,1.7702e-05,8.9778e-06,7.26321e-07,1.26958,2
9.65,1.94049e-05,1.74834e-05,8.86334e-06,6.82304e-07,1.26997,2
9.66,1.91616e-05,1.72675e-05,8.7503e-06,6.39911e-07,1.27036,2
9.67,1.89213e-05,1.70541e-05,8.63867e-06,5.99117e-07,1.27075,2
9.68,1.86839e-05,1.68434e-05,8.52844e-06,5.59896e-07,1.27114,2
9.69,1.84495e-05,1.66352e-05,8.41958e-06,5.22223e-07,1.27153,2
9.7,1.82179e-05,1.64295e-05,8.31207e-06,4.86075e-07,1.27192,2
9.71,1.79892e-05,1.62263e-05,8.20591e-06,4.51425e-07,1.27231,2
9.72,1.77632e-05,1.60255e-05,8.10108e-06,4.18251e-07,1.27269,2
9.73,1.75401e-05,1.58272e-05,7.99755e-06,3.86529e-07,1.27308,2
9.74,1.73197e-05,1.56313e-05,7.89531e-06,3.56235e-07,1.27347,2
9.75,1.71019e-05,1.54378e-05,7.79436e-06,3.27346e-07,1.27385,2
9.76,1.68869e-05,1.52466e-05,7.69466e-06,2.99839e-07,1.27424,2
9.77,1.66745e-05,1.50577e-05,7.59621e-06,2.73692e-07,1.27462,2
9.78,1.64647e-05,1.48711e-05,7.499e-06,2.48882e-07,1.275,2
9.79,1.62575e-05,1.46867e-05,7.40299e-06,2.25389e-07,1.27539,2
9.8,1.60528e-05,1.45046e-05,7.3082e-06,2.03189e-07,1.27577,2
9.81,1.58506e-05,1.43248e-05,7.21458e-06,1.82262e-07,1.27615,2
9.82,1.5651e-05,1.4147e-05,7.12214e-06,1.62586e-07,1.27653,2
9.83,1.54537e-05,1.39715e-05,7.03086e-06,1.44142e-07,1.27691,2
9.84,1.5259e-05,1.37981e-05,6.94072e-06,1.26907e-07,1.2773,2
9.85,1.50666e-05,1.36268e-05,6.85172e-06,1.10862e-07,1.27768,2
9.86,1.48766e-05,1.34575e-05,6.76382e-06,9.59878e-08,1.27806,2
9.87,1.46889e-05,1.32904e-05,6.67703e-06,8.22634e-08,1.27843,2
9.88,1.45035e-05,1.31252e-05,6.59133e-06,6.96698e-08,1.27881,2
9.89,1.43204e-05,1.29621e-05,6.50671e-06,5.81877e-08,1.27919,2
9.9,1.41396e-05,1.28009e-05,6.42315e-06,4.77982e-08,1.27957,2
9.91,1.3961e-05,1.26417e-05,6.34064e-06,3.84826e-08,1.27995,2
9.92,1.37846e-05,1.24845e-05,6.25916e-06,3.02224e-08,1.28032,2
9.93,1.36104e-05,1.23291e-05,6.17871e-06,2.29994e-08,1.2807,2
9.94,1.34384e-05,1.21757e-05,6.09927e-06,1.67957e-08,1.28108,2
9.95,1.32685e-05,1.20241e-05,6.02083e-06,1.15934e-08,1.28145,2
9.96,1.31006e-05,1.18744e-05,5.94338e-06,7.37511e-09,1.28183,2
9.97,1.29349e-05,1.17265e-05,5.8669e-06,4.12355e-09,1.2822,2
9.98,1.27712e-05,1.15804e-05,5.79138e-06,1.82167e-09,1.28258,2
9.99,1.26095e-05,1.1436e-05,5.71682e-06,4.52682e-10,5.04683,2
10,1.24498e-05,1.12935e-05,5.64319e-06,0,5.04683,2
10,1.24498e-05,1.12935e-05,5.64319e-06,1.49275e-29,0.0115356,1


==> graph_data/Blakemore/b=2/temps_long_impli.csv <==
This is the first cell in the first column.
Description ,Derive-diffusion, schéma couplé.
Eta,1.5
Pas de temps ref,0.01
Nombre d'itérations effectif,1001
Maillage,mesh2_4
Finesse de maillage,0.0078125

Temps,Entropy,Diff_eq_L2,Weak_entropy,Diff_end_L2,Esti_nu,Nb_iter_Newton,
0,0.421152,0.496892,0.295112,0.496892,6.78826,0
0.01,0.391052,0.458618,0.277094,0.458618,6.59013,5
0.02,0.366194,0.427614,0.260125,0.427614,6.52879,4
0.03,0.343553,0.399645,0.243899,0.399645,6.51945,4
0.04,0.322498,0.373795,0.228441,0.373795,6.53525,4
0.05,0.30276,0.349666,0.21377,0.349666,6.56456,3
0.06,0.284188,0.327036,0.199889,0.327036,6.6012,3
0.07,0.266681,0.305761,0.186788,0.305761,6.64143,3
0.08,0.250167,0.285736,0.174449,0.285736,6.68269,3
0.09,0.234587,0.266883,0.162847,0.266883,6.72314,3
0.1,0.219892,0.249137,0.151954,0.249137,6.76143,3
0.11,0.20604,0.232441,0.14174,0.232441,6.79657,3
0.12,0.192991,0.216748,0.132174,0.216748,6.82784,3
0.13,0.180709,0.20201,0.123223,0.20201,6.8548,3
0.14,0.169159,0.188185,0.114857,0.188185,6.87715,3
0.15,0.158308,0.175231,0.107043,0.175231,6.89479,3
0.16,0.148121,0.163107,0.099751,0.163107,6.9077,3
0.17,0.138567,0.151773,0.0929501,0.151773,6.91597,3
0.18,0.129614,0.141189,0.0866112,0.141189,6.91975,3
0.19,0.12123,0.131314,0.0807058,0.131314,6.91924,3
0.2,0.113384,0.122111,0.0752067,0.122111,6.91465,3
0.21,0.106046,0.113541,0.0700879,0.113541,6.90623,3
0.22,0.0991877,0.105567,0.0653245,0.105567,6.89422,3
0.23,0.0927801,0.0981529,0.0608931,0.0981529,6.87886,3
0.24,0.0867962,0.0912639,0.0567713,0.0912639,6.86039,3
0.25,0.0812098,0.0848665,0.052938,0.0848665,6.83905,3
0.26,0.0759962,0.0789283,0.0493736,0.0789283,6.81506,3
0.27,0.0711315,0.073419,0.0460593,0.073419,6.78865,3
0.28,0.0665931,0.0683092,0.0429777,0.0683092,6.76002,3
0.29,0.0623597,0.0635714,0.0401125,0.0635714,6.72937,3
0.3,0.0584111,0.0591795,0.0374483,0.0591795,6.6969,3
0.31,0.0547283,0.0551091,0.034971,0.0551091,6.6628,3
0.32,0.0512932,0.0513369,0.0326672,0.0513369,6.62726,3
0.33,0.0480891,0.0478413,0.0305245,0.0478413,6.59044,3
0.34,0.0451002,0.0446022,0.0285313,0.0446022,6.55253,3
0.35,0.0423117,0.0416005,0.026677,0.0416005,6.51368,3
0.36,0.0397097,0.0388186,0.0249515,0.0388186,6.47406,3
0.37,0.0372813,0.0362401,0.0233456,0.0362401,6.43383,3
0.38,0.0350145,0.0338496,0.0218505,0.0338496,6.39313,3
0.39,0.0328979,0.031633,0.0204584,0.031633,6.35211,3
0.4,0.030921,0.0295771,0.0191618,0.0295771,6.31089,3
0.41,0.0290742,0.0276696,0.0179539,0.0276696,6.26962,3
0.42,0.0273483,0.0258992,0.0168281,0.0258992,6.2284,3
0.43,0.0257348,0.0242555,0.0157787,0.0242555,6.18734,3
0.44,0.0242259,0.0227288,0.0148001,0.0227288,6.14657,3
0.45,0.0228143,0.02131,0.0138873,0.02131,6.10616,3
0.46,0.0214932,0.0199911,0.0130355,0.0199911,6.06622,3
0.47,0.0202564,0.0187642,0.0122404,0.0187642,6.02681,3
0.48,0.0190978,0.0176225,0.011498,0.0176225,5.98801,3
0.49,0.0180123,0.0165595,0.0108044,0.0165595,5.94988,3
0.5,0.0169946,0.0155691,0.0101563,0.0155691,5.91248,3
0.51,0.0160403,0.0146458,0.0095505,0.0146458,5.87586,3
0.52,0.0151448,0.0137847,0.00898392,0.0137847,5.84006,3
0.53,0.0143043,0.012981,0.00845386,0.012981,5.80511,3
0.54,0.013515,0.0122304,0.00795779,0.0122304,5.77104,3
0.55,0.0127735,0.0115291,0.00749333,0.0115291,5.73788,3
0.56,0.0120766,0.0108733,0.00705831,0.0108733,5.70564,3
0.57,0.0114212,0.0102598,0.0066507,0.0102598,5.67433,3
0.58,0.0108048,0.00968535,0.00626863,0.00968535,5.64396,3
0.59,0.0102246,0.00914725,0.00591036,0.00914725,5.61454,3
0.6,0.00967834,0.00864285,0.00557427,0.00864285,5.58605,3
0.61,0.00916383,0.00816974,0.00525887,0.00816974,5.55851,3
0.62,0.00867902,0.00772572,0.00496278,0.00772572,5.53189,3
0.63,0.008222,0.00730874,0.00468472,0.00730874,5.50619,3
0.64,0.00779101,0.00691692,0.00442347,0.00691692,5.48139,3
0.65,0.00738441,0.00654853,0.00417795,0.00654853,5.45749,3
0.66,0.00700067,0.00620196,0.00394711,0.00620196,5.43446,3
0.67,0.00663838,0.00587575,0.00373001,0.00587575,5.41229,3
0.68,0.00629622,0.00556851,0.00352574,0.00556851,5.39095,3
0.69,0.00597295,0.00527901,0.0033335,0.00527901,5.37043,3
0.7,0.00566742,0.00500606,0.0031525,0.00500606,5.3507,3
0.71,0.00537857,0.0047486,0.00298204,0.0047486,5.33175,3
0.72,0.00510539,0.00450561,0.00282145,0.00450561,5.31355,3
0.73,0.00484696,0.00427619,0.0026701,0.00427619,5.29607,3
0.74,0.00460241,0.00405947,0.00252742,0.00405947,5.2793,3
0.75,0.00437092,0.00385466,0.00239287,0.00385466,5.26321,3
0.76,0.00415174,0.00366101,0.00226596,0.00366101,5.24778,3
0.77,0.00394415,0.00347785,0.00214621,0.00347785,5.23299,3
0.78,0.00374749,0.00330454,0.00203318,0.00330454,5.21881,3
0.79,0.00356114,0.00314048,0.00192646,0.00314048,5.20522,3
0.8,0.00338451,0.00298513,0.00182569,0.00298513,5.1922,3
0.81,0.00321705,0.00283796,0.00173049,0.00283796,5.17974,3
0.82,0.00305826,0.00269851,0.00164055,0.00269851,5.1678,3
0.83,0.00290765,0.00256632,0.00155554,0.00256632,5.15636,3
0.84,0.00276477,0.00244097,0.00147517,0.00244097,5.14542,3
0.85,0.0026292,0.00232208,0.00139918,0.00232208,5.13494,3
0.86,0.00250054,0.00220928,0.00132731,0.00220928,5.12492,3
0.87,0.00237841,0.00210223,0.00125932,0.00210223,5.11532,3
0.88,0.00226246,0.00200061,0.00119498,0.00200061,5.10614,3
0.89,0.00215236,0.00190413,0.00113409,0.00190413,5.09735,3
0.9,0.0020478,0.00181249,0.00107644,0.00181249,5.08895,3
0.91,0.00194848,0.00172545,0.00102186,0.00172545,5.08091,3
0.92,0.00185412,0.00164274,0.000970177,0.00164274,5.07321,3
0.93,0.00176447,0.00156414,0.000921218,0.00156414,5.06586,3
0.94,0.00167928,0.00148943,0.000874834,0.00148943,5.05882,3
0.95,0.00159831,0.0014184,0.000830882,0.0014184,5.05209,3
0.96,0.00152135,0.00135087,0.000789227,0.00135087,5.04565,3
0.97,0.00144818,0.00128664,0.000749742,0.00128664,5.03949,3
0.98,0.00137862,0.00122556,0.000712308,0.00122556,5.0336,3
0.99,0.00131248,0.00116744,0.000676812,0.00116744,5.02797,3
1,0.00124958,0.00111215,0.000643149,0.00111215,5.02258,3
1.01,0.00118976,0.00105954,0.000611219,0.00105954,5.01742,3
1.02,0.00113286,0.00100947,0.000580928,0.00100947,5.01249,3
1.03,0.00107874,0.00096182,0.000552188,0.00096182,5.00778,3
1.04,0.00102725,0.00091646,0.000524916,0.00091646,5.00327,3
1.05,0.000978258,0.000873277,0.000499033,0.000873277,4.99895,3
1.06,0.000931645,0.000832163,0.000474465,0.000832163,4.99483,3
1.07,0.00088729,0.000793016,0.000451142,0.000793016,4.99088,3
1.08,0.000845079,0.000755738,0.000428999,0.000755738,4.9871,3
1.09,0.000804908,0.000720238,0.000407973,0.000720238,4.98349,3
1.1,0.000766673,0.000686427,0.000388006,0.000686427,4.98003,3
1.11,0.000730279,0.000654222,0.000369042,0.000654222,4.97672,3
1.12,0.000695637,0.000623546,0.000351028,0.000623546,4.97355,3
1.13,0.000662658,0.000594324,0.000333916,0.000594324,4.97052,3
1.14,0.000631262,0.000566486,0.000317658,0.000566486,4.96762,3
1.15,0.000601371,0.000539963,0.00030221,0.000539963,4.96485,3
1.16,0.00057291,0.000514694,0.000287531,0.000514694,4.96219,3
1.17,0.000545812,0.000490616,0.000273581,0.000490616,4.95965,3
1.18,0.000520008,0.000467674,0.000260322,0.000467674,4.95722,3
1.19,0.000495436,0.000445812,0.000247719,0.000445812,4.95489,3
1.2,0.000472036,0.000424979,0.000235738,0.000424979,4.95265,3
1.21,0.000449752,0.000405125,0.000224349,0.000405125,4.95052,3
1.22,0.000428528,0.000386204,0.00021352,0.000386204,4.94847,3
1.23,0.000408314,0.000368172,0.000203224,0.000368172,4.94651,3
1.24,0.000389062,0.000350985,0.000193433,0.000350985,4.94464,3
1.25,0.000370724,0.000334604,0.000184122,0.000334604,4.94284,3
1.26,0.000353257,0.000318991,0.000175267,0.000318991,4.94112,3
1.27,0.000336618,0.00030411,0.000166845,0.00030411,4.93947,3
1.28,0.000320769,0.000289925,0.000158835,0.000289925,4.93789,3
1.29,0.00030567,0.000276404,0.000151214,0.000276404,4.93637,3
1.3,0.000291287,0.000263515,0.000143965,0.000263515,4.93492,3
1.31,0.000277584,0.000251229,0.000137069,0.000251229,4.93353,3
1.32,0.00026453,0.000239517,0.000130508,0.000239517,4.9322,3
1.33,0.000252093,0.000228352,0.000124265,0.000228352,4.93092,3
1.34,0.000240243,0.000217709,0.000118325,0.000217709,4.9297,3
1.35,0.000228954,0.000207562,0.000112672,0.000207562,4.92852,3
1.36,0.000218197,0.000197889,0.000107293,0.000197889,4.9274,3
1.37,0.000207949,0.000188668,0.000102174,0.000188668,4.92632,3
1.38,0.000198183,0.000179877,9.7302e-05,0.000179877,4.92528,3
1.39,0.000188879,0.000171496,9.26651e-05,0.000171496,4.92429,3
1.4,0.000180012,0.000163506,8.82517e-05,0.000163506,4.92333,3
1.41,0.000171564,0.000155888,8.40508e-05,0.000155888,4.92242,3
1.42,0.000163514,0.000148626,8.0052e-05,0.000148626,4.92154,3
1.43,0.000155843,0.000141702,7.62454e-05,0.000141702,4.9207,3
1.44,0.000148532,0.000135101,7.26217e-05,0.000135101,4.91989,3
1.45,0.000141566,0.000128807,6.91719e-05,0.000128807,4.91912,3
1.46,0.000134928,0.000122807,6.58875e-05,0.000122807,4.91837,3
1.47,0.000128602,0.000117086,6.27605e-05,0.000117086,4.91766,3
1.48,0.000122573,0.000111632,5.97833e-05,0.000111632,4.91697,3
1.49,0.000116828,0.000106432,5.69485e-05,0.000106432,4.91631,3
1.5,0.000111353,0.000101474,5.42492e-05,0.000101474,4.91568,3
1.51,0.000106135,9.6747e-05,5.1679e-05,9.6747e-05,4.91507,3
1.52,0.000101162,9.22402e-05,4.92315e-05,9.22402e-05,4.91449,3
1.53,9.6423e-05,8.79433e-05,4.69008e-05,8.79433e-05,4.91393,3
1.54,9.19063e-05,8.38465e-05,4.46813e-05,8.38465e-05,4.91339,3
1.55,8.76016e-05,7.99405e-05,4.25676e-05,7.99405e-05,4.91287,2
1.56,8.3499e-05,7.62163e-05,4.05546e-05,7.62163e-05,4.91237,2
1.57,7.95889e-05,7.26656e-05,3.86375e-05,7.26656e-05,4.91189,2
1.58,7.58622e-05,6.92803e-05,3.68116e-05,6.92803e-05,4.91143,2
1.59,7.23104e-05,6.60526e-05,3.50725e-05,6.60526e-05,4.91099,2
1.6,6.89252e-05,6.29752e-05,3.34162e-05,6.29752e-05,4.91057,2
1.61,6.56987e-05,6.00411e-05,3.18385e-05,6.00411e-05,4.91016,2
1.62,6.26236e-05,5.72436e-05,3.03358e-05,5.72436e-05,4.90977,2
1.63,5.96926e-05,5.45764e-05,2.89044e-05,5.45764e-05,4.90939,2
1.64,5.6899e-05,5.20334e-05,2.75409e-05,5.20334e-05,4.90902,2
1.65,5.42363e-05,4.96089e-05,2.62421e-05,4.96089e-05,4.90867,2
1.66,5.16984e-05,4.72972e-05,2.50049e-05,4.72972e-05,4.90834,2
1.67,4.92794e-05,4.50932e-05,2.38263e-05,4.50932e-05,4.90801,2
1.68,4.69738e-05,4.29918e-05,2.27036e-05,4.29918e-05,4.9077,2
1.69,4.47762e-05,4.09883e-05,2.1634e-05,4.09883e-05,4.9074,2
1.7,4.26815e-05,3.90781e-05,2.0615e-05,3.90781e-05,4.90711,2
1.71,4.06849e-05,3.72568e-05,1.96443e-05,3.72568e-05,4.90684,2
1.72,3.87819e-05,3.55204e-05,1.87195e-05,3.55204e-05,4.90657,2
1.73,3.69679e-05,3.38649e-05,1.78384e-05,3.38649e-05,4.90631,2
1.74,3.52389e-05,3.22864e-05,1.69989e-05,3.22864e-05,4.90606,2
1.75,3.35908e-05,3.07815e-05,1.61992e-05,3.07815e-05,4.90582,2
1.76,3.20199e-05,2.93467e-05,1.54372e-05,2.93467e-05,4.90559,2
1.77,3.05225e-05,2.79787e-05,1.47112e-05,2.79787e-05,4.90537,2
1.78,2.90952e-05,2.66745e-05,1.40194e-05,2.66745e-05,4.90516,2
1.79,2.77347e-05,2.5431e-05,1.33603e-05,2.5431e-05,4.90495,2
1.8,2.64379e-05,2.42454e-05,1.27323e-05,2.42454e-05,4.90475,2
1.81,2.52018e-05,2.31151e-05,1.2134e-05,2.31151e-05,4.90456,2
1.82,2.40235e-05,2.20374e-05,1.15638e-05,2.20374e-05,4.90438,2
1.83,2.29003e-05,2.10099e-05,1.10205e-05,2.10099e-05,4.9042,2
1.84,2.18297e-05,2.00304e-05,1.05029e-05,2.00304e-05,4.90403,2
1.85,2.08092e-05,1.90964e-05,1.00096e-05,1.90964e-05,4.90386,2
1.86,1.98364e-05,1.8206e-05,9.53957e-06,1.8206e-05,4.9037,2
1.87,1.89091e-05,1.73571e-05,9.09167e-06,1.73571e-05,4.90355,2
1.88,1.80252e-05,1.65477e-05,8.66486e-06,1.65477e-05,4.9034,2
1.89,1.71827e-05,1.5776e-05,8.25815e-06,1.5776e-05,4.90325,2
1.9,1.63795e-05,1.50403e-05,7.87058e-06,1.50403e-05,4.90312,2
1.91,1.56139e-05,1.43389e-05,7.50124e-06,1.43389e-05,4.90298,2
1.92,1.48841e-05,1.36702e-05,7.14928e-06,1.36702e-05,4.90285,2
1.93,1.41885e-05,1.30327e-05,6.81388e-06,1.30327e-05,4.90273,2
1.94,1.35254e-05,1.24248e-05,6.49425e-06,1.24248e-05,4.90261,2
1.95,1.28932e-05,1.18453e-05,6.18965e-06,1.18453e-05,4.90249,2
1.96,1.22907e-05,1.12929e-05,5.89937e-06,1.12929e-05,4.90238,2
1.97,1.17163e-05,1.07661e-05,5.62274e-06,1.07661e-05,4.90227,2
1.98,1.11687e-05,1.02639e-05,5.3591e-06,1.02639e-05,4.90217,2
1.99,1.06468e-05,9.78518e-06,5.10785e-06,9.78518e-06,4.90207,2
2,1.01493e-05,9.32873e-06,4.86841e-06,9.32873e-06,4.90197,2
2.01,9.675e-06,8.89357e-06,4.64021e-06,8.89357e-06,4.90188,2
2.02,9.22289e-06,8.47869e-06,4.42273e-06,8.47869e-06,4.90179,2
2.03,8.79192e-06,8.08316e-06,4.21547e-06,8.08316e-06,4.9017,2
2.04,8.3811e-06,7.70607e-06,4.01793e-06,7.70607e-06,4.90161,2
2.05,7.98948e-06,7.34657e-06,3.82967e-06,7.34657e-06,4.90153,2
2.06,7.61617e-06,7.00382e-06,3.65024e-06,7.00382e-06,4.90145,2
2.07,7.2603e-06,6.67706e-06,3.47924e-06,6.67706e-06,4.90138,2
2.08,6.92107e-06,6.36554e-06,3.31626e-06,6.36554e-06,4.9013,2
2.09,6.59769e-06,6.06855e-06,3.16093e-06,6.06855e-06,4.90123,2
2.1,6.28943e-06,5.7854e-06,3.01288e-06,5.7854e-06,4.90116,2
2.11,5.99557e-06,5.51546e-06,2.87178e-06,5.51546e-06,4.90109,2
2.12,5.71545e-06,5.25811e-06,2.73729e-06,5.25811e-06,4.90103,2
2.13,5.44841e-06,5.01277e-06,2.60912e-06,5.01277e-06,4.90097,2
2.14,5.19386e-06,4.77886e-06,2.48695e-06,4.77886e-06,4.9009,2
2.15,4.9512e-06,4.55587e-06,2.37051e-06,4.55587e-06,4.90085,2
2.16,4.71989e-06,4.34328e-06,2.25954e-06,4.34328e-06,4.90079,2
2.17,4.49938e-06,4.1406e-06,2.15376e-06,4.1406e-06,4.90073,2
2.18,4.28918e-06,3.94738e-06,2.05294e-06,3.94738e-06,4.90068,2
2.19,4.0888e-06,3.76317e-06,1.95685e-06,3.76317e-06,4.90063,2
2.2,3.89778e-06,3.58756e-06,1.86526e-06,3.58756e-06,4.90058,2
2.21,3.71569e-06,3.42013e-06,1.77796e-06,3.42013e-06,4.90053,2
2.22,3.5421e-06,3.26052e-06,1.69475e-06,3.26052e-06,4.90048,2
2.23,3.37663e-06,3.10836e-06,1.61544e-06,3.10836e-06,4.90044,2
2.24,3.21889e-06,2.96329e-06,1.53985e-06,2.96329e-06,4.90039,2
2.25,3.06852e-06,2.82499e-06,1.4678e-06,2.82499e-06,4.90035,2
2.26,2.92517e-06,2.69314e-06,1.39912e-06,2.69314e-06,4.90031,2
2.27,2.78853e-06,2.56745e-06,1.33366e-06,2.56745e-06,4.90027,2
2.28,2.65826e-06,2.44762e-06,1.27126e-06,2.44762e-06,4.90023,2
2.29,2.53408e-06,2.33338e-06,1.21179e-06,2.33338e-06,4.9002,2
2.3,2.41571e-06,2.22447e-06,1.1551e-06,2.22447e-06,4.90016,2
2.31,2.30286e-06,2.12064e-06,1.10107e-06,2.12064e-06,4.90012,2
2.32,2.19529e-06,2.02166e-06,1.04956e-06,2.02166e-06,4.90009,2
2.33,2.09274e-06,1.9273e-06,1.00047e-06,1.9273e-06,4.90006,2
2.34,1.99499e-06,1.83734e-06,9.53675e-07,1.83734e-06,4.90002,2
2.35,1.9018e-06,1.75158e-06,9.09071e-07,1.75158e-06,4.89999,2
2.36,1.81296e-06,1.66982e-06,8.66554e-07,1.66982e-06,4.89996,2
2.37,1.72828e-06,1.59187e-06,8.26028e-07,1.59187e-06,4.89993,2
2.38,1.64755e-06,1.51756e-06,7.87398e-07,1.51756e-06,4.89991,2
2.39,1.57059e-06,1.44673e-06,7.50576e-07,1.44673e-06,4.89988,2
2.4,1.49723e-06,1.37919e-06,7.15478e-07,1.37919e-06,4.89985,2
2.41,1.42729e-06,1.31481e-06,6.82021e-07,1.31481e-06,4.89983,2
2.42,1.36062e-06,1.25343e-06,6.50131e-07,1.25343e-06,4.8998,2
2.43,1.29707e-06,1.19492e-06,6.19732e-07,1.19492e-06,4.89978,2
2.44,1.23648e-06,1.13914e-06,5.90755e-07,1.13914e-06,4.89975,2
2.45,1.17873e-06,1.08596e-06,5.63135e-07,1.08596e-06,4.89973,2
2.46,1.12367e-06,1.03527e-06,5.36806e-07,1.03527e-06,4.89971,2
2.47,1.07119e-06,9.86935e-07,5.11709e-07,9.86935e-07,4.89969,2
2.48,1.02115e-06,9.40861e-07,4.87787e-07,9.40861e-07,4.89967,2
2.49,9.73457e-07,8.96937e-07,4.64983e-07,8.96937e-07,4.89965,2
2.5,9.27989e-07,8.55064e-07,4.43246e-07,8.55064e-07,4.89963,2
2.51,8.84644e-07,8.15145e-07,4.22525e-07,8.15145e-07,4.89961,2
2.52,8.43324e-07,7.77089e-07,4.02774e-07,7.77089e-07,4.89959,2
2.53,8.03935e-07,7.4081e-07,3.83946e-07,7.4081e-07,4.89957,2
2.54,7.66385e-07,7.06224e-07,3.65999e-07,7.06224e-07,4.89955,2
2.55,7.30589e-07,6.73253e-07,3.48891e-07,6.73253e-07,4.89954,2
2.56,6.96466e-07,6.4182e-07,3.32584e-07,6.4182e-07,4.89952,2
2.57,6.63936e-07,6.11855e-07,3.17039e-07,6.11855e-07,4.89951,2
2.58,6.32926e-07,5.83289e-07,3.0222e-07,5.83289e-07,4.89949,2
2.59,6.03364e-07,5.56056e-07,2.88095e-07,5.56056e-07,4.89947,2
2.6,5.75183e-07,5.30095e-07,2.7463e-07,5.30095e-07,4.89946,2
2.61,5.48318e-07,5.05345e-07,2.61795e-07,5.05345e-07,4.89945,2
2.62,5.22708e-07,4.81751e-07,2.4956e-07,4.81751e-07,4.89943,2
2.63,4.98294e-07,4.59258e-07,2.37897e-07,4.59258e-07,4.89942,2
2.64,4.75021e-07,4.37815e-07,2.26779e-07,4.37815e-07,4.89941,2
2.65,4.52835e-07,4.17374e-07,2.16181e-07,4.17374e-07,4.89939,2
2.66,4.31685e-07,3.97886e-07,2.06078e-07,3.97886e-07,4.89938,2
2.67,4.11523e-07,3.79309e-07,1.96448e-07,3.79309e-07,4.89937,2
2.68,3.92302e-07,3.61598e-07,1.87268e-07,3.61598e-07,4.89936,2
2.69,3.7398e-07,3.44715e-07,1.78517e-07,3.44715e-07,4.89935,2
2.7,3.56513e-07,3.2862e-07,1.70175e-07,3.2862e-07,4.89934,2
2.71,3.39862e-07,3.13276e-07,1.62223e-07,3.13276e-07,4.89933,2
2.72,3.23989e-07,2.98648e-07,1.54642e-07,2.98648e-07,4.89932,2
2.73,3.08857e-07,2.84704e-07,1.47416e-07,2.84704e-07,4.89931,2
2.74,2.94432e-07,2.7141e-07,1.40528e-07,2.7141e-07,4.8993,2
2.75,2.8068e-07,2.58737e-07,1.33962e-07,2.58737e-07,4.89929,2
2.76,2.67571e-07,2.46656e-07,1.27702e-07,2.46656e-07,4.89928,2
2.77,2.55074e-07,2.35139e-07,1.21736e-07,2.35139e-07,4.89927,2
2.78,2.43161e-07,2.24159e-07,1.16048e-07,2.24159e-07,4.89926,2
2.79,2.31804e-07,2.13693e-07,1.10625e-07,2.13693e-07,4.89925,2
2.8,2.20978e-07,2.03714e-07,1.05457e-07,2.03714e-07,4.89924,2
2.81,2.10657e-07,1.94202e-07,1.0053e-07,1.94202e-07,4.89923,2
2.82,2.00819e-07,1.85134e-07,9.58326e-08,1.85134e-07,4.89923,2
2.83,1.9144e-07,1.76489e-07,9.13552e-08,1.76489e-07,4.89922,2
2.84,1.82499e-07,1.68248e-07,8.7087e-08,1.68248e-07,4.89921,2
2.85,1.73975e-07,1.60392e-07,8.30183e-08,1.60392e-07,4.89921,2
2.86,1.6585e-07,1.52902e-07,7.91397e-08,1.52902e-07,4.8992,2
2.87,1.58104e-07,1.45763e-07,7.54423e-08,1.45763e-07,4.89919,2
2.88,1.5072e-07,1.38956e-07,7.19178e-08,1.38956e-07,4.89919,2
2.89,1.43681e-07,1.32468e-07,6.85579e-08,1.32468e-07,4.89918,2
2.9,1.3697e-07,1.26282e-07,6.5355e-08,1.26282e-07,4.89917,2
2.91,1.30573e-07,1.20385e-07,6.23018e-08,1.20385e-07,4.89917,2
2.92,1.24475e-07,1.14764e-07,5.93912e-08,1.14764e-07,4.89916,2
2.93,1.18662e-07,1.09405e-07,5.66166e-08,1.09405e-07,4.89916,2
2.94,1.1312e-07,1.04296e-07,5.39717e-08,1.04296e-07,4.89915,2
2.95,1.07837e-07,9.94256e-08,5.14504e-08,9.94256e-08,4.89914,2
2.96,1.028e-07,9.47827e-08,4.90468e-08,9.47827e-08,4.89914,2
2.97,9.79992e-08,9.03567e-08,4.67556e-08,9.03567e-08,4.89913,2
2.98,9.34223e-08,8.61373e-08,4.45714e-08,8.61373e-08,4.89913,2
2.99,8.90592e-08,8.2115e-08,4.24893e-08,8.2115e-08,4.89912,2
3,8.48998e-08,7.82805e-08,4.05044e-08,7.82805e-08,4.89912,2
3.01,8.09348e-08,7.4625e-08,3.86123e-08,7.4625e-08,4.89912,2
3.02,7.71548e-08,7.11402e-08,3.68086e-08,7.11402e-08,4.89911,2
3.03,7.35515e-08,6.78182e-08,3.50891e-08,6.78181e-08,4.89911,2
3.04,7.01164e-08,6.46512e-08,3.345e-08,6.46512e-08,4.8991,2
3.05,6.68417e-08,6.16322e-08,3.18875e-08,6.16322e-08,4.8991,2
3.06,6.372e-08,5.87541e-08,3.03979e-08,5.87541e-08,4.89909,2
3.07,6.07441e-08,5.60104e-08,2.8978e-08,5.60104e-08,4.89909,2
3.08,5.79072e-08,5.33948e-08,2.76244e-08,5.33948e-08,4.89909,2
3.09,5.52028e-08,5.09014e-08,2.6334e-08,5.09014e-08,4.89908,2
3.1,5.26246e-08,4.85244e-08,2.51039e-08,4.85244e-08,4.89908,2
3.11,5.01669e-08,4.62584e-08,2.39313e-08,4.62584e-08,4.89908,2
3.12,4.7824e-08,4.40982e-08,2.28134e-08,4.40982e-08,4.89907,2
3.13,4.55905e-08,4.20389e-08,2.17478e-08,4.20389e-08,4.89907,2
3.14,4.34613e-08,4.00758e-08,2.0732e-08,4.00757e-08,4.89907,2
3.15,4.14315e-08,3.82043e-08,1.97636e-08,3.82043e-08,4.89906,2
3.16,3.94965e-08,3.64202e-08,1.88404e-08,3.64202e-08,4.89906,2
3.17,3.7652e-08,3.47194e-08,1.79604e-08,3.47194e-08,4.89906,2
3.18,3.58935e-08,3.30981e-08,1.71215e-08,3.30981e-08,4.89906,2
3.19,3.42172e-08,3.15524e-08,1.63217e-08,3.15524e-08,4.89905,2
3.2,3.26192e-08,3.0079e-08,1.55594e-08,3.0079e-08,4.89905,2
3.21,3.10958e-08,2.86743e-08,1.48326e-08,2.86743e-08,4.89905,2
3.22,2.96435e-08,2.73352e-08,1.41398e-08,2.73352e-08,4.89904,2
3.23,2.82591e-08,2.60587e-08,1.34793e-08,2.60587e-08,4.89904,2
3.24,2.69393e-08,2.48418e-08,1.28497e-08,2.48418e-08,4.89904,2
3.25,2.56812e-08,2.36817e-08,1.22495e-08,2.36817e-08,4.89904,2
3.26,2.44818e-08,2.25758e-08,1.16774e-08,2.25758e-08,4.89903,2
3.27,2.33385e-08,2.15215e-08,1.1132e-08,2.15215e-08,4.89903,2
3.28,2.22485e-08,2.05165e-08,1.0612e-08,2.05165e-08,4.89903,2
3.29,2.12094e-08,1.95584e-08,1.01164e-08,1.95583e-08,4.89903,2
3.3,2.02189e-08,1.8645e-08,9.64385e-09,1.8645e-08,4.89903,2
3.31,1.92746e-08,1.77743e-08,9.19341e-09,1.77743e-08,4.89902,2
3.32,1.83745e-08,1.69442e-08,8.76402e-09,1.69442e-08,4.89902,2
3.33,1.75163e-08,1.61529e-08,8.35467e-09,1.61529e-08,4.89902,2
3.34,1.66983e-08,1.53986e-08,7.96445e-09,1.53986e-08,4.89902,2
3.35,1.59184e-08,1.46795e-08,7.59246e-09,1.46795e-08,4.89902,2
3.36,1.5175e-08,1.3994e-08,7.23784e-09,1.39939e-08,4.89902,2
3.37,1.44663e-08,1.33404e-08,6.89979e-09,1.33404e-08,4.89901,2
3.38,1.37907e-08,1.27174e-08,6.57753e-09,1.27174e-08,4.89901,2
3.39,1.31466e-08,1.21235e-08,6.27032e-09,1.21235e-08,4.89901,2
3.4,1.25327e-08,1.15574e-08,5.97745e-09,1.15574e-08,4.89901,2
3.41,1.19474e-08,1.10176e-08,5.69827e-09,1.10176e-08,4.89901,2
3.42,1.13894e-08,1.05031e-08,5.43213e-09,1.05031e-08,4.89901,2
3.43,1.08575e-08,1.00126e-08,5.17842e-09,1.00126e-08,4.899,2
3.44,1.03504e-08,9.54502e-09,4.93656e-09,9.54502e-09,4.899,2
3.45,9.86703e-09,9.09927e-09,4.70599e-09,9.09927e-09,4.899,2
3.46,9.40622e-09,8.67433e-09,4.4862e-09,8.67433e-09,4.899,2
3.47,8.96693e-09,8.26924e-09,4.27667e-09,8.26923e-09,4.899,2
3.48,8.54815e-09,7.88306e-09,4.07692e-09,7.88306e-09,4.899,2
3.49,8.14894e-09,7.51492e-09,3.88651e-09,7.51492e-09,4.899,2
3.5,7.76836e-09,7.16397e-09,3.70499e-09,7.16397e-09,4.899,2
3.51,7.40557e-09,6.82941e-09,3.53195e-09,6.82941e-09,4.89899,2
3.52,7.05971e-09,6.51047e-09,3.36699e-09,6.51047e-09,4.89899,2
3.53,6.73001e-09,6.20643e-09,3.20974e-09,6.20643e-09,4.89899,2
3.54,6.4157e-09,5.91659e-09,3.05983e-09,5.91658e-09,4.89899,2
3.55,6.11608e-09,5.64028e-09,2.91692e-09,5.64028e-09,4.89899,2
3.56,5.83044e-09,5.37687e-09,2.78069e-09,5.37687e-09,4.89899,2
3.57,5.55815e-09,5.12577e-09,2.65081e-09,5.12577e-09,4.89899,2
3.58,5.29857e-09,4.88639e-09,2.52701e-09,4.88639e-09,4.89899,2
3.59,5.05112e-09,4.6582e-09,2.40899e-09,4.65819e-09,4.89899,2
3.6,4.81522e-09,4.44066e-09,2.29648e-09,4.44065e-09,4.89899,2
3.61,4.59034e-09,4.23327e-09,2.18922e-09,4.23327e-09,4.89898,2
3.62,4.37597e-09,4.03558e-09,2.08698e-09,4.03557e-09,4.89898,2
3.63,4.1716e-09,3.84711e-09,1.98951e-09,3.84711e-09,4.89898,2
3.64,3.97678e-09,3.66745e-09,1.89659e-09,3.66745e-09,4.89898,2
3.65,3.79105e-09,3.49618e-09,1.80801e-09,3.49617e-09,4.89898,2
3.66,3.61401e-09,3.3329e-09,1.72357e-09,3.3329e-09,4.89898,2
3.67,3.44522e-09,3.17725e-09,1.64307e-09,3.17725e-09,4.89898,2
3.68,3.28433e-09,3.02887e-09,1.56633e-09,3.02887e-09,4.89898,2
3.69,3.13094e-09,2.88742e-09,1.49318e-09,2.88742e-09,4.89898,2
3.7,2.98472e-09,2.75258e-09,1.42344e-09,2.75257e-09,4.89898,2
3.71,2.84533e-09,2.62403e-09,1.35696e-09,2.62403e-09,4.89898,2
3.72,2.71245e-09,2.50148e-09,1.29359e-09,2.50148e-09,4.89898,2
3.73,2.58577e-09,2.38466e-09,1.23317e-09,2.38466e-09,4.89898,2
3.74,2.46501e-09,2.2733e-09,1.17558e-09,2.27329e-09,4.89897,2
3.75,2.34989e-09,2.16713e-09,1.12068e-09,2.16713e-09,4.89897,2
3.76,2.24015e-09,2.06592e-09,1.06834e-09,2.06592e-09,4.89897,2
3.77,2.13553e-09,1.96944e-09,1.01844e-09,1.96944e-09,4.89897,2
3.78,2.03579e-09,1.87747e-09,9.70878e-10,1.87747e-09,4.89897,2
3.79,1.94072e-09,1.78979e-09,9.25535e-10,1.78979e-09,4.89897,2
3.8,1.85008e-09,1.7062e-09,8.82309e-10,1.7062e-09,4.89897,2
3.81,1.76368e-09,1.62652e-09,8.41103e-10,1.62652e-09,4.89897,2
3.82,1.68131e-09,1.55056e-09,8.01821e-10,1.55056e-09,4.89897,2
3.83,1.60279e-09,1.47815e-09,7.64373e-10,1.47815e-09,4.89897,2
3.84,1.52794e-09,1.40912e-09,7.28675e-10,1.40912e-09,4.89897,2
3.85,1.45658e-09,1.34331e-09,6.94643e-10,1.34331e-09,4.89897,2
3.86,1.38856e-09,1.28058e-09,6.62201e-10,1.28057e-09,4.89897,2
3.87,1.32371e-09,1.22077e-09,6.31275e-10,1.22077e-09,4.89897,2
3.88,1.26189e-09,1.16376e-09,6.01792e-10,1.16376e-09,4.89897,2
3.89,1.20296e-09,1.10941e-09,5.73687e-10,1.10941e-09,4.89897,2
3.9,1.14678e-09,1.0576e-09,5.46894e-10,1.0576e-09,4.89897,2
3.91,1.09322e-09,1.00821e-09,5.21353e-10,1.00821e-09,4.89897,2
3.92,1.04217e-09,9.61124e-10,4.97004e-10,9.61123e-10,4.89897,2
3.93,9.93494e-10,9.16238e-10,4.73792e-10,9.16237e-10,4.89897,2
3.94,9.47096e-10,8.73449e-10,4.51665e-10,8.73448e-10,4.89897,2
3.95,9.02865e-10,8.32658e-10,4.30571e-10,8.32657e-10,4.89897,2
3.96,8.607e-10,7.93771e-10,4.10462e-10,7.93771e-10,4.89897,2
3.97,8.20504e-10,7.56701e-10,3.91293e-10,7.567e-10,4.89896,2
3.98,7.82185e-10,7.21362e-10,3.73018e-10,7.21362e-10,4.89896,2
3.99,7.45655e-10,6.87674e-10,3.55597e-10,6.87673e-10,4.89897,2
4,7.10832e-10,6.55559e-10,3.3899e-10,6.55558e-10,4.89896,2
4.01,6.77635e-10,6.24943e-10,3.23158e-10,6.24942e-10,4.89896,2
4.02,6.45988e-10,5.95757e-10,3.08066e-10,5.95757e-10,4.89897,2
4.03,6.15819e-10,5.67935e-10,2.93679e-10,5.67934e-10,4.89896,2
4.04,5.87059e-10,5.41411e-10,2.79963e-10,5.41411e-10,4.89896,2
4.05,5.59643e-10,5.16127e-10,2.66888e-10,5.16126e-10,4.89896,2
4.06,5.33507e-10,4.92023e-10,2.54424e-10,4.92022e-10,4.89896,2
4.07,5.08591e-10,4.69045e-10,2.42542e-10,4.69044e-10,4.89896,2
4.08,4.84839e-10,4.4714e-10,2.31214e-10,4.47139e-10,4.89896,2
4.09,4.62196e-10,4.26258e-10,2.20416e-10,4.26257e-10,4.89896,2
4.1,4.40611e-10,4.06351e-10,2.10122e-10,4.0635e-10,4.89896,2
4.11,4.20033e-10,3.87374e-10,2.00309e-10,3.87373e-10,4.89896,2
4.12,4.00417e-10,3.69283e-10,1.90954e-10,3.69282e-10,4.89897,2
4.13,3.81717e-10,3.52037e-10,1.82036e-10,3.52036e-10,4.89895,2
4.14,3.6389e-10,3.35596e-10,1.73535e-10,3.35596e-10,4.89897,2
4.15,3.46896e-10,3.19923e-10,1.6543e-10,3.19923e-10,4.89895,2
4.16,3.30695e-10,3.04983e-10,1.57704e-10,3.04982e-10,4.89896,2
4.17,3.15251e-10,2.90739e-10,1.50339e-10,2.90739e-10,4.89896,2
4.18,3.00528e-10,2.77161e-10,1.43318e-10,2.77161e-10,4.89896,2
4.19,2.86493e-10,2.64218e-10,1.36625e-10,2.64217e-10,4.89895,2
4.2,2.73113e-10,2.51878e-10,1.30244e-10,2.51878e-10,4.89896,2
4.21,2.60359e-10,2.40115e-10,1.24161e-10,2.40115e-10,4.89895,2
4.22,2.48199e-10,2.28901e-10,1.18363e-10,2.28901e-10,4.89898,2
4.23,2.36608e-10,2.18211e-10,1.12835e-10,2.18211e-10,4.89895,2
4.24,2.25558e-10,2.08021e-10,1.07565e-10,2.0802e-10,4.89896,2
4.25,2.15024e-10,1.98306e-10,1.02542e-10,1.98305e-10,4.89895,2
4.26,2.04982e-10,1.89045e-10,9.77528e-11,1.89044e-10,4.89896,2
4.27,1.95409e-10,1.80216e-10,9.31875e-11,1.80216e-10,4.89896,2
4.28,1.86283e-10,1.718e-10,8.88355e-11,1.71799e-10,4.89896,2
4.29,1.77583e-10,1.63776e-10,8.46867e-11,1.63776e-10,4.89896,2
4.3,1.6929e-10,1.56128e-10,8.07316e-11,1.56127e-10,4.89896,2
4.31,1.61384e-10,1.48836e-10,7.69613e-11,1.48836e-10,4.89896,2
4.32,1.53847e-10,1.41885e-10,7.33671e-11,1.41885e-10,4.89896,2
4.33,1.46662e-10,1.35259e-10,6.99407e-11,1.35259e-10,4.89895,2
4.34,1.39813e-10,1.28942e-10,6.66743e-11,1.28942e-10,4.89897,2
4.35,1.33283e-10,1.22921e-10,6.35605e-11,1.2292e-10,4.89895,2
4.36,1.27059e-10,1.1718e-10,6.05921e-11,1.1718e-10,4.89896,2
4.37,1.21125e-10,1.11707e-10,5.77623e-11,1.11707e-10,4.89896,2
4.38,1.15468e-10,1.06491e-10,5.50647e-11,1.0649e-10,4.89896,2
4.39,1.10076e-10,1.01517e-10,5.24931e-11,1.01517e-10,4.89896,2
4.4,1.04935e-10,9.67763e-11,5.00415e-11,9.6776e-11,4.89893,2
4.41,1.00034e-10,9.22567e-11,4.77045e-11,9.22564e-11,4.89897,2
4.42,9.53624e-11,8.79482e-11,4.54766e-11,8.79479e-11,4.89896,2
4.43,9.09088e-11,8.38408e-11,4.33528e-11,8.38406e-11,4.89896,2
4.44,8.66632e-11,7.99253e-11,4.13281e-11,7.99251e-11,4.89897,2
4.45,8.26159e-11,7.61927e-11,3.9398e-11,7.61924e-11,4.89894,2
4.46,7.87576e-11,7.26344e-11,3.7558e-11,7.26341e-11,4.89896,2
4.47,7.50795e-11,6.92423e-11,3.5804e-11,6.9242e-11,4.89894,2
4.48,7.15732e-11,6.60085e-11,3.41319e-11,6.60083e-11,4.89894,2
4.49,6.82306e-11,6.29258e-11,3.25379e-11,6.29256e-11,4.89897,2
4.5,6.50441e-11,5.99871e-11,3.10183e-11,5.99869e-11,4.89898,2
4.51,6.20064e-11,5.71856e-11,2.95697e-11,5.71854e-11,4.89893,2
4.52,5.91106e-11,5.4515e-11,2.81887e-11,5.45147e-11,4.89896,2
4.53,5.63501e-11,5.1969e-11,2.68722e-11,5.19688e-11,4.89892,2
4.54,5.37184e-11,4.9542e-11,2.56173e-11,4.95418e-11,4.899,2
4.55,5.12097e-11,4.72283e-11,2.44209e-11,4.72281e-11,4.89895,2
4.56,4.88181e-11,4.50227e-11,2.32804e-11,4.50225e-11,4.89896,2
4.57,4.65382e-11,4.292e-11,2.21932e-11,4.29198e-11,4.89898,2
4.58,4.43648e-11,4.09156e-11,2.11567e-11,4.09154e-11,4.89893,2
4.59,4.22929e-11,3.90048e-11,2.01686e-11,3.90046e-11,4.89895,2
4.6,4.03178e-11,3.71832e-11,1.92267e-11,3.7183e-11,4.89895,2
4.61,3.84349e-11,3.54467e-11,1.83288e-11,3.54465e-11,4.89895,2
4.62,3.66399e-11,3.37913e-11,1.74728e-11,3.37911e-11,4.89899,2
4.63,3.49287e-11,3.22132e-11,1.66568e-11,3.2213e-11,4.89895,2
4.64,3.32975e-11,3.07088e-11,1.58789e-11,3.07086e-11,4.89894,2
4.65,3.17425e-11,2.92746e-11,1.51373e-11,2.92744e-11,4.89894,2
4.66,3.026e-11,2.79074e-11,1.44304e-11,2.79073e-11,4.89898,2
4.67,2.88468e-11,2.66041e-11,1.37565e-11,2.6604e-11,4.89899,2
4.68,2.74996e-11,2.53617e-11,1.3114e-11,2.53615e-11,4.89889,2
4.69,2.62154e-11,2.41772e-11,1.25016e-11,2.41771e-11,4.89892,2
4.7,2.49911e-11,2.30481e-11,1.19177e-11,2.3048e-11,4.899,2
4.71,2.38239e-11,2.19717e-11,1.13611e-11,2.19716e-11,4.89888,2
4.72,2.27113e-11,2.09456e-11,1.08306e-11,2.09455e-11,4.89904,2
4.73,2.16507e-11,1.99674e-11,1.03247e-11,1.99673e-11,4.89897,2
4.74,2.06395e-11,1.90349e-11,9.84256e-12,1.90348e-11,4.8989,2
4.75,1.96756e-11,1.8146e-11,9.3829e-12,1.81458e-11,4.89895,2
4.76,1.87568e-11,1.72985e-11,8.9447e-12,1.72984e-11,4.89904,2
4.77,1.78808e-11,1.64906e-11,8.52696e-12,1.64905e-11,4.89889,2
4.78,1.70457e-11,1.57205e-11,8.12874e-12,1.57204e-11,4.89904,2
4.79,1.62497e-11,1.49863e-11,7.74911e-12,1.49862e-11,4.89883,2
4.8,1.54908e-11,1.42864e-11,7.38722e-12,1.42863e-11,4.89903,2
4.81,1.47673e-11,1.36192e-11,7.04222e-12,1.36191e-11,4.8989,2
4.82,1.40777e-11,1.29832e-11,6.71334e-12,1.29831e-11,4.89892,2
4.83,1.34202e-11,1.23769e-11,6.39981e-12,1.23768e-11,4.89895,2
4.84,1.27935e-11,1.17988e-11,6.10093e-12,1.17987e-11,4.89904,2
4.85,1.2196e-11,1.12478e-11,5.81601e-12,1.12477e-11,4.89899,2
4.86,1.16264e-11,1.07225e-11,5.54439e-12,1.07224e-11,4.89884,2
4.87,1.10834e-11,1.02218e-11,5.28546e-12,1.02217e-11,4.89896,2
4.88,1.05658e-11,9.7444e-12,5.03862e-12,9.7443e-12,4.89894,2
4.89,1.00724e-11,9.28932e-12,4.8033e-12,9.28923e-12,4.899,2
4.9,9.602e-12,8.85549e-12,4.57898e-12,8.8554e-12,4.89909,2
4.91,9.15357e-12,8.44193e-12,4.36513e-12,8.44184e-12,4.89885,2
4.92,8.72607e-12,8.04767e-12,4.16128e-12,8.04759e-12,4.89868,2
4.93,8.31856e-12,7.67183e-12,3.96694e-12,7.67175e-12,4.89918,2
4.94,7.93009e-12,7.31355e-12,3.78167e-12,7.31347e-12,4.89919,2
4.95,7.55972e-12,6.97199e-12,3.60506e-12,6.97191e-12,4.8986,2
4.96,7.20666e-12,6.64639e-12,3.4367e-12,6.64631e-12,4.89883,2
4.97,6.87012e-12,6.33599e-12,3.2762e-12,6.33592e-12,4.89919,2
4.98,6.54928e-12,6.04009e-12,3.1232e-12,6.04002e-12,4.89872,2
4.99,6.2434e-12,5.75801e-12,2.97734e-12,5.75794e-12,4.89902,2
5,5.95184e-12,5.4891e-12,2.83829e-12,5.48903e-12,4.89932,2
5.01,5.67387e-12,5.23275e-12,2.70574e-12,5.23268e-12,4.8989,2
5.02,5.40888e-12,4.98837e-12,2.57938e-12,4.98831e-12,4.89905,2
5.03,5.15627e-12,4.75541e-12,2.45891e-12,4.75534e-12,4.89845,2
5.04,4.91546e-12,4.53332e-12,2.34408e-12,4.53326e-12,4.89879,2
5.05,4.68593e-12,4.32161e-12,2.23461e-12,4.32155e-12,4.89904,2
5.06,4.46709e-12,4.11978e-12,2.13025e-12,4.11972e-12,4.89882,2
5.07,4.25847e-12,3.92738e-12,2.03076e-12,3.92732e-12,4.89904,2
5.08,4.0596e-12,3.74397e-12,1.93592e-12,3.74391e-12,4.89907,2
5.09,3.87e-12,3.56912e-12,1.84551e-12,3.56906e-12,4.89889,2
5.1,3.68926e-12,3.40243e-12,1.75932e-12,3.40238e-12,4.89886,2
5.11,3.51697e-12,3.24354e-12,1.67716e-12,3.24348e-12,4.89955,2
5.12,3.35273e-12,3.09206e-12,1.59883e-12,3.092e-12,4.89836,2
5.13,3.19613e-12,2.94765e-12,1.52416e-12,2.9476e-12,4.89944,2
5.14,3.04688e-12,2.80999e-12,1.45298e-12,2.80994e-12,4.89848,2
5.15,2.90457e-12,2.67876e-12,1.38513e-12,2.67871e-12,4.89906,2
5.16,2.76894e-12,2.55366e-12,1.32044e-12,2.55361e-12,4.89893,2
5.17,2.63962e-12,2.4344e-12,1.25877e-12,2.43435e-12,4.89865,2
5.18,2.51635e-12,2.32071e-12,1.19998e-12,2.32066e-12,4.89857,2
5.19,2.39884e-12,2.21233e-12,1.14394e-12,2.21228e-12,4.8997,1
5.2,2.28682e-12,2.10901e-12,1.09052e-12,2.10896e-12,4.89988,1
5.21,2.18e-12,2.01051e-12,1.03959e-12,2.01047e-12,4.89704,1
5.22,2.07817e-12,1.91662e-12,9.9104e-13,1.91658e-12,4.89959,1
5.23,1.98116e-12,1.82711e-12,9.44757e-13,1.82707e-12,4.89867,1
5.24,1.88862e-12,1.74178e-12,9.00635e-13,1.74174e-12,4.89849,1
5.25,1.80042e-12,1.66044e-12,8.58574e-13,1.6604e-12,4.89978,1
5.26,1.71635e-12,1.58289e-12,8.18477e-13,1.58285e-12,4.89859,1
5.27,1.63618e-12,1.50897e-12,7.80253e-13,1.50893e-12,4.89999,1
5.28,1.55977e-12,1.4385e-12,7.43814e-13,1.43846e-12,4.89689,1
5.29,1.48691e-12,1.37132e-12,7.09076e-13,1.37128e-12,4.90035,1
5.3,1.4175e-12,1.30727e-12,6.75961e-13,1.30724e-12,4.8994,1
5.31,1.35128e-12,1.24622e-12,6.44393e-13,1.24619e-12,4.89786,1
5.32,1.28817e-12,1.18802e-12,6.14298e-13,1.18799e-12,4.89928,1
5.33,1.22802e-12,1.13254e-12,5.8561e-13,1.13251e-12,4.89904,1
5.34,1.17067e-12,1.07965e-12,5.58261e-13,1.07962e-12,4.89786,1
5.35,1.116e-12,1.02923e-12,5.32189e-13,1.0292e-12,4.89892,1
5.36,1.06389e-12,9.8116e-13,5.07335e-13,9.8113e-13,4.90004,1
5.37,1.0142e-12,9.35338e-13,4.83642e-13,9.35309e-13,4.89724,1
5.38,9.66828e-13,8.91657e-13,4.61055e-13,8.91628e-13,4.89919,1
5.39,9.21691e-13,8.50015e-13,4.39523e-13,8.49987e-13,4.90007,1
5.4,8.78645e-13,8.10318e-13,4.18996e-13,8.10291e-13,4.89819,1
5.41,8.37601e-13,7.72475e-13,3.99428e-13,7.72448e-13,4.89778,1
5.42,7.9849e-13,7.36399e-13,3.80774e-13,7.36373e-13,4.89936,1
5.43,7.61208e-13,7.02008e-13,3.62992e-13,7.01983e-13,4.89786,1
5.44,7.25655e-13,6.69223e-13,3.46039e-13,6.69198e-13,4.90103,1
5.45,6.91773e-13,6.37969e-13,3.29879e-13,6.37945e-13,4.89715,1
5.46,6.59453e-13,6.08175e-13,3.14473e-13,6.08151e-13,4.90013,1
5.47,6.28666e-13,5.79772e-13,2.99786e-13,5.79749e-13,4.89489,1
5.48,5.993e-13,5.52696e-13,2.85786e-13,5.52673e-13,4.90313,1
5.49,5.71334e-13,5.26884e-13,2.72439e-13,5.26862e-13,4.89954,1
5.5,5.4463e-13,5.02278e-13,2.59716e-13,5.02256e-13,4.89883,1
5.51,5.19192e-13,4.7882e-13,2.47587e-13,4.788e-13,4.89618,1
5.52,4.94945e-13,4.56459e-13,2.36024e-13,4.56438e-13,4.9007,1
5.53,4.71843e-13,4.35141e-13,2.25001e-13,4.35122e-13,4.89836,1
5.54,4.498e-13,4.1482e-13,2.14493e-13,4.148e-13,4.90041,1
5.55,4.28796e-13,3.95447e-13,2.04476e-13,3.95428e-13,4.89658,1
5.56,4.08765e-13,3.76979e-13,1.94927e-13,3.7696e-13,4.89754,1
5.57,3.89683e-13,3.59373e-13,1.85823e-13,3.59355e-13,4.89562,1
5.58,3.7149e-13,3.4259e-13,1.77145e-13,3.42572e-13,4.90742,1
5.59,3.54152e-13,3.2659e-13,1.68872e-13,3.26573e-13,4.89617,1
5.6,3.37585e-13,3.11338e-13,1.60986e-13,3.11321e-13,4.89285,1
5.61,3.21828e-13,2.96798e-13,1.53467e-13,2.96782e-13,4.90222,1
5.62,3.06816e-13,2.82937e-13,1.463e-13,2.82921e-13,4.90195,1
5.63,2.92478e-13,2.69724e-13,1.39468e-13,2.69708e-13,4.89191,1
5.64,2.78811e-13,2.57127e-13,1.32954e-13,2.57112e-13,4.89985,1
5.65,2.65808e-13,2.45119e-13,1.26745e-13,2.45104e-13,4.90282,1
5.66,2.53392e-13,2.33671e-13,1.20826e-13,2.33657e-13,4.89729,1
5.67,2.41549e-13,2.22758e-13,1.15183e-13,2.22744e-13,4.88572,1
5.68,2.30272e-13,2.12355e-13,1.09804e-13,2.12341e-13,4.91279,1
5.69,2.19546e-13,2.02438e-13,1.04676e-13,2.02424e-13,4.89264,1
5.7,2.09265e-13,1.92984e-13,9.97873e-14,1.92971e-13,4.90097,1
5.71,1.99504e-13,1.83971e-13,9.51271e-14,1.83958e-13,4.89472,1
5.72,1.90183e-13,1.75379e-13,9.06845e-14,1.75367e-13,4.89717,1
5.73,1.81308e-13,1.67189e-13,8.64494e-14,1.67177e-13,4.90068,1
5.74,1.72844e-13,1.59381e-13,8.2412e-14,1.59369e-13,4.89027,1
5.75,1.64769e-13,1.51938e-13,7.85633e-14,1.51926e-13,4.8994,1
5.76,1.57087e-13,1.44842e-13,7.48942e-14,1.4483e-13,4.89987,1
5.77,1.4975e-13,1.38077e-13,7.13965e-14,1.38066e-13,4.8989,1
5.78,1.42755e-13,1.31629e-13,6.80622e-14,1.31618e-13,4.90031,1
5.79,1.36089e-13,1.25482e-13,6.48836e-14,1.25471e-13,4.89687,1
5.8,1.29731e-13,1.19622e-13,6.18534e-14,1.19611e-13,4.89277,1
5.81,1.23675e-13,1.14035e-13,5.89648e-14,1.14025e-13,4.90035,1
5.82,1.17906e-13,1.08709e-13,5.6211e-14,1.08699e-13,4.89652,1
5.83,1.12398e-13,1.03632e-13,5.35859e-14,1.03623e-13,4.8865,1
5.84,1.07152e-13,9.87927e-14,5.10833e-14,9.87832e-14,4.88371,1
5.85,1.0216e-13,9.41789e-14,4.86976e-14,9.41696e-14,4.92021,1
5.86,9.74028e-14,8.97806e-14,4.64234e-14,8.97716e-14,4.87387,1
5.87,9.28351e-14,8.55877e-14,4.42553e-14,8.55789e-14,4.9153,1
5.88,8.85207e-14,8.15906e-14,4.21885e-14,8.1582e-14,4.89962,1
5.89,8.43735e-14,7.77802e-14,4.02183e-14,7.77718e-14,4.90664,1
5.9,8.04326e-14,7.41477e-14,3.834e-14,7.41395e-14,4.87938,1
5.91,7.66707e-14,7.06849e-14,3.65495e-14,7.06769e-14,4.89515,1
5.92,7.31037e-14,6.73838e-14,3.48425e-14,6.7376e-14,4.8759,1
5.93,6.96921e-14,6.42369e-14,3.32153e-14,6.42292e-14,4.93356,1
5.94,6.6452e-14,6.12369e-14,3.16641e-14,6.12295e-14,4.87677,1
5.95,6.33277e-14,5.8377e-14,3.01854e-14,5.83698e-14,4.87527,1
5.96,6.03829e-14,5.56507e-14,2.87757e-14,5.56436e-14,4.91229,1
5.97,5.7576e-14,5.30517e-14,2.74318e-14,5.30448e-14,4.86535,1
5.98,5.48801e-14,5.05741e-14,2.61507e-14,5.05674e-14,4.91579,1
5.99,5.23339e-14,4.82122e-14,2.49294e-14,4.82056e-14,4.89513,1
6,4.98818e-14,4.59607e-14,2.37652e-14,4.59542e-14,4.90929,1
6.01,4.7554e-14,4.38142e-14,2.26553e-14,4.38079e-14,4.85502,1
6.02,4.53286e-14,4.1768e-14,2.15972e-14,4.17619e-14,4.90701,1
6.03,4.32298e-14,3.98174e-14,2.05886e-14,3.98114e-14,4.86648,1
6.04,4.12078e-14,3.79579e-14,1.96271e-14,3.7952e-14,4.93163,1
6.05,3.92955e-14,3.61852e-14,1.87105e-14,3.61794e-14,4.88463,1
6.06,3.74486e-14,3.44953e-14,1.78367e-14,3.44897e-14,4.87276,1
6.07,3.57046e-14,3.28843e-14,1.70037e-14,3.28788e-14,4.85504,1
6.08,3.40456e-14,3.13485e-14,1.62096e-14,3.13432e-14,4.91776,1
6.09,3.24692e-14,2.98845e-14,1.54525e-14,2.98793e-14,4.95764,1
6.1,3.09473e-14,2.84888e-14,1.47309e-14,2.84838e-14,4.81888,1
6.11,2.94855e-14,2.71584e-14,1.40429e-14,2.71534e-14,4.9022,1
6.12,2.813e-14,2.589e-14,1.33871e-14,2.58852e-14,4.86241,1
6.13,2.68154e-14,2.46809e-14,1.27619e-14,2.46762e-14,4.90997,1
6.14,2.5572e-14,2.35283e-14,1.21659e-14,2.35237e-14,4.90656,1
6.15,2.43752e-14,2.24295e-14,1.15977e-14,2.2425e-14,4.87395,1
6.16,2.32352e-14,2.1382e-14,1.10561e-14,2.13776e-14,4.80093,1
6.17,2.21553e-14,2.03834e-14,1.05398e-14,2.03791e-14,4.88823,1
6.18,2.11404e-14,1.94315e-14,1.00475e-14,1.94273e-14,4.87696,1
6.19,2.01552e-14,1.8524e-14,9.5783e-15,1.85199e-14,4.82652,1
6.2,1.92179e-14,1.76589e-14,9.13098e-15,1.76549e-14,5.00796,1
6.21,1.83331e-14,1.68342e-14,8.70455e-15,1.68303e-14,4.76011,1
6.22,1.74587e-14,1.6048e-14,8.29803e-15,1.60442e-14,5.0096,1
6.23,1.66654e-14,1.52985e-14,7.9105e-15,1.52948e-14,4.79025,1
6.24,1.58704e-14,1.45841e-14,7.54107e-15,1.45804e-14,4.89577,1
6.25,1.51449e-14,1.3903e-14,7.18889e-15,1.38994e-14,4.95563,1
6.26,1.44381e-14,1.32537e-14,6.85315e-15,1.32502e-14,4.80056,1
6.27,1.37563e-14,1.26347e-14,6.5331e-15,1.26313e-14,4.84431,1
6.28,1.31262e-14,1.20446e-14,6.22799e-15,1.20413e-14,4.81446,1
6.29,1.25197e-14,1.14821e-14,5.93714e-15,1.14789e-14,4.78052,1
6.3,1.19446e-14,1.09459e-14,5.65986e-15,1.09428e-14,4.96063,1
6.31,1.13997e-14,1.04347e-14,5.39554e-15,1.04316e-14,4.64009,1
6.32,1.08609e-14,9.94739e-15,5.14356e-15,9.9444e-15,4.90188,1
6.33,1.03793e-14,9.48284e-15,4.90335e-15,9.47991e-15,4.65174,1
6.34,9.8943e-15,9.03997e-15,4.67435e-15,9.03711e-15,5.01151,1
6.35,9.4545e-15,8.61779e-15,4.45605e-15,8.615e-15,4.82952,1
6.36,9.0033e-15,8.21532e-15,4.24795e-15,8.2126e-15,4.81291,1
6.37,8.58851e-15,7.83166e-15,4.04956e-15,7.82899e-15,5.09279,1
6.38,8.19414e-15,7.4659e-15,3.86044e-15,7.46331e-15,4.53368,1
6.39,7.79705e-15,7.11723e-15,3.68015e-15,7.1147e-15,4.72756,1
6.4,7.45889e-15,6.78485e-15,3.50828e-15,6.78237e-15,4.73443,1
6.41,7.12218e-15,6.46798e-15,3.34444e-15,6.46557e-15,4.93471,1
6.42,6.80023e-15,6.16592e-15,3.18825e-15,6.16356e-15,4.64617,1
6.43,6.48044e-15,5.87796e-15,3.03935e-15,5.87566e-15,4.56332,1
6.44,6.19272e-15,5.60345e-15,2.89741e-15,5.6012e-15,4.98644,1
6.45,5.92246e-15,5.34176e-15,2.7621e-15,5.33956e-15,4.64458,1
6.46,5.64116e-15,5.09229e-15,2.6331e-15,5.09015e-15,4.72947,1
6.47,5.39078e-15,4.85447e-15,2.51013e-15,4.85238e-15,5.0268,1
6.48,5.14734e-15,4.62776e-15,2.3929e-15,4.62572e-15,4.15822,1
6.49,4.90098e-15,4.41164e-15,2.28115e-15,4.40964e-15,4.91345,1
6.5,4.70532e-15,4.20561e-15,2.17462e-15,4.20366e-15,4.64926,1
6.51,4.48495e-15,4.0092e-15,2.07306e-15,4.00729e-15,4.70713,1
6.52,4.2857e-15,3.82196e-15,1.97624e-15,3.8201e-15,4.35632,1
6.53,4.09304e-15,3.64347e-15,1.88395e-15,3.64165e-15,4.68228,1
6.54,3.92217e-15,3.47331e-15,1.79597e-15,3.47154e-15,4.72106,1
6.55,3.74674e-15,3.3111e-15,1.71209e-15,3.30937e-15,4.85333,1
6.56,3.57783e-15,3.15647e-15,1.63213e-15,3.15478e-15,3.92317,1
6.57,3.41222e-15,3.00906e-15,1.55591e-15,3.00741e-15,4.95495,1
6.58,3.28341e-15,2.86853e-15,1.48325e-15,2.86692e-15,4.79958,1
6.59,3.1284e-15,2.73457e-15,1.41398e-15,2.73299e-15,3.10314,1
6.6,2.98513e-15,2.60686e-15,1.34794e-15,2.60532e-15,5.29346,1
6.61,2.89528e-15,2.48511e-15,1.28499e-15,2.48361e-15,3.96168,1
6.62,2.74973e-15,2.36905e-15,1.22498e-15,2.36759e-15,4.68223,1
6.63,2.64494e-15,2.25841e-15,1.16777e-15,2.25699e-15,4.56775,1
6.64,2.52664e-15,2.15294e-15,1.11323e-15,2.15155e-15,4.6174,1
6.65,2.41627e-15,2.0524e-15,1.06124e-15,2.05103e-15,4.57615,1
6.66,2.30962e-15,1.95655e-15,1.01168e-15,1.95522e-15,3.77989,1
6.67,2.20856e-15,1.86517e-15,9.64436e-16,1.86387e-15,4.1448,1
6.68,2.12812e-15,1.77807e-15,9.19395e-16,1.7768e-15,4.13211,1
6.69,2.04342e-15,1.69503e-15,8.76457e-16,1.69379e-15,4.67564,1
6.7,1.96234e-15,1.61587e-15,8.35525e-16,1.61466e-15,3.37598,1
6.71,1.87468e-15,1.5404e-15,7.96505e-16,1.53922e-15,4.37828,1
6.72,1.81346e-15,1.46846e-15,7.59307e-16,1.46731e-15,4.05443,1
6.73,1.73739e-15,1.39988e-15,7.23846e-16,1.39876e-15,3.4722,1
6.74,1.6697e-15,1.33451e-15,6.90041e-16,1.33341e-15,4.07698,1
6.75,1.61367e-15,1.27218e-15,6.57816e-16,1.27111e-15,3.77531,1
6.76,1.55045e-15,1.21277e-15,6.27094e-16,1.21172e-15,5.88209,1
6.77,1.49405e-15,1.15613e-15,5.97808e-16,1.15511e-15,2.06739,1
6.78,1.41105e-15,1.10214e-15,5.6989e-16,1.10114e-15,6.36421,1
6.79,1.38247e-15,1.05067e-15,5.43274e-16,1.04969e-15,1.15917,1
6.8,1.29975e-15,1.0016e-15,5.17903e-16,1.00065e-15,4.51523,1
6.81,1.28486e-15,9.54823e-16,4.93716e-16,9.53894e-16,4.12679,1
6.82,1.22935e-15,9.10231e-16,4.70658e-16,9.09324e-16,2.9655,1
6.83,1.18063e-15,8.67722e-16,4.48678e-16,8.66836e-16,5.13129,1
6.84,1.14662e-15,8.27198e-16,4.27724e-16,8.26333e-16,1.89755,1
6.85,1.09066e-15,7.88567e-16,4.07749e-16,7.87722e-16,2.68309,1
6.86,1.07035e-15,7.51739e-16,3.88706e-16,7.50915e-16,4.00165,1
6.87,1.04238e-15,7.16632e-16,3.70553e-16,7.15827e-16,3.01279,1
6.88,1.00227e-15,6.83164e-16,3.53247e-16,6.82378e-16,2.56492,1
6.89,9.72959e-16,6.51259e-16,3.3675e-16,6.50492e-16,3.49903,1
6.9,9.48628e-16,6.20844e-16,3.21023e-16,6.20095e-16,5.54125,1
6.91,9.16557e-16,5.9185e-16,3.06031e-16,5.91118e-16,3.29222,1
6.92,8.68435e-16,5.64209e-16,2.91739e-16,5.63495e-16,3.10829,1
6.93,8.40756e-16,5.3786e-16,2.78114e-16,5.37163e-16,2.53752,1
6.94,8.1541e-16,5.12741e-16,2.65126e-16,5.1206e-16,1.15064,1
6.95,7.95231e-16,4.88795e-16,2.52744e-16,4.8813e-16,2.98339,1
6.96,7.86185e-16,4.65968e-16,2.4094e-16,4.65319e-16,2.46191,1
6.97,7.63409e-16,4.44206e-16,2.29688e-16,4.43573e-16,0.803942,1
6.98,7.45067e-16,4.23461e-16,2.18961e-16,4.22842e-16,5.59243,1
6.99,7.39124e-16,4.03685e-16,2.08735e-16,4.03081e-16,2.92571,1
7,6.99979e-16,3.84832e-16,1.98987e-16,3.84242e-16,2.62713,1
7.01,6.80081e-16,3.6686e-16,1.89694e-16,3.66284e-16,2.36061,1
7.02,6.62672e-16,3.49727e-16,1.80835e-16,3.49165e-16,1.60684,1
7.03,6.4739e-16,3.33394e-16,1.7239e-16,3.32845e-16,1.26935,1
7.04,6.37152e-16,3.17824e-16,1.64339e-16,3.17288e-16,4.66851,1
7.05,6.29165e-16,3.02981e-16,1.56664e-16,3.02458e-16,0.0331032,1
7.06,6.01103e-16,2.88831e-16,1.49347e-16,2.8832e-16,1.70497,1
7.07,6.00904e-16,2.75342e-16,1.42373e-16,2.74844e-16,2.43846,1
7.08,5.9083e-16,2.62483e-16,1.35724e-16,2.61996e-16,4.3788,1
7.09,5.76766e-16,2.50225e-16,1.29385e-16,2.4975e-16,-1.83346,1
7.1,5.5257e-16,2.38539e-16,1.23343e-16,2.38075e-16,5.43761,1
7.11,5.62891e-16,2.27399e-16,1.17582e-16,2.26946e-16,-0.592404,1
7.12,5.33861e-16,2.16779e-16,1.12091e-16,2.16337e-16,1.56876,1
7.13,5.37043e-16,2.06655e-16,1.06856e-16,2.06223e-16,4.25761,1
7.14,5.28748e-16,1.97004e-16,1.01866e-16,1.96582e-16,0.299338,1
7.15,5.07155e-16,1.87804e-16,9.71087e-17,1.87392e-16,0.605728,1
7.16,5.05642e-16,1.79033e-16,9.25735e-17,1.78631e-16,0.944504,1
7.17,5.02597e-16,1.70672e-16,8.82501e-17,1.70279e-16,1.06328,1
7.18,4.97895e-16,1.62701e-16,8.41287e-17,1.62318e-16,1.38135,1
7.19,4.92656e-16,1.55103e-16,8.01997e-17,1.54728e-16,2.01387,1
7.2,4.85944e-16,1.47859e-16,7.64542e-17,1.47494e-16,-1.32965,1
7.21,4.76351e-16,1.40954e-16,7.28838e-17,1.40597e-16,1.78544,1
7.22,4.8277e-16,1.34371e-16,6.94799e-17,1.34023e-16,0.731825,1
7.23,4.74302e-16,1.28096e-16,6.62352e-17,1.27756e-16,2.64311,1
7.24,4.70856e-16,1.22113e-16,6.31419e-17,1.21781e-16,-1.45163,1
7.25,4.58731e-16,1.16411e-16,6.0193e-17,1.16086e-16,1.63017,1
7.26,4.65488e-16,1.10974e-16,5.73819e-17,1.10657e-16,1.12354,1
7.27,4.58022e-16,1.05791e-16,5.47021e-17,1.05482e-16,-0.34104,1
7.28,4.52933e-16,1.00851e-16,5.21475e-17,1.00549e-16,3.25724,1
7.29,4.54483e-16,9.61409e-17,4.9712e-17,9.58462e-17,-0.329969,1
7.3,4.40146e-16,9.16509e-17,4.73904e-17,9.13632e-17,-2.50186,1
7.31,4.41603e-16,8.73707e-17,4.51772e-17,8.70898e-17,0.974921,1
7.32,4.52935e-16,8.32903e-17,4.30674e-17,8.30161e-17,2.28449,1
7.33,4.48562e-16,7.94005e-17,4.1056e-17,7.91328e-17,-1.96903,1
7.34,4.38543e-16,7.56924e-17,3.91387e-17,7.5431e-17,2.73479,1
7.35,4.47352e-16,7.21574e-17,3.73108e-17,7.19022e-17,-0.719999,1
7.36,4.35443e-16,6.87876e-17,3.55683e-17,6.85384e-17,2.13923,1
7.37,4.38601e-16,6.55751e-17,3.39073e-17,6.53318e-17,-1.10194,1
7.38,4.29415e-16,6.25126e-17,3.23237e-17,6.22751e-17,1.84403,1
7.39,4.342e-16,5.95932e-17,3.08142e-17,5.93613e-17,-3.62462,1
7.4,4.26338e-16,5.68101e-17,2.93751e-17,5.65836e-17,1.84913,1
7.41,4.42372e-16,5.4157e-17,2.80032e-17,5.39359e-17,0.841164,1
7.42,4.34341e-16,5.16278e-17,2.66954e-17,5.14119e-17,-0.998238,1
7.43,4.30718e-16,4.92166e-17,2.54487e-17,4.90059e-17,2.39394,1
7.44,4.35061e-16,4.69181e-17,2.42601e-17,4.67124e-17,-3.47749,1
7.45,4.24889e-16,4.4727e-17,2.31272e-17,4.45261e-17,3.16289,1
7.46,4.40197e-16,4.26382e-17,2.20471e-17,4.2442e-17,0.2857,1
7.47,4.26701e-16,4.06469e-17,2.10175e-17,4.04554e-17,1.49821,1
7.48,4.25485e-16,3.87486e-17,2.0036e-17,3.85617e-17,0.235376,1
7.49,4.19205e-16,3.6939e-17,1.91002e-17,3.67565e-17,-2.37218,1
7.5,4.1822e-16,3.52139e-17,1.82082e-17,3.50357e-17,-2.04452,1
7.51,4.28382e-16,3.35694e-17,1.73578e-17,3.33953e-17,0.058085,1
7.52,4.37323e-16,3.20016e-17,1.65472e-17,3.18317e-17,3.65793,1
7.53,4.3707e-16,3.05071e-17,1.57745e-17,3.03412e-17,2.91998,1
7.54,4.21646e-16,2.90824e-17,1.50377e-17,2.89204e-17,-3.04115,1
7.55,4.09683e-16,2.77242e-17,1.43355e-17,2.75661e-17,3.53552,1
7.56,4.22533e-16,2.64294e-17,1.3666e-17,2.6275e-17,-2.8632,1
7.57,4.08105e-16,2.51951e-17,1.30278e-17,2.50444e-17,-2.65592,1
7.58,4.20134e-16,2.40185e-17,1.24193e-17,2.38713e-17,2.83314,1
7.59,4.31597e-16,2.28968e-17,1.18394e-17,2.27531e-17,-0.0987546,1
7.6,4.19706e-16,2.18275e-17,1.12864e-17,2.16872e-17,-3.43585,1
7.61,4.20121e-16,2.08081e-17,1.07593e-17,2.06711e-17,2.67532,1
7.62,4.35069e-16,1.98363e-17,1.02569e-17,1.97026e-17,-0.522641,1
7.63,4.23733e-16,1.89099e-17,9.77787e-18,1.87794e-17,0.760232,1
7.64,4.25959e-16,1.80268e-17,9.32119e-18,1.78993e-17,0.552212,1
7.65,4.22745e-16,1.71849e-17,8.88589e-18,1.70605e-17,-1.88918,1
7.66,4.20424e-16,1.63824e-17,8.47092e-18,1.62609e-17,-0.887636,1
7.67,4.28519e-16,1.56173e-17,8.07525e-18,1.54986e-17,2.20746,1
7.68,4.32357e-16,1.48879e-17,7.69813e-18,1.47721e-17,-1.23313,1
7.69,4.23019e-16,1.41926e-17,7.33862e-18,1.40796e-17,-1.41634,1
7.7,4.28301e-16,1.35298e-17,6.99591e-18,1.34194e-17,6.39313,1
7.71,4.34454e-16,1.28979e-17,6.66918e-18,1.27902e-17,-4.80533,1
7.72,4.08348e-16,1.22956e-17,6.35772e-18,1.21904e-17,-1.14914,1
7.73,4.28961e-16,1.17214e-17,6.06081e-18,1.16186e-17,-1.41272,1
7.74,4.33947e-16,1.1174e-17,5.77776e-18,1.10737e-17,5.40268,1
7.75,4.40166e-16,1.06521e-17,5.50798e-18,1.05542e-17,-1.60577,1
7.76,4.17604e-16,1.01547e-17,5.25072e-18,1.0059e-17,1.38607,1
7.77,4.24419e-16,9.68041e-18,5.00548e-18,9.58707e-18,-0.805997,1
7.78,4.18617e-16,9.22832e-18,4.77172e-18,9.13719e-18,-0.932497,1
7.79,4.22018e-16,8.79735e-18,4.54887e-18,8.70837e-18,-0.757323,1
7.8,4.25991e-16,8.38649e-18,4.33641e-18,8.29963e-18,0.251155,1
7.81,4.29241e-16,7.99483e-18,4.13388e-18,7.91002e-18,0.609409,1
7.82,4.28166e-16,7.62146e-18,3.94084e-18,7.53866e-18,-0.0226357,1
7.83,4.25572e-16,7.26553e-18,3.75681e-18,7.18469e-18,2.06994,1
7.84,4.25669e-16,6.92622e-18,3.58135e-18,6.84729e-18,-1.26953,1
7.85,4.17036e-16,6.60276e-18,3.41411e-18,6.5257e-18,-0.165793,1
7.86,4.22399e-16,6.29439e-18,3.25465e-18,6.21917e-18,-0.77305,1
7.87,4.231e-16,6.00043e-18,3.10264e-18,5.92699e-18,1.00791,1
7.88,4.26397e-16,5.7202e-18,2.95773e-18,5.6485e-18,-2.08121,1
7.89,4.22142e-16,5.45306e-18,2.81962e-18,5.38306e-18,0.805193,1
7.9,4.31114e-16,5.1984e-18,2.68794e-18,5.13006e-18,4.42521,1
7.91,4.27671e-16,4.95562e-18,2.5624e-18,4.8889e-18,-1.70326,1
7.92,4.09547e-16,4.72419e-18,2.44273e-18,4.65905e-18,-1.33804,1
7.93,4.16644e-16,4.50356e-18,2.32864e-18,4.43996e-18,1.64351,1
7.94,4.22294e-16,4.29324e-18,2.21991e-18,4.23115e-18,-0.178911,1
7.95,4.15466e-16,4.09274e-18,2.11624e-18,4.03212e-18,-1.77153,1
7.96,4.16211e-16,3.9016e-18,2.01741e-18,3.84243e-18,-2.31803,1
7.97,4.23717e-16,3.71939e-18,1.92319e-18,3.66162e-18,3.17832,1
7.98,4.33772e-16,3.54569e-18,1.83338e-18,3.48929e-18,0.91795,1
7.99,4.2041e-16,3.3801e-18,1.74775e-18,3.32504e-18,-0.796969,1
8,4.16586e-16,3.22224e-18,1.66612e-18,3.16849e-18,0.841312,1
8.01,4.19933e-16,3.07176e-18,1.58833e-18,3.01928e-18,-1.18954,1
8.02,4.16429e-16,2.92831e-18,1.51413e-18,2.87707e-18,-1.60072,1
8.03,4.21442e-16,2.79155e-18,1.44342e-18,2.74153e-18,0.87952,1
8.04,4.28298e-16,2.66118e-18,1.37603e-18,2.61235e-18,1.48783,1
8.05,4.24564e-16,2.5369e-18,1.31176e-18,2.48923e-18,0.335988,1
8.06,4.1834e-16,2.41842e-18,1.25049e-18,2.37188e-18,0.0957256,1
8.07,4.16939e-16,2.30548e-18,1.19208e-18,2.26004e-18,-2.6525,1
8.08,4.1654e-16,2.19781e-18,1.13644e-18,2.15346e-18,1.92241,1
8.09,4.2789e-16,2.09517e-18,1.08334e-18,2.05186e-18,0.425473,1
8.1,4.19819e-16,1.99732e-18,1.03275e-18,1.95505e-18,-2.085,1
8.11,4.18041e-16,1.90405e-18,9.8453e-19,1.86277e-18,-0.131763,1
8.12,4.26942e-16,1.81512e-18,9.38532e-19,1.77483e-18,2.07656,1
8.13,4.27506e-16,1.73035e-18,8.94712e-19,1.69102e-18,-1.4791,1
8.14,4.18809e-16,1.64954e-18,8.52929e-19,1.61114e-18,-0.241923,1
8.15,4.25097e-16,1.57251e-18,8.13089e-19,1.53502e-18,1.18435,1
8.16,4.26127e-16,1.49907e-18,7.75128e-19,1.46248e-18,-2.24022,1
8.17,4.2114e-16,1.42906e-18,7.38927e-19,1.39334e-18,0.544807,1
8.18,4.3079e-16,1.36232e-18,7.04415e-19,1.32745e-18,1.30681,1
8.19,4.28456e-16,1.2987e-18,6.71522e-19,1.26465e-18,-1.242,1
8.2,4.22929e-16,1.23805e-18,6.4016e-19,1.20481e-18,-1.29334,1
8.21,4.28248e-16,1.18023e-18,6.10254e-19,1.14778e-18,2.34466,1
8.22,4.33859e-16,1.12511e-18,5.8176e-19,1.09344e-18,-0.373254,1
8.23,4.2392e-16,1.07257e-18,5.54597e-19,1.04165e-18,0.811756,1
8.24,4.25508e-16,1.02248e-18,5.28689e-19,9.92293e-19,0.361461,1
8.25,4.22082e-16,9.74725e-19,5.03995e-19,9.4526e-19,-0.330611,1
8.26,4.20562e-16,9.29206e-19,4.80465e-19,9.00442e-19,1.96999,1
8.27,4.21957e-16,8.85809e-19,4.58019e-19,8.5773e-19,-4.05242,1
8.28,4.13805e-16,8.44443e-19,4.36638e-19,8.17032e-19,1.64794,1
8.29,4.31282e-16,8.05003e-19,4.16232e-19,7.78246e-19,-1.0407,1
8.3,4.2429e-16,7.67409e-19,3.96797e-19,7.4129e-19,3.546,1
8.31,4.28752e-16,7.31571e-19,3.7827e-19,7.06074e-19,-3.54108,1
8.32,4.14069e-16,6.97405e-19,3.60603e-19,6.72516e-19,-0.695945,1
8.33,4.2927e-16,6.64836e-19,3.43765e-19,6.4054e-19,3.9386,1
8.34,4.32278e-16,6.33788e-19,3.27713e-19,6.10072e-19,-1.22258,1
8.35,4.15898e-16,6.0419e-19,3.12411e-19,5.81039e-19,1.332,1
8.36,4.21046e-16,5.75974e-19,2.97822e-19,5.53376e-19,-1.75268,1
8.37,4.15511e-16,5.49074e-19,2.83907e-19,5.27015e-19,-2.74959,1
8.38,4.22923e-16,5.2343e-19,2.70644e-19,5.01898e-19,1.83795,1
8.39,4.34881e-16,4.98985e-19,2.58005e-19,4.77967e-19,0.77892,1
8.4,4.27032e-16,4.75684e-19,2.45962e-19,4.55168e-19,0.715261,1
8.41,4.23732e-16,4.5347e-19,2.3448e-19,4.33444e-19,0.228635,1
8.42,4.20722e-16,4.32291e-19,2.23524e-19,4.12743e-19,-3.02664,1
8.43,4.19763e-16,4.12101e-19,2.13081e-19,3.93021e-19,-0.00726216,1
8.44,4.32864e-16,3.92857e-19,2.03136e-19,3.74233e-19,1.59646,1
8.45,4.32895e-16,3.7451e-19,1.93647e-19,3.56331e-19,4.54882,1
8.46,4.26093e-16,3.57021e-19,1.84608e-19,3.39277e-19,-5.35947,1
8.47,4.07554e-16,3.40346e-19,1.75979e-19,3.23027e-19,4.66968,1
8.48,4.30634e-16,3.24452e-19,1.67763e-19,3.07548e-19,-0.947875,1
8.49,4.11422e-16,3.09301e-19,1.5993e-19,2.92801e-19,-1.85306,1
8.5,4.15359e-16,2.94855e-19,1.52459e-19,2.78751e-19,-3.39446,1
8.51,4.23201e-16,2.81085e-19,1.45337e-19,2.65366e-19,3.22208,1
8.52,4.38071e-16,2.67958e-19,1.3855e-19,2.52616e-19,-0.117273,1
8.53,4.24397e-16,2.55444e-19,1.32078e-19,2.4047e-19,-2.34106,1
8.54,4.24895e-16,2.43514e-19,1.2591e-19,2.289e-19,3.21221,1
8.55,4.35081e-16,2.32142e-19,1.20032e-19,2.17879e-19,-3.42829,1
8.56,4.2154e-16,2.21301e-19,1.14424e-19,2.07379e-19,3.74391,1
8.57,4.36504e-16,2.10966e-19,1.09082e-19,1.97379e-19,-1.14173,1
8.58,4.20752e-16,2.01114e-19,1.03988e-19,1.87853e-19,1.33834,1
8.59,4.25611e-16,1.91721e-19,9.91294e-20,1.78779e-19,0.464063,1
8.6,4.1999e-16,1.82768e-19,9.45018e-20,1.70137e-19,-3.07644,1
8.61,4.1805e-16,1.74232e-19,9.0088e-20,1.61905e-19,2.60739,1
8.62,4.3132e-16,1.66096e-19,8.58816e-20,1.54065e-19,2.01074,1
8.63,4.20359e-16,1.58339e-19,8.18711e-20,1.46598e-19,-2.69752,1
8.64,4.12073e-16,1.50944e-19,7.80467e-20,1.39486e-19,2.64651,1
8.65,4.23497e-16,1.43896e-19,7.44059e-20,1.32714e-19,-2.4429,1
8.66,4.12578e-16,1.37175e-19,7.09249e-20,1.26262e-19,-1.36518,1
8.67,4.2291e-16,1.30769e-19,6.76142e-20,1.2012e-19,2.69852,1
8.68,4.28763e-16,1.24662e-19,6.44558e-20,1.14269e-19,-0.902555,1
8.69,4.17497e-16,1.18841e-19,6.14475e-20,1.08699e-19,-1.15341,1
8.7,4.21299e-16,1.1329e-19,5.85774e-20,1.03394e-19,2.95664,1
8.71,4.26215e-16,1.08e-19,5.58433e-20,9.83427e-20,-0.105427,1
8.72,4.13975e-16,1.02956e-19,5.32338e-20,9.35324e-20,-3.84541,1
8.73,4.14412e-16,9.81472e-20,5.07448e-20,8.89516e-20,2.28109,1
8.74,4.30986e-16,9.35637e-20,4.83748e-20,8.45907e-20,0.125086,1
8.75,4.21374e-16,8.91952e-20,4.61202e-20,8.04395e-20,2.64445,1
8.76,4.20847e-16,8.50289e-20,4.39624e-20,7.64855e-20,-1.10922,1
8.77,4.10005e-16,8.10581e-20,4.19098e-20,7.27219e-20,-2.98774,1
8.78,4.14604e-16,7.72727e-20,3.99529e-20,6.91388e-20,2.55017,1
8.79,4.27373e-16,7.36644e-20,3.80888e-20,6.5728e-20,0.302794,1
8.8,4.16745e-16,7.02243e-20,3.631e-20,6.24808e-20,-1.38915,1
8.81,4.15487e-16,6.69446e-20,3.46135e-20,5.93895e-20,-0.212849,1
8.82,4.2134e-16,6.38181e-20,3.29961e-20,5.64468e-20,-0.590238,1
8.83,4.22239e-16,6.0838e-20,3.14557e-20,5.36462e-20,2.10434,1
8.84,4.24746e-16,5.79969e-20,2.99872e-20,5.09804e-20,0.275599,1
8.85,4.15992e-16,5.5288e-20,2.85845e-20,4.84426e-20,-0.432125,1
8.86,4.14848e-16,5.27067e-20,2.72529e-20,4.60284e-20,-1.39751,1
8.87,4.16649e-16,5.02453e-20,2.59799e-20,4.37302e-20,2.98808,1
8.88,4.22554e-16,4.78985e-20,2.47651e-20,4.15427e-20,-2.848,1
8.89,4.10294e-16,4.56618e-20,2.36093e-20,3.94614e-20,1.33055,1
8.9,4.22322e-16,4.35288e-20,2.25043e-20,3.74804e-20,0.723681,1
8.91,4.16776e-16,4.14963e-20,2.14545e-20,3.55961e-20,-1.63546,1
8.92,4.13782e-16,3.95581e-20,2.04511e-20,3.38027e-20,0.736606,1
8.93,4.20662e-16,3.77109e-20,1.94971e-20,3.20969e-20,1.03603,1
8.94,4.17586e-16,3.59502e-20,1.85879e-20,3.04741e-20,-2.38346,1
8.95,4.13304e-16,3.42709e-20,1.7718e-20,2.89295e-20,3.44173,1
8.96,4.23395e-16,3.2671e-20,1.68932e-20,2.74612e-20,-4.90105,1
8.97,4.09308e-16,3.11449e-20,1.61027e-20,2.60635e-20,3.18013,1
8.98,4.30402e-16,2.96907e-20,1.53517e-20,2.47347e-20,-0.730193,1
8.99,4.17137e-16,2.83043e-20,1.46353e-20,2.34707e-20,-2.17339,1
9,4.20205e-16,2.6982e-20,1.39497e-20,2.22681e-20,0.0811986,1
9.01,4.29541e-16,2.57221e-20,1.32989e-20,2.11248e-20,-2.09791,1
9.02,4.29192e-16,2.4521e-20,1.26782e-20,2.00377e-20,4.98602,1
9.03,4.38389e-16,2.33758e-20,1.20859e-20,1.90038e-20,-1.60486,1
9.04,4.17569e-16,2.22844e-20,1.15225e-20,1.80211e-20,1.06179,1
9.05,4.2438e-16,2.12433e-20,1.09823e-20,1.70861e-20,-0.88447,1
9.06,4.19921e-16,2.02515e-20,1.04709e-20,1.61979e-20,-1.79908,1
9.07,4.23668e-16,1.93059e-20,9.98238e-21,1.53534e-20,4.43585,1
9.08,4.3143e-16,1.84042e-20,9.51575e-21,1.45504e-20,-3.05996,1
9.09,4.13105e-16,1.75447e-20,9.07106e-21,1.37873e-20,2.94724,1
9.1,4.26145e-16,1.67252e-20,8.6467e-21,1.3062e-20,-1.46133,1
9.11,4.13945e-16,1.59443e-20,8.24374e-21,1.2373e-20,-0.231138,1
9.12,4.20084e-16,1.51998e-20,7.85901e-21,1.17182e-20,0.672201,1
9.13,4.21057e-16,1.44898e-20,7.49086e-21,1.10957e-20,-1.2685,1
9.14,4.18246e-16,1.38134e-20,7.14242e-21,1.05049e-20,-1.26967,1
9.15,4.23619e-16,1.31682e-20,6.80821e-21,9.94322e-21,0.0169891,1
9.16,4.29067e-16,1.25532e-20,6.48994e-21,9.40976e-21,3.70788,1
9.17,4.28994e-16,1.19669e-20,6.18646e-21,8.90306e-21,-3.52383,1
9.18,4.13656e-16,1.14081e-20,5.89806e-21,8.42206e-21,0.818582,1
9.19,4.28765e-16,1.08753e-20,5.6224e-21,7.96515e-21,0.12176,1
9.2,4.25284e-16,1.03673e-20,5.3592e-21,7.53129e-21,0.76949,1
9.21,4.24767e-16,9.88327e-21,5.10915e-21,7.11957e-21,0.493127,1
9.22,4.21523e-16,9.42188e-21,4.87138e-21,6.72881e-21,-1.25861,1
9.23,4.19455e-16,8.98164e-21,4.64263e-21,6.35757e-21,3.16065,1
9.24,4.24801e-16,8.56221e-21,4.42595e-21,6.00549e-21,-3.78503,1
9.25,4.11786e-16,8.16266e-21,4.22067e-21,5.67165e-21,2.47493,1
9.26,4.27986e-16,7.78104e-21,4.02149e-21,5.3543e-21,-1.47611,1
9.27,4.17649e-16,7.41807e-21,3.83535e-21,5.05395e-21,-0.00942045,1
9.28,4.23907e-16,7.07158e-21,3.65583e-21,4.76867e-21,0.227345,1
9.29,4.23946e-16,6.74148e-21,3.48575e-21,4.49831e-21,-1.01479,1
9.3,4.22985e-16,6.42666e-21,3.32283e-21,4.24183e-21,1.21736,1
9.31,4.27321e-16,6.12647e-21,3.16717e-21,3.99862e-21,-2.69403,1
9.32,4.22182e-16,5.8404e-21,3.01944e-21,3.76817e-21,0.325897,1
9.33,4.3387e-16,5.5677e-21,2.87861e-21,3.54977e-21,0.173078,1
9.34,4.32461e-16,5.3076e-21,2.74372e-21,3.34271e-21,0.0796807,1
9.35,4.31714e-16,5.05971e-21,2.61545e-21,3.1466e-21,1.35422,1
9.36,4.3137e-16,4.82346e-21,2.49342e-21,2.96088e-21,0.117707,1
9.37,4.25606e-16,4.59826e-21,2.37723e-21,2.78503e-21,2.67878,1
9.38,4.25106e-16,4.3834e-21,2.26557e-21,2.61838e-21,-3.15745,1
9.39,4.14015e-16,4.17882e-21,2.16028e-21,2.46082e-21,0.918727,1
9.4,4.27514e-16,3.98361e-21,2.05916e-21,2.31157e-21,1.72031,1
9.41,4.23622e-16,3.79757e-21,1.96278e-21,2.17038e-21,-1.40892,1
9.42,4.16458e-16,3.62039e-21,1.87186e-21,2.03695e-21,-1.19203,1
9.43,4.22409e-16,3.45131e-21,1.78434e-21,1.91063e-21,1.2245,1
9.44,4.27505e-16,3.29016e-21,1.70104e-21,1.79122e-21,-0.158468,1
9.45,4.22334e-16,3.13632e-21,1.6207e-21,1.6782e-21,-0.0500831,1
9.46,4.23004e-16,2.98985e-21,1.54491e-21,1.57152e-21,0.816859,1
9.47,4.23216e-16,2.85045e-21,1.47371e-21,1.47091e-21,-3.36092,1
9.48,4.19787e-16,2.7173e-21,1.40469e-21,1.37572e-21,2.59089,1
9.49,4.34386e-16,2.59038e-21,1.33889e-21,1.28584e-21,0.679779,1
9.5,4.23416e-16,2.4694e-21,1.27634e-21,1.20103e-21,-1.70675,1
9.51,4.20557e-16,2.35411e-21,1.21685e-21,1.12105e-21,1.51372,1
9.52,4.2786e-16,2.24419e-21,1.15996e-21,1.0456e-21,0.466325,1
9.53,4.2148e-16,2.13942e-21,1.10591e-21,9.74488e-22,-1.37499,1
9.54,4.19523e-16,2.03946e-21,1.05396e-21,9.07413e-22,0.766008,1
9.55,4.25372e-16,1.94432e-21,1.00515e-21,8.44327e-22,2.1513,1
9.56,4.22138e-16,1.85357e-21,9.58434e-22,7.84895e-22,-1.76584,1
9.57,4.13248e-16,1.76699e-21,9.13545e-22,7.28919e-22,0.272451,1
9.58,4.20677e-16,1.68435e-21,8.70308e-22,6.76195e-22,-0.905425,1
9.59,4.19534e-16,1.60582e-21,8.30191e-22,6.2678e-22,0.223887,1
9.6,4.23367e-16,1.53084e-21,7.91458e-22,5.80275e-22,-3.80014,1
9.61,4.22421e-16,1.45925e-21,7.53948e-22,5.36525e-22,4.12127,1
9.62,4.39108e-16,1.39121e-21,7.19152e-22,4.95591e-22,2.5958,1
9.63,4.21727e-16,1.32613e-21,6.85048e-22,4.5706e-22,-1.02102,1
9.64,4.11057e-16,1.26435e-21,6.53688e-22,4.21094e-22,-0.698531,1
9.65,4.15298e-16,1.20527e-21,6.22948e-22,3.87296e-22,-2.83909,1
9.66,4.18219e-16,1.14901e-21,5.93966e-22,3.55698e-22,2.07661,1
9.67,4.30439e-16,1.09536e-21,5.66175e-22,3.2613e-22,-0.17823,1
9.68,4.21683e-16,1.04416e-21,5.39501e-22,2.98473e-22,0.659243,1
9.69,4.22436e-16,9.95343e-22,5.1404e-22,2.72645e-22,0.420273,1
9.7,4.19669e-16,9.48993e-22,4.90572e-22,2.48649e-22,-2.19978,1
9.71,4.17913e-16,9.04637e-22,4.67449e-22,2.26203e-22,4.17561,1
9.72,4.27313e-16,8.6243e-22,4.45786e-22,2.0535e-22,-3.06356,1
9.73,4.10185e-16,8.22174e-22,4.24986e-22,1.85953e-22,0.385349,1
9.74,4.23148e-16,7.83695e-22,4.04734e-22,1.67895e-22,0.154497,1
9.75,4.21524e-16,7.47192e-22,3.8626e-22,1.51233e-22,-1.98255,1
9.76,4.20874e-16,7.12219e-22,3.67829e-22,1.3573e-22,-2.20487,1
9.77,4.29386e-16,6.79019e-22,3.50892e-22,1.2146e-22,4.60969,1
9.78,4.39067e-16,6.47279e-22,3.34361e-22,1.08255e-22,0.313103,1
9.79,4.1972e-16,6.17116e-22,3.19003e-22,9.61323e-23,-3.16653,1
9.8,4.1841e-16,5.88291e-22,3.04064e-22,8.4964e-23,0.551668,1
9.81,4.32092e-16,5.60784e-22,2.89695e-22,7.47145e-23,0.947699,1
9.82,4.29721e-16,5.3462e-22,2.76225e-22,6.53628e-23,-0.45091,1
9.83,4.25687e-16,5.09622e-22,2.63147e-22,5.68169e-23,1.7422,1
9.84,4.27615e-16,4.85843e-22,2.50946e-22,4.90663e-23,-0.91525,1
9.85,4.20293e-16,4.6324e-22,2.39576e-22,4.20669e-23,-1.77381,1
9.86,4.24175e-16,4.4158e-22,2.28226e-22,3.57207e-23,4.75904,1
9.87,4.31835e-16,4.20924e-22,2.17373e-22,3.00227e-23,-2.68152,1
9.88,4.12217e-16,4.01264e-22,2.07212e-22,2.49446e-23,1.3028,1
9.89,4.23576e-16,3.8257e-22,1.97689e-22,2.04509e-23,-2.35441,1
9.9,4.18128e-16,3.64692e-22,1.88394e-22,1.64819e-23,-0.541249,1
9.91,4.2821e-16,3.47673e-22,1.7963e-22,1.30239e-23,1.15888,1
9.92,4.3054e-16,3.31447e-22,1.71261e-22,1.00398e-23,0.228974,1
9.93,4.25608e-16,3.15962e-22,1.63204e-22,7.49775e-24,-2.13761,1
9.94,4.24636e-16,3.01228e-22,1.5564e-22,5.3768e-24,1.6738,1
9.95,4.33911e-16,2.87169e-22,1.48396e-22,3.64403e-24,2.45862,1
9.96,4.26768e-16,2.73763e-22,1.4144e-22,2.27601e-24,-1.82546,1
9.97,4.16527e-16,2.60965e-22,1.34752e-22,1.24833e-24,3.12726,1
9.98,4.24272e-16,2.48789e-22,1.28495e-22,5.41573e-25,-0.633672,1
9.99,4.11406e-16,2.37201e-22,1.22612e-22,1.32646e-25,1600.2,1
10,4.1403e-16,2.26116e-22,1.16823e-22,0,1600.2,1
10,4.1403e-16,2.26067e-22,1.16599e-22,1.55702e-28,2.41203e-07,1


==> graph_data/Blakemore/b=3/temps_long_impli.csv <==
This is the first cell in the first column.
Description ,Derive-diffusion, schéma couplé.
Eta,1.5
Pas de temps ref,0.01
Nombre d'itérations effectif,1001
Maillage,mesh2_4
Finesse de maillage,0.0078125

Temps,Entropy,Diff_eq_L2,Weak_entropy,Diff_end_L2,Esti_nu,Nb_iter_Newton,
0,0.421152,0.496892,0.295112,0.496892,4.31326,0
0.01,0.401775,0.472153,0.283727,0.472153,4.2089,5
0.02,0.385162,0.451325,0.272554,0.451325,4.1762,4
0.03,0.369606,0.432001,0.261518,0.432001,4.16745,4
0.04,0.354789,0.413706,0.250699,0.413706,4.16898,4
0.05,0.340595,0.396257,0.240159,0.396257,4.17548,3
0.06,0.326964,0.379557,0.229937,0.379557,4.18456,3
0.07,0.313859,0.363545,0.220054,0.363545,4.19501,3
0.08,0.301253,0.348178,0.210524,0.348178,4.20619,3
0.09,0.289124,0.333423,0.20135,0.333423,4.21772,3
0.1,0.277454,0.31925,0.192533,0.31925,4.22936,3
0.11,0.266225,0.305636,0.184069,0.305636,4.24094,3
0.12,0.255422,0.292557,0.175952,0.292556,4.25233,3
0.13,0.245031,0.279992,0.168172,0.279992,4.26343,3
0.14,0.235036,0.267924,0.160721,0.267924,4.27414,3
0.15,0.225425,0.256333,0.153588,0.256333,4.28438,3
0.16,0.216185,0.245204,0.146763,0.245204,4.29411,3
0.17,0.207303,0.234519,0.140234,0.234519,4.30325,3
0.18,0.198768,0.224263,0.133992,0.224263,4.31177,3
0.19,0.190568,0.214423,0.128024,0.214423,4.31964,3
0.2,0.18269,0.204983,0.12232,0.204983,4.32682,3
0.21,0.175126,0.19593,0.116869,0.19593,4.33329,3
0.22,0.167862,0.187251,0.111661,0.187251,4.33905,3
0.23,0.160891,0.178932,0.106687,0.178932,4.34408,3
0.24,0.1542,0.170962,0.101935,0.170962,4.34838,3
0.25,0.14778,0.163328,0.0973961,0.163328,4.35195,3
0.26,0.141622,0.156019,0.0930619,0.156019,4.35479,3
0.27,0.135716,0.149021,0.0889231,0.149021,4.35693,3
0.28,0.130052,0.142325,0.0849711,0.142325,4.35835,3
0.29,0.124622,0.135919,0.0811978,0.135919,4.35907,3
0.3,0.119418,0.129793,0.0775952,0.129793,4.35911,3
0.31,0.11443,0.123935,0.0741558,0.123935,4.35848,3
0.32,0.10965,0.118335,0.0708723,0.118335,4.35719,3
0.33,0.10507,0.112984,0.0677377,0.112983,4.35525,3
0.34,0.100683,0.107871,0.0647453,0.107871,4.35268,3
0.35,0.0964815,0.102987,0.0618888,0.102987,4.3495,3
0.36,0.0924571,0.098323,0.0591619,0.098323,4.3457,3
0.37,0.0886033,0.0938699,0.0565589,0.0938699,4.34133,3
0.38,0.0849132,0.0896191,0.0540742,0.0896191,4.33637,3
0.39,0.0813802,0.085562,0.0517022,0.085562,4.33086,3
0.4,0.077998,0.0816906,0.049438,0.0816906,4.3248,3
0.41,0.0747602,0.0779969,0.0472767,0.0779969,4.31822,3
0.42,0.071661,0.0744734,0.0452134,0.0744734,4.31112,3
0.43,0.0686946,0.0711127,0.0432438,0.0711127,4.30353,3
0.44,0.0658555,0.0679077,0.0413635,0.0679077,4.29546,3
0.45,0.0631383,0.0648516,0.0395685,0.0648516,4.28693,3
0.46,0.0605379,0.0619377,0.0378549,0.0619377,4.27796,3
0.47,0.0580494,0.0591599,0.0362189,0.0591599,4.26856,3
0.48,0.055668,0.0565118,0.034657,0.0565118,4.25876,3
0.49,0.053389,0.0539878,0.0331657,0.0539877,4.24858,3
0.5,0.0512082,0.051582,0.0317417,0.051582,4.23803,3
0.51,0.0491212,0.0492892,0.0303821,0.0492892,4.22714,3
0.52,0.0471241,0.0471041,0.0290838,0.0471041,4.21593,3
0.53,0.0452129,0.0450217,0.027844,0.0450217,4.20441,3
0.54,0.0433838,0.0430372,0.02666,0.0430372,4.19262,3
0.55,0.0416334,0.0411461,0.0255291,0.0411461,4.18058,3
0.56,0.0399581,0.039344,0.0244491,0.039344,4.1683,3
0.57,0.0383547,0.0376266,0.0234174,0.0376266,4.15581,3
0.58,0.0368199,0.0359899,0.0224319,0.0359899,4.14314,3
0.59,0.0353508,0.0344302,0.0214903,0.0344302,4.1303,3
0.6,0.0339444,0.0329436,0.0205908,0.0329436,4.11731,3
0.61,0.032598,0.0315267,0.0197313,0.0315267,4.10421,3
0.62,0.0313089,0.0301761,0.01891,0.0301761,4.091,3
0.63,0.0300746,0.0288886,0.018125,0.0288886,4.07772,3
0.64,0.0288926,0.0276612,0.0173748,0.0276612,4.06438,3
0.65,0.0277606,0.0264909,0.0166577,0.0264909,4.051,3
0.66,0.0266764,0.025375,0.0159722,0.025375,4.0376,3
0.67,0.0256378,0.0243108,0.0153168,0.0243108,4.02421,3
0.68,0.0246428,0.0232958,0.0146901,0.0232958,4.01083,3
0.69,0.0236895,0.0223275,0.0140909,0.0223275,3.99749,3
0.7,0.022776,0.0214038,0.0135177,0.0214037,3.9842,3
0.71,0.0219005,0.0205223,0.0129695,0.0205223,3.97097,3
0.72,0.0210614,0.019681,0.0124451,0.019681,3.95784,3
0.73,0.020257,0.0188781,0.0119434,0.0188781,3.94479,3
0.74,0.0194858,0.0181115,0.0114633,0.0181115,3.93186,3
0.75,0.0187463,0.0173795,0.0110038,0.0173794,3.91905,3
0.76,0.0180371,0.0166804,0.0105641,0.0166803,3.90637,3
0.77,0.0173569,0.0160125,0.0101432,0.0160125,3.89384,3
0.78,0.0167043,0.0153745,0.0097402,0.0153745,3.88145,3
0.79,0.0160783,0.0147648,0.00935436,0.0147648,3.86923,3
0.8,0.0154775,0.014182,0.00898488,0.014182,3.85718,3
0.81,0.014901,0.0136248,0.00863102,0.0136248,3.84531,3
0.82,0.0143476,0.0130921,0.00829207,0.0130921,3.83362,3
0.83,0.0138163,0.0125825,0.00796735,0.0125825,3.82212,3
0.84,0.0133062,0.012095,0.00765623,0.012095,3.81081,3
0.85,0.0128163,0.0116285,0.0073581,0.0116285,3.7997,3
0.86,0.0123458,0.0111821,0.00707237,0.0111821,3.78879,3
0.87,0.0118939,0.0107547,0.00679849,0.0107547,3.77809,3
0.88,0.0114597,0.0103454,0.00653594,0.0103454,3.76759,3
0.89,0.0110425,0.00995349,0.00628422,0.00995348,3.7573,3
0.9,0.0106416,0.00957801,0.00604283,0.00957801,3.74722,3
0.91,0.0102562,0.00921823,0.00581133,0.00921823,3.73736,3
0.92,0.00988579,0.00887342,0.00558929,0.00887341,3.7277,3
0.93,0.00952963,0.00854286,0.00537628,0.00854286,3.71825,3
0.94,0.00918716,0.00822591,0.00517192,0.00822591,3.70901,3
0.95,0.00885781,0.00792194,0.00497582,0.00792193,3.69998,3
0.96,0.00854102,0.00763034,0.00478763,0.00763034,3.69116,3
0.97,0.00823628,0.00735055,0.00460701,0.00735055,3.68255,3
0.98,0.00794309,0.00708204,0.00443362,0.00708204,3.67414,3
0.99,0.00766097,0.00682429,0.00426716,0.00682428,3.66593,3
1,0.00738947,0.00657682,0.00410734,0.00657681,3.65792,3
1.01,0.00712816,0.00633916,0.00395385,0.00633915,3.65011,3
1.02,0.00687662,0.00611088,0.00380645,0.00611088,3.64249,3
1.03,0.00663445,0.00589157,0.00366486,0.00589157,3.63507,3
1.04,0.00640129,0.00568083,0.00352885,0.00568082,3.62783,3
1.05,0.00617676,0.00547828,0.00339818,0.00547827,3.62078,3
1.06,0.00596052,0.00528357,0.00327262,0.00528356,3.61391,3
1.07,0.00575224,0.00509635,0.00315196,0.00509635,3.60721,3
1.08,0.00555161,0.00491631,0.00303599,0.0049163,3.6007,3
1.09,0.00535833,0.00474313,0.00292452,0.00474313,3.59435,3
1.1,0.00517209,0.00457653,0.00281737,0.00457653,3.58818,3
1.11,0.00499264,0.00441623,0.00271435,0.00441623,3.58216,3
1.12,0.0048197,0.00426196,0.0026153,0.00426195,3.57631,3
1.13,0.00465302,0.00411346,0.00252004,0.00411346,3.57061,3
1.14,0.00449236,0.00397051,0.00242844,0.0039705,3.56507,3
1.15,0.00433749,0.00383286,0.00234033,0.00383286,3.55968,3
1.16,0.00418818,0.00370031,0.00225558,0.0037003,3.55443,3
1.17,0.00404422,0.00357263,0.00217404,0.00357263,3.54932,3
1.18,0.0039054,0.00344965,0.0020956,0.00344964,3.54436,3
1.19,0.00377154,0.00333115,0.00202012,0.00333115,3.53953,3
1.2,0.00364244,0.00321697,0.00194749,0.00321697,3.53483,3
1.21,0.00351792,0.00310693,0.00187758,0.00310693,3.53025,3
1.22,0.00339781,0.00300087,0.00181031,0.00300087,3.52581,3
1.23,0.00328195,0.00289863,0.00174555,0.00289863,3.52148,3
1.24,0.00317018,0.00280006,0.00168321,0.00280006,3.51727,3
1.25,0.00306234,0.00270501,0.00162319,0.00270501,3.51318,3
1.26,0.00295829,0.00261336,0.0015654,0.00261335,3.50919,3
1.27,0.00285788,0.00252495,0.00150976,0.00252495,3.50532,3
1.28,0.00276099,0.00243968,0.00145618,0.00243968,3.50155,3
1.29,0.00266749,0.00235743,0.00140458,0.00235742,3.49788,3
1.3,0.00257725,0.00227806,0.00135488,0.00227806,3.49432,3
1.31,0.00249014,0.00220149,0.00130701,0.00220149,3.49084,3
1.32,0.00240607,0.0021276,0.00126089,0.00212759,3.48747,3
1.33,0.00232491,0.00205628,0.00121647,0.00205628,3.48418,3
1.34,0.00224656,0.00198745,0.00117367,0.00198745,3.48098,3
1.35,0.00217092,0.00192101,0.00113243,0.00192101,3.47786,3
1.36,0.0020979,0.00185687,0.0010927,0.00185687,3.47483,3
1.37,0.00202739,0.00179495,0.00105441,0.00179495,3.47188,3
1.38,0.0019593,0.00173517,0.00101751,0.00173517,3.46901,3
1.39,0.00189356,0.00167744,0.000981943,0.00167744,3.46621,3
1.4,0.00183008,0.00162169,0.000947665,0.00162169,3.46349,3
1.41,0.00176877,0.00156786,0.000914624,0.00156785,3.46084,3
1.42,0.00170956,0.00151586,0.000882773,0.00151586,3.45825,3
1.43,0.00165237,0.00146564,0.000852069,0.00146564,3.45574,3
1.44,0.00159714,0.00141713,0.000822467,0.00141712,3.45329,3
1.45,0.00154379,0.00137026,0.000793926,0.00137026,3.4509,3
1.46,0.00149226,0.00132499,0.000766407,0.00132499,3.44857,3
1.47,0.00144248,0.00128125,0.000739872,0.00128125,3.4463,3
1.48,0.00139439,0.00123899,0.000714283,0.00123899,3.44409,3
1.49,0.00134794,0.00119815,0.000689606,0.00119815,3.44194,3
1.5,0.00130306,0.0011587,0.000665807,0.00115869,3.43983,3
1.51,0.0012597,0.00112056,0.000642852,0.00112056,3.43779,3
1.52,0.00121781,0.00108371,0.000620712,0.00108371,3.43579,3
1.53,0.00117734,0.0010481,0.000599356,0.0010481,3.43384,3
1.54,0.00113823,0.00101368,0.000578756,0.00101368,3.43194,3
1.55,0.00110044,0.00098041,0.000558882,0.000980409,3.43009,3
1.56,0.00106393,0.000948253,0.00053971,0.000948251,3.42828,3
1.57,0.00102864,0.000917169,0.000521212,0.000917167,3.42651,3
1.58,0.000994549,0.000887121,0.000503366,0.000887119,3.42479,3
1.59,0.000961599,0.000858073,0.000486146,0.000858071,3.42311,3
1.6,0.000929757,0.000829991,0.00046953,0.000829989,3.42146,3
1.61,0.000898984,0.000802842,0.000453496,0.00080284,3.41986,3
1.62,0.000869243,0.000776594,0.000438023,0.000776592,3.4183,3
1.63,0.000840499,0.000751216,0.000423091,0.000751214,3.41677,3
1.64,0.000812718,0.000726679,0.00040868,0.000726677,3.41527,3
1.65,0.000785867,0.000702953,0.000394771,0.000702951,3.41382,3
1.66,0.000759914,0.000680012,0.000381347,0.00068001,3.41239,3
1.67,0.000734828,0.000657828,0.000368389,0.000657827,3.411,3
1.68,0.00071058,0.000636376,0.000355882,0.000636375,3.40964,3
1.69,0.000687142,0.000615632,0.000343809,0.000615631,3.40831,3
1.7,0.000664485,0.000595571,0.000332154,0.00059557,3.40701,3
1.71,0.000642584,0.000576171,0.000320903,0.00057617,3.40573,3
1.72,0.000621412,0.000557409,0.000310041,0.000557408,3.40449,3
1.73,0.000600946,0.000539264,0.000299554,0.000539262,3.40327,3
1.74,0.00058116,0.000521714,0.000289429,0.000521713,3.40209,3
1.75,0.000562033,0.000504741,0.000279653,0.00050474,3.40092,3
1.76,0.000543541,0.000488325,0.000270214,0.000488324,3.39978,3
1.77,0.000525664,0.000472447,0.0002611,0.000472446,3.39867,3
1.78,0.00050838,0.00045709,0.000252299,0.000457088,3.39758,3
1.79,0.00049167,0.000442235,0.000243801,0.000442234,3.39651,3
1.8,0.000475514,0.000427867,0.000235594,0.000427866,3.39547,3
1.81,0.000459893,0.000413969,0.000227668,0.000413968,3.39445,3
1.82,0.000444791,0.000400525,0.000220014,0.000400524,3.39345,3
1.83,0.000430188,0.000387521,0.000212622,0.00038752,3.39247,3
1.84,0.000416069,0.000374942,0.000205482,0.00037494,3.39151,3
1.85,0.000402417,0.000362773,0.000198586,0.000362772,3.39057,3
1.86,0.000389217,0.000351002,0.000191926,0.000351,3.38965,3
1.87,0.000376453,0.000339614,0.000185493,0.000339613,3.38875,3
1.88,0.000364111,0.000328598,0.000179279,0.000328597,3.38787,3
1.89,0.000352176,0.000317942,0.000173277,0.000317941,3.387,3
1.9,0.000340636,0.000307632,0.000167478,0.000307631,3.38616,3
1.91,0.000329477,0.000297659,0.000161877,0.000297658,3.38533,3
1.92,0.000318686,0.00028801,0.000156466,0.000288009,3.38451,3
1.93,0.00030825,0.000278675,0.000151239,0.000278674,3.38371,3
1.94,0.000298159,0.000269644,0.000146189,0.000269643,3.38293,3
1.95,0.0002884,0.000260907,0.00014131,0.000260906,3.38217,3
1.96,0.000278963,0.000252455,0.000136596,0.000252454,3.38141,3
1.97,0.000269837,0.000244277,0.000132042,0.000244276,3.38068,3
1.98,0.000261011,0.000236365,0.000127642,0.000236364,3.37995,3
1.99,0.000252476,0.00022871,0.00012339,0.000228709,3.37925,3
2,0.000244221,0.000221304,0.000119282,0.000221303,3.37855,3
2.01,0.000236238,0.000214138,0.000115313,0.000214137,3.37787,2
2.02,0.000228517,0.000207205,0.000111478,0.000207204,3.3772,2
2.03,0.000221051,0.000200497,0.000107771,0.000200497,3.37655,2
2.04,0.000213829,0.000194007,0.00010419,0.000194007,3.3759,2
2.05,0.000206845,0.000187728,0.000100729,0.000187727,3.37527,2
2.06,0.00020009,0.000181652,9.73846e-05,0.000181652,3.37465,2
2.07,0.000193557,0.000175774,9.41526e-05,0.000175773,3.37405,2
2.08,0.000187238,0.000170086,9.10291e-05,0.000170085,3.37345,2
2.09,0.000181127,0.000164583,8.80105e-05,0.000164582,3.37286,2
2.1,0.000175216,0.000159258,8.50931e-05,0.000159257,3.37229,2
2.11,0.000169499,0.000154106,8.22736e-05,0.000154105,3.37173,2
2.12,0.00016397,0.000149121,7.95486e-05,0.00014912,3.37117,2
2.13,0.000158621,0.000144297,7.69149e-05,0.000144296,3.37063,2
2.14,0.000153448,0.00013963,7.43693e-05,0.000139629,3.3701,2
2.15,0.000148445,0.000135114,7.19089e-05,0.000135113,3.36958,2
2.16,0.000143605,0.000130744,6.95308e-05,0.000130743,3.36906,2
2.17,0.000138924,0.000126516,6.72321e-05,0.000126515,3.36856,2
2.18,0.000134396,0.000122424,6.50103e-05,0.000122424,3.36806,2
2.19,0.000130017,0.000118466,6.28626e-05,0.000118465,3.36758,2
2.2,0.00012578,0.000114635,6.07866e-05,0.000114634,3.3671,2
2.21,0.000121682,0.000110928,5.87798e-05,0.000110928,3.36663,2
2.22,0.000117719,0.000107342,5.684e-05,0.000107341,3.36617,2
2.23,0.000113885,0.000103872,5.49648e-05,0.000103871,3.36572,2
2.24,0.000110176,0.000100513,5.3152e-05,0.000100513,3.36527,2
2.25,0.000106588,9.7264e-05,5.13996e-05,9.72635e-05,3.36484,2
2.26,0.000103118,9.41198e-05,4.97055e-05,9.41192e-05,3.36441,2
2.27,9.97615e-05,9.10773e-05,4.80677e-05,9.10767e-05,3.36399,2
2.28,9.65143e-05,8.81332e-05,4.64844e-05,8.81327e-05,3.36358,2
2.29,9.33733e-05,8.52845e-05,4.49537e-05,8.52839e-05,3.36317,2
2.3,9.03348e-05,8.25278e-05,4.34739e-05,8.25273e-05,3.36277,2
2.31,8.73955e-05,7.98604e-05,4.20431e-05,7.98599e-05,3.36238,2
2.32,8.45522e-05,7.72792e-05,4.06599e-05,7.72787e-05,3.36199,2
2.33,8.18017e-05,7.47816e-05,3.93226e-05,7.47811e-05,3.36162,2
2.34,7.9141e-05,7.23647e-05,3.80296e-05,7.23642e-05,3.36124,2
2.35,7.65671e-05,7.0026e-05,3.67794e-05,7.00255e-05,3.36088,2
2.36,7.40772e-05,6.77629e-05,3.55707e-05,6.77624e-05,3.36052,2
2.37,7.16685e-05,6.5573e-05,3.4402e-05,6.55726e-05,3.36017,2
2.38,6.93384e-05,6.34539e-05,3.3272e-05,6.34535e-05,3.35982,2
2.39,6.70842e-05,6.14034e-05,3.21794e-05,6.14029e-05,3.35948,2
2.4,6.49036e-05,5.94191e-05,3.1123e-05,5.94187e-05,3.35915,2
2.41,6.2794e-05,5.7499e-05,3.01014e-05,5.74986e-05,3.35882,2
2.42,6.07533e-05,5.5641e-05,2.91137e-05,5.56406e-05,3.3585,2
2.43,5.8779e-05,5.38431e-05,2.81586e-05,5.38427e-05,3.35818,2
2.44,5.6869e-05,5.21033e-05,2.72351e-05,5.21028e-05,3.35787,2
2.45,5.50213e-05,5.04197e-05,2.6342e-05,5.04193e-05,3.35756,2
2.46,5.32338e-05,4.87905e-05,2.54784e-05,4.87901e-05,3.35726,2
2.47,5.15045e-05,4.7214e-05,2.46434e-05,4.72136e-05,3.35697,2
2.48,4.98315e-05,4.56885e-05,2.38359e-05,4.56881e-05,3.35667,2
2.49,4.8213e-05,4.42123e-05,2.3055e-05,4.42119e-05,3.35639,2
2.5,4.66472e-05,4.27837e-05,2.22998e-05,4.27834e-05,3.35611,2
2.51,4.51324e-05,4.14014e-05,2.15696e-05,4.1401e-05,3.35583,2
2.52,4.36669e-05,4.00637e-05,2.08634e-05,4.00634e-05,3.35556,2
2.53,4.22491e-05,3.87693e-05,2.01805e-05,3.87689e-05,3.35529,2
2.54,4.08774e-05,3.75167e-05,1.952e-05,3.75163e-05,3.35503,2
2.55,3.95504e-05,3.63046e-05,1.88813e-05,3.63042e-05,3.35477,2
2.56,3.82665e-05,3.51316e-05,1.82637e-05,3.51313e-05,3.35452,2
2.57,3.70245e-05,3.39966e-05,1.76663e-05,3.39962e-05,3.35427,2
2.58,3.58228e-05,3.28982e-05,1.70886e-05,3.28979e-05,3.35403,2
2.59,3.46602e-05,3.18353e-05,1.65299e-05,3.1835e-05,3.35379,2
2.6,3.35354e-05,3.08068e-05,1.59896e-05,3.08065e-05,3.35355,2
2.61,3.24472e-05,2.98115e-05,1.5467e-05,2.98112e-05,3.35332,2
2.62,3.13944e-05,2.88484e-05,1.49616e-05,2.88481e-05,3.35309,2
2.63,3.03758e-05,2.79164e-05,1.44727e-05,2.79161e-05,3.35287,2
2.64,2.93903e-05,2.70145e-05,1.4e-05,2.70142e-05,3.35264,2
2.65,2.84368e-05,2.61417e-05,1.35427e-05,2.61414e-05,3.35243,2
2.66,2.75144e-05,2.52972e-05,1.31005e-05,2.52969e-05,3.35221,2
2.67,2.66219e-05,2.44799e-05,1.26728e-05,2.44796e-05,3.35201,2
2.68,2.57584e-05,2.3689e-05,1.22591e-05,2.36887e-05,3.3518,2
2.69,2.4923e-05,2.29237e-05,1.1859e-05,2.29234e-05,3.3516,2
2.7,2.41147e-05,2.21831e-05,1.1472e-05,2.21828e-05,3.3514,2
2.71,2.33327e-05,2.14665e-05,1.10977e-05,2.14662e-05,3.3512,2
2.72,2.25761e-05,2.0773e-05,1.07356e-05,2.07727e-05,3.35101,2
2.73,2.1844e-05,2.01019e-05,1.03854e-05,2.01016e-05,3.35082,2
2.74,2.11358e-05,1.94524e-05,1.00467e-05,1.94522e-05,3.35063,2
2.75,2.04505e-05,1.8824e-05,9.71912e-06,1.88238e-05,3.35045,2
2.76,1.97875e-05,1.82159e-05,9.40223e-06,1.82156e-05,3.35027,2
2.77,1.9146e-05,1.76274e-05,9.09572e-06,1.76271e-05,3.35009,2
2.78,1.85254e-05,1.70579e-05,8.79925e-06,1.70577e-05,3.34992,2
2.79,1.79249e-05,1.65068e-05,8.51247e-06,1.65066e-05,3.34975,2
2.8,1.73439e-05,1.59736e-05,8.23508e-06,1.59733e-05,3.34958,2
2.81,1.67817e-05,1.54575e-05,7.96677e-06,1.54573e-05,3.34942,2
2.82,1.62378e-05,1.49582e-05,7.70723e-06,1.49579e-05,3.34926,2
2.83,1.57116e-05,1.44749e-05,7.45618e-06,1.44747e-05,3.3491,2
2.84,1.52024e-05,1.40073e-05,7.21333e-06,1.40071e-05,3.34894,2
2.85,1.47098e-05,1.35548e-05,6.97843e-06,1.35545e-05,3.34878,2
2.86,1.42331e-05,1.31169e-05,6.7512e-06,1.31166e-05,3.34863,2
2.87,1.37719e-05,1.26931e-05,6.53139e-06,1.26929e-05,3.34848,2
2.88,1.33257e-05,1.2283e-05,6.31877e-06,1.22828e-05,3.34834,2
2.89,1.28939e-05,1.18862e-05,6.1131e-06,1.1886e-05,3.34819,2
2.9,1.24762e-05,1.15022e-05,5.91414e-06,1.1502e-05,3.34805,2
2.91,1.2072e-05,1.11306e-05,5.72168e-06,1.11304e-05,3.34791,2
2.92,1.16809e-05,1.0771e-05,5.5355e-06,1.07708e-05,3.34778,2
2.93,1.13025e-05,1.04231e-05,5.3554e-06,1.04229e-05,3.34764,2
2.94,1.09364e-05,1.00863e-05,5.18118e-06,1.00861e-05,3.34751,2
2.95,1.05821e-05,9.76047e-06,5.01264e-06,9.76029e-06,3.34738,2
2.96,1.02394e-05,9.44515e-06,4.84961e-06,9.44497e-06,3.34725,2
2.97,9.90773e-06,9.14001e-06,4.69189e-06,9.13983e-06,3.34713,2
2.98,9.58684e-06,8.84472e-06,4.53932e-06,8.84455e-06,3.347,2
2.99,9.27634e-06,8.55898e-06,4.39172e-06,8.55881e-06,3.34688,2
3,8.97592e-06,8.28246e-06,4.24893e-06,8.2823e-06,3.34676,2
3.01,8.68524e-06,8.01488e-06,4.11081e-06,8.01472e-06,3.34664,2
3.02,8.40398e-06,7.75595e-06,3.97718e-06,7.75578e-06,3.34653,2
3.03,8.13183e-06,7.50538e-06,3.84791e-06,7.50522e-06,3.34641,2
3.04,7.86851e-06,7.2629e-06,3.72285e-06,7.26274e-06,3.3463,2
3.05,7.61372e-06,7.02826e-06,3.60187e-06,7.0281e-06,3.34619,2
3.06,7.36719e-06,6.80119e-06,3.48483e-06,6.80104e-06,3.34609,2
3.07,7.12866e-06,6.58146e-06,3.37161e-06,6.58131e-06,3.34598,2
3.08,6.89785e-06,6.36883e-06,3.26207e-06,6.36869e-06,3.34588,2
3.09,6.67452e-06,6.16307e-06,3.1561e-06,6.16293e-06,3.34577,2
3.1,6.45843e-06,5.96396e-06,3.05358e-06,5.96382e-06,3.34567,2
3.11,6.24934e-06,5.77128e-06,2.9544e-06,5.77114e-06,3.34557,2
3.12,6.04703e-06,5.58482e-06,2.85844e-06,5.58468e-06,3.34548,2
3.13,5.85127e-06,5.40439e-06,2.76561e-06,5.40425e-06,3.34538,2
3.14,5.66185e-06,5.22978e-06,2.67581e-06,5.22965e-06,3.34529,2
3.15,5.47857e-06,5.06082e-06,2.58892e-06,5.06069e-06,3.34519,2
3.16,5.30123e-06,4.89731e-06,2.50487e-06,4.89719e-06,3.3451,2
3.17,5.12964e-06,4.73909e-06,2.42355e-06,4.73896e-06,3.34501,2
3.18,4.9636e-06,4.58598e-06,2.34487e-06,4.58586e-06,3.34492,2
3.19,4.80294e-06,4.43782e-06,2.26875e-06,4.43769e-06,3.34484,2
3.2,4.64748e-06,4.29444e-06,2.19511e-06,4.29432e-06,3.34475,2
3.21,4.49706e-06,4.15569e-06,2.12387e-06,4.15557e-06,3.34467,2
3.22,4.35152e-06,4.02143e-06,2.05494e-06,4.02131e-06,3.34459,2
3.23,4.21068e-06,3.8915e-06,1.98826e-06,3.89138e-06,3.34451,2
3.24,4.07441e-06,3.76577e-06,1.92374e-06,3.76566e-06,3.34443,2
3.25,3.94255e-06,3.6441e-06,1.86132e-06,3.64399e-06,3.34435,2
3.26,3.81496e-06,3.52637e-06,1.80093e-06,3.52626e-06,3.34427,2
3.27,3.69151e-06,3.41243e-06,1.7425e-06,3.41232e-06,3.3442,2
3.28,3.57205e-06,3.30218e-06,1.68597e-06,3.30207e-06,3.34412,2
3.29,3.45646e-06,3.19549e-06,1.63128e-06,3.19538e-06,3.34405,2
3.3,3.34461e-06,3.09225e-06,1.57836e-06,3.09214e-06,3.34398,2
3.31,3.23638e-06,2.99234e-06,1.52717e-06,2.99224e-06,3.34391,2
3.32,3.13166e-06,2.89566e-06,1.47764e-06,2.89556e-06,3.34384,2
3.33,3.03033e-06,2.8021e-06,1.42971e-06,2.802e-06,3.34377,2
3.34,2.93228e-06,2.71156e-06,1.38335e-06,2.71147e-06,3.3437,2
3.35,2.8374e-06,2.62395e-06,1.33849e-06,2.62386e-06,3.34364,2
3.36,2.7456e-06,2.53918e-06,1.29509e-06,2.53908e-06,3.34357,2
3.37,2.65677e-06,2.45713e-06,1.25309e-06,2.45704e-06,3.34351,2
3.38,2.57081e-06,2.37775e-06,1.21247e-06,2.37766e-06,3.34345,2
3.39,2.48763e-06,2.30092e-06,1.17316e-06,2.30083e-06,3.34338,2
3.4,2.40715e-06,2.22658e-06,1.13512e-06,2.22649e-06,3.34332,2
3.41,2.32928e-06,2.15464e-06,1.09832e-06,2.15455e-06,3.34326,2
3.42,2.25392e-06,2.08502e-06,1.06272e-06,2.08493e-06,3.34321,2
3.43,2.181e-06,2.01765e-06,1.02827e-06,2.01757e-06,3.34315,2
3.44,2.11045e-06,1.95246e-06,9.94944e-07,1.95238e-06,3.34309,2
3.45,2.04217e-06,1.88938e-06,9.62696e-07,1.8893e-06,3.34304,2
3.46,1.97611e-06,1.82833e-06,9.31495e-07,1.82825e-06,3.34298,2
3.47,1.91219e-06,1.76925e-06,9.01306e-07,1.76918e-06,3.34293,2
3.48,1.85033e-06,1.71209e-06,8.72098e-07,1.71201e-06,3.34288,2
3.49,1.79048e-06,1.65677e-06,8.43837e-07,1.65669e-06,3.34282,2
3.5,1.73256e-06,1.60324e-06,8.16493e-07,1.60316e-06,3.34277,2
3.51,1.67652e-06,1.55144e-06,7.90036e-07,1.55136e-06,3.34272,2
3.52,1.62229e-06,1.50131e-06,7.64437e-07,1.50123e-06,3.34267,2
3.53,1.56981e-06,1.4528e-06,7.3967e-07,1.45273e-06,3.34262,2
3.54,1.51903e-06,1.40586e-06,7.15705e-07,1.40579e-06,3.34258,2
3.55,1.4699e-06,1.36043e-06,6.92518e-07,1.36036e-06,3.34253,2
3.56,1.42236e-06,1.31647e-06,6.70083e-07,1.31641e-06,3.34248,2
3.57,1.37635e-06,1.27394e-06,6.48375e-07,1.27387e-06,3.34244,2
3.58,1.33184e-06,1.23277e-06,6.27372e-07,1.23271e-06,3.34239,2
3.59,1.28876e-06,1.19294e-06,6.0705e-07,1.19288e-06,3.34235,2
3.6,1.24708e-06,1.15439e-06,5.87387e-07,1.15433e-06,3.34231,2
3.61,1.20674e-06,1.11709e-06,5.68361e-07,1.11703e-06,3.34226,2
3.62,1.16772e-06,1.081e-06,5.49952e-07,1.08094e-06,3.34222,2
3.63,1.12995e-06,1.04607e-06,5.3214e-07,1.04601e-06,3.34218,2
3.64,1.09341e-06,1.01227e-06,5.14906e-07,1.01221e-06,3.34214,2
3.65,1.05804e-06,9.7956e-07,4.98231e-07,9.79502e-07,3.3421,2
3.66,1.02383e-06,9.47909e-07,4.82095e-07,9.47852e-07,3.34206,2
3.67,9.90716e-07,9.1728e-07,4.66484e-07,9.17224e-07,3.34202,2
3.68,9.58676e-07,8.8764e-07,4.51378e-07,8.87585e-07,3.34199,2
3.69,9.27673e-07,8.58958e-07,4.36761e-07,8.58904e-07,3.34195,2
3.7,8.97673e-07,8.31203e-07,4.22619e-07,8.3115e-07,3.34191,2
3.71,8.68644e-07,8.04345e-07,4.08935e-07,8.04293e-07,3.34188,2
3.72,8.40553e-07,7.78355e-07,3.95694e-07,7.78303e-07,3.34184,2
3.73,8.13371e-07,7.53204e-07,3.82882e-07,7.53153e-07,3.34181,2
3.74,7.87069e-07,7.28866e-07,3.70486e-07,7.28816e-07,3.34177,2
3.75,7.61617e-07,7.05314e-07,3.58491e-07,7.05265e-07,3.34174,2
3.76,7.36988e-07,6.82523e-07,3.46885e-07,6.82475e-07,3.34171,2
3.77,7.13156e-07,6.60469e-07,3.35655e-07,6.60422e-07,3.34168,2
3.78,6.90095e-07,6.39127e-07,3.24789e-07,6.39081e-07,3.34164,2
3.79,6.6778e-07,6.18475e-07,3.14275e-07,6.18429e-07,3.34161,2
3.8,6.46187e-07,5.9849e-07,3.04101e-07,5.98445e-07,3.34158,2
3.81,6.25292e-07,5.79151e-07,2.94258e-07,5.79107e-07,3.34155,2
3.82,6.05073e-07,5.60437e-07,2.84733e-07,5.60393e-07,3.34152,2
3.83,5.85508e-07,5.42327e-07,2.75516e-07,5.42284e-07,3.34149,2
3.84,5.66576e-07,5.24803e-07,2.66598e-07,5.24761e-07,3.34146,2
3.85,5.48256e-07,5.07845e-07,2.57969e-07,5.07803e-07,3.34144,2
3.86,5.30529e-07,4.91435e-07,2.4962e-07,4.91394e-07,3.34141,2
3.87,5.13375e-07,4.75555e-07,2.41541e-07,4.75514e-07,3.34138,2
3.88,4.96775e-07,4.60188e-07,2.33723e-07,4.60148e-07,3.34135,2
3.89,4.80713e-07,4.45317e-07,2.26159e-07,4.45278e-07,3.34133,2
3.9,4.6517e-07,4.30928e-07,2.1884e-07,4.30889e-07,3.3413,2
3.91,4.5013e-07,4.17003e-07,2.11758e-07,4.16965e-07,3.34128,2
3.92,4.35576e-07,4.03528e-07,2.04905e-07,4.03491e-07,3.34125,2
3.93,4.21492e-07,3.90488e-07,1.98274e-07,3.90452e-07,3.34123,2
3.94,4.07865e-07,3.7787e-07,1.91858e-07,3.77834e-07,3.3412,2
3.95,3.94678e-07,3.65659e-07,1.85649e-07,3.65624e-07,3.34118,2
3.96,3.81917e-07,3.53844e-07,1.79642e-07,3.53809e-07,3.34116,2
3.97,3.69569e-07,3.42409e-07,1.73829e-07,3.42375e-07,3.34113,2
3.98,3.5762e-07,3.31345e-07,1.68204e-07,3.31311e-07,3.34111,2
3.99,3.46058e-07,3.20638e-07,1.62762e-07,3.20604e-07,3.34109,2
4,3.3487e-07,3.10276e-07,1.57495e-07,3.10244e-07,3.34107,2
4.01,3.24043e-07,3.0025e-07,1.52399e-07,3.00218e-07,3.34104,2
4.02,3.13567e-07,2.90548e-07,1.47468e-07,2.90516e-07,3.34102,2
4.03,3.03429e-07,2.81159e-07,1.42697e-07,2.81128e-07,3.341,2
4.04,2.93619e-07,2.72073e-07,1.3808e-07,2.72043e-07,3.34098,2
4.05,2.84126e-07,2.63281e-07,1.33613e-07,2.63251e-07,3.34096,2
4.06,2.74941e-07,2.54774e-07,1.2929e-07,2.54744e-07,3.34094,2
4.07,2.66052e-07,2.46541e-07,1.25107e-07,2.46512e-07,3.34092,2
4.08,2.57451e-07,2.38574e-07,1.2106e-07,2.38545e-07,3.3409,2
4.09,2.49128e-07,2.30864e-07,1.17143e-07,2.30836e-07,3.34088,2
4.1,2.41074e-07,2.23404e-07,1.13354e-07,2.23376e-07,3.34087,2
4.11,2.3328e-07,2.16185e-07,1.09687e-07,2.16158e-07,3.34085,2
4.12,2.25738e-07,2.09199e-07,1.06138e-07,2.09172e-07,3.34083,2
4.13,2.18441e-07,2.02439e-07,1.02705e-07,2.02412e-07,3.34081,2
4.14,2.11379e-07,1.95897e-07,9.93824e-08,1.95871e-07,3.34079,2
4.15,2.04545e-07,1.89566e-07,9.61675e-08,1.89541e-07,3.34078,2
4.16,1.97933e-07,1.8344e-07,9.30567e-08,1.83415e-07,3.34076,2
4.17,1.91534e-07,1.77513e-07,9.00466e-08,1.77488e-07,3.34074,2
4.18,1.85342e-07,1.71776e-07,8.71339e-08,1.71752e-07,3.34073,2
4.19,1.79351e-07,1.66225e-07,8.43154e-08,1.66201e-07,3.34071,2
4.2,1.73553e-07,1.60854e-07,8.15881e-08,1.6083e-07,3.3407,2
4.21,1.67942e-07,1.55656e-07,7.89491e-08,1.55633e-07,3.34068,2
4.22,1.62513e-07,1.50626e-07,7.63955e-08,1.50603e-07,3.34067,2
4.23,1.5726e-07,1.45758e-07,7.39245e-08,1.45736e-07,3.34065,2
4.24,1.52176e-07,1.41048e-07,7.15335e-08,1.41026e-07,3.34064,2
4.25,1.47257e-07,1.3649e-07,6.92198e-08,1.36468e-07,3.34062,2
4.26,1.42496e-07,1.32079e-07,6.6981e-08,1.32058e-07,3.34061,2
4.27,1.3789e-07,1.27811e-07,6.48147e-08,1.2779e-07,3.34059,2
4.28,1.33432e-07,1.23681e-07,6.27184e-08,1.2366e-07,3.34058,2
4.29,1.29119e-07,1.19684e-07,6.06899e-08,1.19664e-07,3.34057,2
4.3,1.24945e-07,1.15816e-07,5.87271e-08,1.15796e-07,3.34055,2
4.31,1.20906e-07,1.12074e-07,5.68278e-08,1.12054e-07,3.34054,2
4.32,1.16998e-07,1.08452e-07,5.49899e-08,1.08433e-07,3.34053,2
4.33,1.13216e-07,1.04947e-07,5.32115e-08,1.04928e-07,3.34051,2
4.34,1.09556e-07,1.01556e-07,5.14906e-08,1.01537e-07,3.3405,2
4.35,1.06015e-07,9.82738e-08,4.98254e-08,9.82555e-08,3.34049,2
4.36,1.02588e-07,9.5098e-08,4.82141e-08,9.508e-08,3.34048,2
4.37,9.92715e-08,9.20248e-08,4.66549e-08,9.20071e-08,3.34047,2
4.38,9.60626e-08,8.9051e-08,4.51461e-08,8.90335e-08,3.34046,2
4.39,9.29574e-08,8.61732e-08,4.36862e-08,8.61561e-08,3.34044,2
4.4,8.99526e-08,8.33884e-08,4.22734e-08,8.33716e-08,3.34043,2
4.41,8.70449e-08,8.06937e-08,4.09064e-08,8.06771e-08,3.34042,2
4.42,8.42312e-08,7.8086e-08,3.95836e-08,7.80696e-08,3.34041,2
4.43,8.15085e-08,7.55625e-08,3.83035e-08,7.55465e-08,3.3404,2
4.44,7.88738e-08,7.31207e-08,3.70649e-08,7.31049e-08,3.34039,2
4.45,7.63242e-08,7.07577e-08,3.58664e-08,7.07421e-08,3.34038,2
4.46,7.38571e-08,6.84711e-08,3.47066e-08,6.84558e-08,3.34037,2
4.47,7.14697e-08,6.62584e-08,3.35843e-08,6.62433e-08,3.34036,2
4.48,6.91596e-08,6.41171e-08,3.24983e-08,6.41023e-08,3.34035,2
4.49,6.69241e-08,6.20451e-08,3.14475e-08,6.20306e-08,3.34034,2
4.5,6.47608e-08,6.004e-08,3.04306e-08,6.00257e-08,3.34033,2
4.51,6.26675e-08,5.80998e-08,2.94466e-08,5.80857e-08,3.34032,2
4.52,6.06419e-08,5.62222e-08,2.84945e-08,5.62084e-08,3.34031,2
4.53,5.86817e-08,5.44053e-08,2.75731e-08,5.43917e-08,3.3403,2
4.54,5.67849e-08,5.26471e-08,2.66816e-08,5.26337e-08,3.34029,2
4.55,5.49494e-08,5.09458e-08,2.58188e-08,5.09326e-08,3.34028,2
4.56,5.31733e-08,4.92994e-08,2.4984e-08,4.92864e-08,3.34028,2
4.57,5.14546e-08,4.77062e-08,2.41762e-08,4.76934e-08,3.34027,2
4.58,4.97914e-08,4.61645e-08,2.33945e-08,4.6152e-08,3.34026,2
4.59,4.8182e-08,4.46726e-08,2.26381e-08,4.46603e-08,3.34025,2
4.6,4.66246e-08,4.3229e-08,2.19061e-08,4.32168e-08,3.34024,2
4.61,4.51176e-08,4.1832e-08,2.11979e-08,4.182e-08,3.34024,2
4.62,4.36592e-08,4.04801e-08,2.05125e-08,4.04683e-08,3.34023,2
4.63,4.22481e-08,3.91719e-08,1.98493e-08,3.91604e-08,3.34022,2
4.64,4.08825e-08,3.7906e-08,1.92075e-08,3.78946e-08,3.34021,2
4.65,3.95611e-08,3.6681e-08,1.85865e-08,3.66698e-08,3.3402,2
4.66,3.82824e-08,3.54956e-08,1.79856e-08,3.54846e-08,3.3402,2
4.67,3.7045e-08,3.43485e-08,1.74041e-08,3.43377e-08,3.34019,2
4.68,3.58476e-08,3.32385e-08,1.68414e-08,3.32278e-08,3.34018,2
4.69,3.46889e-08,3.21643e-08,1.62969e-08,3.21539e-08,3.34018,2
4.7,3.35677e-08,3.11249e-08,1.577e-08,3.11146e-08,3.34017,2
4.71,3.24827e-08,3.0119e-08,1.52602e-08,3.01089e-08,3.34016,2
4.72,3.14328e-08,2.91457e-08,1.47668e-08,2.91357e-08,3.34016,2
4.73,3.04168e-08,2.82038e-08,1.42894e-08,2.8194e-08,3.34015,2
4.74,2.94337e-08,2.72923e-08,1.38274e-08,2.72827e-08,3.34014,2
4.75,2.84824e-08,2.64103e-08,1.33804e-08,2.64008e-08,3.34014,2
4.76,2.75617e-08,2.55568e-08,1.29478e-08,2.55475e-08,3.34013,2
4.77,2.66709e-08,2.47309e-08,1.25292e-08,2.47217e-08,3.34013,2
4.78,2.58089e-08,2.39317e-08,1.21241e-08,2.39226e-08,3.34012,2
4.79,2.49747e-08,2.31583e-08,1.17322e-08,2.31494e-08,3.34011,2
4.8,2.41674e-08,2.24099e-08,1.13529e-08,2.24011e-08,3.34011,2
4.81,2.33863e-08,2.16857e-08,1.09859e-08,2.16771e-08,3.3401,2
4.82,2.26304e-08,2.09849e-08,1.06307e-08,2.09764e-08,3.3401,2
4.83,2.1899e-08,2.03067e-08,1.0287e-08,2.02984e-08,3.34009,2
4.84,2.11912e-08,1.96504e-08,9.95448e-09,1.96422e-08,3.34009,2
4.85,2.05063e-08,1.90154e-08,9.63267e-09,1.90073e-08,3.34008,2
4.86,1.98435e-08,1.84009e-08,9.32127e-09,1.83929e-08,3.34007,2
4.87,1.92021e-08,1.78062e-08,9.01993e-09,1.77984e-08,3.34007,2
4.88,1.85815e-08,1.72308e-08,8.72834e-09,1.72231e-08,3.34006,2
4.89,1.79809e-08,1.66739e-08,8.44618e-09,1.66664e-08,3.34006,2
4.9,1.73997e-08,1.61351e-08,8.17314e-09,1.61276e-08,3.34005,2
4.91,1.68374e-08,1.56136e-08,7.90892e-09,1.56063e-08,3.34005,2
4.92,1.62932e-08,1.5109e-08,7.65325e-09,1.51019e-08,3.34004,2
4.93,1.57665e-08,1.46208e-08,7.40585e-09,1.46137e-08,3.34004,2
4.94,1.5257e-08,1.41483e-08,7.16644e-09,1.41413e-08,3.34004,2
4.95,1.47638e-08,1.3691e-08,6.93478e-09,1.36842e-08,3.34003,2
4.96,1.42867e-08,1.32486e-08,6.7106e-09,1.32418e-08,3.34003,2
4.97,1.38249e-08,1.28204e-08,6.49367e-09,1.28138e-08,3.34002,2
4.98,1.33781e-08,1.24061e-08,6.28376e-09,1.23996e-08,3.34002,2
4.99,1.29457e-08,1.20052e-08,6.08063e-09,1.19988e-08,3.34001,2
5,1.25273e-08,1.16172e-08,5.88407e-09,1.16109e-08,3.34001,2
5.01,1.21224e-08,1.12417e-08,5.69386e-09,1.12356e-08,3.34001,2
5.02,1.17306e-08,1.08784e-08,5.5098e-09,1.08724e-08,3.34,2
5.03,1.13514e-08,1.05269e-08,5.3317e-09,1.05209e-08,3.34,2
5.04,1.09846e-08,1.01867e-08,5.15935e-09,1.01808e-08,3.33999,2
5.05,1.06295e-08,9.85748e-09,4.99257e-09,9.85168e-09,3.33999,2
5.06,1.0286e-08,9.53891e-09,4.83118e-09,9.5332e-09,3.33999,2
5.07,9.95353e-09,9.23064e-09,4.67502e-09,9.22502e-09,3.33998,2
5.08,9.63183e-09,8.93233e-09,4.5239e-09,8.92681e-09,3.33998,2
5.09,9.32052e-09,8.64366e-09,4.37766e-09,8.63823e-09,3.33997,2
5.1,9.01928e-09,8.36432e-09,4.23615e-09,8.35897e-09,3.33997,2
5.11,8.72778e-09,8.09401e-09,4.09922e-09,8.08875e-09,3.33997,2
5.12,8.44569e-09,7.83243e-09,3.96672e-09,7.82726e-09,3.33996,2
5.13,8.17273e-09,7.5793e-09,3.8385e-09,7.57422e-09,3.33996,2
5.14,7.90858e-09,7.33436e-09,3.71442e-09,7.32936e-09,3.33996,2
5.15,7.65298e-09,7.09733e-09,3.59435e-09,7.09241e-09,3.33995,2
5.16,7.40563e-09,6.86797e-09,3.47817e-09,6.86312e-09,3.33995,2
5.17,7.16628e-09,6.64601e-09,3.36574e-09,6.64125e-09,3.33995,2
5.18,6.93467e-09,6.43123e-09,3.25695e-09,6.42654e-09,3.33994,2
5.19,6.71054e-09,6.22339e-09,3.15167e-09,6.21878e-09,3.33994,2
5.2,6.49365e-09,6.02226e-09,3.0498e-09,6.01773e-09,3.33994,2
5.21,6.28378e-09,5.82764e-09,2.95122e-09,5.82318e-09,3.33994,2
5.22,6.08069e-09,5.6393e-09,2.85582e-09,5.63492e-09,3.33993,2
5.23,5.88416e-09,5.45705e-09,2.76351e-09,5.45274e-09,3.33993,2
5.24,5.69398e-09,5.2807e-09,2.67418e-09,5.27645e-09,3.33993,2
5.25,5.50996e-09,5.11004e-09,2.58775e-09,5.10586e-09,3.33992,2
5.26,5.33187e-09,4.94489e-09,2.5041e-09,4.94078e-09,3.33992,2
5.27,5.15955e-09,4.78509e-09,2.42316e-09,4.78104e-09,3.33992,2
5.28,4.99279e-09,4.63044e-09,2.34484e-09,4.62647e-09,3.33992,2
5.29,4.83143e-09,4.4808e-09,2.26905e-09,4.47689e-09,3.33991,2
5.3,4.67528e-09,4.33599e-09,2.1957e-09,4.33214e-09,3.33991,2
5.31,4.52417e-09,4.19586e-09,2.12473e-09,4.19208e-09,3.33991,2
5.32,4.37795e-09,4.06026e-09,2.05605e-09,4.05654e-09,3.33991,2
5.33,4.23646e-09,3.92904e-09,1.9896e-09,3.92538e-09,3.3399,2
5.34,4.09954e-09,3.80207e-09,1.92529e-09,3.79846e-09,3.3399,2
5.35,3.96704e-09,3.67919e-09,1.86306e-09,3.67565e-09,3.3399,2
5.36,3.83883e-09,3.56029e-09,1.80284e-09,3.5568e-09,3.3399,2
5.37,3.71476e-09,3.44523e-09,1.74457e-09,3.4418e-09,3.33989,2
5.38,3.5947e-09,3.33389e-09,1.68818e-09,3.33051e-09,3.33989,2
5.39,3.47852e-09,3.22614e-09,1.63361e-09,3.22283e-09,3.33989,2
5.4,3.3661e-09,3.12188e-09,1.58081e-09,3.11862e-09,3.33989,2
5.41,3.25731e-09,3.02099e-09,1.52972e-09,3.01778e-09,3.33989,2
5.42,3.15203e-09,2.92336e-09,1.48027e-09,2.9202e-09,3.33988,2
5.43,3.05016e-09,2.82888e-09,1.43243e-09,2.82578e-09,3.33988,2
5.44,2.95158e-09,2.73746e-09,1.38613e-09,2.7344e-09,3.33988,2
5.45,2.85619e-09,2.64899e-09,1.34133e-09,2.64598e-09,3.33988,2
5.46,2.76388e-09,2.56338e-09,1.29797e-09,2.56042e-09,3.33987,2
5.47,2.67455e-09,2.48054e-09,1.25602e-09,2.47763e-09,3.33987,2
5.48,2.58811e-09,2.40037e-09,1.21542e-09,2.39751e-09,3.33987,2
5.49,2.50447e-09,2.3228e-09,1.17614e-09,2.31998e-09,3.33987,2
5.5,2.42352e-09,2.24773e-09,1.13812e-09,2.24496e-09,3.33987,2
5.51,2.3452e-09,2.17509e-09,1.10134e-09,2.17236e-09,3.33987,2
5.52,2.2694e-09,2.1048e-09,1.06574e-09,2.10212e-09,3.33987,2
5.53,2.19606e-09,2.03677e-09,1.03129e-09,2.03414e-09,3.33986,2
5.54,2.12508e-09,1.97095e-09,9.97961e-10,1.96836e-09,3.33986,2
5.55,2.0564e-09,1.90725e-09,9.65705e-10,1.9047e-09,3.33986,2
5.56,1.98994e-09,1.84561e-09,9.34492e-10,1.8431e-09,3.33986,2
5.57,1.92563e-09,1.78597e-09,9.04288e-10,1.7835e-09,3.33985,2
5.58,1.86339e-09,1.72825e-09,8.75061e-10,1.72582e-09,3.33986,2
5.59,1.80317e-09,1.6724e-09,8.46778e-10,1.67001e-09,3.33985,2
5.6,1.74489e-09,1.61835e-09,8.19409e-10,1.616e-09,3.33985,2
5.61,1.6885e-09,1.56605e-09,7.92925e-10,1.56373e-09,3.33985,2
5.62,1.63393e-09,1.51544e-09,7.67297e-10,1.51316e-09,3.33985,2
5.63,1.58112e-09,1.46646e-09,7.42497e-10,1.46422e-09,3.33985,2
5.64,1.53002e-09,1.41907e-09,7.18499e-10,1.41687e-09,3.33985,2
5.65,1.48057e-09,1.37321e-09,6.95276e-10,1.37104e-09,3.33984,2
5.66,1.43272e-09,1.32883e-09,6.72804e-10,1.3267e-09,3.33984,2
5.67,1.38642e-09,1.28588e-09,6.51059e-10,1.28379e-09,3.33984,2
5.68,1.34161e-09,1.24433e-09,6.30016e-10,1.24226e-09,3.33984,2
5.69,1.29825e-09,1.20411e-09,6.09653e-10,1.20208e-09,3.33984,2
5.7,1.25629e-09,1.1652e-09,5.89949e-10,1.1632e-09,3.33984,2
5.71,1.21569e-09,1.12754e-09,5.70881e-10,1.12558e-09,3.33983,2
5.72,1.1764e-09,1.0911e-09,5.5243e-10,1.08917e-09,3.33984,2
5.73,1.13838e-09,1.05584e-09,5.34575e-10,1.05394e-09,3.33983,2
5.74,1.10159e-09,1.02172e-09,5.17298e-10,1.01985e-09,3.33983,2
5.75,1.06599e-09,9.88696e-10,5.00578e-10,9.86859e-10,3.33983,2
5.76,1.03153e-09,9.56744e-10,4.84399e-10,9.54937e-10,3.33983,2
5.77,9.98197e-10,9.25824e-10,4.68743e-10,9.24046e-10,3.33983,2
5.78,9.65936e-10,8.95903e-10,4.53593e-10,8.94155e-10,3.33983,2
5.79,9.34718e-10,8.66949e-10,4.38933e-10,8.65229e-10,3.33983,2
5.8,9.04509e-10,8.38931e-10,4.24747e-10,8.37239e-10,3.33982,2
5.81,8.75277e-10,8.11819e-10,4.11019e-10,8.10154e-10,3.33982,2
5.82,8.46989e-10,7.85582e-10,3.97734e-10,7.83945e-10,3.33982,2
5.83,8.19615e-10,7.60194e-10,3.8488e-10,7.58584e-10,3.33982,2
5.84,7.93126e-10,7.35626e-10,3.7244e-10,7.34042e-10,3.33982,2
5.85,7.67493e-10,7.11852e-10,3.60403e-10,7.10294e-10,3.33982,2
5.86,7.42689e-10,6.88847e-10,3.48755e-10,6.87314e-10,3.33982,2
5.87,7.18686e-10,6.66585e-10,3.37483e-10,6.65076e-10,3.33982,2
5.88,6.95459e-10,6.45042e-10,3.26575e-10,6.43558e-10,3.33982,2
5.89,6.72982e-10,6.24195e-10,3.1602e-10,6.22736e-10,3.33981,2
5.9,6.51232e-10,6.04023e-10,3.05807e-10,6.02587e-10,3.33981,2
5.91,6.30185e-10,5.84502e-10,2.95923e-10,5.8309e-10,3.33981,2
5.92,6.09819e-10,5.65612e-10,2.86359e-10,5.64223e-10,3.33981,2
5.93,5.9011e-10,5.47333e-10,2.77104e-10,5.45966e-10,3.33981,2
5.94,5.71038e-10,5.29644e-10,2.68148e-10,5.283e-10,3.33981,2
5.95,5.52583e-10,5.12527e-10,2.59481e-10,5.11205e-10,3.33981,2
5.96,5.34724e-10,4.95963e-10,2.51095e-10,4.94662e-10,3.3398,2
5.97,5.17443e-10,4.79935e-10,2.42979e-10,4.78655e-10,3.33981,2
5.98,5.0072e-10,4.64424e-10,2.35126e-10,4.63165e-10,3.33981,2
5.99,4.84537e-10,4.49415e-10,2.27527e-10,4.48177e-10,3.3398,2
6,4.68877e-10,4.34891e-10,2.20174e-10,4.33673e-10,3.33981,2
6.01,4.53724e-10,4.20836e-10,2.13058e-10,4.19638e-10,3.33981,2
6.02,4.3906e-10,4.07235e-10,2.06172e-10,4.06057e-10,3.3398,2
6.03,4.2487e-10,3.94074e-10,1.99508e-10,3.92915e-10,3.3398,2
6.04,4.11139e-10,3.81339e-10,1.9306e-10,3.80198e-10,3.3398,2
6.05,3.97852e-10,3.69014e-10,1.86821e-10,3.67893e-10,3.3398,2
6.06,3.84994e-10,3.57089e-10,1.80783e-10,3.55985e-10,3.3398,2
6.07,3.72551e-10,3.45548e-10,1.7494e-10,3.44463e-10,3.3398,2
6.08,3.60511e-10,3.34381e-10,1.69286e-10,3.33313e-10,3.3398,2
6.09,3.4886e-10,3.23574e-10,1.63815e-10,3.22524e-10,3.3398,2
6.1,3.37585e-10,3.13117e-10,1.5852e-10,3.12084e-10,3.3398,2
6.11,3.26675e-10,3.02998e-10,1.53397e-10,3.01981e-10,3.3398,2
6.12,3.16117e-10,2.93205e-10,1.48439e-10,2.92205e-10,3.33979,2
6.13,3.05901e-10,2.8373e-10,1.43642e-10,2.82746e-10,3.3398,2
6.14,2.96014e-10,2.7456e-10,1.38999e-10,2.73592e-10,3.33979,2
6.15,2.86448e-10,2.65687e-10,1.34507e-10,2.64735e-10,3.33979,2
6.16,2.7719e-10,2.571e-10,1.3016e-10,2.56164e-10,3.33979,2
6.17,2.68232e-10,2.48791e-10,1.25953e-10,2.4787e-10,3.33979,2
6.18,2.59563e-10,2.40751e-10,1.21882e-10,2.39845e-10,3.33979,2
6.19,2.51174e-10,2.3297e-10,1.17943e-10,2.32079e-10,3.33979,2
6.2,2.43056e-10,2.25441e-10,1.14131e-10,2.24564e-10,3.33979,2
6.21,2.35201e-10,2.18155e-10,1.10443e-10,2.17293e-10,3.3398,2
6.22,2.276e-10,2.11105e-10,1.06873e-10,2.10257e-10,3.33979,2
6.23,2.20244e-10,2.04282e-10,1.03419e-10,2.03448e-10,3.33979,2
6.24,2.13126e-10,1.9768e-10,1.00077e-10,1.9686e-10,3.3398,2
6.25,2.06238e-10,1.91292e-10,9.68424e-11,1.90484e-10,3.33978,2
6.26,1.99573e-10,1.8511e-10,9.37125e-11,1.84315e-10,3.33979,2
6.27,1.93123e-10,1.79127e-10,9.06838e-11,1.78346e-10,3.33978,2
6.28,1.86882e-10,1.73338e-10,8.7753e-11,1.7257e-10,3.33979,2
6.29,1.80842e-10,1.67736e-10,8.49169e-11,1.6698e-10,3.33979,2
6.3,1.74997e-10,1.62315e-10,8.21724e-11,1.61572e-10,3.33978,2
6.31,1.69342e-10,1.5707e-10,7.95167e-11,1.56338e-10,3.33979,2
6.32,1.63869e-10,1.51993e-10,7.69468e-11,1.51274e-10,3.33978,2
6.33,1.58573e-10,1.47081e-10,7.44599e-11,1.46373e-10,3.33979,2
6.34,1.53448e-10,1.42328e-10,7.20535e-11,1.41632e-10,3.33978,2
6.35,1.48489e-10,1.37728e-10,6.97248e-11,1.37043e-10,3.33978,2
6.36,1.4369e-10,1.33277e-10,6.74713e-11,1.32603e-10,3.33978,2
6.37,1.39046e-10,1.2897e-10,6.52907e-11,1.28307e-10,3.33978,2
6.38,1.34552e-10,1.24802e-10,6.31806e-11,1.2415e-10,3.33978,2
6.39,1.30204e-10,1.20768e-10,6.11386e-11,1.20127e-10,3.33978,2
6.4,1.25996e-10,1.16865e-10,5.91627e-11,1.16234e-10,3.33977,2
6.41,1.21924e-10,1.13088e-10,5.72506e-11,1.12468e-10,3.33978,2
6.42,1.17983e-10,1.09434e-10,5.54003e-11,1.08823e-10,3.33979,2
6.43,1.1417e-10,1.05897e-10,5.36099e-11,1.05296e-10,3.33976,2
6.44,1.10481e-10,1.02475e-10,5.18772e-11,1.01884e-10,3.33979,2
6.45,1.0691e-10,9.91628e-11,5.02006e-11,9.85817e-11,3.33978,2
6.46,1.03455e-10,9.59581e-11,4.85782e-11,9.53864e-11,3.33977,2
6.47,1.00111e-10,9.28569e-11,4.70082e-11,9.22946e-11,3.33978,2
6.48,9.68759e-11,8.98559e-11,4.54889e-11,8.93028e-11,3.33977,2
6.49,9.3745e-11,8.6952e-11,4.40188e-11,8.64078e-11,3.33979,2
6.5,9.07153e-11,8.41418e-11,4.25962e-11,8.36066e-11,3.33978,2
6.51,8.77835e-11,8.14225e-11,4.12195e-11,8.0896e-11,3.33977,2
6.52,8.49465e-11,7.87911e-11,3.98873e-11,7.82732e-11,3.33976,2
6.53,8.22012e-11,7.62447e-11,3.85982e-11,7.57353e-11,3.33977,2
6.54,7.95446e-11,7.37807e-11,3.73508e-11,7.32795e-11,3.33978,2
6.55,7.69738e-11,7.13962e-11,3.61436e-11,7.09032e-11,3.33981,2
6.56,7.44862e-11,6.90888e-11,3.49755e-11,6.86039e-11,3.33974,2
6.57,7.20789e-11,6.6856e-11,3.38451e-11,6.6379e-11,3.3398,2
6.58,6.97494e-11,6.46953e-11,3.27513e-11,6.42261e-11,3.33977,2
6.59,6.74952e-11,6.26045e-11,3.16928e-11,6.21429e-11,3.3398,2
6.6,6.53139e-11,6.05812e-11,3.06686e-11,6.01272e-11,3.33974,2
6.61,6.3203e-11,5.86234e-11,2.96774e-11,5.81767e-11,3.33978,2
6.62,6.11604e-11,5.67288e-11,2.87183e-11,5.62894e-11,3.33976,2
6.63,5.91838e-11,5.48954e-11,2.77901e-11,5.44632e-11,3.33979,2
6.64,5.72711e-11,5.31213e-11,2.6892e-11,5.26962e-11,3.33975,2
6.65,5.54202e-11,5.14045e-11,2.60229e-11,5.09863e-11,3.33978,2
6.66,5.36291e-11,4.97432e-11,2.51818e-11,4.93319e-11,3.33978,2
6.67,5.18959e-11,4.81356e-11,2.4368e-11,4.7731e-11,3.33981,2
6.68,5.02187e-11,4.658e-11,2.35804e-11,4.61819e-11,3.33971,2
6.69,4.85957e-11,4.50746e-11,2.28184e-11,4.46831e-11,3.33985,2
6.7,4.70252e-11,4.36179e-11,2.20809e-11,4.32327e-11,3.33973,2
6.71,4.55054e-11,4.22082e-11,2.13673e-11,4.18294e-11,3.33977,2
6.72,4.40347e-11,4.08441e-11,2.06767e-11,4.04715e-11,3.33979,2
6.73,4.26116e-11,3.95241e-11,2.00085e-11,3.91575e-11,3.33975,2
6.74,4.12345e-11,3.82468e-11,1.93618e-11,3.78862e-11,3.33979,2
6.75,3.99018e-11,3.70107e-11,1.87361e-11,3.6656e-11,3.33975,2
6.76,3.86123e-11,3.58146e-11,1.81305e-11,3.54657e-11,3.33976,2
6.77,3.73644e-11,3.46571e-11,1.75446e-11,3.43139e-11,3.3398,2
6.78,3.61568e-11,3.35371e-11,1.69776e-11,3.31995e-11,3.33977,2
6.79,3.49883e-11,3.24532e-11,1.64289e-11,3.21211e-11,3.33974,2
6.8,3.38575e-11,3.14044e-11,1.58979e-11,3.10777e-11,3.33981,2
6.81,3.27633e-11,3.03895e-11,1.53841e-11,3.00681e-11,3.33972,2
6.82,3.17045e-11,2.94073e-11,1.48869e-11,2.90912e-11,3.33978,2
6.83,3.06798e-11,2.84569e-11,1.44058e-11,2.8146e-11,3.33976,2
6.84,2.96883e-11,2.75373e-11,1.39402e-11,2.72314e-11,3.33977,2
6.85,2.87288e-11,2.66473e-11,1.34897e-11,2.63465e-11,3.33978,2
6.86,2.78004e-11,2.57861e-11,1.30537e-11,2.54902e-11,3.33975,2
6.87,2.69019e-11,2.49528e-11,1.26319e-11,2.46617e-11,3.33971,2
6.88,2.60325e-11,2.41463e-11,1.22236e-11,2.386e-11,3.33991,2
6.89,2.51912e-11,2.3366e-11,1.18286e-11,2.30843e-11,3.33963,2
6.9,2.4377e-11,2.26108e-11,1.14463e-11,2.23338e-11,3.33984,2
6.91,2.35892e-11,2.18801e-11,1.10764e-11,2.16076e-11,3.33982,2
6.92,2.28268e-11,2.1173e-11,1.07184e-11,2.09049e-11,3.33961,2
6.93,2.20891e-11,2.04887e-11,1.0372e-11,2.0225e-11,3.33976,2
6.94,2.13752e-11,1.98265e-11,1.00368e-11,1.95672e-11,3.33983,2
6.95,2.06844e-11,1.91858e-11,9.7124e-12,1.89306e-11,3.33975,2
6.96,2.00159e-11,1.85657e-11,9.39851e-12,1.83148e-11,3.33983,2
6.97,1.93691e-11,1.79657e-11,9.09476e-12,1.77189e-11,3.33981,2
6.98,1.87431e-11,1.73851e-11,8.80083e-12,1.71423e-11,3.33969,2
6.99,1.81373e-11,1.68232e-11,8.5164e-12,1.65844e-11,3.33978,2
7,1.75512e-11,1.62795e-11,8.24117e-12,1.60446e-11,3.33982,2
7.01,1.69839e-11,1.57534e-11,7.97482e-12,1.55223e-11,3.33981,2
7.02,1.6435e-11,1.52443e-11,7.71709e-12,1.5017e-11,3.33969,2
7.03,1.59039e-11,1.47516e-11,7.46768e-12,1.4528e-11,3.3398,2
7.04,1.53899e-11,1.42749e-11,7.22634e-12,1.40549e-11,3.33984,2
7.05,1.48925e-11,1.38136e-11,6.9928e-12,1.35972e-11,3.33965,2
7.06,1.44112e-11,1.33671e-11,6.7668e-12,1.31543e-11,3.33975,2
7.07,1.39455e-11,1.29351e-11,6.54811e-12,1.27258e-11,3.33968,2
7.08,1.34948e-11,1.25171e-11,6.33648e-12,1.23112e-11,3.33992,2
7.09,1.30587e-11,1.21126e-11,6.1317e-12,1.191e-11,3.33972,2
7.1,1.26366e-11,1.17211e-11,5.93353e-12,1.15219e-11,3.33971,2
7.11,1.22282e-11,1.13423e-11,5.74177e-12,1.11463e-11,3.33968,2
7.12,1.1833e-11,1.09757e-11,5.5562e-12,1.0783e-11,3.33985,2
7.13,1.14506e-11,1.0621e-11,5.37663e-12,1.04314e-11,3.33985,2
7.14,1.10806e-11,1.02778e-11,5.20287e-12,1.00913e-11,3.33993,2
7.15,1.07224e-11,9.94561e-12,5.03472e-12,9.76215e-12,3.33962,2
7.16,1.03759e-11,9.62418e-12,4.87201e-12,9.44373e-12,3.33968,2
7.17,1.00406e-11,9.31315e-12,4.71455e-12,9.13564e-12,3.33989,2
7.18,9.71609e-12,9.01216e-12,4.56218e-12,8.83757e-12,3.33949,2
7.19,9.40207e-12,8.72091e-12,4.41474e-12,8.54917e-12,3.34001,2
7.2,9.09824e-12,8.43906e-12,4.27206e-12,8.27014e-12,3.33958,2
7.21,8.80418e-12,8.16633e-12,4.134e-12,8.00017e-12,3.33984,2
7.22,8.51966e-12,7.90241e-12,4.00039e-12,7.73897e-12,3.3399,2
7.23,8.24431e-12,7.64702e-12,3.87111e-12,7.48625e-12,3.33976,2
7.24,7.97786e-12,7.39988e-12,3.746e-12,7.24175e-12,3.33967,2
7.25,7.72003e-12,7.16073e-12,3.62494e-12,7.00519e-12,3.33988,2
7.26,7.47054e-12,6.92931e-12,3.50778e-12,6.77632e-12,3.33951,2
7.27,7.22909e-12,6.70536e-12,3.39442e-12,6.55488e-12,3.33972,2
7.28,6.99548e-12,6.48866e-12,3.28472e-12,6.34064e-12,3.3399,2
7.29,6.7694e-12,6.27896e-12,3.17856e-12,6.13336e-12,3.33998,2
7.3,6.55062e-12,6.07603e-12,3.07583e-12,5.93283e-12,3.33969,2
7.31,6.3389e-12,5.87967e-12,2.97643e-12,5.73881e-12,3.33962,2
7.32,6.13404e-12,5.68965e-12,2.88023e-12,5.55109e-12,3.34007,2
7.33,5.93581e-12,5.50577e-12,2.78715e-12,5.36949e-12,3.33958,2
7.34,5.74396e-12,5.32783e-12,2.69707e-12,5.19378e-12,3.33985,2
7.35,5.55833e-12,5.15565e-12,2.60991e-12,5.0238e-12,3.33983,2
7.36,5.37869e-12,4.98902e-12,2.52556e-12,4.85934e-12,3.33964,2
7.37,5.20486e-12,4.82779e-12,2.44394e-12,4.70023e-12,3.33945,2
7.38,5.03665e-12,4.67176e-12,2.36495e-12,4.5463e-12,3.33997,2
7.39,4.87389e-12,4.52078e-12,2.28852e-12,4.39737e-12,3.33971,2
7.4,4.71637e-12,4.37468e-12,2.21456e-12,4.25329e-12,3.3395,2
7.41,4.56394e-12,4.2333e-12,2.14299e-12,4.1139e-12,3.34022,2
7.42,4.41646e-12,4.09648e-12,2.07373e-12,3.97905e-12,3.33949,2
7.43,4.2737e-12,3.96409e-12,2.00671e-12,3.84858e-12,3.33956,2
7.44,4.1356e-12,3.83598e-12,1.94186e-12,3.72237e-12,3.34031,1
7.45,4.00195e-12,3.71201e-12,1.8791e-12,3.60026e-12,3.33972,1
7.46,3.87259e-12,3.59204e-12,1.81837e-12,3.48213e-12,3.3393,1
7.47,3.74744e-12,3.47595e-12,1.75961e-12,3.36785e-12,3.33988,1
7.48,3.62634e-12,3.36362e-12,1.70274e-12,3.25729e-12,3.33939,1
7.49,3.50914e-12,3.25491e-12,1.64771e-12,3.15033e-12,3.33997,1
7.5,3.39575e-12,3.14972e-12,1.59446e-12,3.04685e-12,3.33963,1
7.51,3.28599e-12,3.04793e-12,1.54293e-12,2.94675e-12,3.34052,1
7.52,3.1798e-12,2.94942e-12,1.49306e-12,2.84991e-12,3.33941,1
7.53,3.07701e-12,2.8541e-12,1.44481e-12,2.75622e-12,3.33933,1
7.54,2.97758e-12,2.76186e-12,1.39811e-12,2.66559e-12,3.33984,1
7.55,2.88136e-12,2.67261e-12,1.35293e-12,2.57791e-12,3.34001,1
7.56,2.78824e-12,2.58623e-12,1.30921e-12,2.4931e-12,3.33973,1
7.57,2.69812e-12,2.50265e-12,1.26689e-12,2.41105e-12,3.33955,1
7.58,2.61092e-12,2.42177e-12,1.22595e-12,2.33167e-12,3.34016,1
7.59,2.52655e-12,2.3435e-12,1.18633e-12,2.25489e-12,3.33981,1
7.6,2.44488e-12,2.26776e-12,1.14799e-12,2.18061e-12,3.3402,1
7.61,2.36587e-12,2.19447e-12,1.11089e-12,2.10875e-12,3.33903,1
7.62,2.2894e-12,2.12355e-12,1.07499e-12,2.03924e-12,3.33969,1
7.63,2.21542e-12,2.05492e-12,1.04024e-12,1.972e-12,3.33948,1
7.64,2.14383e-12,1.98851e-12,1.00663e-12,1.90695e-12,3.33943,1
7.65,2.07455e-12,1.92425e-12,9.74093e-13,1.84403e-12,3.33952,1
7.66,2.00751e-12,1.86206e-12,9.42612e-13,1.78316e-12,3.34052,1
7.67,1.94263e-12,1.80188e-12,9.12149e-13,1.72428e-12,3.33982,1
7.68,1.87984e-12,1.74365e-12,8.8267e-13,1.66733e-12,3.33997,1
7.69,1.81908e-12,1.68729e-12,8.54143e-13,1.61223e-12,3.33965,1
7.7,1.76029e-12,1.63276e-12,8.26539e-13,1.55894e-12,3.33945,1
7.71,1.7034e-12,1.58e-12,7.99827e-13,1.50739e-12,3.34034,1
7.72,1.64836e-12,1.52893e-12,7.73978e-13,1.45752e-12,3.33878,1
7.73,1.59508e-12,1.47952e-12,7.48964e-13,1.40929e-12,3.34003,1
7.74,1.54354e-12,1.43171e-12,7.24759e-13,1.36263e-12,3.34115,1
7.75,1.49365e-12,1.38544e-12,7.01336e-13,1.3175e-12,3.33809,1
7.76,1.44536e-12,1.34066e-12,6.7867e-13,1.27384e-12,3.34115,1
7.77,1.39867e-12,1.29733e-12,6.56736e-13,1.23162e-12,3.33923,1
7.78,1.35345e-12,1.25541e-12,6.35512e-13,1.19078e-12,3.33985,1
7.79,1.30972e-12,1.21483e-12,6.14973e-13,1.15127e-12,3.3387,1
7.8,1.26739e-12,1.17557e-12,5.95098e-13,1.11306e-12,3.33875,1
7.81,1.22644e-12,1.13758e-12,5.75866e-13,1.0761e-12,3.34147,1
7.82,1.18682e-12,1.10082e-12,5.57255e-13,1.04035e-12,3.34026,1
7.83,1.14844e-12,1.06524e-12,5.39245e-13,1.00577e-12,3.33839,1
7.84,1.11132e-12,1.03081e-12,5.21818e-13,9.72329e-13,3.34051,1
7.85,1.07542e-12,9.97499e-13,5.04953e-13,9.39982e-13,3.33875,1
7.86,1.04066e-12,9.65261e-13,4.88634e-13,9.08696e-13,3.34096,1
7.87,1.00703e-12,9.34066e-13,4.72842e-13,8.78436e-13,3.33851,1
7.88,9.74476e-13,9.03879e-13,4.57561e-13,8.49168e-13,3.34215,1
7.89,9.42994e-13,8.74667e-13,4.42773e-13,8.20862e-13,3.33799,1
7.9,9.12497e-13,8.46399e-13,4.28464e-13,7.93485e-13,3.33876,1
7.91,8.83022e-13,8.19045e-13,4.14617e-13,7.67007e-13,3.34012,1
7.92,8.54492e-13,7.92575e-13,4.01217e-13,7.41398e-13,3.33911,1
7.93,8.26874e-13,7.66961e-13,3.8825e-13,7.16632e-13,3.33981,1
7.94,8.00156e-13,7.42174e-13,3.75703e-13,6.92679e-13,3.3391,1
7.95,7.74296e-13,7.18188e-13,3.63561e-13,6.69513e-13,3.34259,1
7.96,7.49277e-13,6.94978e-13,3.51811e-13,6.4711e-13,3.33963,1
7.97,7.25041e-13,6.72517e-13,3.40441e-13,6.25443e-13,3.33779,1
7.98,7.0161e-13,6.50783e-13,3.29439e-13,6.04489e-13,3.34195,1
7.99,6.78948e-13,6.2975e-13,3.18792e-13,5.84225e-13,3.33682,1
8,6.56992e-13,6.09398e-13,3.08489e-13,5.64628e-13,3.34128,1
8.01,6.35777e-13,5.89703e-13,2.98519e-13,5.45677e-13,3.33949,1
8.02,6.15221e-13,5.70645e-13,2.88871e-13,5.2735e-13,3.33741,1
8.03,5.9534e-13,5.52203e-13,2.79536e-13,5.09627e-13,3.34281,1
8.04,5.76112e-13,5.34357e-13,2.70502e-13,4.92489e-13,3.33764,1
8.05,5.57477e-13,5.17087e-13,2.61759e-13,4.75915e-13,3.34177,1
8.06,5.39471e-13,5.00376e-13,2.533e-13,4.59888e-13,3.33956,1
8.07,5.22027e-13,4.84205e-13,2.45114e-13,4.44391e-13,3.33581,1
8.08,5.05157e-13,4.68556e-13,2.37192e-13,4.29405e-13,3.33916,1
8.09,4.88849e-13,4.53413e-13,2.29526e-13,4.14914e-13,3.34382,1
8.1,4.73053e-13,4.3876e-13,2.22108e-13,4.00901e-13,3.33529,1
8.11,4.57747e-13,4.2458e-13,2.1493e-13,3.87352e-13,3.34493,1
8.12,4.42973e-13,4.10858e-13,2.07984e-13,3.74251e-13,3.34297,1
8.13,4.28635e-13,3.9758e-13,2.01262e-13,3.61583e-13,3.33113,1
8.14,4.1477e-13,3.84731e-13,1.94758e-13,3.49334e-13,3.34219,1
8.15,4.01398e-13,3.72297e-13,1.88464e-13,3.37491e-13,3.34017,1
8.16,3.88417e-13,3.60265e-13,1.82373e-13,3.2604e-13,3.33986,1
8.17,3.75862e-13,3.48622e-13,1.76479e-13,3.14968e-13,3.33971,1
8.18,3.63715e-13,3.37355e-13,1.70775e-13,3.04264e-13,3.34355,1
8.19,3.5196e-13,3.26453e-13,1.65256e-13,2.93914e-13,3.33268,1
8.2,3.40573e-13,3.15902e-13,1.59916e-13,2.83908e-13,3.33829,1
8.21,3.29589e-13,3.05693e-13,1.54747e-13,2.74233e-13,3.33973,1
8.22,3.18942e-13,2.95813e-13,1.49746e-13,2.64881e-13,3.34189,1
8.23,3.08634e-13,2.86253e-13,1.44907e-13,2.55838e-13,3.33634,1
8.24,2.98654e-13,2.77002e-13,1.40224e-13,2.47096e-13,3.33796,1
8.25,2.89011e-13,2.6805e-13,1.35692e-13,2.38645e-13,3.34382,1
8.26,2.79676e-13,2.59387e-13,1.31306e-13,2.30475e-13,3.34305,1
8.27,2.70626e-13,2.51004e-13,1.27063e-13,2.22577e-13,3.3387,1
8.28,2.61872e-13,2.42892e-13,1.22956e-13,2.14943e-13,3.3356,1
8.29,2.53411e-13,2.35042e-13,1.18983e-13,2.07562e-13,3.337,1
8.3,2.45231e-13,2.27446e-13,1.15137e-13,2.00427e-13,3.34232,1
8.31,2.37312e-13,2.20095e-13,1.11416e-13,1.93531e-13,3.33361,1
8.32,2.29637e-13,2.12982e-13,1.07816e-13,1.86864e-13,3.34449,1
8.33,2.22229e-13,2.06099e-13,1.04331e-13,1.80421e-13,3.33993,1
8.34,2.15037e-13,1.99438e-13,1.00959e-13,1.74192e-13,3.34181,1
8.35,2.08087e-13,1.92993e-13,9.76965e-14,1.68172e-13,3.33377,1
8.36,2.01358e-13,1.86756e-13,9.45391e-14,1.62353e-13,3.34611,1
8.37,1.94862e-13,1.8072e-13,9.14838e-14,1.56729e-13,3.32635,1
8.38,1.88553e-13,1.7488e-13,8.85272e-14,1.51293e-13,3.34606,1
8.39,1.82483e-13,1.69228e-13,8.56662e-14,1.4604e-13,3.33233,1
8.4,1.76574e-13,1.63759e-13,8.28976e-14,1.40962e-13,3.34491,1
8.41,1.7088e-13,1.58466e-13,8.02185e-14,1.36055e-13,3.3349,1
8.42,1.65349e-13,1.53345e-13,7.7626e-14,1.31313e-13,3.35411,1
8.43,1.60013e-13,1.48389e-13,7.51172e-14,1.2673e-13,3.33319,1
8.44,1.5482e-13,1.43593e-13,7.26896e-14,1.22301e-13,3.34237,1
8.45,1.49826e-13,1.38953e-13,7.03404e-14,1.18021e-13,3.32523,1
8.46,1.4498e-13,1.34462e-13,6.80671e-14,1.13885e-13,3.35051,1
8.47,1.40314e-13,1.30117e-13,6.58673e-14,1.09889e-13,3.34158,1
8.48,1.35766e-13,1.25911e-13,6.37386e-14,1.06027e-13,3.33319,1
8.49,1.31376e-13,1.21842e-13,6.16787e-14,1.02296e-13,3.34325,1
8.5,1.27138e-13,1.17904e-13,5.96853e-14,9.86904e-14,3.33155,1
8.51,1.23025e-13,1.14094e-13,5.77564e-14,9.52069e-14,3.33418,1
8.52,1.19058e-13,1.10407e-13,5.58898e-14,9.18412e-14,3.34461,1
8.53,1.15217e-13,1.06839e-13,5.40836e-14,8.85894e-14,3.33988,1
8.54,1.11488e-13,1.03386e-13,5.23357e-14,8.54478e-14,3.34552,1
8.55,1.07885e-13,1.00044e-13,5.06443e-14,8.24127e-14,3.33273,1
8.56,1.04392e-13,9.68112e-14,4.90075e-14,7.94806e-14,3.33835,1
8.57,1.01025e-13,9.36824e-14,4.74237e-14,7.66481e-14,3.33206,1
8.58,9.77618e-14,9.06548e-14,4.58911e-14,7.39119e-14,3.34501,1
8.59,9.46093e-14,8.7725e-14,4.44079e-14,7.12688e-14,3.33211,1
8.6,9.15471e-14,8.48899e-14,4.29728e-14,6.87157e-14,3.34419,1
8.61,8.8595e-14,8.21464e-14,4.15839e-14,6.62496e-14,3.3327,1
8.62,8.57281e-14,7.94916e-14,4.024e-14,6.38677e-14,3.34079,1
8.63,8.29632e-14,7.69226e-14,3.89395e-14,6.15671e-14,3.33371,1
8.64,8.02811e-14,7.44366e-14,3.76811e-14,5.93452e-14,3.33436,1
8.65,7.76911e-14,7.20309e-14,3.64633e-14,5.71993e-14,3.34369,1
8.66,7.51842e-14,6.9703e-14,3.52849e-14,5.5127e-14,3.34193,1
8.67,7.27516e-14,6.74503e-14,3.41445e-14,5.31257e-14,3.34306,1
8.68,7.03989e-14,6.52705e-14,3.3041e-14,5.11931e-14,3.33901,1
8.69,6.81216e-14,6.3161e-14,3.19732e-14,4.93269e-14,3.31781,1
8.7,6.59205e-14,6.11198e-14,3.09399e-14,4.7525e-14,3.33472,1
8.71,6.38036e-14,5.91445e-14,2.994e-14,4.57851e-14,3.34226,1
8.72,6.17446e-14,5.72331e-14,2.89724e-14,4.41052e-14,3.3414,1
8.73,5.97477e-14,5.53834e-14,2.8036e-14,4.24833e-14,3.33855,1
8.74,5.78158e-14,5.35935e-14,2.713e-14,4.09175e-14,3.34199,1
8.75,5.5948e-14,5.18615e-14,2.62532e-14,3.94059e-14,3.32363,1
8.76,5.41387e-14,5.01854e-14,2.54047e-14,3.79467e-14,3.31659,1
8.77,5.23972e-14,4.85635e-14,2.45837e-14,3.65381e-14,3.34671,1
8.78,5.07152e-14,4.6994e-14,2.37892e-14,3.51784e-14,3.31703,1
8.79,4.90728e-14,4.54752e-14,2.30204e-14,3.38661e-14,3.34443,1
8.8,4.74973e-14,4.40056e-14,2.22764e-14,3.25994e-14,3.34506,1
8.81,4.59602e-14,4.25834e-14,2.15564e-14,3.1377e-14,3.33394,1
8.82,4.44726e-14,4.12072e-14,2.08598e-14,3.01973e-14,3.35102,1
8.83,4.30377e-14,3.98754e-14,2.01856e-14,2.90588e-14,3.31911,1
8.84,4.16423e-14,3.85867e-14,1.95333e-14,2.79602e-14,3.33686,1
8.85,4.03046e-14,3.73397e-14,1.8902e-14,2.69002e-14,3.28938,1
8.86,3.90031e-14,3.61329e-14,1.82911e-14,2.58775e-14,3.37956,1
8.87,3.7761e-14,3.49652e-14,1.77e-14,2.48907e-14,3.31667,1
8.88,3.65265e-14,3.38352e-14,1.71279e-14,2.39387e-14,3.40138,1
8.89,3.5354e-14,3.27417e-14,1.65744e-14,2.30204e-14,3.23036,1
8.9,3.4191e-14,3.16835e-14,1.60387e-14,2.21345e-14,3.3454,1
8.91,3.31211e-14,3.06596e-14,1.55204e-14,2.128e-14,3.33851,1
8.92,3.20489e-14,2.96687e-14,1.50188e-14,2.04559e-14,3.36102,1
8.93,3.10135e-14,2.87099e-14,1.45334e-14,1.96611e-14,3.34108,1
8.94,3.0005e-14,2.7782e-14,1.40637e-14,1.88946e-14,3.31361,1
8.95,2.9035e-14,2.68841e-14,1.36092e-14,1.81554e-14,3.33421,1
8.96,2.81037e-14,2.60153e-14,1.31694e-14,1.74427e-14,3.30151,1
8.97,2.71969e-14,2.51745e-14,1.27438e-14,1.67555e-14,3.38079,1
8.98,2.63277e-14,2.43609e-14,1.23319e-14,1.6093e-14,3.3005,1
8.99,2.54667e-14,2.35736e-14,1.19334e-14,1.54543e-14,3.3222,1
9,2.4653e-14,2.28118e-14,1.15477e-14,1.48386e-14,3.36302,1
9.01,2.38604e-14,2.20745e-14,1.11745e-14,1.42452e-14,3.29571,1
9.02,2.3084e-14,2.13611e-14,1.08134e-14,1.36732e-14,3.31378,1
9.03,2.23475e-14,2.06708e-14,1.04639e-14,1.3122e-14,3.26057,1
9.04,2.16307e-14,2.00027e-14,1.01257e-14,1.25909e-14,3.36121,1
9.05,2.09477e-14,1.93563e-14,9.79848e-15,1.20791e-14,3.35595,1
9.06,2.02665e-14,1.87307e-14,9.48181e-15,1.1586e-14,3.34848,1
9.07,1.96085e-14,1.81254e-14,9.17538e-15,1.1111e-14,3.25461,1
9.08,1.89732e-14,1.75396e-14,8.87885e-15,1.06534e-14,3.38074,1
9.09,1.83751e-14,1.69728e-14,8.5919e-15,1.02126e-14,3.22013,1
9.1,1.77742e-14,1.64242e-14,8.31422e-15,9.78816e-15,3.41882,1
9.11,1.72197e-14,1.58934e-14,8.04552e-15,9.37938e-15,3.26082,1
9.12,1.66505e-14,1.53798e-14,7.78551e-15,8.98578e-15,3.30047,1
9.13,1.61247e-14,1.48827e-14,7.53389e-15,8.60681e-15,3.33339,1
9.14,1.56095e-14,1.44018e-14,7.29041e-15,8.24199e-15,3.36722,1
9.15,1.51059e-14,1.39363e-14,7.0548e-15,7.89081e-15,3.21505,1
9.16,1.46139e-14,1.34859e-14,6.8268e-15,7.55282e-15,3.46555,1
9.17,1.41587e-14,1.30501e-14,6.60617e-15,7.22755e-15,3.16301,1
9.18,1.36844e-14,1.26283e-14,6.39267e-15,6.91457e-15,3.29645,1
9.19,1.32648e-14,1.22202e-14,6.18607e-15,6.61344e-15,3.45451,1
9.2,1.28415e-14,1.18253e-14,5.98615e-15,6.32377e-15,3.23747,1
9.21,1.24127e-14,1.14431e-14,5.79269e-15,6.04514e-15,3.30226,1
9.22,1.20235e-14,1.10733e-14,5.60548e-15,5.77717e-15,3.21291,1
9.23,1.16391e-14,1.07154e-14,5.42432e-15,5.5195e-15,3.3643,1
9.24,1.12768e-14,1.03691e-14,5.24901e-15,5.27176e-15,3.20898,1
9.25,1.09098e-14,1.0034e-14,5.07937e-15,5.0336e-15,3.36018,1
9.26,1.05706e-14,9.70971e-15,4.91522e-15,4.8047e-15,3.34354,1
9.27,1.02269e-14,9.39591e-15,4.75637e-15,4.58472e-15,3.23828,1
9.28,9.89605e-15,9.09225e-15,4.60265e-15,4.37336e-15,3.26701,1
9.29,9.58564e-15,8.79841e-15,4.4539e-15,4.17031e-15,3.41663,1
9.3,9.28238e-15,8.51406e-15,4.30996e-15,3.97527e-15,3.10019,1
9.31,8.97571e-15,8.2389e-15,4.17067e-15,3.78797e-15,3.24731,1
9.32,8.70582e-15,7.97263e-15,4.03588e-15,3.60813e-15,3.25004,1
9.33,8.432e-15,7.71497e-15,3.90545e-15,3.43548e-15,3.37639,1
9.34,8.16658e-15,7.46564e-15,3.77923e-15,3.26978e-15,3.33632,1
9.35,7.89986e-15,7.22436e-15,3.65709e-15,3.11078e-15,3.07678,1
9.36,7.6448e-15,6.99088e-15,3.5389e-15,2.95823e-15,3.3028,1
9.37,7.41661e-15,6.76495e-15,3.42453e-15,2.81191e-15,3.33075,1
9.38,7.17948e-15,6.54632e-15,3.31386e-15,2.67159e-15,3.27685,1
9.39,6.94806e-15,6.33475e-15,3.20676e-15,2.53706e-15,3.22946,1
9.4,6.72761e-15,6.13003e-15,3.10312e-15,2.40812e-15,3.45212,1
9.41,6.51714e-15,5.93192e-15,3.00283e-15,2.28455e-15,2.86307,1
9.42,6.29967e-15,5.74021e-15,2.90579e-15,2.16618e-15,3.37325,1
9.43,6.12432e-15,5.55469e-15,2.81188e-15,2.05281e-15,2.95957,1
9.44,5.92448e-15,5.37518e-15,2.721e-15,1.94425e-15,3.45438,1
9.45,5.75418e-15,5.20146e-15,2.63307e-15,1.84034e-15,3.25831,1
9.46,5.56204e-15,5.03336e-15,2.54797e-15,1.74091e-15,3.01352,1
9.47,5.38653e-15,4.87069e-15,2.46562e-15,1.6458e-15,3.57256,1
9.48,5.22896e-15,4.71328e-15,2.38594e-15,1.55484e-15,2.91522,1
9.49,5.04859e-15,4.56095e-15,2.30883e-15,1.46788e-15,3.1508,1
9.5,4.90559e-15,4.41355e-15,2.23421e-15,1.38478e-15,3.1519,1
9.51,4.75574e-15,4.27091e-15,2.16201e-15,1.3054e-15,3.2634,1
9.52,4.61043e-15,4.13289e-15,2.09214e-15,1.2296e-15,3.4053,1
9.53,4.46472e-15,3.99932e-15,2.02452e-15,1.15724e-15,2.85536,1
9.54,4.31769e-15,3.87007e-15,1.95909e-15,1.08821e-15,3.19826,1
9.55,4.19783e-15,3.74499e-15,1.89578e-15,1.02236e-15,3.17341,1
9.56,4.06773e-15,3.62396e-15,1.83451e-15,9.59602e-16,3.27902,1
9.57,3.94262e-15,3.50684e-15,1.77522e-15,8.99801e-16,3.11988,1
9.58,3.81744e-15,3.39351e-15,1.71785e-15,8.42852e-16,3.07229,1
9.59,3.70195e-15,3.28384e-15,1.66233e-15,7.88646e-16,2.95622,1
9.6,3.5916e-15,3.17771e-15,1.60861e-15,7.37082e-16,2.97471,1
9.61,3.48847e-15,3.07501e-15,1.55662e-15,6.88058e-16,3.21759,1
9.62,3.3877e-15,2.97563e-15,1.50631e-15,6.41479e-16,3.17169,1
9.63,3.2821e-15,2.87946e-15,1.45763e-15,5.97252e-16,2.97852,1
9.64,3.1812e-15,2.78641e-15,1.41052e-15,5.55286e-16,2.81108,1
9.65,3.08919e-15,2.69635e-15,1.36494e-15,5.15495e-16,3.0723,1
9.66,3.00472e-15,2.60921e-15,1.32083e-15,4.77796e-16,3.28054,1
9.67,2.91516e-15,2.52489e-15,1.27814e-15,4.42107e-16,2.88331,1
9.68,2.82256e-15,2.44329e-15,1.23683e-15,4.08352e-16,2.85198,1
9.69,2.74346e-15,2.36433e-15,1.19686e-15,3.76454e-16,2.95493,1
9.7,2.66739e-15,2.28791e-15,1.15818e-15,3.46341e-16,3.1613,1
9.71,2.59083e-15,2.21397e-15,1.12075e-15,3.17943e-16,3.31554,1
9.72,2.51144e-15,2.14242e-15,1.08453e-15,2.91193e-16,2.62237,1
9.73,2.43084e-15,2.07318e-15,1.04948e-15,2.66026e-16,2.81193,1
9.74,2.36872e-15,2.00618e-15,1.01556e-15,2.42378e-16,2.85332,1
9.75,2.30394e-15,1.94134e-15,9.82741e-16,2.2019e-16,3.03803,1
9.76,2.24002e-15,1.8786e-15,9.5098e-16,1.99401e-16,3.28998,1
9.77,2.17398e-15,1.81789e-15,9.20247e-16,1.79957e-16,2.41448,1
9.78,2.10473e-15,1.75914e-15,8.90505e-16,1.61803e-16,3.36796,1
9.79,2.05511e-15,1.70229e-15,8.61726e-16,1.44887e-16,3.2824,1
9.8,1.98815e-15,1.64727e-15,8.33877e-16,1.29156e-16,2.48861,1
9.81,1.92497e-15,1.59404e-15,8.06927e-16,1.14564e-16,2.89555,1
9.82,1.87823e-15,1.54252e-15,7.80849e-16,1.01063e-16,2.27784,1
9.83,1.82537e-15,1.49267e-15,7.55613e-16,8.86075e-17,3.16811,1
9.84,1.78472e-15,1.44443e-15,7.31193e-16,7.71538e-17,2.46084,1
9.85,1.72991e-15,1.39775e-15,7.07562e-16,6.66597e-17,3.11027,1
9.86,1.68836e-15,1.35257e-15,6.84695e-16,5.70848e-17,1.35013,1
9.87,1.63744e-15,1.30886e-15,6.62567e-16,4.83898e-17,2.63219,1
9.88,1.61562e-15,1.26656e-15,6.41154e-16,4.05371e-17,4.22032,1
9.89,1.57419e-15,1.22563e-15,6.20433e-16,3.34901e-17,2.2393,1
9.9,1.51044e-15,1.18602e-15,6.00382e-16,2.7214e-17,1.81588,1
9.91,1.47736e-15,1.14769e-15,5.80979e-16,2.1675e-17,3.89071,1
9.92,1.45101e-15,1.1106e-15,5.62203e-16,1.68405e-17,3.19248,1
9.93,1.39667e-15,1.0747e-15,5.44033e-16,1.26791e-17,2.09928,1
9.94,1.35346e-15,1.03997e-15,5.26451e-16,9.16085e-18,1.85002,1
9.95,1.32563e-15,1.00636e-15,5.09437e-16,6.25651e-18,2.01782,1
9.96,1.30155e-15,9.73838e-16,4.92973e-16,3.93813e-18,3.70306,1
9.97,1.27581e-15,9.42366e-16,4.77041e-16,2.17877e-18,2.41273,1
9.98,1.23025e-15,9.1191e-16,4.61624e-16,9.52459e-19,1.72136,1
9.99,1.20127e-15,8.82439e-16,4.46705e-16,2.3422e-19,-847772,1
10,1.18094e-15,8.5392e-16,4.32268e-16,0,-847772,1
10,1.18094e-15,8.5392e-16,4.32268e-16,9.52337e-29,1.20402e-05,1


==> graph_data/Blakemore/b=4/temps_long_impli.csv <==
This is the first cell in the first column.
Description ,Derive-diffusion, schéma couplé.
Eta,1.5
Pas de temps ref,0.01
Nombre d'itérations effectif,1001
Maillage,mesh2_4
Finesse de maillage,0.0078125

Temps,Entropy,Diff_eq_L2,Weak_entropy,Diff_end_L2,Esti_nu,Nb_iter_Newton,
0,0.421152,0.496892,0.295112,0.496891,3.10868,0
0.01,0.407086,0.478903,0.28693,0.478903,3.03643,5
0.02,0.394813,0.463492,0.278754,0.463491,3.01293,4
0.03,0.383178,0.44901,0.270557,0.449009,3.00431,4
0.04,0.371971,0.435142,0.262411,0.435142,3.00134,4
0.05,0.361121,0.421775,0.254372,0.421774,3.00068,3
0.06,0.350599,0.408853,0.246479,0.408852,3.0009,3
0.07,0.340385,0.396344,0.238757,0.396343,3.00135,3
0.08,0.330468,0.384227,0.231224,0.384226,3.00173,3
0.09,0.320838,0.372485,0.223888,0.372484,3.00191,3
0.1,0.311488,0.361103,0.216758,0.361102,3.00182,3
0.11,0.30241,0.35007,0.209836,0.350069,3.00148,3
0.12,0.293597,0.339374,0.203122,0.339373,3.0009,3
0.13,0.285042,0.329005,0.196616,0.329004,3.00013,3
0.14,0.276737,0.318951,0.190315,0.31895,2.9992,3
0.15,0.268676,0.309204,0.184215,0.309203,2.99817,3
0.16,0.260853,0.299754,0.178312,0.299753,2.99708,3
0.17,0.25326,0.29059,0.172602,0.290589,2.99597,3
0.18,0.24589,0.281705,0.167079,0.281704,2.99488,3
0.19,0.238738,0.273089,0.161739,0.273088,2.99384,3
0.2,0.231796,0.264733,0.156575,0.264733,2.99287,3
0.21,0.225058,0.25663,0.151582,0.256629,2.99199,3
0.22,0.218518,0.248771,0.146754,0.24877,2.99121,3
0.23,0.21217,0.241148,0.142087,0.241147,2.99056,3
0.24,0.206008,0.233754,0.137574,0.233753,2.99001,3
0.25,0.200026,0.226581,0.133211,0.22658,2.98959,3
0.26,0.194219,0.219623,0.128992,0.219623,2.98928,3
0.27,0.188581,0.212873,0.124912,0.212873,2.98908,3
0.28,0.183107,0.206325,0.120967,0.206324,2.98898,3
0.29,0.177793,0.199972,0.117152,0.199971,2.98897,3
0.3,0.172633,0.193809,0.113461,0.193808,2.98904,3
0.31,0.167623,0.187829,0.109892,0.187828,2.98918,3
0.32,0.162758,0.182027,0.106439,0.182027,2.98938,3
0.33,0.158034,0.176399,0.103098,0.176398,2.98962,3
0.34,0.153447,0.170938,0.0998662,0.170938,2.98989,3
0.35,0.148992,0.165641,0.0967391,0.16564,2.99018,3
0.36,0.144667,0.160502,0.0937134,0.160502,2.99049,3
0.37,0.140467,0.155517,0.0907854,0.155516,2.99078,3
0.38,0.136388,0.150681,0.0879518,0.150681,2.99106,3
0.39,0.132428,0.145991,0.0852095,0.14599,2.99132,3
0.4,0.128582,0.141442,0.0825553,0.141441,2.99154,3
0.41,0.124847,0.137029,0.0799863,0.137029,2.99171,3
0.42,0.121221,0.13275,0.0774996,0.13275,2.99183,3
0.43,0.117699,0.128601,0.0750925,0.1286,2.99189,3
0.44,0.11428,0.124577,0.0727622,0.124577,2.99187,3
0.45,0.110961,0.120676,0.0705063,0.120676,2.99177,3
0.46,0.107737,0.116894,0.0683223,0.116893,2.99159,3
0.47,0.104608,0.113227,0.0662079,0.113227,2.99132,3
0.48,0.101569,0.109673,0.0641607,0.109672,2.99094,3
0.49,0.098619,0.106228,0.0621785,0.106227,2.99046,3
0.5,0.0957551,0.102889,0.0602593,0.102888,2.98988,3
0.51,0.0929747,0.0996529,0.0584009,0.0996523,2.98917,3
0.52,0.0902756,0.0965172,0.0566015,0.0965166,2.98836,3
0.53,0.0876554,0.0934788,0.054859,0.0934782,2.98742,3
0.54,0.0851119,0.090535,0.0531717,0.0905345,2.98635,3
0.55,0.0826431,0.0876831,0.0515378,0.0876826,2.98516,3
0.56,0.0802466,0.0849204,0.0499556,0.0849199,2.98384,3
0.57,0.0779205,0.0822444,0.0484233,0.0822439,2.98239,3
0.58,0.0756629,0.0796526,0.0469395,0.079652,2.98081,3
0.59,0.0734717,0.0771424,0.0455025,0.0771419,2.97909,3
0.6,0.071345,0.0747115,0.0441108,0.074711,2.97725,3
0.61,0.0692811,0.0723577,0.0427631,0.0723572,2.97526,3
0.62,0.067278,0.0700786,0.0414578,0.070078,2.97315,3
0.63,0.0653342,0.067872,0.0401937,0.0678714,2.9709,3
0.64,0.0634478,0.0657357,0.0389695,0.0657352,2.96852,3
0.65,0.0616172,0.0636677,0.0377837,0.0636672,2.96601,3
0.66,0.0598408,0.0616659,0.0366353,0.0616654,2.96337,3
0.67,0.0581171,0.0597283,0.0355231,0.0597278,2.9606,3
0.68,0.0564444,0.057853,0.0344458,0.0578525,2.95771,3
0.69,0.0548214,0.056038,0.0334024,0.0560375,2.95469,3
0.7,0.0532465,0.0542816,0.0323918,0.0542811,2.95156,3
0.71,0.0517184,0.0525818,0.0314129,0.0525813,2.94831,3
0.72,0.0502356,0.050937,0.0304648,0.0509366,2.94494,3
0.73,0.0487969,0.0493455,0.0295464,0.049345,2.94147,3
0.74,0.047401,0.0478056,0.0286568,0.0478051,2.93789,3
0.75,0.0460466,0.0463157,0.0277951,0.0463152,2.93422,3
0.76,0.0447324,0.0448741,0.0269604,0.0448736,2.93044,3
0.77,0.0434572,0.0434794,0.0261518,0.043479,2.92657,3
0.78,0.04222,0.0421301,0.0253686,0.0421297,2.92261,3
0.79,0.0410196,0.0408248,0.0246098,0.0408243,2.91857,3
0.8,0.0398548,0.0395619,0.0238747,0.0395615,2.91445,3
0.81,0.0387245,0.0383403,0.0231625,0.0383398,2.91025,3
0.82,0.0376279,0.0371584,0.0224726,0.037158,2.90599,3
0.83,0.0365638,0.0360151,0.0218041,0.0360147,2.90166,3
0.84,0.0355313,0.0349091,0.0211565,0.0349087,2.89727,3
0.85,0.0345293,0.0338392,0.020529,0.0338387,2.89282,3
0.86,0.0335571,0.0328041,0.019921,0.0328037,2.88833,3
0.87,0.0326137,0.0318028,0.0193319,0.0318024,2.88379,3
0.88,0.0316981,0.0308341,0.0187611,0.0308337,2.87921,3
0.89,0.0308096,0.029897,0.0182079,0.0298966,2.8746,3
0.9,0.0299474,0.0289904,0.0176719,0.0289899,2.86996,3
0.91,0.0291106,0.0281132,0.0171524,0.0281128,2.86529,3
0.92,0.0282984,0.0272646,0.016649,0.0272642,2.8606,3
0.93,0.0275102,0.0264435,0.0161611,0.0264431,2.85589,3
0.94,0.0267451,0.025649,0.0156882,0.0256486,2.85118,3
0.95,0.0260025,0.0248803,0.0152298,0.0248799,2.84645,3
0.96,0.0252817,0.0241365,0.0147855,0.0241361,2.84173,3
0.97,0.0245819,0.0234167,0.0143549,0.0234163,2.837,3
0.98,0.0239027,0.0227201,0.0139374,0.0227197,2.83229,3
0.99,0.0232433,0.022046,0.0135327,0.0220456,2.82758,3
1,0.0226031,0.0213935,0.0131404,0.0213931,2.82288,3
1.01,0.0219816,0.020762,0.01276,0.0207616,2.81821,3
1.02,0.0213781,0.0201507,0.0123912,0.0201503,2.81355,3
1.03,0.0207921,0.019559,0.0120337,0.0195586,2.80892,3
1.04,0.0202231,0.0189862,0.0116869,0.0189858,2.80431,3
1.05,0.0196706,0.0184316,0.0113507,0.0184312,2.79974,3
1.06,0.019134,0.0178947,0.0110247,0.0178943,2.79519,3
1.07,0.0186129,0.0173747,0.0107085,0.0173744,2.79069,3
1.08,0.0181068,0.0168713,0.0104018,0.0168709,2.78622,3
1.09,0.0176152,0.0163837,0.0101044,0.0163833,2.7818,3
1.1,0.0171377,0.0159115,0.00981594,0.0159111,2.77742,3
1.11,0.0166739,0.0154541,0.00953612,0.0154538,2.77308,3
1.12,0.0162233,0.015011,0.00926468,0.0150107,2.76879,3
1.13,0.0157855,0.0145818,0.00900136,0.0145815,2.76455,3
1.14,0.0153602,0.014166,0.0087459,0.0141657,2.76037,3
1.15,0.014947,0.0137631,0.00849805,0.0137628,2.75623,3
1.16,0.0145455,0.0133727,0.00825758,0.0133724,2.75215,3
1.17,0.0141554,0.0129944,0.00802425,0.012994,2.74813,3
1.18,0.0137762,0.0126277,0.00779784,0.0126273,2.74417,3
1.19,0.0134078,0.0122723,0.00757814,0.0122719,2.74026,3
1.2,0.0130497,0.0119277,0.00736492,0.0119274,2.73641,3
1.21,0.0127016,0.0115937,0.00715799,0.0115934,2.73262,3
1.22,0.0123633,0.0112699,0.00695716,0.0112696,2.72889,3
1.23,0.0120344,0.0109559,0.00676223,0.0109556,2.72522,3
1.24,0.0117147,0.0106514,0.00657302,0.0106511,2.72162,3
1.25,0.011404,0.0103562,0.00638935,0.0103559,2.71808,3
1.26,0.0111018,0.0100698,0.00621106,0.0100695,2.7146,3
1.27,0.010808,0.00979195,0.00603796,0.00979165,2.71118,3
1.28,0.0105224,0.00952245,0.00586991,0.00952216,2.70782,3
1.29,0.0102447,0.00926098,0.00570675,0.00926069,2.70453,3
1.3,0.00997456,0.00900729,0.00554833,0.009007,2.7013,3
1.31,0.0097119,0.00876111,0.0053945,0.00876083,2.69814,3
1.32,0.00945645,0.00852221,0.00524513,0.00852193,2.69503,3
1.33,0.00920801,0.00829034,0.00510006,0.00829006,2.69199,3
1.34,0.00896636,0.00806528,0.00495919,0.00806501,2.68901,3
1.35,0.00873131,0.0078468,0.00482237,0.00784653,2.68609,3
1.36,0.00850268,0.0076347,0.00468948,0.00763444,2.68323,3
1.37,0.00828026,0.00742877,0.00456041,0.00742851,2.68044,3
1.38,0.00806389,0.00722881,0.00443503,0.00722855,2.6777,3
1.39,0.00785338,0.00703463,0.00431324,0.00703437,2.67502,3
1.4,0.00764858,0.00684605,0.00419493,0.00684579,2.6724,3
1.41,0.00744931,0.00666288,0.00408,0.00666263,2.66984,3
1.42,0.00725541,0.00648497,0.00396834,0.00648472,2.66734,3
1.43,0.00706674,0.00631213,0.00385985,0.00631188,2.6649,3
1.44,0.00688314,0.00614422,0.00375444,0.00614397,2.6625,3
1.45,0.00670448,0.00598107,0.00365202,0.00598083,2.66017,3
1.46,0.0065306,0.00582255,0.00355249,0.00582231,2.65789,3
1.47,0.00636138,0.0056685,0.00345578,0.00566826,2.65566,3
1.48,0.00619668,0.00551879,0.0033618,0.00551855,2.65349,3
1.49,0.00603637,0.00537328,0.00327046,0.00537305,2.65136,3
1.5,0.00588034,0.00523184,0.0031817,0.00523161,2.64929,3
1.51,0.00572845,0.00509436,0.00309543,0.00509413,2.64727,3
1.52,0.00558061,0.0049607,0.00301158,0.00496047,2.64529,3
1.53,0.00543668,0.00483075,0.00293007,0.00483053,2.64337,3
1.54,0.00529657,0.0047044,0.00285085,0.00470418,2.64149,3
1.55,0.00516017,0.00458155,0.00277384,0.00458133,2.63966,3
1.56,0.00502737,0.00446207,0.00269898,0.00446186,2.63787,3
1.57,0.00489808,0.00434588,0.0026262,0.00434567,2.63613,3
1.58,0.0047722,0.00423288,0.00255545,0.00423267,2.63443,3
1.59,0.00464963,0.00412297,0.00248667,0.00412276,2.63277,3
1.6,0.00453028,0.00401605,0.00241979,0.00401585,2.63115,3
1.61,0.00441407,0.00391205,0.00235477,0.00391185,2.62958,3
1.62,0.0043009,0.00381087,0.00229155,0.00381067,2.62804,3
1.63,0.00419071,0.00371243,0.00223008,0.00371223,2.62655,3
1.64,0.00408339,0.00361665,0.0021703,0.00361645,2.62509,3
1.65,0.00397889,0.00352345,0.00211217,0.00352326,2.62366,3
1.66,0.00387711,0.00343277,0.00205565,0.00343257,2.62228,3
1.67,0.00377799,0.00334451,0.00200068,0.00334432,2.62092,3
1.68,0.00368145,0.00325863,0.00194722,0.00325844,2.61961,3
1.69,0.00358743,0.00317504,0.00189523,0.00317485,2.61832,3
1.7,0.00349585,0.00309368,0.00184466,0.00309349,2.61707,3
1.71,0.00340665,0.00301448,0.00179549,0.0030143,2.61585,3
1.72,0.00331977,0.0029374,0.00174765,0.00293722,2.61466,3
1.73,0.00323514,0.00286235,0.00170113,0.00286218,2.6135,3
1.74,0.00315271,0.0027893,0.00165587,0.00278912,2.61237,3
1.75,0.00307241,0.00271817,0.00161185,0.002718,2.61126,3
1.76,0.00299419,0.00264893,0.00156903,0.00264876,2.61019,3
1.77,0.002918,0.0025815,0.00152737,0.00258134,2.60914,3
1.78,0.00284377,0.00251586,0.00148685,0.00251569,2.60812,3
1.79,0.00277146,0.00245193,0.00144743,0.00245176,2.60712,3
1.8,0.00270101,0.00238968,0.00140908,0.00238951,2.60615,3
1.81,0.00263238,0.00232906,0.00137177,0.00232889,2.6052,3
1.82,0.00256552,0.00227002,0.00133547,0.00226986,2.60427,3
1.83,0.00250038,0.00221252,0.00130016,0.00221236,2.60337,3
1.84,0.00243692,0.00215652,0.00126579,0.00215636,2.60248,3
1.85,0.00237509,0.00210198,0.00123236,0.00210182,2.60162,3
1.86,0.00231484,0.00204885,0.00119983,0.0020487,2.60078,3
1.87,0.00225615,0.0019971,0.00116818,0.00199695,2.59996,3
1.88,0.00219896,0.00194669,0.00113738,0.00194654,2.59916,3
1.89,0.00214323,0.00189759,0.00110741,0.00189744,2.59837,3
1.9,0.00208894,0.00184975,0.00107825,0.0018496,2.59761,3
1.91,0.00203603,0.00180315,0.00104987,0.001803,2.59686,3
1.92,0.00198449,0.00175775,0.00102225,0.0017576,2.59612,3
1.93,0.00193426,0.00171351,0.000995376,0.00171337,2.59541,3
1.94,0.00188531,0.00167042,0.000969221,0.00167028,2.59471,3
1.95,0.00183762,0.00162843,0.000943768,0.00162829,2.59402,3
1.96,0.00179114,0.00158752,0.000918997,0.00158738,2.59335,3
1.97,0.00174585,0.00154765,0.000894888,0.00154752,2.5927,3
1.98,0.00170172,0.00150881,0.000871424,0.00150868,2.59206,3
1.99,0.00165872,0.00147096,0.000848587,0.00147083,2.59143,3
2,0.00161681,0.00143408,0.00082636,0.00143395,2.59081,3
2.01,0.00157597,0.00139814,0.000804727,0.00139801,2.59021,3
2.02,0.00153617,0.00136311,0.00078367,0.00136298,2.58961,3
2.03,0.00149738,0.00132898,0.000763174,0.00132885,2.58903,3
2.04,0.00145959,0.00129571,0.000743224,0.00129559,2.58847,3
2.05,0.00142275,0.00126329,0.000723805,0.00126317,2.58791,3
2.06,0.00138685,0.0012317,0.000704903,0.00123158,2.58736,3
2.07,0.00135187,0.00120091,0.000686503,0.00120079,2.58682,3
2.08,0.00131777,0.00117089,0.000668591,0.00117078,2.58629,3
2.09,0.00128454,0.00114164,0.000651156,0.00114153,2.58577,3
2.1,0.00125216,0.00111313,0.000634182,0.00111302,2.58526,3
2.11,0.0012206,0.00108534,0.000617659,0.00108523,2.58476,3
2.12,0.00118984,0.00105826,0.000601574,0.00105815,2.58427,3
2.13,0.00115986,0.00103186,0.000585914,0.00103174,2.58379,3
2.14,0.00113064,0.00100612,0.000570669,0.00100601,2.58331,3
2.15,0.00110216,0.000981035,0.000555827,0.000980927,2.58284,3
2.16,0.00107441,0.000956582,0.000541377,0.000956475,2.58238,3
2.17,0.00104735,0.000932745,0.000527309,0.00093264,2.58192,3
2.18,0.00102099,0.000909509,0.000513613,0.000909405,2.58147,3
2.19,0.000995291,0.000886858,0.000500278,0.000886755,2.58103,3
2.2,0.000970244,0.000864777,0.000487295,0.000864675,2.58059,3
2.21,0.000945832,0.000843251,0.000474653,0.00084315,2.58016,3
2.22,0.000922038,0.000822266,0.000462345,0.000822167,2.57974,3
2.23,0.000898846,0.000801808,0.000450361,0.00080171,2.57932,3
2.24,0.000876241,0.000781864,0.000438693,0.000781767,2.57891,3
2.25,0.000854209,0.000762421,0.000427331,0.000762325,2.5785,3
2.26,0.000832733,0.000743465,0.000416268,0.00074337,2.5781,3
2.27,0.000811801,0.000724984,0.000405496,0.000724891,2.5777,3
2.28,0.000791398,0.000706966,0.000395006,0.000706874,2.5773,3
2.29,0.000771511,0.0006894,0.000384792,0.000689309,2.57691,3
2.3,0.000752126,0.000672274,0.000374846,0.000672184,2.57653,3
2.31,0.000733231,0.000655576,0.000365161,0.000655487,2.57615,3
2.32,0.000714814,0.000639296,0.000355729,0.000639208,2.57577,3
2.33,0.000696862,0.000623423,0.000346545,0.000623337,2.5754,3
2.34,0.000679363,0.000607947,0.000337601,0.000607862,2.57503,3
2.35,0.000662306,0.000592858,0.000328891,0.000592773,2.57466,3
2.36,0.00064568,0.000578146,0.000320409,0.000578062,2.5743,3
2.37,0.000629473,0.000563801,0.000312149,0.000563718,2.57394,3
2.38,0.000613675,0.000549814,0.000304104,0.000549732,2.57358,3
2.39,0.000598276,0.000536176,0.00029627,0.000536095,2.57323,3
2.4,0.000583265,0.000522879,0.000288641,0.000522799,2.57288,3
2.41,0.000568633,0.000509913,0.00028121,0.000509834,2.57253,3
2.42,0.000554369,0.00049727,0.000273974,0.000497192,2.57219,3
2.43,0.000540466,0.000484943,0.000266926,0.000484866,2.57185,3
2.44,0.000526913,0.000472922,0.000260061,0.000472846,2.57151,3
2.45,0.000513701,0.000461201,0.000253376,0.000461126,2.57117,3
2.46,0.000500822,0.000449772,0.000246865,0.000449698,2.57083,3
2.47,0.000488268,0.000438628,0.000240523,0.000438555,2.5705,3
2.48,0.00047603,0.000427761,0.000234346,0.000427689,2.57017,3
2.49,0.0004641,0.000417165,0.00022833,0.000417093,2.56984,2
2.5,0.000452471,0.000406832,0.00022247,0.000406761,2.56952,2
2.51,0.000441135,0.000396756,0.000216763,0.000396686,2.56919,2
2.52,0.000430084,0.000386931,0.000211204,0.000386862,2.56887,2
2.53,0.000419311,0.00037735,0.000205789,0.000377282,2.56855,2
2.54,0.000408809,0.000368007,0.000200515,0.00036794,2.56823,2
2.55,0.000398571,0.000358897,0.000195377,0.00035883,2.56792,2
2.56,0.000388591,0.000350012,0.000190373,0.000349947,2.5676,2
2.57,0.000378863,0.000341349,0.000185499,0.000341284,2.56729,2
2.58,0.000369378,0.000332901,0.000180751,0.000332837,2.56698,2
2.59,0.000360133,0.000324662,0.000176126,0.000324599,2.56667,2
2.6,0.00035112,0.000316628,0.00017162,0.000316566,2.56636,2
2.61,0.000342333,0.000308794,0.000167231,0.000308732,2.56605,2
2.62,0.000333767,0.000301154,0.000162956,0.000301093,2.56575,2
2.63,0.000325417,0.000293704,0.000158792,0.000293644,2.56544,2
2.64,0.000317277,0.000286439,0.000154735,0.000286379,2.56514,2
2.65,0.000309341,0.000279353,0.000150783,0.000279295,2.56484,2
2.66,0.000301604,0.000272444,0.000146933,0.000272386,2.56454,2
2.67,0.000294062,0.000265706,0.000143182,0.000265649,2.56424,2
2.68,0.000286709,0.000259135,0.000139528,0.000259079,2.56394,2
2.69,0.000279541,0.000252727,0.000135969,0.000252671,2.56365,2
2.7,0.000272553,0.000246478,0.000132501,0.000246423,2.56335,2
2.71,0.00026574,0.000240384,0.000129123,0.00024033,2.56306,2
2.72,0.000259099,0.000234441,0.000125832,0.000234387,2.56276,2
2.73,0.000252624,0.000228645,0.000122626,0.000228592,2.56247,2
2.74,0.000246311,0.000222993,0.000119502,0.000222941,2.56218,2
2.75,0.000240157,0.000217481,0.000116459,0.000217429,2.56189,2
2.76,0.000234158,0.000212106,0.000113494,0.000212054,2.56161,2
2.77,0.000228309,0.000206863,0.000110605,0.000206813,2.56132,2
2.78,0.000222606,0.000201751,0.000107791,0.000201701,2.56103,2
2.79,0.000217047,0.000196765,0.000105049,0.000196716,2.56075,2
2.8,0.000211627,0.000191903,0.000102378,0.000191854,2.56047,2
2.81,0.000206343,0.000187161,9.97749e-05,0.000187113,2.56018,2
2.82,0.000201192,0.000182536,9.72389e-05,0.000182489,2.5599,2
2.83,0.00019617,0.000178026,9.47682e-05,0.000177979,2.55962,2
2.84,0.000191273,0.000173628,9.23608e-05,0.000173581,2.55934,2
2.85,0.0001865,0.000169338,9.00152e-05,0.000169292,2.55907,2
2.86,0.000181846,0.000165155,8.77298e-05,0.00016511,2.55879,2
2.87,0.000177308,0.000161075,8.5503e-05,0.000161031,2.55851,2
2.88,0.000172884,0.000157096,8.33333e-05,0.000157052,2.55824,2
2.89,0.000168571,0.000153216,8.12192e-05,0.000153173,2.55796,2
2.9,0.000164367,0.000149432,7.91593e-05,0.000149389,2.55769,2
2.91,0.000160267,0.000145741,7.71522e-05,0.000145699,2.55742,2
2.92,0.00015627,0.000142142,7.51964e-05,0.0001421,2.55715,2
2.93,0.000152373,0.000138632,7.32907e-05,0.00013859,2.55688,2
2.94,0.000148574,0.000135208,7.14338e-05,0.000135167,2.55661,2
2.95,0.00014487,0.000131869,6.96244e-05,0.000131829,2.55634,2
2.96,0.000141258,0.000128613,6.78612e-05,0.000128573,2.55607,2
2.97,0.000137737,0.000125437,6.61431e-05,0.000125398,2.55581,2
2.98,0.000134304,0.00012234,6.4469e-05,0.000122301,2.55554,2
2.99,0.000130957,0.00011932,6.28376e-05,0.000119281,2.55528,2
3,0.000127694,0.000116374,6.12479e-05,0.000116336,2.55502,2
3.01,0.000124513,0.000113501,5.96988e-05,0.000113463,2.55476,2
3.02,0.00012141,0.000110699,5.81892e-05,0.000110662,2.5545,2
3.03,0.000118386,0.000107966,5.67181e-05,0.000107929,2.55424,2
3.04,0.000115437,0.000105301,5.52846e-05,0.000105265,2.55398,2
3.05,0.000112562,0.000102702,5.38877e-05,0.000102666,2.55372,2
3.06,0.000109759,0.000100167,5.25263e-05,0.000100131,2.55346,2
3.07,0.000107026,9.76944e-05,5.11997e-05,9.76595e-05,2.55321,2
3.08,0.000104361,9.52832e-05,4.99068e-05,9.52487e-05,2.55296,2
3.09,0.000101763,9.29316e-05,4.86469e-05,9.28975e-05,2.5527,2
3.1,9.92294e-05,9.06381e-05,4.74191e-05,9.06044e-05,2.55245,2
3.11,9.67594e-05,8.84012e-05,4.62226e-05,8.8368e-05,2.5522,2
3.12,9.43511e-05,8.62197e-05,4.50565e-05,8.61869e-05,2.55195,2
3.13,9.2003e-05,8.4092e-05,4.39201e-05,8.40596e-05,2.5517,2
3.14,8.97136e-05,8.20169e-05,4.28125e-05,8.19849e-05,2.55145,2
3.15,8.74813e-05,7.99931e-05,4.17332e-05,7.99615e-05,2.55121,2
3.16,8.53048e-05,7.80193e-05,4.06813e-05,7.79881e-05,2.55096,2
3.17,8.31827e-05,7.60943e-05,3.96561e-05,7.60635e-05,2.55072,2
3.18,8.11135e-05,7.42168e-05,3.8657e-05,7.41864e-05,2.55047,2
3.19,7.9096e-05,7.23857e-05,3.76833e-05,7.23556e-05,2.55023,2
3.2,7.71288e-05,7.05998e-05,3.67343e-05,7.05701e-05,2.54999,2
3.21,7.52108e-05,6.88581e-05,3.58094e-05,6.88288e-05,2.54975,2
3.22,7.33406e-05,6.71594e-05,3.49079e-05,6.71304e-05,2.54951,2
3.23,7.15171e-05,6.55026e-05,3.40294e-05,6.5474e-05,2.54927,2
3.24,6.97391e-05,6.38867e-05,3.31731e-05,6.38585e-05,2.54903,2
3.25,6.80054e-05,6.23108e-05,3.23386e-05,6.22829e-05,2.5488,2
3.26,6.6315e-05,6.07738e-05,3.15252e-05,6.07462e-05,2.54856,2
3.27,6.46668e-05,5.92747e-05,3.07324e-05,5.92475e-05,2.54833,2
3.28,6.30597e-05,5.78127e-05,2.99598e-05,5.77858e-05,2.5481,2
3.29,6.14927e-05,5.63867e-05,2.92067e-05,5.63602e-05,2.54787,2
3.3,5.99647e-05,5.4996e-05,2.84727e-05,5.49698e-05,2.54764,2
3.31,5.84748e-05,5.36396e-05,2.77572e-05,5.36137e-05,2.54741,2
3.32,5.70221e-05,5.23167e-05,2.70599e-05,5.22911e-05,2.54718,2
3.33,5.56056e-05,5.10265e-05,2.63803e-05,5.10012e-05,2.54695,2
3.34,5.42244e-05,4.97681e-05,2.57178e-05,4.97431e-05,2.54673,2
3.35,5.28777e-05,4.85408e-05,2.50721e-05,4.85161e-05,2.54651,2
3.36,5.15645e-05,4.73438e-05,2.44427e-05,4.73194e-05,2.54628,2
3.37,5.0284e-05,4.61763e-05,2.38293e-05,4.61523e-05,2.54606,2
3.38,4.90354e-05,4.50377e-05,2.32313e-05,4.50139e-05,2.54584,2
3.39,4.78179e-05,4.39271e-05,2.26485e-05,4.39037e-05,2.54562,2
3.4,4.66308e-05,4.2844e-05,2.20804e-05,4.28208e-05,2.5454,2
3.41,4.54732e-05,4.17876e-05,2.15266e-05,4.17647e-05,2.54518,2
3.42,4.43445e-05,4.07573e-05,2.09869e-05,4.07347e-05,2.54497,2
3.43,4.32438e-05,3.97524e-05,2.04607e-05,3.97301e-05,2.54475,2
3.44,4.21706e-05,3.87723e-05,1.99479e-05,3.87503e-05,2.54454,2
3.45,4.11241e-05,3.78164e-05,1.9448e-05,3.77947e-05,2.54433,2
3.46,4.01036e-05,3.68841e-05,1.89607e-05,3.68626e-05,2.54412,2
3.47,3.91086e-05,3.59748e-05,1.84857e-05,3.59536e-05,2.54391,2
3.48,3.81383e-05,3.5088e-05,1.80226e-05,3.5067e-05,2.5437,2
3.49,3.71922e-05,3.4223e-05,1.75713e-05,3.42023e-05,2.54349,2
3.5,3.62696e-05,3.33794e-05,1.71313e-05,3.33589e-05,2.54328,2
3.51,3.53699e-05,3.25566e-05,1.67025e-05,3.25364e-05,2.54308,2
3.52,3.44927e-05,3.17541e-05,1.62844e-05,3.17341e-05,2.54287,2
3.53,3.36373e-05,3.09714e-05,1.58769e-05,3.09517e-05,2.54267,2
3.54,3.28031e-05,3.0208e-05,1.54796e-05,3.01885e-05,2.54247,2
3.55,3.19897e-05,2.94634e-05,1.50923e-05,2.94442e-05,2.54227,2
3.56,3.11966e-05,2.87372e-05,1.47148e-05,2.87182e-05,2.54207,2
3.57,3.04231e-05,2.80289e-05,1.43468e-05,2.80102e-05,2.54187,2
3.58,2.96689e-05,2.73381e-05,1.39881e-05,2.73196e-05,2.54167,2
3.59,2.89335e-05,2.66644e-05,1.36383e-05,2.66461e-05,2.54148,2
3.6,2.82163e-05,2.60072e-05,1.32974e-05,2.59892e-05,2.54128,2
3.61,2.7517e-05,2.53663e-05,1.29651e-05,2.53485e-05,2.54109,2
3.62,2.6835e-05,2.47412e-05,1.26411e-05,2.47236e-05,2.5409,2
3.63,2.617e-05,2.41315e-05,1.23252e-05,2.41141e-05,2.54071,2
3.64,2.55215e-05,2.35368e-05,1.20173e-05,2.35197e-05,2.54052,2
3.65,2.48892e-05,2.29568e-05,1.17172e-05,2.29399e-05,2.54033,2
3.66,2.42725e-05,2.23912e-05,1.14245e-05,2.23744e-05,2.54014,2
3.67,2.36712e-05,2.18394e-05,1.11393e-05,2.18229e-05,2.53996,2
3.68,2.30848e-05,2.13013e-05,1.08612e-05,2.12849e-05,2.53977,2
3.69,2.2513e-05,2.07764e-05,1.059e-05,2.07603e-05,2.53959,2
3.7,2.19554e-05,2.02645e-05,1.03257e-05,2.02486e-05,2.53941,2
3.71,2.14116e-05,1.97652e-05,1.0068e-05,1.97495e-05,2.53923,2
3.72,2.08813e-05,1.92783e-05,9.81682e-06,1.92627e-05,2.53905,2
3.73,2.03643e-05,1.88033e-05,9.57191e-06,1.87879e-05,2.53887,2
3.74,1.986e-05,1.834e-05,9.33314e-06,1.83249e-05,2.53869,2
3.75,1.93683e-05,1.78882e-05,9.10036e-06,1.78732e-05,2.53851,2
3.76,1.88887e-05,1.74475e-05,8.87342e-06,1.74327e-05,2.53834,2
3.77,1.84211e-05,1.70177e-05,8.65217e-06,1.70031e-05,2.53816,2
3.78,1.79651e-05,1.65985e-05,8.43647e-06,1.6584e-05,2.53799,2
3.79,1.75204e-05,1.61896e-05,8.22617e-06,1.61753e-05,2.53782,2
3.8,1.70867e-05,1.57908e-05,8.02114e-06,1.57767e-05,2.53765,2
3.81,1.66638e-05,1.54018e-05,7.82125e-06,1.53879e-05,2.53748,2
3.82,1.62514e-05,1.50224e-05,7.62637e-06,1.50087e-05,2.53731,2
3.83,1.58493e-05,1.46524e-05,7.43637e-06,1.46388e-05,2.53714,2
3.84,1.54571e-05,1.42915e-05,7.25113e-06,1.42781e-05,2.53698,2
3.85,1.50746e-05,1.39394e-05,7.07052e-06,1.39262e-05,2.53681,2
3.86,1.47016e-05,1.35961e-05,6.89444e-06,1.3583e-05,2.53665,2
3.87,1.43379e-05,1.32612e-05,6.72276e-06,1.32483e-05,2.53649,2
3.88,1.39832e-05,1.29346e-05,6.55538e-06,1.29219e-05,2.53633,2
3.89,1.36373e-05,1.2616e-05,6.39219e-06,1.26035e-05,2.53617,2
3.9,1.33e-05,1.23053e-05,6.23308e-06,1.22929e-05,2.53601,2
3.91,1.2971e-05,1.20023e-05,6.07795e-06,1.199e-05,2.53585,2
3.92,1.26502e-05,1.17067e-05,5.9267e-06,1.16946e-05,2.53569,2
3.93,1.23373e-05,1.14184e-05,5.77924e-06,1.14064e-05,2.53554,2
3.94,1.20322e-05,1.11372e-05,5.63546e-06,1.11254e-05,2.53538,2
3.95,1.17347e-05,1.08629e-05,5.49527e-06,1.08512e-05,2.53523,2
3.96,1.14445e-05,1.05954e-05,5.35858e-06,1.05839e-05,2.53508,2
3.97,1.11616e-05,1.03345e-05,5.22532e-06,1.03231e-05,2.53493,2
3.98,1.08856e-05,1.008e-05,5.09538e-06,1.00688e-05,2.53478,2
3.99,1.06165e-05,9.83181e-06,4.96869e-06,9.8207e-06,2.53463,2
4,1.0354e-05,9.58971e-06,4.84516e-06,9.57874e-06,2.53448,2
4.01,1.00981e-05,9.35358e-06,4.72471e-06,9.34274e-06,2.53433,2
4.02,9.84848e-06,9.12327e-06,4.60728e-06,9.11257e-06,2.53419,2
4.03,9.60505e-06,8.89864e-06,4.49277e-06,8.88806e-06,2.53405,2
4.04,9.36766e-06,8.67953e-06,4.38113e-06,8.66909e-06,2.5339,2
4.05,9.13614e-06,8.46583e-06,4.27227e-06,8.45552e-06,2.53376,2
4.06,8.91036e-06,8.2574e-06,4.16613e-06,8.24721e-06,2.53362,2
4.07,8.69018e-06,8.05409e-06,4.06263e-06,8.04404e-06,2.53348,2
4.08,8.47544e-06,7.8558e-06,3.96172e-06,7.84587e-06,2.53334,2
4.09,8.26602e-06,7.6624e-06,3.86332e-06,7.65258e-06,2.5332,2
4.1,8.06179e-06,7.47375e-06,3.76738e-06,7.46406e-06,2.53307,2
4.11,7.86261e-06,7.28976e-06,3.67383e-06,7.28019e-06,2.53293,2
4.12,7.66837e-06,7.1103e-06,3.58262e-06,7.10085e-06,2.5328,2
4.13,7.47893e-06,6.93526e-06,3.49368e-06,6.92592e-06,2.53266,2
4.14,7.29419e-06,6.76453e-06,3.40695e-06,6.75531e-06,2.53253,2
4.15,7.11401e-06,6.59801e-06,3.32239e-06,6.5889e-06,2.5324,2
4.16,6.9383e-06,6.43559e-06,3.23993e-06,6.4266e-06,2.53227,2
4.17,6.76693e-06,6.27717e-06,3.15953e-06,6.26829e-06,2.53214,2
4.18,6.59981e-06,6.12265e-06,3.08113e-06,6.11388e-06,2.53201,2
4.19,6.43682e-06,5.97194e-06,3.00468e-06,5.96328e-06,2.53188,2
4.2,6.27786e-06,5.82494e-06,2.93014e-06,5.81639e-06,2.53176,2
4.21,6.12284e-06,5.68157e-06,2.85745e-06,5.67312e-06,2.53163,2
4.22,5.97165e-06,5.54172e-06,2.78657e-06,5.53338e-06,2.53151,2
4.23,5.8242e-06,5.40532e-06,2.71746e-06,5.39708e-06,2.53139,2
4.24,5.6804e-06,5.27228e-06,2.65007e-06,5.26414e-06,2.53126,2
4.25,5.54016e-06,5.14251e-06,2.58436e-06,5.13447e-06,2.53114,2
4.26,5.40339e-06,5.01594e-06,2.52028e-06,5.008e-06,2.53102,2
4.27,5.26999e-06,4.89249e-06,2.45779e-06,4.88465e-06,2.5309,2
4.28,5.1399e-06,4.77208e-06,2.39686e-06,4.76433e-06,2.53079,2
4.29,5.01303e-06,4.65463e-06,2.33745e-06,4.64698e-06,2.53067,2
4.3,4.88929e-06,4.54008e-06,2.27952e-06,4.53252e-06,2.53055,2
4.31,4.76861e-06,4.42834e-06,2.22302e-06,4.42088e-06,2.53044,2
4.32,4.65092e-06,4.31936e-06,2.16793e-06,4.31199e-06,2.53032,2
4.33,4.53613e-06,4.21306e-06,2.11421e-06,4.20579e-06,2.53021,2
4.34,4.42419e-06,4.10938e-06,2.06183e-06,4.1022e-06,2.5301,2
4.35,4.31501e-06,4.00826e-06,2.01074e-06,4.00116e-06,2.52999,2
4.36,4.20853e-06,3.90962e-06,1.96093e-06,3.90261e-06,2.52988,2
4.37,4.10468e-06,3.81341e-06,1.91236e-06,3.80649e-06,2.52977,2
4.38,4.0034e-06,3.71957e-06,1.86499e-06,3.71273e-06,2.52966,2
4.39,3.90462e-06,3.62804e-06,1.8188e-06,3.62129e-06,2.52955,2
4.4,3.80829e-06,3.53877e-06,1.77376e-06,3.5321e-06,2.52944,2
4.41,3.71433e-06,3.45169e-06,1.72983e-06,3.4451e-06,2.52934,2
4.42,3.6227e-06,3.36676e-06,1.687e-06,3.36025e-06,2.52923,2
4.43,3.53333e-06,3.28391e-06,1.64523e-06,3.27749e-06,2.52913,2
4.44,3.44617e-06,3.20311e-06,1.6045e-06,3.19677e-06,2.52903,2
4.45,3.36116e-06,3.1243e-06,1.56478e-06,3.11803e-06,2.52892,2
4.46,3.27825e-06,3.04742e-06,1.52605e-06,3.04124e-06,2.52882,2
4.47,3.19739e-06,2.97244e-06,1.48828e-06,2.96633e-06,2.52872,2
4.48,3.11853e-06,2.89931e-06,1.45144e-06,2.89327e-06,2.52862,2
4.49,3.04161e-06,2.82797e-06,1.41552e-06,2.82201e-06,2.52852,2
4.5,2.9666e-06,2.7584e-06,1.38049e-06,2.75251e-06,2.52843,2
4.51,2.89344e-06,2.69053e-06,1.34633e-06,2.68472e-06,2.52833,2
4.52,2.82208e-06,2.62434e-06,1.31302e-06,2.61859e-06,2.52823,2
4.53,2.75249e-06,2.55977e-06,1.28054e-06,2.5541e-06,2.52814,2
4.54,2.68462e-06,2.4968e-06,1.24886e-06,2.49119e-06,2.52804,2
4.55,2.61842e-06,2.43537e-06,1.21797e-06,2.42984e-06,2.52795,2
4.56,2.55386e-06,2.37546e-06,1.18784e-06,2.36999e-06,2.52786,2
4.57,2.49089e-06,2.31702e-06,1.15846e-06,2.31162e-06,2.52776,2
4.58,2.42948e-06,2.26002e-06,1.12981e-06,2.25469e-06,2.52767,2
4.59,2.36958e-06,2.20442e-06,1.10187e-06,2.19916e-06,2.52758,2
4.6,2.31116e-06,2.15019e-06,1.07462e-06,2.14499e-06,2.52749,2
4.61,2.25418e-06,2.09729e-06,1.04805e-06,2.09216e-06,2.5274,2
4.62,2.19861e-06,2.0457e-06,1.02213e-06,2.04063e-06,2.52732,2
4.63,2.14442e-06,1.99538e-06,9.96863e-07,1.99037e-06,2.52723,2
4.64,2.09156e-06,1.94629e-06,9.72219e-07,1.94135e-06,2.52714,2
4.65,2.04e-06,1.89842e-06,9.48185e-07,1.89353e-06,2.52706,2
4.66,1.98972e-06,1.85172e-06,9.24747e-07,1.8469e-06,2.52697,2
4.67,1.94068e-06,1.80617e-06,9.01889e-07,1.80141e-06,2.52689,2
4.68,1.89284e-06,1.76174e-06,8.79598e-07,1.75704e-06,2.52681,2
4.69,1.84619e-06,1.71841e-06,8.57859e-07,1.71376e-06,2.52672,2
4.7,1.80069e-06,1.67614e-06,8.36659e-07,1.67155e-06,2.52664,2
4.71,1.75632e-06,1.63491e-06,8.15984e-07,1.63038e-06,2.52656,2
4.72,1.71303e-06,1.5947e-06,7.95821e-07,1.59022e-06,2.52648,2
4.73,1.67082e-06,1.55548e-06,7.76158e-07,1.55106e-06,2.5264,2
4.74,1.62965e-06,1.51722e-06,7.56981e-07,1.51285e-06,2.52632,2
4.75,1.58949e-06,1.4799e-06,7.3828e-07,1.47559e-06,2.52624,2
4.76,1.55032e-06,1.4435e-06,7.20041e-07,1.43924e-06,2.52617,2
4.77,1.51212e-06,1.408e-06,7.02254e-07,1.40379e-06,2.52609,2
4.78,1.47487e-06,1.37337e-06,6.84908e-07,1.36921e-06,2.52601,2
4.79,1.43853e-06,1.33959e-06,6.6799e-07,1.33549e-06,2.52594,2
4.8,1.40309e-06,1.30664e-06,6.51492e-07,1.30259e-06,2.52586,2
4.81,1.36852e-06,1.27451e-06,6.35402e-07,1.27051e-06,2.52579,2
4.82,1.3348e-06,1.24316e-06,6.1971e-07,1.23921e-06,2.52572,2
4.83,1.30192e-06,1.21259e-06,6.04407e-07,1.20869e-06,2.52564,2
4.84,1.26985e-06,1.18277e-06,5.89482e-07,1.17891e-06,2.52557,2
4.85,1.23856e-06,1.15368e-06,5.74926e-07,1.14987e-06,2.5255,2
4.86,1.20805e-06,1.12531e-06,5.60731e-07,1.12155e-06,2.52543,2
4.87,1.1783e-06,1.09763e-06,5.46887e-07,1.09392e-06,2.52536,2
4.88,1.14927e-06,1.07064e-06,5.33385e-07,1.06697e-06,2.52529,2
4.89,1.12096e-06,1.04431e-06,5.20218e-07,1.04069e-06,2.52522,2
4.9,1.09335e-06,1.01863e-06,5.07376e-07,1.01505e-06,2.52516,2
4.91,1.06642e-06,9.93579e-07,4.94852e-07,9.90046e-07,2.52509,2
4.92,1.04016e-06,9.69145e-07,4.82637e-07,9.65657e-07,2.52502,2
4.93,1.01454e-06,9.45313e-07,4.70725e-07,9.41868e-07,2.52496,2
4.94,9.89553e-07,9.22067e-07,4.59107e-07,9.18664e-07,2.52489,2
4.95,9.65183e-07,8.99393e-07,4.47776e-07,8.96032e-07,2.52483,2
4.96,9.41413e-07,8.77276e-07,4.36726e-07,8.73957e-07,2.52476,2
4.97,9.18229e-07,8.55704e-07,4.25949e-07,8.52426e-07,2.5247,2
4.98,8.95617e-07,8.34662e-07,4.15438e-07,8.31425e-07,2.52464,2
4.99,8.73562e-07,8.14138e-07,4.05187e-07,8.10941e-07,2.52457,2
5,8.52051e-07,7.94119e-07,3.95189e-07,7.90961e-07,2.52451,2
5.01,8.3107e-07,7.74592e-07,3.85439e-07,7.71473e-07,2.52445,2
5.02,8.10606e-07,7.55545e-07,3.7593e-07,7.52465e-07,2.52439,2
5.03,7.90647e-07,7.36967e-07,3.66655e-07,7.33926e-07,2.52433,2
5.04,7.71179e-07,7.18846e-07,3.5761e-07,7.15842e-07,2.52427,2
5.05,7.52191e-07,7.01171e-07,3.48788e-07,6.98204e-07,2.52421,2
5.06,7.33672e-07,6.83931e-07,3.40185e-07,6.81e-07,2.52415,2
5.07,7.15608e-07,6.67114e-07,3.31794e-07,6.6422e-07,2.5241,2
5.08,6.9799e-07,6.50711e-07,3.2361e-07,6.47853e-07,2.52404,2
5.09,6.80806e-07,6.34712e-07,3.15628e-07,6.31889e-07,2.52398,2
5.1,6.64045e-07,6.19106e-07,3.07844e-07,6.16318e-07,2.52393,2
5.11,6.47697e-07,6.03884e-07,3.00252e-07,6.01131e-07,2.52387,2
5.12,6.31752e-07,5.89036e-07,2.92847e-07,5.86317e-07,2.52382,2
5.13,6.162e-07,5.74554e-07,2.85625e-07,5.71868e-07,2.52376,2
5.14,6.01031e-07,5.60428e-07,2.78582e-07,5.57775e-07,2.52371,2
5.15,5.86236e-07,5.46649e-07,2.71713e-07,5.44029e-07,2.52366,2
5.16,5.71805e-07,5.33209e-07,2.65013e-07,5.30622e-07,2.5236,2
5.17,5.5773e-07,5.20099e-07,2.58479e-07,5.17544e-07,2.52355,2
5.18,5.44002e-07,5.07312e-07,2.52106e-07,5.04789e-07,2.5235,2
5.19,5.30611e-07,4.9484e-07,2.4589e-07,4.92348e-07,2.52345,2
5.2,5.17551e-07,4.82674e-07,2.39828e-07,4.80213e-07,2.5234,2
5.21,5.04812e-07,4.70807e-07,2.33916e-07,4.68377e-07,2.52335,2
5.22,4.92387e-07,4.59233e-07,2.28149e-07,4.56832e-07,2.5233,2
5.23,4.80268e-07,4.47942e-07,2.22525e-07,4.45572e-07,2.52325,2
5.24,4.68448e-07,4.3693e-07,2.1704e-07,4.34588e-07,2.5232,2
5.25,4.56919e-07,4.26188e-07,2.1169e-07,4.23876e-07,2.52315,2
5.26,4.45674e-07,4.15711e-07,2.06472e-07,4.13427e-07,2.5231,2
5.27,4.34705e-07,4.05491e-07,2.01383e-07,4.03235e-07,2.52306,2
5.28,4.24007e-07,3.95522e-07,1.9642e-07,3.93295e-07,2.52301,2
5.29,4.13573e-07,3.85799e-07,1.91579e-07,3.83599e-07,2.52296,2
5.3,4.03395e-07,3.76315e-07,1.86857e-07,3.74142e-07,2.52292,2
5.31,3.93468e-07,3.67064e-07,1.82253e-07,3.64918e-07,2.52287,2
5.32,3.83785e-07,3.5804e-07,1.77761e-07,3.55921e-07,2.52283,2
5.33,3.74341e-07,3.49238e-07,1.73381e-07,3.47145e-07,2.52278,2
5.34,3.6513e-07,3.40653e-07,1.69108e-07,3.38586e-07,2.52274,2
5.35,3.56145e-07,3.32279e-07,1.64941e-07,3.30237e-07,2.52269,2
5.36,3.47381e-07,3.24111e-07,1.60877e-07,3.22094e-07,2.52265,2
5.37,3.38834e-07,3.16143e-07,1.56913e-07,3.14152e-07,2.52261,2
5.38,3.30496e-07,3.08372e-07,1.53047e-07,3.06405e-07,2.52256,2
5.39,3.22364e-07,3.00791e-07,1.49276e-07,2.98849e-07,2.52252,2
5.4,3.14433e-07,2.93397e-07,1.45599e-07,2.91479e-07,2.52248,2
5.41,3.06696e-07,2.86185e-07,1.42012e-07,2.84291e-07,2.52244,2
5.42,2.9915e-07,2.7915e-07,1.38513e-07,2.77279e-07,2.5224,2
5.43,2.9179e-07,2.72288e-07,1.35101e-07,2.7044e-07,2.52236,2
5.44,2.84611e-07,2.65595e-07,1.31773e-07,2.6377e-07,2.52232,2
5.45,2.77609e-07,2.59066e-07,1.28527e-07,2.57264e-07,2.52228,2
5.46,2.70779e-07,2.52698e-07,1.25361e-07,2.50918e-07,2.52224,2
5.47,2.64117e-07,2.46487e-07,1.22273e-07,2.44729e-07,2.5222,2
5.48,2.57619e-07,2.40428e-07,1.19261e-07,2.38692e-07,2.52216,2
5.49,2.51281e-07,2.34518e-07,1.16324e-07,2.32803e-07,2.52213,2
5.5,2.45099e-07,2.28754e-07,1.13459e-07,2.2706e-07,2.52209,2
5.51,2.3907e-07,2.23131e-07,1.10664e-07,2.21458e-07,2.52205,2
5.52,2.33189e-07,2.17646e-07,1.07939e-07,2.15994e-07,2.52201,2
5.53,2.27452e-07,2.12296e-07,1.0528e-07,2.10665e-07,2.52198,2
5.54,2.21857e-07,2.07078e-07,1.02688e-07,2.05467e-07,2.52194,2
5.55,2.16399e-07,2.01988e-07,1.00159e-07,2.00397e-07,2.52191,2
5.56,2.11076e-07,1.97024e-07,9.76921e-08,1.95452e-07,2.52187,2
5.57,2.05884e-07,1.92181e-07,9.52864e-08,1.90629e-07,2.52184,2
5.58,2.0082e-07,1.87457e-07,9.294e-08,1.85924e-07,2.5218,2
5.59,1.9588e-07,1.8285e-07,9.06514e-08,1.81336e-07,2.52177,2
5.6,1.91062e-07,1.78355e-07,8.84193e-08,1.7686e-07,2.52173,2
5.61,1.86362e-07,1.73972e-07,8.62421e-08,1.72495e-07,2.5217,2
5.62,1.81778e-07,1.69696e-07,8.41186e-08,1.68237e-07,2.52167,2
5.63,1.77307e-07,1.65525e-07,8.20475e-08,1.64085e-07,2.52163,2
5.64,1.72946e-07,1.61456e-07,8.00273e-08,1.60034e-07,2.5216,2
5.65,1.68692e-07,1.57488e-07,7.8057e-08,1.56083e-07,2.52157,2
5.66,1.64543e-07,1.53617e-07,7.61352e-08,1.5223e-07,2.52154,2
5.67,1.60496e-07,1.49842e-07,7.42608e-08,1.48472e-07,2.5215,2
5.68,1.56548e-07,1.46159e-07,7.24326e-08,1.44806e-07,2.52147,2
5.69,1.52698e-07,1.42566e-07,7.06494e-08,1.4123e-07,2.52144,2
5.7,1.48943e-07,1.39062e-07,6.89102e-08,1.37743e-07,2.52141,2
5.71,1.45279e-07,1.35645e-07,6.72138e-08,1.34341e-07,2.52138,2
5.72,1.41706e-07,1.32311e-07,6.55592e-08,1.31024e-07,2.52135,2
5.73,1.38221e-07,1.29059e-07,6.39454e-08,1.27788e-07,2.52132,2
5.74,1.34822e-07,1.25887e-07,6.23713e-08,1.24632e-07,2.52129,2
5.75,1.31506e-07,1.22793e-07,6.0836e-08,1.21553e-07,2.52126,2
5.76,1.28272e-07,1.19775e-07,5.93386e-08,1.18551e-07,2.52123,2
5.77,1.25118e-07,1.16831e-07,5.7878e-08,1.15622e-07,2.52121,2
5.78,1.22041e-07,1.1396e-07,5.64534e-08,1.12766e-07,2.52118,2
5.79,1.19039e-07,1.11159e-07,5.50639e-08,1.0998e-07,2.52115,2
5.8,1.16112e-07,1.08427e-07,5.37086e-08,1.07263e-07,2.52112,2
5.81,1.13257e-07,1.05763e-07,5.23867e-08,1.04612e-07,2.52109,2
5.82,1.10472e-07,1.03163e-07,5.10974e-08,1.02027e-07,2.52107,2
5.83,1.07755e-07,1.00628e-07,4.98398e-08,9.95059e-08,2.52104,2
5.84,1.05105e-07,9.81549e-08,4.86132e-08,9.70468e-08,2.52101,2
5.85,1.02521e-07,9.57427e-08,4.74169e-08,9.46482e-08,2.52099,2
5.86,9.99996e-08,9.33897e-08,4.62499e-08,9.23088e-08,2.52096,2
5.87,9.75406e-08,9.10945e-08,4.51117e-08,9.00271e-08,2.52094,2
5.88,9.51421e-08,8.88558e-08,4.40016e-08,8.78016e-08,2.52091,2
5.89,9.28026e-08,8.66721e-08,4.29188e-08,8.5631e-08,2.52089,2
5.9,9.05207e-08,8.45421e-08,4.18626e-08,8.35139e-08,2.52086,2
5.91,8.82949e-08,8.24644e-08,4.08325e-08,8.14489e-08,2.52084,2
5.92,8.61238e-08,8.04378e-08,3.98277e-08,7.94349e-08,2.52081,2
5.93,8.40062e-08,7.8461e-08,3.88477e-08,7.74706e-08,2.52079,2
5.94,8.19406e-08,7.65328e-08,3.78918e-08,7.55547e-08,2.52076,2
5.95,7.99258e-08,7.4652e-08,3.69594e-08,7.3686e-08,2.52074,2
5.96,7.79606e-08,7.28174e-08,3.605e-08,7.18634e-08,2.52072,2
5.97,7.60438e-08,7.10279e-08,3.5163e-08,7.00857e-08,2.52069,2
5.98,7.41741e-08,6.92824e-08,3.42978e-08,6.83519e-08,2.52067,2
5.99,7.23503e-08,6.75798e-08,3.3454e-08,6.66608e-08,2.52065,2
6,7.05714e-08,6.59191e-08,3.26309e-08,6.50115e-08,2.52063,2
6.01,6.88363e-08,6.42991e-08,3.1828e-08,6.34028e-08,2.5206,2
6.02,6.71439e-08,6.2719e-08,3.1045e-08,6.18338e-08,2.52058,2
6.03,6.54931e-08,6.11777e-08,3.02812e-08,6.03035e-08,2.52056,2
6.04,6.38828e-08,5.96743e-08,2.95362e-08,5.88109e-08,2.52054,2
6.05,6.23122e-08,5.82079e-08,2.88095e-08,5.73552e-08,2.52052,2
6.06,6.07802e-08,5.67774e-08,2.81008e-08,5.59354e-08,2.5205,2
6.07,5.92859e-08,5.53822e-08,2.74095e-08,5.45505e-08,2.52048,2
6.08,5.78284e-08,5.40212e-08,2.67352e-08,5.31999e-08,2.52046,2
6.09,5.64066e-08,5.26937e-08,2.60775e-08,5.18826e-08,2.52043,2
6.1,5.50199e-08,5.13988e-08,2.5436e-08,5.05978e-08,2.52041,2
6.11,5.36672e-08,5.01357e-08,2.48103e-08,4.93446e-08,2.52039,2
6.12,5.23479e-08,4.89037e-08,2.41999e-08,4.81224e-08,2.52037,2
6.13,5.10609e-08,4.7702e-08,2.36046e-08,4.69304e-08,2.52036,2
6.14,4.98056e-08,4.65298e-08,2.3024e-08,4.57677e-08,2.52034,2
6.15,4.85812e-08,4.53864e-08,2.24576e-08,4.46338e-08,2.52032,2
6.16,4.73869e-08,4.42711e-08,2.19052e-08,4.35278e-08,2.5203,2
6.17,4.6222e-08,4.31832e-08,2.13664e-08,4.24492e-08,2.52028,2
6.18,4.50857e-08,4.2122e-08,2.08409e-08,4.13971e-08,2.52026,2
6.19,4.39773e-08,4.10869e-08,2.03282e-08,4.03711e-08,2.52024,2
6.2,4.28962e-08,4.00773e-08,1.98282e-08,3.93703e-08,2.52022,2
6.21,4.18417e-08,3.90925e-08,1.93405e-08,3.83943e-08,2.52021,2
6.22,4.08131e-08,3.81318e-08,1.88648e-08,3.74423e-08,2.52019,2
6.23,3.98098e-08,3.71948e-08,1.84008e-08,3.65139e-08,2.52017,2
6.24,3.88312e-08,3.62808e-08,1.79483e-08,3.56083e-08,2.52015,2
6.25,3.78767e-08,3.53893e-08,1.75068e-08,3.47252e-08,2.52014,2
6.26,3.69456e-08,3.45197e-08,1.70762e-08,3.38638e-08,2.52012,2
6.27,3.60374e-08,3.36715e-08,1.66563e-08,3.30237e-08,2.5201,2
6.28,3.51515e-08,3.28441e-08,1.62466e-08,3.22044e-08,2.52009,2
6.29,3.42874e-08,3.2037e-08,1.5847e-08,3.14052e-08,2.52007,2
6.3,3.34446e-08,3.12498e-08,1.54573e-08,3.06259e-08,2.52005,2
6.31,3.26225e-08,3.04819e-08,1.50772e-08,2.98657e-08,2.52004,2
6.32,3.18206e-08,2.97329e-08,1.47064e-08,2.91244e-08,2.52002,2
6.33,3.10384e-08,2.90023e-08,1.43447e-08,2.84013e-08,2.52,2
6.34,3.02755e-08,2.82896e-08,1.39919e-08,2.76961e-08,2.51999,2
6.35,2.95313e-08,2.75945e-08,1.36478e-08,2.70084e-08,2.51997,2
6.36,2.88054e-08,2.69164e-08,1.33122e-08,2.63376e-08,2.51996,2
6.37,2.80974e-08,2.6255e-08,1.29848e-08,2.56834e-08,2.51994,2
6.38,2.74067e-08,2.56099e-08,1.26655e-08,2.50454e-08,2.51993,2
6.39,2.67331e-08,2.49806e-08,1.23541e-08,2.44231e-08,2.51991,2
6.4,2.6076e-08,2.43668e-08,1.20503e-08,2.38162e-08,2.5199,2
6.41,2.5435e-08,2.3768e-08,1.17539e-08,2.32243e-08,2.51988,2
6.42,2.48098e-08,2.3184e-08,1.14649e-08,2.26471e-08,2.51987,2
6.43,2.42e-08,2.26144e-08,1.1183e-08,2.20841e-08,2.51986,2
6.44,2.36052e-08,2.20587e-08,1.0908e-08,2.1535e-08,2.51984,2
6.45,2.3025e-08,2.15167e-08,1.06398e-08,2.09995e-08,2.51983,2
6.46,2.24591e-08,2.0988e-08,1.03781e-08,2.04772e-08,2.51981,2
6.47,2.19071e-08,2.04723e-08,1.0123e-08,1.99679e-08,2.5198,2
6.48,2.13686e-08,1.99692e-08,9.87405e-09,1.94711e-08,2.51979,2
6.49,2.08434e-08,1.94785e-08,9.63126e-09,1.89866e-08,2.51977,2
6.5,2.03311e-08,1.89999e-08,9.39444e-09,1.85141e-08,2.51976,2
6.51,1.98314e-08,1.85331e-08,9.16345e-09,1.80533e-08,2.51975,2
6.52,1.9344e-08,1.80777e-08,8.93814e-09,1.76039e-08,2.51973,2
6.53,1.88685e-08,1.76335e-08,8.71837e-09,1.71656e-08,2.51972,2
6.54,1.84048e-08,1.72002e-08,8.504e-09,1.67382e-08,2.51971,2
6.55,1.79524e-08,1.67776e-08,8.29491e-09,1.63213e-08,2.5197,2
6.56,1.75112e-08,1.63654e-08,8.09097e-09,1.59147e-08,2.51968,2
6.57,1.70808e-08,1.59632e-08,7.89204e-09,1.55182e-08,2.51967,2
6.58,1.6661e-08,1.5571e-08,7.698e-09,1.51315e-08,2.51966,2
6.59,1.62515e-08,1.51884e-08,7.50873e-09,1.47544e-08,2.51965,2
6.6,1.58521e-08,1.48152e-08,7.32412e-09,1.43866e-08,2.51964,2
6.61,1.54625e-08,1.44512e-08,7.14405e-09,1.40279e-08,2.51962,2
6.62,1.50825e-08,1.40961e-08,6.96841e-09,1.36781e-08,2.51961,2
6.63,1.47118e-08,1.37498e-08,6.79708e-09,1.3337e-08,2.5196,2
6.64,1.43502e-08,1.34119e-08,6.62998e-09,1.30043e-08,2.51959,2
6.65,1.39975e-08,1.30824e-08,6.46698e-09,1.26798e-08,2.51958,2
6.66,1.36535e-08,1.27609e-08,6.30799e-09,1.23634e-08,2.51957,2
6.67,1.3318e-08,1.24474e-08,6.15291e-09,1.20548e-08,2.51956,2
6.68,1.29907e-08,1.21416e-08,6.00164e-09,1.17538e-08,2.51955,2
6.69,1.26714e-08,1.18432e-08,5.85409e-09,1.14603e-08,2.51953,2
6.7,1.236e-08,1.15522e-08,5.71017e-09,1.11741e-08,2.51952,2
6.71,1.20562e-08,1.12684e-08,5.5698e-09,1.0895e-08,2.51951,2
6.72,1.17599e-08,1.09915e-08,5.43287e-09,1.06228e-08,2.5195,2
6.73,1.14709e-08,1.07215e-08,5.29931e-09,1.03573e-08,2.51949,2
6.74,1.1189e-08,1.0458e-08,5.16903e-09,1.00984e-08,2.51948,2
6.75,1.0914e-08,1.02011e-08,5.04196e-09,9.84595e-09,2.51947,2
6.76,1.06458e-08,9.95043e-09,4.91801e-09,9.59974e-09,2.51946,2
6.77,1.03842e-08,9.70595e-09,4.79712e-09,9.35963e-09,2.51945,2
6.78,1.0129e-08,9.46747e-09,4.67919e-09,9.12547e-09,2.51944,2
6.79,9.88007e-09,9.23486e-09,4.56416e-09,8.89712e-09,2.51943,2
6.8,9.63726e-09,9.00796e-09,4.45196e-09,8.67443e-09,2.51942,2
6.81,9.40042e-09,8.78663e-09,4.34253e-09,8.45727e-09,2.51941,2
6.82,9.16941e-09,8.57074e-09,4.23578e-09,8.24549e-09,2.5194,2
6.83,8.94407e-09,8.36016e-09,4.13165e-09,8.03897e-09,2.5194,2
6.84,8.72427e-09,8.15475e-09,4.03009e-09,7.83757e-09,2.51939,2
6.85,8.50987e-09,7.95439e-09,3.93102e-09,7.64117e-09,2.51938,2
6.86,8.30075e-09,7.75895e-09,3.83439e-09,7.44964e-09,2.51937,2
6.87,8.09676e-09,7.56831e-09,3.74014e-09,7.26287e-09,2.51936,2
6.88,7.89778e-09,7.38236e-09,3.6482e-09,7.08073e-09,2.51935,2
6.89,7.7037e-09,7.20098e-09,3.55853e-09,6.90311e-09,2.51934,2
6.9,7.51439e-09,7.02405e-09,3.47106e-09,6.72991e-09,2.51933,2
6.91,7.32973e-09,6.85147e-09,3.38573e-09,6.561e-09,2.51932,2
6.92,7.1496e-09,6.68314e-09,3.30251e-09,6.39629e-09,2.51932,2
6.93,6.97391e-09,6.51893e-09,3.22133e-09,6.23568e-09,2.51931,2
6.94,6.80253e-09,6.35877e-09,3.14215e-09,6.07905e-09,2.5193,2
6.95,6.63536e-09,6.20253e-09,3.06492e-09,5.92631e-09,2.51929,2
6.96,6.47231e-09,6.05014e-09,2.98958e-09,5.77737e-09,2.51928,2
6.97,6.31326e-09,5.90149e-09,2.9161e-09,5.63214e-09,2.51928,2
6.98,6.15812e-09,5.7565e-09,2.84442e-09,5.49051e-09,2.51927,2
6.99,6.00679e-09,5.61506e-09,2.77451e-09,5.3524e-09,2.51926,2
7,5.85918e-09,5.4771e-09,2.70631e-09,5.21773e-09,2.51925,2
7.01,5.7152e-09,5.34253e-09,2.63979e-09,5.0864e-09,2.51924,2
7.02,5.57476e-09,5.21127e-09,2.57491e-09,4.95835e-09,2.51924,2
7.03,5.43777e-09,5.08323e-09,2.51162e-09,4.83347e-09,2.51923,2
7.04,5.30414e-09,4.95834e-09,2.44989e-09,4.71171e-09,2.51922,2
7.05,5.1738e-09,4.83652e-09,2.38967e-09,4.59297e-09,2.51922,2
7.06,5.04667e-09,4.71769e-09,2.33094e-09,4.47719e-09,2.51921,2
7.07,4.92266e-09,4.60178e-09,2.27365e-09,4.36429e-09,2.5192,2
7.08,4.80169e-09,4.48872e-09,2.21777e-09,4.25421e-09,2.51919,2
7.09,4.6837e-09,4.37843e-09,2.16326e-09,4.14686e-09,2.51919,2
7.1,4.56861e-09,4.27086e-09,2.11009e-09,4.04219e-09,2.51918,2
7.11,4.45634e-09,4.16593e-09,2.05823e-09,3.94012e-09,2.51917,2
7.12,4.34684e-09,4.06357e-09,2.00764e-09,3.8406e-09,2.51917,2
7.13,4.24002e-09,3.96374e-09,1.9583e-09,3.74356e-09,2.51916,2
7.14,4.13584e-09,3.86635e-09,1.91017e-09,3.64893e-09,2.51915,2
7.15,4.03421e-09,3.77136e-09,1.86322e-09,3.55666e-09,2.51915,2
7.16,3.93508e-09,3.6787e-09,1.81743e-09,3.4667e-09,2.51914,2
7.17,3.83838e-09,3.58832e-09,1.77276e-09,3.37898e-09,2.51913,2
7.18,3.74406e-09,3.50016e-09,1.72919e-09,3.29344e-09,2.51913,2
7.19,3.65206e-09,3.41416e-09,1.68669e-09,3.21004e-09,2.51912,2
7.2,3.56233e-09,3.33028e-09,1.64524e-09,3.12872e-09,2.51911,2
7.21,3.47479e-09,3.24846e-09,1.6048e-09,3.04943e-09,2.51911,2
7.22,3.38941e-09,3.16865e-09,1.56536e-09,2.97212e-09,2.5191,2
7.23,3.30612e-09,3.0908e-09,1.52689e-09,2.89674e-09,2.5191,2
7.24,3.22488e-09,3.01486e-09,1.48937e-09,2.82324e-09,2.51909,2
7.25,3.14564e-09,2.94079e-09,1.45276e-09,2.75157e-09,2.51908,2
7.26,3.06835e-09,2.86854e-09,1.41706e-09,2.6817e-09,2.51908,2
7.27,2.99295e-09,2.79806e-09,1.38223e-09,2.61357e-09,2.51907,2
7.28,2.91941e-09,2.72932e-09,1.34826e-09,2.54715e-09,2.51907,2
7.29,2.84768e-09,2.66226e-09,1.31513e-09,2.48238e-09,2.51906,2
7.3,2.7777e-09,2.59685e-09,1.28281e-09,2.41923e-09,2.51906,2
7.31,2.70945e-09,2.53305e-09,1.25128e-09,2.35767e-09,2.51905,2
7.32,2.64288e-09,2.47082e-09,1.22053e-09,2.29764e-09,2.51905,2
7.33,2.57794e-09,2.41011e-09,1.19054e-09,2.23912e-09,2.51904,2
7.34,2.51459e-09,2.3509e-09,1.16128e-09,2.18206e-09,2.51903,2
7.35,2.45281e-09,2.29314e-09,1.13274e-09,2.12642e-09,2.51903,2
7.36,2.39254e-09,2.2368e-09,1.1049e-09,2.07218e-09,2.51902,2
7.37,2.33375e-09,2.18185e-09,1.07775e-09,2.0193e-09,2.51902,2
7.38,2.27641e-09,2.12824e-09,1.05126e-09,1.96775e-09,2.51901,2
7.39,2.22047e-09,2.07596e-09,1.02543e-09,1.91748e-09,2.51901,2
7.4,2.16591e-09,2.02495e-09,1.00023e-09,1.86848e-09,2.519,2
7.41,2.11269e-09,1.9752e-09,9.75648e-10,1.8207e-09,2.519,2
7.42,2.06078e-09,1.92668e-09,9.51671e-10,1.77412e-09,2.51899,2
7.43,2.01015e-09,1.87934e-09,9.28284e-10,1.72871e-09,2.51899,2
7.44,1.96076e-09,1.83317e-09,9.05472e-10,1.68444e-09,2.51898,2
7.45,1.91258e-09,1.78813e-09,8.83221e-10,1.64128e-09,2.51898,2
7.46,1.86558e-09,1.7442e-09,8.61516e-10,1.5992e-09,2.51897,2
7.47,1.81974e-09,1.70135e-09,8.40345e-10,1.55818e-09,2.51897,2
7.48,1.77503e-09,1.65955e-09,8.19694e-10,1.51819e-09,2.51897,2
7.49,1.73142e-09,1.61877e-09,7.99551e-10,1.4792e-09,2.51896,2
7.5,1.68888e-09,1.579e-09,7.79902e-10,1.4412e-09,2.51896,2
7.51,1.64738e-09,1.54021e-09,7.60737e-10,1.40414e-09,2.51895,2
7.52,1.6069e-09,1.50237e-09,7.42043e-10,1.36802e-09,2.51895,2
7.53,1.56742e-09,1.46546e-09,7.23808e-10,1.33281e-09,2.51894,2
7.54,1.52891e-09,1.42946e-09,7.06021e-10,1.29849e-09,2.51894,2
7.55,1.49134e-09,1.39434e-09,6.88672e-10,1.26503e-09,2.51894,2
7.56,1.4547e-09,1.36008e-09,6.71749e-10,1.23241e-09,2.51893,2
7.57,1.41896e-09,1.32667e-09,6.55241e-10,1.20061e-09,2.51893,2
7.58,1.38409e-09,1.29407e-09,6.3914e-10,1.16961e-09,2.51892,2
7.59,1.35008e-09,1.26228e-09,6.23434e-10,1.1394e-09,2.51892,2
7.6,1.31691e-09,1.23127e-09,6.08114e-10,1.10994e-09,2.51891,2
7.61,1.28455e-09,1.20102e-09,5.93171e-10,1.08123e-09,2.51891,2
7.62,1.25299e-09,1.17151e-09,5.78595e-10,1.05324e-09,2.51891,2
7.63,1.22221e-09,1.14273e-09,5.64377e-10,1.02596e-09,2.5189,2
7.64,1.19218e-09,1.11465e-09,5.50508e-10,9.99371e-10,2.5189,2
7.65,1.16288e-09,1.08727e-09,5.36981e-10,9.7345e-10,2.5189,2
7.66,1.13431e-09,1.06056e-09,5.23786e-10,9.48184e-10,2.51889,2
7.67,1.10644e-09,1.0345e-09,5.10915e-10,9.23556e-10,2.51889,2
7.68,1.07926e-09,1.00909e-09,4.9836e-10,8.99551e-10,2.51888,2
7.69,1.05274e-09,9.84295e-10,4.86114e-10,8.76152e-10,2.51888,2
7.7,1.02687e-09,9.60113e-10,4.74169e-10,8.53346e-10,2.51888,2
7.71,1.00164e-09,9.36525e-10,4.62517e-10,8.31116e-10,2.51887,2
7.72,9.77034e-10,9.13517e-10,4.51152e-10,8.09449e-10,2.51887,2
7.73,9.53028e-10,8.91073e-10,4.40066e-10,7.88331e-10,2.51886,2
7.74,9.29612e-10,8.69182e-10,4.29253e-10,7.67748e-10,2.51886,2
7.75,9.06772e-10,8.47828e-10,4.18705e-10,7.47687e-10,2.51886,2
7.76,8.84493e-10,8.26998e-10,4.08416e-10,7.28134e-10,2.51886,2
7.77,8.62761e-10,8.06681e-10,3.98381e-10,7.09078e-10,2.51885,2
7.78,8.41563e-10,7.86862e-10,3.88592e-10,6.90505e-10,2.51885,2
7.79,8.20887e-10,7.67531e-10,3.79043e-10,6.72403e-10,2.51884,2
7.8,8.00718e-10,7.48674e-10,3.69729e-10,6.54761e-10,2.51884,2
7.81,7.81044e-10,7.30281e-10,3.60644e-10,6.37567e-10,2.51884,2
7.82,7.61854e-10,7.12339e-10,3.51783e-10,6.20811e-10,2.51884,2
7.83,7.43136e-10,6.94839e-10,3.43139e-10,6.0448e-10,2.51883,2
7.84,7.24878e-10,6.77768e-10,3.34707e-10,5.88566e-10,2.51883,2
7.85,7.07068e-10,6.61117e-10,3.26483e-10,5.73056e-10,2.51883,2
7.86,6.89695e-10,6.44875e-10,3.18461e-10,5.57941e-10,2.51882,2
7.87,6.7275e-10,6.29032e-10,3.10635e-10,5.43211e-10,2.51882,2
7.88,6.56221e-10,6.13578e-10,3.03003e-10,5.28857e-10,2.51882,2
7.89,6.40098e-10,5.98504e-10,2.95557e-10,5.14869e-10,2.51881,2
7.9,6.24371e-10,5.838e-10,2.88295e-10,5.01238e-10,2.51881,2
7.91,6.09031e-10,5.69457e-10,2.81211e-10,4.87954e-10,2.51881,2
7.92,5.94068e-10,5.55467e-10,2.74301e-10,4.7501e-10,2.51881,2
7.93,5.79472e-10,5.4182e-10,2.67562e-10,4.62397e-10,2.5188,2
7.94,5.65235e-10,5.28509e-10,2.60987e-10,4.50106e-10,2.5188,2
7.95,5.51347e-10,5.15525e-10,2.54574e-10,4.3813e-10,2.51879,2
7.96,5.37801e-10,5.0286e-10,2.48319e-10,4.2646e-10,2.5188,2
7.97,5.24588e-10,4.90505e-10,2.42218e-10,4.1509e-10,2.51879,2
7.98,5.11699e-10,4.78455e-10,2.36266e-10,4.0401e-10,2.51879,2
7.99,4.99127e-10,4.667e-10,2.30461e-10,3.93215e-10,2.51879,2
8,4.86864e-10,4.55235e-10,2.24798e-10,3.82696e-10,2.51879,2
8.01,4.74902e-10,4.44051e-10,2.19275e-10,3.72447e-10,2.51878,2
8.02,4.63234e-10,4.33141e-10,2.13887e-10,3.62462e-10,2.51878,2
8.03,4.51853e-10,4.225e-10,2.08632e-10,3.52733e-10,2.51877,2
8.04,4.40752e-10,4.1212e-10,2.03505e-10,3.43255e-10,2.51878,2
8.05,4.29923e-10,4.01996e-10,1.98505e-10,3.3402e-10,2.51877,2
8.06,4.1936e-10,3.92119e-10,1.93628e-10,3.25023e-10,2.51876,2
8.07,4.09057e-10,3.82486e-10,1.8887e-10,3.16258e-10,2.51877,2
8.08,3.99007e-10,3.73089e-10,1.84229e-10,3.07719e-10,2.51877,2
8.09,3.89204e-10,3.63923e-10,1.79703e-10,2.994e-10,2.51876,2
8.1,3.79641e-10,3.54983e-10,1.75287e-10,2.91295e-10,2.51876,2
8.11,3.70314e-10,3.46262e-10,1.7098e-10,2.834e-10,2.51875,2
8.12,3.61216e-10,3.37755e-10,1.66779e-10,2.75709e-10,2.51876,2
8.13,3.52341e-10,3.29457e-10,1.62682e-10,2.68217e-10,2.51876,2
8.14,3.43685e-10,3.21363e-10,1.58684e-10,2.60919e-10,2.51874,2
8.15,3.35241e-10,3.13468e-10,1.54785e-10,2.5381e-10,2.51875,2
8.16,3.27004e-10,3.05767e-10,1.50982e-10,2.46885e-10,2.51875,2
8.17,3.1897e-10,2.98255e-10,1.47273e-10,2.4014e-10,2.51874,2
8.18,3.11134e-10,2.90928e-10,1.43654e-10,2.3357e-10,2.51874,2
8.19,3.0349e-10,2.8378e-10,1.40125e-10,2.2717e-10,2.51874,2
8.2,2.96033e-10,2.76809e-10,1.36682e-10,2.20937e-10,2.51874,2
8.21,2.8876e-10,2.70008e-10,1.33323e-10,2.14866e-10,2.51873,2
8.22,2.81666e-10,2.63375e-10,1.30048e-10,2.08953e-10,2.51874,2
8.23,2.74746e-10,2.56904e-10,1.26852e-10,2.03194e-10,2.51872,2
8.24,2.67996e-10,2.50593e-10,1.23736e-10,1.97586e-10,2.51873,2
8.25,2.61411e-10,2.44436e-10,1.20695e-10,1.92123e-10,2.51873,2
8.26,2.54989e-10,2.38431e-10,1.1773e-10,1.86803e-10,2.51872,2
8.27,2.48724e-10,2.32574e-10,1.14837e-10,1.81623e-10,2.51872,2
8.28,2.42613e-10,2.2686e-10,1.12016e-10,1.76578e-10,2.51873,2
8.29,2.36653e-10,2.21287e-10,1.09264e-10,1.71665e-10,2.51872,2
8.3,2.30839e-10,2.1585e-10,1.06579e-10,1.66881e-10,2.51871,2
8.31,2.25167e-10,2.10547e-10,1.0396e-10,1.62222e-10,2.51871,2
8.32,2.19635e-10,2.05375e-10,1.01406e-10,1.57685e-10,2.51872,2
8.33,2.14239e-10,2.00329e-10,9.89145e-11,1.53268e-10,2.51872,2
8.34,2.08976e-10,1.95408e-10,9.64842e-11,1.48967e-10,2.5187,2
8.35,2.03841e-10,1.90607e-10,9.41136e-11,1.4478e-10,2.51871,2
8.36,1.98833e-10,1.85924e-10,9.18013e-11,1.40702e-10,2.51872,2
8.37,1.93948e-10,1.81357e-10,8.95458e-11,1.36732e-10,2.51871,2
8.38,1.89183e-10,1.76901e-10,8.73457e-11,1.32867e-10,2.51869,2
8.39,1.84536e-10,1.72555e-10,8.51996e-11,1.29104e-10,2.5187,2
8.4,1.80002e-10,1.68316e-10,8.31063e-11,1.25441e-10,2.51871,2
8.41,1.7558e-10,1.64181e-10,8.10644e-11,1.21875e-10,2.51869,2
8.42,1.71266e-10,1.60147e-10,7.90727e-11,1.18403e-10,2.5187,2
8.43,1.67058e-10,1.56213e-10,7.713e-11,1.15024e-10,2.5187,2
8.44,1.62954e-10,1.52375e-10,7.52349e-11,1.11734e-10,2.51869,2
8.45,1.5895e-10,1.48632e-10,7.33865e-11,1.08532e-10,2.5187,2
8.46,1.55045e-10,1.4498e-10,7.15834e-11,1.05415e-10,2.51869,2
8.47,1.51236e-10,1.41419e-10,6.98246e-11,1.02381e-10,2.51867,2
8.48,1.47521e-10,1.37944e-10,6.81091e-11,9.9428e-11,2.5187,2
8.49,1.43896e-10,1.34555e-10,6.64357e-11,9.6554e-11,2.5187,2
8.5,1.40361e-10,1.3125e-10,6.48034e-11,9.37569e-11,2.51868,2
8.51,1.36913e-10,1.28025e-10,6.32113e-11,9.10348e-11,2.51868,2
8.52,1.33549e-10,1.2488e-10,6.16582e-11,8.83856e-11,2.51867,2
8.53,1.30268e-10,1.21812e-10,6.01433e-11,8.58076e-11,2.51869,2
8.54,1.27067e-10,1.1882e-10,5.86657e-11,8.3299e-11,2.51867,2
8.55,1.23946e-10,1.159e-10,5.72243e-11,8.08578e-11,2.51867,2
8.56,1.20901e-10,1.13053e-10,5.58184e-11,7.84825e-11,2.51869,2
8.57,1.1793e-10,1.10276e-10,5.4447e-11,7.61712e-11,2.51867,2
8.58,1.15033e-10,1.07567e-10,5.31092e-11,7.39225e-11,2.51869,2
8.59,1.12207e-10,1.04924e-10,5.18044e-11,7.17346e-11,2.51864,2
8.6,1.0945e-10,1.02346e-10,5.05316e-11,6.9606e-11,2.51868,2
8.61,1.06761e-10,9.98319e-11,4.92901e-11,6.75352e-11,2.51867,2
8.62,1.04138e-10,9.73793e-11,4.80791e-11,6.55207e-11,2.51867,2
8.63,1.0158e-10,9.4987e-11,4.68979e-11,6.3561e-11,2.51868,2
8.64,9.90842e-11,9.26534e-11,4.57456e-11,6.16547e-11,2.51864,2
8.65,9.66499e-11,9.03772e-11,4.46217e-11,5.98005e-11,2.51866,2
8.66,9.42755e-11,8.81569e-11,4.35254e-11,5.7997e-11,2.51864,2
8.67,9.19593e-11,8.59911e-11,4.2456e-11,5.62429e-11,2.51867,2
8.68,8.97001e-11,8.38786e-11,4.1413e-11,5.45369e-11,2.51867,2
8.69,8.74963e-11,8.18179e-11,4.03955e-11,5.28778e-11,2.51868,2
8.7,8.53467e-11,7.98079e-11,3.9403e-11,5.12644e-11,2.51864,2
8.71,8.32499e-11,7.78472e-11,3.84349e-11,4.96954e-11,2.51866,2
8.72,8.12047e-11,7.59347e-11,3.74906e-11,4.81697e-11,2.51865,2
8.73,7.92097e-11,7.40692e-11,3.65696e-11,4.66863e-11,2.51866,2
8.74,7.72637e-11,7.22496e-11,3.56711e-11,4.5244e-11,2.51863,2
8.75,7.53655e-11,7.04746e-11,3.47947e-11,4.38417e-11,2.51869,2
8.76,7.35139e-11,6.87432e-11,3.39398e-11,4.24784e-11,2.51862,2
8.77,7.17078e-11,6.70544e-11,3.3106e-11,4.11531e-11,2.51866,2
8.78,6.99461e-11,6.54071e-11,3.22926e-11,3.98648e-11,2.51866,2
8.79,6.82277e-11,6.38002e-11,3.14992e-11,3.86125e-11,2.51863,2
8.8,6.65515e-11,6.22328e-11,3.07254e-11,3.73953e-11,2.51867,2
8.81,6.49165e-11,6.0704e-11,2.99705e-11,3.62123e-11,2.51862,2
8.82,6.33217e-11,5.92126e-11,2.92341e-11,3.50626e-11,2.51866,2
8.83,6.1766e-11,5.7758e-11,2.85159e-11,3.39452e-11,2.51864,2
8.84,6.02485e-11,5.6339e-11,2.78153e-11,3.28595e-11,2.51867,2
8.85,5.87684e-11,5.49549e-11,2.71319e-11,3.18045e-11,2.51858,2
8.86,5.73246e-11,5.36049e-11,2.64653e-11,3.07794e-11,2.51861,2
8.87,5.59163e-11,5.22879e-11,2.58151e-11,2.97835e-11,2.51867,2
8.88,5.45425e-11,5.10034e-11,2.51809e-11,2.8816e-11,2.51866,2
8.89,5.32025e-11,4.97504e-11,2.45622e-11,2.78761e-11,2.51863,2
8.9,5.18955e-11,4.85282e-11,2.39588e-11,2.69631e-11,2.51861,2
8.91,5.06205e-11,4.7336e-11,2.33702e-11,2.60764e-11,2.51863,2
8.92,4.93769e-11,4.61731e-11,2.2796e-11,2.52151e-11,2.51866,2
8.93,4.81639e-11,4.50387e-11,2.22359e-11,2.43787e-11,2.51861,2
8.94,4.69806e-11,4.39323e-11,2.16896e-11,2.35665e-11,2.51864,2
8.95,4.58264e-11,4.2853e-11,2.11568e-11,2.27778e-11,2.51867,2
8.96,4.47005e-11,4.18002e-11,2.0637e-11,2.2012e-11,2.51861,2
8.97,4.36023e-11,4.07733e-11,2.013e-11,2.12686e-11,2.5186,2
8.98,4.25311e-11,3.97716e-11,1.96354e-11,2.05468e-11,2.5186,2
8.99,4.14863e-11,3.87945e-11,1.9153e-11,1.98463e-11,2.51864,2
9,4.04671e-11,3.78415e-11,1.86825e-11,1.91663e-11,2.51864,2
9.01,3.94729e-11,3.69118e-11,1.82235e-11,1.85063e-11,2.5186,2
9.02,3.85031e-11,3.6005e-11,1.77757e-11,1.78659e-11,2.51871,2
9.03,3.75572e-11,3.51205e-11,1.7339e-11,1.72444e-11,2.51854,2
9.04,3.66345e-11,3.42577e-11,1.6913e-11,1.66415e-11,2.51866,2
9.05,3.57345e-11,3.34161e-11,1.64975e-11,1.60565e-11,2.51861,2
9.06,3.48566e-11,3.25951e-11,1.60922e-11,1.5489e-11,2.51864,2
9.07,3.40003e-11,3.17944e-11,1.56969e-11,1.49385e-11,2.51861,2
9.08,3.3165e-11,3.10133e-11,1.53112e-11,1.44046e-11,2.51865,2
9.09,3.23502e-11,3.02514e-11,1.4935e-11,1.38869e-11,2.51856,2
9.1,3.15554e-11,2.95082e-11,1.45681e-11,1.33849e-11,2.51866,2
9.11,3.07802e-11,2.87833e-11,1.42102e-11,1.28981e-11,2.51862,2
9.12,3.0024e-11,2.80761e-11,1.38611e-11,1.24262e-11,2.51857,2
9.13,2.92864e-11,2.73864e-11,1.35206e-11,1.19688e-11,2.51865,2
9.14,2.85669e-11,2.67136e-11,1.31884e-11,1.15254e-11,2.5187,2
9.15,2.78651e-11,2.60573e-11,1.28644e-11,1.10957e-11,2.51849,2
9.16,2.71805e-11,2.54172e-11,1.25483e-11,1.06794e-11,2.51867,2
9.17,2.65128e-11,2.47927e-11,1.224e-11,1.0276e-11,2.51855,2
9.18,2.58614e-11,2.41837e-11,1.19393e-11,9.88523e-12,2.51865,2
9.19,2.52261e-11,2.35895e-11,1.1646e-11,9.50671e-12,2.51861,2
9.2,2.46063e-11,2.301e-11,1.13599e-11,9.14013e-12,2.51858,2
9.21,2.40018e-11,2.24447e-11,1.10808e-11,8.78516e-12,2.51857,2
9.22,2.34121e-11,2.18933e-11,1.08086e-11,8.44147e-12,2.51871,2
9.23,2.2837e-11,2.13555e-11,1.0543e-11,8.10876e-12,2.51853,2
9.24,2.22759e-11,2.08308e-11,1.0284e-11,7.78673e-12,2.51865,2
9.25,2.17287e-11,2.03191e-11,1.00313e-11,7.47508e-12,2.51856,2
9.26,2.11948e-11,1.98199e-11,9.78489e-12,7.17353e-12,2.51863,2
9.27,2.06742e-11,1.9333e-11,9.5445e-12,6.88181e-12,2.51867,2
9.28,2.01662e-11,1.8858e-11,9.31001e-12,6.59963e-12,2.51853,2
9.29,1.96708e-11,1.83948e-11,9.08129e-12,6.32674e-12,2.51861,2
9.3,1.91876e-11,1.79429e-11,8.85818e-12,6.06287e-12,2.51865,2
9.31,1.87162e-11,1.75021e-11,8.64055e-12,5.80779e-12,2.51857,2
9.32,1.82564e-11,1.70721e-11,8.42827e-12,5.56124e-12,2.5187,2
9.33,1.78079e-11,1.66527e-11,8.22121e-12,5.32298e-12,2.51854,2
9.34,1.73703e-11,1.62436e-11,8.01923e-12,5.09279e-12,2.51862,2
9.35,1.69436e-11,1.58445e-11,7.82222e-12,4.87044e-12,2.51861,2
9.36,1.65274e-11,1.54553e-11,7.63005e-12,4.6557e-12,2.51853,2
9.37,1.61213e-11,1.50756e-11,7.44259e-12,4.44838e-12,2.51853,2
9.38,1.57253e-11,1.47052e-11,7.25975e-12,4.24825e-12,2.51869,2
9.39,1.5339e-11,1.4344e-11,7.08139e-12,4.05511e-12,2.51855,2
9.4,1.49621e-11,1.39916e-11,6.90742e-12,3.86877e-12,2.51853,2
9.41,1.45945e-11,1.36478e-11,6.73772e-12,3.68904e-12,2.51869,2
9.42,1.4236e-11,1.33126e-11,6.57219e-12,3.51572e-12,2.5185,2
9.43,1.38863e-11,1.29855e-11,6.41073e-12,3.34864e-12,2.51883,2
9.44,1.35451e-11,1.26665e-11,6.25323e-12,3.18762e-12,2.51855,2
9.45,1.32123e-11,1.23553e-11,6.0996e-12,3.03248e-12,2.51866,2
9.46,1.28877e-11,1.20518e-11,5.94975e-12,2.88306e-12,2.51843,2
9.47,1.25711e-11,1.17557e-11,5.80358e-12,2.73919e-12,2.51872,2
9.48,1.22623e-11,1.14669e-11,5.661e-12,2.60071e-12,2.51851,2
9.49,1.1961e-11,1.11852e-11,5.52192e-12,2.46747e-12,2.51864,2
9.5,1.16672e-11,1.09104e-11,5.38626e-12,2.33931e-12,2.51858,2
9.51,1.13806e-11,1.06424e-11,5.25393e-12,2.21609e-12,2.51844,2
9.52,1.1101e-11,1.03809e-11,5.12486e-12,2.09767e-12,2.51861,2
9.53,1.08283e-11,1.01259e-11,4.99895e-12,1.9839e-12,2.51872,2
9.54,1.05622e-11,9.87714e-12,4.87614e-12,1.87466e-12,2.5186,2
9.55,1.03027e-11,9.63449e-12,4.75635e-12,1.7698e-12,2.51851,2
9.56,1.00496e-11,9.3978e-12,4.6395e-12,1.66919e-12,2.51869,2
9.57,9.80275e-12,9.16693e-12,4.52551e-12,1.57272e-12,2.51864,2
9.58,9.56192e-12,8.94173e-12,4.41433e-12,1.48026e-12,2.51852,2
9.59,9.327e-12,8.72206e-12,4.30588e-12,1.3917e-12,2.51859,2
9.6,9.09787e-12,8.50778e-12,4.2001e-12,1.3069e-12,2.5186,2
9.61,8.87436e-12,8.29877e-12,4.09691e-12,1.22578e-12,2.5186,2
9.62,8.65635e-12,8.0949e-12,3.99626e-12,1.1482e-12,2.51855,2
9.63,8.44368e-12,7.89603e-12,3.89809e-12,1.07408e-12,2.51823,2
9.64,8.23625e-12,7.70205e-12,3.80232e-12,1.00329e-12,2.51881,2
9.65,8.03394e-12,7.51283e-12,3.70891e-12,9.35754e-13,2.51857,2
9.66,7.83655e-12,7.32827e-12,3.61779e-12,8.71359e-13,2.51896,2
9.67,7.64403e-12,7.14824e-12,3.52891e-12,8.10013e-13,2.51832,2
9.68,7.45621e-12,6.97263e-12,3.44221e-12,7.51623e-13,2.51857,2
9.69,7.27305e-12,6.80133e-12,3.35765e-12,6.96098e-13,2.51872,2
9.7,7.09437e-12,6.63424e-12,3.27516e-12,6.4335e-13,2.51827,2
9.71,6.92008e-12,6.47126e-12,3.1947e-12,5.93294e-13,2.51866,2
9.72,6.75009e-12,6.31228e-12,3.11621e-12,5.45847e-13,2.51858,2
9.73,6.58426e-12,6.15721e-12,3.03965e-12,5.00926e-13,2.51845,2
9.74,6.4225e-12,6.00595e-12,2.96498e-12,4.58453e-13,2.51916,2
9.75,6.26473e-12,5.8584e-12,2.89213e-12,4.18352e-13,2.51841,2
9.76,6.11078e-12,5.71448e-12,2.82108e-12,3.80548e-13,2.51844,1
9.77,5.96067e-12,5.57409e-12,2.75178e-12,3.44968e-13,2.51859,1
9.78,5.81424e-12,5.43715e-12,2.68417e-12,3.11541e-13,2.51879,1
9.79,5.6714e-12,5.30358e-12,2.61823e-12,2.80199e-13,2.5185,1
9.8,5.53206e-12,5.17329e-12,2.55391e-12,2.50875e-13,2.51823,1
9.81,5.39616e-12,5.04619e-12,2.49116e-12,2.23504e-13,2.51892,1
9.82,5.26361e-12,4.92223e-12,2.42996e-12,1.98023e-13,2.5184,1
9.83,5.13428e-12,4.8013e-12,2.37026e-12,1.7437e-13,2.51882,1
9.84,5.00816e-12,4.68335e-12,2.31203e-12,1.52485e-13,2.51853,1
9.85,4.88511e-12,4.56829e-12,2.25523e-12,1.32311e-13,2.51822,1
9.86,4.7651e-12,4.45607e-12,2.19983e-12,1.1379e-13,2.51868,1
9.87,4.64805e-12,4.34659e-12,2.14578e-12,9.68688e-14,2.51858,1
9.88,4.53386e-12,4.23981e-12,2.09307e-12,8.14926e-14,2.51864,1
9.89,4.42247e-12,4.13565e-12,2.04165e-12,6.76101e-14,2.5187,1
9.9,4.31382e-12,4.03405e-12,1.99149e-12,5.51705e-14,2.51845,1
9.91,4.20784e-12,3.93495e-12,1.94256e-12,4.4125e-14,2.51854,1
9.92,4.10447e-12,3.83828e-12,1.89484e-12,3.44257e-14,2.5188,1
9.93,4.00364e-12,3.74399e-12,1.84829e-12,2.60264e-14,2.51834,1
9.94,3.90527e-12,3.65201e-12,1.80288e-12,1.88819e-14,2.51876,1
9.95,3.80934e-12,3.56229e-12,1.75859e-12,1.29485e-14,2.51824,1
9.96,3.71575e-12,3.47478e-12,1.71539e-12,8.18369e-15,2.51899,1
9.97,3.62448e-12,3.38941e-12,1.67324e-12,4.54602e-15,2.5184,1
9.98,3.53542e-12,3.30614e-12,1.63214e-12,1.99535e-15,2.51869,1
9.99,3.44857e-12,3.22492e-12,1.59204e-12,4.92654e-16,-4306.94,1
10,3.36385e-12,3.1457e-12,1.55293e-12,0,-4306.94,1
10,3.36385e-12,3.1457e-12,1.55293e-12,2.13987e-29,0.000101087,1


==> graph_data/Blakemore/b=5/temps_long_impli.csv <==
This is the first cell in the first column.
Description ,Derive-diffusion, schéma couplé.
Eta,1.5
Pas de temps ref,0.01
Nombre d'itérations effectif,1001
Maillage,mesh2_4
Finesse de maillage,0.0078125

Temps,Entropy,Diff_eq_L2,Weak_entropy,Diff_end_L2,Esti_nu,Nb_iter_Newton,
0,0.421152,0.496892,0.295112,0.496884,2.43411,0
0.01,0.410086,0.48273,0.288706,0.482721,2.37349,5
0.02,0.400341,0.470495,0.282258,0.470486,2.35184,4
0.03,0.39106,0.458943,0.275751,0.458935,2.34198,4
0.04,0.382074,0.447824,0.269241,0.447816,2.33644,4
0.05,0.37333,0.437051,0.262773,0.437042,2.33254,4
0.06,0.364807,0.426581,0.256381,0.426573,2.32918,3
0.07,0.356492,0.416395,0.250086,0.416387,2.32587,3
0.08,0.348377,0.406478,0.243904,0.406469,2.32238,3
0.09,0.340459,0.396818,0.237846,0.39681,2.31862,3
0.1,0.332731,0.387408,0.231921,0.3874,2.31455,3
0.11,0.325192,0.37824,0.226131,0.378232,2.31018,3
0.12,0.317835,0.369308,0.22048,0.3693,2.30553,3
0.13,0.310658,0.360605,0.21497,0.360596,2.30064,3
0.14,0.303657,0.352125,0.2096,0.352117,2.29555,3
0.15,0.296828,0.343862,0.204369,0.343854,2.2903,3
0.16,0.290167,0.33581,0.199276,0.335802,2.28495,3
0.17,0.283671,0.327964,0.194319,0.327956,2.27954,3
0.18,0.277334,0.320318,0.189495,0.32031,2.27411,3
0.19,0.271153,0.312866,0.184802,0.312858,2.26871,3
0.2,0.265123,0.305603,0.180236,0.305595,2.26339,3
0.21,0.259242,0.298522,0.175795,0.298514,2.25816,3
0.22,0.253504,0.29162,0.171474,0.291612,2.25307,3
0.23,0.247906,0.284889,0.167272,0.284881,2.24815,3
0.24,0.242444,0.278325,0.163183,0.278317,2.2434,3
0.25,0.237113,0.271924,0.159206,0.271916,2.23886,3
0.26,0.23191,0.265679,0.155336,0.265671,2.23454,3
0.27,0.226832,0.259587,0.15157,0.259579,2.23044,3
0.28,0.221874,0.253642,0.147906,0.253634,2.22658,3
0.29,0.217033,0.24784,0.144339,0.247832,2.22296,3
0.3,0.212306,0.242177,0.140867,0.242169,2.21958,3
0.31,0.207689,0.236649,0.137488,0.236641,2.21644,3
0.32,0.203179,0.231251,0.134197,0.231243,2.21354,3
0.33,0.198774,0.225979,0.130993,0.225972,2.21087,3
0.34,0.194469,0.220831,0.127872,0.220824,2.20844,3
0.35,0.190263,0.215802,0.124832,0.215795,2.20622,3
0.36,0.186152,0.210889,0.12187,0.210882,2.20422,3
0.37,0.182133,0.206089,0.118985,0.206082,2.20243,3
0.38,0.178205,0.201399,0.116173,0.201391,2.20083,3
0.39,0.174365,0.196815,0.113432,0.196807,2.19942,3
0.4,0.17061,0.192335,0.110761,0.192327,2.19819,3
0.41,0.166939,0.187956,0.108157,0.187948,2.19713,3
0.42,0.163348,0.183675,0.105619,0.183668,2.19622,3
0.43,0.159836,0.17949,0.103143,0.179483,2.19546,3
0.44,0.156401,0.175399,0.100729,0.175392,2.19484,3
0.45,0.153041,0.171399,0.0983747,0.171392,2.19435,3
0.46,0.149754,0.167488,0.0960783,0.16748,2.19398,3
0.47,0.146539,0.163663,0.0938382,0.163656,2.19371,3
0.48,0.143393,0.159923,0.0916529,0.159916,2.19355,3
0.49,0.140315,0.156266,0.0895208,0.156259,2.19347,3
0.5,0.137303,0.15269,0.0874404,0.152683,2.19348,3
0.51,0.134356,0.149193,0.0854104,0.149186,2.19356,3
0.52,0.131472,0.145773,0.0834293,0.145766,2.19371,3
0.53,0.12865,0.142428,0.0814959,0.142421,2.19391,3
0.54,0.125888,0.139157,0.0796089,0.139151,2.19417,3
0.55,0.123186,0.135959,0.0777671,0.135952,2.19447,3
0.56,0.120541,0.132831,0.0759693,0.132824,2.1948,3
0.57,0.117952,0.129772,0.0742142,0.129765,2.19517,3
0.58,0.115419,0.12678,0.0725009,0.126774,2.19557,3
0.59,0.11294,0.123855,0.0708283,0.123849,2.19598,3
0.6,0.110514,0.120995,0.0691953,0.120988,2.1964,3
0.61,0.108139,0.118198,0.0676009,0.118191,2.19684,3
0.62,0.105815,0.115463,0.0660441,0.115457,2.19728,3
0.63,0.10354,0.112789,0.0645241,0.112783,2.19771,3
0.64,0.101314,0.110175,0.0630398,0.110168,2.19815,3
0.65,0.0991353,0.107618,0.0615905,0.107612,2.19857,3
0.66,0.097003,0.105119,0.0601751,0.105113,2.19898,3
0.67,0.0949162,0.102676,0.058793,0.10267,2.19937,3
0.68,0.0928739,0.100288,0.0574433,0.100282,2.19974,3
0.69,0.0908752,0.0979534,0.0561252,0.0979471,2.20009,3
0.7,0.0889192,0.0956714,0.0548379,0.0956651,2.20041,3
0.71,0.0870051,0.0934408,0.0535808,0.0934345,2.2007,3
0.72,0.0851318,0.0912607,0.052353,0.0912545,2.20096,3
0.73,0.0832986,0.08913,0.0511539,0.0891238,2.20119,3
0.74,0.0815048,0.0870477,0.0499827,0.0870415,2.20138,3
0.75,0.0797493,0.0850128,0.0488389,0.0850066,2.20153,3
0.76,0.0780316,0.0830243,0.0477218,0.0830182,2.20164,3
0.77,0.0763507,0.0810812,0.0466306,0.0810752,2.20171,3
0.78,0.0747059,0.0791827,0.0455649,0.0791767,2.20174,3
0.79,0.0730965,0.0773278,0.0445241,0.0773218,2.20172,3
0.8,0.0715218,0.0755156,0.0435074,0.0755096,2.20166,3
0.81,0.069981,0.0737452,0.0425144,0.0737392,2.20154,3
0.82,0.0684735,0.0720157,0.0415446,0.0720097,2.20139,3
0.83,0.0669985,0.0703262,0.0405973,0.0703203,2.20118,3
0.84,0.0655554,0.068676,0.039672,0.0686701,2.20093,3
0.85,0.0641434,0.0670641,0.0387682,0.0670583,2.20062,3
0.86,0.0627621,0.0654899,0.0378855,0.0654841,2.20027,3
0.87,0.0614107,0.0639524,0.0370233,0.0639466,2.19986,3
0.88,0.0600886,0.0624509,0.0361811,0.0624451,2.19941,3
0.89,0.0587952,0.0609846,0.0353585,0.0609789,2.19891,3
0.9,0.0575298,0.0595527,0.034555,0.0595471,2.19836,3
0.91,0.056292,0.0581546,0.0337702,0.0581489,2.19776,3
0.92,0.0550811,0.0567894,0.0330036,0.0567838,2.19711,3
0.93,0.0538966,0.0554565,0.0322548,0.0554509,2.19641,3
0.94,0.0527379,0.0541551,0.0315234,0.0541496,2.19566,3
0.95,0.0516045,0.0528846,0.030809,0.0528791,2.19487,3
0.96,0.0504958,0.0516443,0.0301112,0.0516388,2.19403,3
0.97,0.0494112,0.0504334,0.0294296,0.0504279,2.19315,3
0.98,0.0483504,0.0492514,0.0287638,0.0492459,2.19222,3
0.99,0.0473128,0.0480975,0.0281134,0.0480921,2.19125,3
1,0.0462978,0.0469713,0.0274782,0.0469659,2.19023,3
1.01,0.0453051,0.0458719,0.0268577,0.0458666,2.18918,3
1.02,0.0443341,0.0447989,0.0262515,0.0447936,2.18808,3
1.03,0.0433843,0.0437516,0.0256595,0.0437463,2.18695,3
1.04,0.0424553,0.0427294,0.0250811,0.0427241,2.18578,3
1.05,0.0415467,0.0417318,0.0245162,0.0417266,2.18457,3
1.06,0.040658,0.0407581,0.0239643,0.040753,2.18333,3
1.07,0.0397888,0.0398079,0.0234253,0.0398028,2.18205,3
1.08,0.0389387,0.0388806,0.0228987,0.0388755,2.18074,3
1.09,0.0381072,0.0379757,0.0223843,0.0379706,2.1794,3
1.1,0.0372939,0.0370925,0.0218818,0.0370875,2.17803,3
1.11,0.0364984,0.0362307,0.021391,0.0362257,2.17664,3
1.12,0.0357204,0.0353897,0.0209114,0.0353847,2.17521,3
1.13,0.0349595,0.034569,0.020443,0.034564,2.17377,3
1.14,0.0342152,0.0337681,0.0199854,0.0337632,2.1723,3
1.15,0.0334873,0.0329866,0.0195384,0.0329817,2.1708,3
1.16,0.0327753,0.032224,0.0191016,0.0322192,2.16929,3
1.17,0.0320789,0.0314799,0.018675,0.031475,2.16776,3
1.18,0.0313978,0.0307538,0.0182582,0.0307489,2.16622,3
1.19,0.0307316,0.0300452,0.017851,0.0300404,2.16465,3
1.2,0.03008,0.0293538,0.0174532,0.029349,2.16308,3
1.21,0.0294427,0.028679,0.0170645,0.0286743,2.16149,3
1.22,0.0288193,0.0280207,0.0166848,0.028016,2.15989,3
1.23,0.0282096,0.0273782,0.0163138,0.0273735,2.15828,3
1.24,0.0276132,0.0267513,0.0159513,0.0267466,2.15666,3
1.25,0.0270298,0.0261395,0.0155972,0.0261349,2.15504,3
1.26,0.0264592,0.0255425,0.0152512,0.0255379,2.15341,3
1.27,0.025901,0.0249599,0.0149131,0.0249554,2.15178,3
1.28,0.025355,0.0243914,0.0145827,0.0243869,2.15014,3
1.29,0.0248209,0.0238366,0.01426,0.0238321,2.14851,3
1.3,0.0242984,0.0232952,0.0139446,0.0232907,2.14687,3
1.31,0.0237874,0.0227668,0.0136364,0.0227623,2.14524,3
1.32,0.0232874,0.0222511,0.0133353,0.0222467,2.14361,3
1.33,0.0227983,0.0217478,0.013041,0.0217435,2.14198,3
1.34,0.0223199,0.0212567,0.0127535,0.0212523,2.14036,3
1.35,0.0218518,0.0207773,0.0124725,0.020773,2.13874,3
1.36,0.0213939,0.0203094,0.0121979,0.0203051,2.13713,3
1.37,0.0209459,0.0198528,0.0119296,0.0198485,2.13553,3
1.38,0.0205077,0.019407,0.0116673,0.0194028,2.13394,3
1.39,0.0200789,0.0189719,0.011411,0.0189677,2.13236,3
1.4,0.0196594,0.0185473,0.0111606,0.0185431,2.13079,3
1.41,0.0192489,0.0181327,0.0109158,0.0181286,2.12924,3
1.42,0.0188473,0.017728,0.0106765,0.0177239,2.12769,3
1.43,0.0184544,0.017333,0.0104427,0.0173289,2.12616,3
1.44,0.0180699,0.0169473,0.0102142,0.0169433,2.12465,3
1.45,0.0176937,0.0165708,0.0099908,0.0165668,2.12315,3
1.46,0.0173256,0.0162032,0.00977247,0.0161992,2.12167,3
1.47,0.0169654,0.0158443,0.00955906,0.0158404,2.1202,3
1.48,0.0166129,0.0154939,0.00935046,0.01549,2.11876,3
1.49,0.016268,0.0151518,0.00914656,0.0151479,2.11733,3
1.5,0.0159305,0.0148177,0.00894725,0.0148138,2.11592,3
1.51,0.0156002,0.0144915,0.00875241,0.0144876,2.11453,3
1.52,0.0152769,0.0141729,0.00856195,0.0141691,2.11316,3
1.53,0.0149606,0.0138618,0.00837576,0.0138581,2.11181,3
1.54,0.014651,0.013558,0.00819374,0.0135543,2.11048,3
1.55,0.014348,0.0132613,0.00801579,0.0132576,2.10917,3
1.56,0.0140514,0.0129715,0.00784182,0.0129678,2.10788,3
1.57,0.0137612,0.0126885,0.00767175,0.0126848,2.10662,3
1.58,0.0134771,0.012412,0.00750546,0.0124084,2.10537,3
1.59,0.013199,0.012142,0.00734289,0.0121384,2.10415,3
1.6,0.0129269,0.0118782,0.00718394,0.0118746,2.10296,3
1.61,0.0126605,0.0116205,0.00702852,0.011617,2.10178,3
1.62,0.0123997,0.0113688,0.00687657,0.0113653,2.10063,3
1.63,0.0121445,0.0111229,0.00672798,0.0111193,2.0995,3
1.64,0.0118946,0.0108826,0.0065827,0.0108791,2.0984,3
1.65,0.01165,0.0106478,0.00644064,0.0106444,2.09732,3
1.66,0.0114106,0.0104184,0.00630172,0.010415,2.09626,3
1.67,0.0111762,0.0101943,0.00616588,0.0101909,2.09523,3
1.68,0.0109467,0.00997529,0.00603305,0.0099719,2.09422,3
1.69,0.0107221,0.00976126,0.00590315,0.0097579,2.09323,3
1.7,0.0105021,0.00955211,0.00577611,0.00954877,2.09227,3
1.71,0.0102868,0.0093477,0.00565188,0.00934439,2.09133,3
1.72,0.010076,0.00914792,0.00553038,0.00914464,2.09042,3
1.73,0.00986957,0.00895267,0.00541156,0.00894941,2.08953,3
1.74,0.00966748,0.00876182,0.00529536,0.00875859,2.08866,3
1.75,0.00946961,0.00857527,0.00518171,0.00857207,2.08782,3
1.76,0.00927587,0.00839293,0.00507055,0.00838975,2.087,3
1.77,0.00908617,0.00821467,0.00496183,0.00821152,2.0862,3
1.78,0.00890042,0.00804041,0.00485549,0.00803728,2.08543,3
1.79,0.00871853,0.00787005,0.00475149,0.00786695,2.08468,3
1.8,0.00854043,0.00770349,0.00464976,0.00770042,2.08395,3
1.81,0.00836602,0.00754065,0.00455025,0.0075376,2.08324,3
1.82,0.00819524,0.00738143,0.00445292,0.0073784,2.08256,3
1.83,0.00802799,0.00722574,0.00435771,0.00722274,2.0819,3
1.84,0.00786422,0.00707351,0.00426458,0.00707053,2.08126,3
1.85,0.00770383,0.00692464,0.00417348,0.00692169,2.08064,3
1.86,0.00754676,0.00677906,0.00408436,0.00677613,2.08005,3
1.87,0.00739294,0.0066367,0.00399719,0.00663379,2.07947,3
1.88,0.0072423,0.00649746,0.0039119,0.00649458,2.07892,3
1.89,0.00709476,0.00636129,0.00382848,0.00635843,2.07838,3
1.9,0.00695027,0.0062281,0.00374686,0.00622527,2.07787,3
1.91,0.00680876,0.00609783,0.00366701,0.00609502,2.07738,3
1.92,0.00667016,0.00597041,0.0035889,0.00596762,2.0769,3
1.93,0.00653442,0.00584577,0.00351247,0.005843,2.07645,3
1.94,0.00640147,0.00572384,0.00343771,0.0057211,2.07601,3
1.95,0.00627125,0.00560456,0.00336456,0.00560185,2.0756,3
1.96,0.0061437,0.00548788,0.00329299,0.00548518,2.0752,3
1.97,0.00601878,0.00537372,0.00322297,0.00537105,2.07482,3
1.98,0.00589642,0.00526204,0.00315446,0.00525939,2.07446,3
1.99,0.00577656,0.00515277,0.00308743,0.00515014,2.07411,3
2,0.00565917,0.00504586,0.00302184,0.00504325,2.07379,3
2.01,0.00554417,0.00494125,0.00295767,0.00493867,2.07348,3
2.02,0.00543154,0.00483889,0.00289488,0.00483633,2.07318,3
2.03,0.0053212,0.00473873,0.00283344,0.00473619,2.07291,3
2.04,0.00521312,0.00464072,0.00277333,0.0046382,2.07264,3
2.05,0.00510726,0.0045448,0.0027145,0.00454231,2.0724,3
2.06,0.00500355,0.00445094,0.00265694,0.00444847,2.07217,3
2.07,0.00490196,0.00435908,0.00260062,0.00435663,2.07195,3
2.08,0.00480245,0.00426918,0.00254551,0.00426675,2.07175,3
2.09,0.00470496,0.0041812,0.00249158,0.00417879,2.07156,3
2.1,0.00460947,0.00409508,0.0024388,0.0040927,2.07139,3
2.11,0.00451592,0.0040108,0.00238716,0.00400843,2.07123,3
2.12,0.00442427,0.0039283,0.00233662,0.00392596,2.07108,3
2.13,0.00433449,0.00384755,0.00228716,0.00384523,2.07095,3
2.14,0.00424654,0.00376851,0.00223877,0.00376621,2.07083,3
2.15,0.00416038,0.00369114,0.00219141,0.00368885,2.07072,3
2.16,0.00407598,0.0036154,0.00214506,0.00361314,2.07063,3
2.17,0.00399329,0.00354126,0.0020997,0.00353901,2.07054,3
2.18,0.00391228,0.00346868,0.00205531,0.00346645,2.07047,3
2.19,0.00383292,0.00339762,0.00201187,0.00339541,2.07041,3
2.2,0.00375517,0.00332806,0.00196935,0.00332587,2.07035,3
2.21,0.003679,0.00325995,0.00192774,0.00325779,2.07031,3
2.22,0.00360437,0.00319328,0.00188702,0.00319113,2.07028,3
2.23,0.00353127,0.003128,0.00184717,0.00312587,2.07026,3
2.24,0.00345964,0.00306408,0.00180817,0.00306197,2.07025,3
2.25,0.00338947,0.0030015,0.00177,0.00299941,2.07024,3
2.26,0.00332072,0.00294022,0.00173264,0.00293815,2.07025,3
2.27,0.00325337,0.00288023,0.00169607,0.00287817,2.07026,3
2.28,0.00318738,0.00282148,0.00166029,0.00281944,2.07029,3
2.29,0.00312274,0.00276395,0.00162526,0.00276193,2.07032,3
2.3,0.0030594,0.00270762,0.00159098,0.00270562,2.07036,3
2.31,0.00299734,0.00265246,0.00155743,0.00265048,2.0704,3
2.32,0.00293655,0.00259844,0.00152459,0.00259648,2.07046,3
2.33,0.00287698,0.00254555,0.00149245,0.0025436,2.07052,3
2.34,0.00281862,0.00249375,0.00146099,0.00249182,2.07059,3
2.35,0.00276145,0.00244302,0.0014302,0.00244111,2.07066,3
2.36,0.00270543,0.00239334,0.00140006,0.00239144,2.07074,3
2.37,0.00265054,0.00234468,0.00137056,0.00234281,2.07083,3
2.38,0.00259677,0.00229703,0.00134169,0.00229518,2.07092,3
2.39,0.00254409,0.00225037,0.00131343,0.00224853,2.07101,3
2.4,0.00249247,0.00220466,0.00128577,0.00220284,2.07112,3
2.41,0.0024419,0.0021599,0.00125869,0.00215809,2.07122,3
2.42,0.00239235,0.00211606,0.00123219,0.00211427,2.07134,3
2.43,0.00234381,0.00207312,0.00120625,0.00207134,2.07145,3
2.44,0.00229624,0.00203106,0.00118086,0.0020293,2.07157,3
2.45,0.00224964,0.00198987,0.00115601,0.00198812,2.0717,3
2.46,0.00220398,0.00194952,0.00113168,0.00194779,2.07183,3
2.47,0.00215925,0.00191,0.00110787,0.00190829,2.07196,3
2.48,0.00211542,0.00187129,0.00108456,0.00186959,2.0721,3
2.49,0.00207248,0.00183337,0.00106175,0.00183169,2.07224,3
2.5,0.00203041,0.00179623,0.00103942,0.00179457,2.07238,3
2.51,0.00198919,0.00175985,0.00101756,0.0017582,2.07253,3
2.52,0.0019488,0.00172421,0.000996158,0.00172258,2.07268,3
2.53,0.00190923,0.0016893,0.000975212,0.00168769,2.07283,3
2.54,0.00187047,0.00165511,0.000954709,0.00165351,2.07298,3
2.55,0.00183248,0.00162161,0.000934639,0.00162003,2.07314,3
2.56,0.00179527,0.0015888,0.000914993,0.00158723,2.07329,3
2.57,0.0017588,0.00155666,0.000895762,0.0015551,2.07345,3
2.58,0.00172308,0.00152517,0.000876937,0.00152362,2.07362,3
2.59,0.00168808,0.00149432,0.00085851,0.00149279,2.07378,3
2.6,0.00165378,0.0014641,0.000840471,0.00146259,2.07394,3
2.61,0.00162018,0.0014345,0.000822814,0.001433,2.07411,3
2.62,0.00158727,0.0014055,0.000805529,0.00140402,2.07428,3
2.63,0.00155501,0.00137709,0.000788608,0.00137562,2.07444,3
2.64,0.00152341,0.00134926,0.000772045,0.0013478,2.07461,3
2.65,0.00149245,0.00132199,0.000755831,0.00132055,2.07478,3
2.66,0.00146212,0.00129528,0.00073996,0.00129385,2.07495,3
2.67,0.0014324,0.00126911,0.000724423,0.00126769,2.07512,3
2.68,0.00140328,0.00124347,0.000709213,0.00124207,2.07529,3
2.69,0.00137476,0.00121836,0.000694325,0.00121697,2.07547,3
2.7,0.00134681,0.00119375,0.00067975,0.00119237,2.07564,3
2.71,0.00131942,0.00116964,0.000665482,0.00116828,2.07581,3
2.72,0.00129259,0.00114602,0.000651515,0.00114467,2.07598,3
2.73,0.00126631,0.00112288,0.000637843,0.00112154,2.07615,3
2.74,0.00124055,0.00110021,0.000624458,0.00109888,2.07632,3
2.75,0.00121532,0.001078,0.000611356,0.00107669,2.07649,3
2.76,0.0011906,0.00105624,0.00059853,0.00105494,2.07666,3
2.77,0.00116638,0.00103492,0.000585973,0.00103363,2.07683,3
2.78,0.00114265,0.00101403,0.000573682,0.00101275,2.077,3
2.79,0.0011194,0.000993561,0.000561649,0.000992297,2.07717,3
2.8,0.00109663,0.000973509,0.000549869,0.000972257,2.07733,3
2.81,0.00107431,0.000953863,0.000538338,0.000952623,2.0775,3
2.82,0.00105245,0.000934614,0.00052705,0.000933386,2.07766,3
2.83,0.00103103,0.000915755,0.000515999,0.000914539,2.07783,3
2.84,0.00101004,0.000897277,0.00050518,0.000896073,2.07799,3
2.85,0.000989483,0.000879173,0.00049459,0.00087798,2.07815,3
2.86,0.00096934,0.000861435,0.000484222,0.000860253,2.07831,3
2.87,0.000949606,0.000844055,0.000474073,0.000842885,2.07847,3
2.88,0.000930272,0.000827027,0.000464137,0.000825868,2.07863,2
2.89,0.00091133,0.000810342,0.00045441,0.000809195,2.07878,2
2.9,0.000892773,0.000793995,0.000444888,0.000792859,2.07894,2
2.91,0.000874592,0.000777978,0.000435566,0.000776853,2.07909,2
2.92,0.00085678,0.000762285,0.00042644,0.00076117,2.07924,2
2.93,0.00083933,0.000746908,0.000417506,0.000745804,2.07939,2
2.94,0.000822233,0.000731842,0.00040876,0.000730749,2.07953,2
2.95,0.000805484,0.000717081,0.000400198,0.000715998,2.07968,2
2.96,0.000789075,0.000702617,0.000391817,0.000701544,2.07982,2
2.97,0.000772999,0.000688445,0.000383611,0.000687383,2.07996,2
2.98,0.00075725,0.000674559,0.000375578,0.000673508,2.0801,2
2.99,0.00074182,0.000660954,0.000367714,0.000659912,2.08024,2
3,0.000726704,0.000647623,0.000360015,0.000646591,2.08037,2
3.01,0.000711895,0.000634561,0.000352478,0.000633539,2.08051,2
3.02,0.000697387,0.000621762,0.000345099,0.000620751,2.08064,2
3.03,0.000683173,0.000609222,0.000337876,0.00060822,2.08076,2
3.04,0.000669249,0.000596935,0.000330804,0.000595943,2.08089,2
3.05,0.000655607,0.000584895,0.000323881,0.000583913,2.08101,2
3.06,0.000642243,0.000573099,0.000317104,0.000572126,2.08114,2
3.07,0.00062915,0.00056154,0.000310468,0.000560577,2.08126,2
3.08,0.000616323,0.000550215,0.000303973,0.000549261,2.08137,2
3.09,0.000603758,0.000539117,0.000297613,0.000538173,2.08149,2
3.1,0.000591447,0.000528244,0.000291388,0.000527309,2.0816,2
3.11,0.000579388,0.00051759,0.000285293,0.000516664,2.08171,2
3.12,0.000567573,0.000507151,0.000279326,0.000506234,2.08182,2
3.13,0.000555999,0.000496922,0.000273485,0.000496014,2.08192,2
3.14,0.00054466,0.000486899,0.000267766,0.000486,2.08202,2
3.15,0.000533552,0.000477079,0.000262167,0.000476188,2.08212,2
3.16,0.00052267,0.000467456,0.000256686,0.000466575,2.08222,2
3.17,0.000512009,0.000458028,0.00025132,0.000457155,2.08232,2
3.18,0.000501565,0.000448789,0.000246067,0.000447925,2.08241,2
3.19,0.000491334,0.000439737,0.000240923,0.000438881,2.0825,2
3.2,0.000481311,0.000430867,0.000235888,0.00043002,2.08259,2
3.21,0.000471492,0.000422176,0.000230959,0.000421337,2.08267,2
3.22,0.000461874,0.000413661,0.000226133,0.00041283,2.08276,2
3.23,0.00045245,0.000405317,0.000221408,0.000404494,2.08284,2
3.24,0.000443219,0.000397141,0.000216783,0.000396326,2.08291,2
3.25,0.000434176,0.00038913,0.000212255,0.000388323,2.08299,2
3.26,0.000425317,0.00038128,0.000207821,0.000380481,2.08306,2
3.27,0.000416639,0.000373589,0.000203481,0.000372798,2.08313,2
3.28,0.000408137,0.000366052,0.000199232,0.000365269,2.0832,2
3.29,0.000399808,0.000358668,0.000195072,0.000357893,2.08326,2
3.3,0.00039165,0.000351433,0.000190999,0.000350665,2.08332,2
3.31,0.000383657,0.000344343,0.000187011,0.000343583,2.08338,2
3.32,0.000375827,0.000337396,0.000183108,0.000336643,2.08344,2
3.33,0.000368157,0.000330589,0.000179286,0.000329844,2.08349,2
3.34,0.000360643,0.00032392,0.000175544,0.000323182,2.08355,2
3.35,0.000353283,0.000317385,0.000171881,0.000316654,2.0836,2
3.36,0.000346072,0.000310981,0.000168294,0.000310258,2.08364,2
3.37,0.000339009,0.000304707,0.000164783,0.000303991,2.08369,2
3.38,0.000332089,0.000298559,0.000161345,0.00029785,2.08373,2
3.39,0.000325311,0.000292535,0.00015798,0.000291833,2.08377,2
3.4,0.00031867,0.000286633,0.000154685,0.000285937,2.08381,2
3.41,0.000312166,0.000280849,0.000151459,0.000280161,2.08384,2
3.42,0.000305793,0.000275182,0.000148301,0.000274501,2.08387,2
3.43,0.000299551,0.00026963,0.000145208,0.000268955,2.0839,2
3.44,0.000293436,0.000264189,0.000142181,0.000263521,2.08393,2
3.45,0.000287446,0.000258858,0.000139217,0.000258197,2.08395,2
3.46,0.000281578,0.000253634,0.000136315,0.00025298,2.08398,2
3.47,0.00027583,0.000248516,0.000133474,0.000247868,2.084,2
3.48,0.000270199,0.000243501,0.000130693,0.000242859,2.08401,2
3.49,0.000264683,0.000238587,0.00012797,0.000237952,2.08403,2
3.5,0.00025928,0.000233773,0.000125304,0.000233143,2.08404,2
3.51,0.000253987,0.000229055,0.000122693,0.000228432,2.08405,2
3.52,0.000248802,0.000224432,0.000120138,0.000223815,2.08406,2
3.53,0.000243722,0.000219903,0.000117635,0.000219292,2.08406,2
3.54,0.000238747,0.000215465,0.000115186,0.00021486,2.08407,2
3.55,0.000233873,0.000211116,0.000112787,0.000210518,2.08407,2
3.56,0.000229098,0.000206855,0.000110439,0.000206263,2.08407,2
3.57,0.000224421,0.00020268,0.00010814,0.000202094,2.08406,2
3.58,0.000219839,0.00019859,0.000105889,0.000198009,2.08406,2
3.59,0.000215351,0.000194581,0.000103685,0.000194006,2.08405,2
3.6,0.000210955,0.000190654,0.000101527,0.000190085,2.08404,2
3.61,0.000206648,0.000186806,9.94147e-05,0.000186242,2.08403,2
3.62,0.00020243,0.000183035,9.73463e-05,0.000182477,2.08401,2
3.63,0.000198297,0.000179341,9.53212e-05,0.000178788,2.084,2
3.64,0.000194249,0.000175721,9.33384e-05,0.000175174,2.08398,2
3.65,0.000190283,0.000172174,9.13971e-05,0.000171632,2.08396,2
3.66,0.000186399,0.000168698,8.94965e-05,0.000168162,2.08393,2
3.67,0.000182594,0.000165293,8.76355e-05,0.000164762,2.08391,2
3.68,0.000178866,0.000161957,8.58135e-05,0.000161431,2.08388,2
3.69,0.000175215,0.000158687,8.40296e-05,0.000158167,2.08385,2
3.7,0.000171638,0.000155484,8.2283e-05,0.000154969,2.08382,2
3.71,0.000168134,0.000152345,8.05729e-05,0.000151835,2.08379,2
3.72,0.000164702,0.00014927,7.88985e-05,0.000148765,2.08375,2
3.73,0.00016134,0.000146256,7.72591e-05,0.000145757,2.08371,2
3.74,0.000158047,0.000143304,7.5654e-05,0.000142809,2.08368,2
3.75,0.000154821,0.000140411,7.40824e-05,0.000139921,2.08363,2
3.76,0.000151661,0.000137576,7.25437e-05,0.000137091,2.08359,2
3.77,0.000148565,0.000134799,7.10371e-05,0.000134319,2.08355,2
3.78,0.000145533,0.000132078,6.9562e-05,0.000131602,2.0835,2
3.79,0.000142563,0.000129411,6.81177e-05,0.000128941,2.08345,2
3.8,0.000139653,0.000126798,6.67036e-05,0.000126333,2.0834,2
3.81,0.000136803,0.000124239,6.53189e-05,0.000123777,2.08335,2
3.82,0.000134011,0.00012173,6.39632e-05,0.000121274,2.0833,2
3.83,0.000131276,0.000119273,6.26359e-05,0.000118821,2.08324,2
3.84,0.000128597,0.000116865,6.13362e-05,0.000116417,2.08318,2
3.85,0.000125973,0.000114505,6.00636e-05,0.000114062,2.08312,2
3.86,0.000123402,0.000112193,5.88176e-05,0.000111755,2.08306,2
3.87,0.000120884,0.000109928,5.75976e-05,0.000109494,2.083,2
3.88,0.000118417,0.000107709,5.64031e-05,0.000107279,2.08294,2
3.89,0.000116001,0.000105534,5.52335e-05,0.000105109,2.08287,2
3.9,0.000113634,0.000103404,5.40883e-05,0.000102982,2.0828,2
3.91,0.000111315,0.000101316,5.2967e-05,0.000100899,2.08274,2
3.92,0.000109044,9.92703e-05,5.1869e-05,9.88576e-05,2.08267,2
3.93,0.000106819,9.7266e-05,5.0794e-05,9.68574e-05,2.08259,2
3.94,0.00010464,9.53022e-05,4.97414e-05,9.48977e-05,2.08252,2
3.95,0.000102505,9.3378e-05,4.87107e-05,9.29776e-05,2.08245,2
3.96,0.000100414,9.14927e-05,4.77015e-05,9.10963e-05,2.08237,2
3.97,9.83657e-05,8.96454e-05,4.67133e-05,8.9253e-05,2.08229,2
3.98,9.63591e-05,8.78354e-05,4.57458e-05,8.7447e-05,2.08221,2
3.99,9.43936e-05,8.6062e-05,4.47984e-05,8.56775e-05,2.08213,2
4,9.24682e-05,8.43244e-05,4.38707e-05,8.39437e-05,2.08205,2
4.01,9.05821e-05,8.26218e-05,4.29624e-05,8.2245e-05,2.08197,2
4.02,8.87346e-05,8.09537e-05,4.2073e-05,8.05806e-05,2.08188,2
4.03,8.69249e-05,7.93192e-05,4.12021e-05,7.89499e-05,2.0818,2
4.04,8.51521e-05,7.77177e-05,4.03494e-05,7.73521e-05,2.08171,2
4.05,8.34156e-05,7.61486e-05,3.95144e-05,7.57867e-05,2.08162,2
4.06,8.17145e-05,7.46111e-05,3.86968e-05,7.42529e-05,2.08153,2
4.07,8.00482e-05,7.31047e-05,3.78963e-05,7.275e-05,2.08144,2
4.08,7.8416e-05,7.16287e-05,3.71123e-05,7.12776e-05,2.08135,2
4.09,7.68171e-05,7.01825e-05,3.63448e-05,6.9835e-05,2.08125,2
4.1,7.52508e-05,6.87655e-05,3.55931e-05,6.84215e-05,2.08116,2
4.11,7.37166e-05,6.73771e-05,3.48572e-05,6.70366e-05,2.08106,2
4.12,7.22137e-05,6.60168e-05,3.41365e-05,6.56797e-05,2.08097,2
4.13,7.07416e-05,6.46839e-05,3.34308e-05,6.43502e-05,2.08087,2
4.14,6.92995e-05,6.3378e-05,3.27398e-05,6.30476e-05,2.08077,2
4.15,6.78868e-05,6.20984e-05,3.20632e-05,6.17714e-05,2.08067,2
4.16,6.6503e-05,6.08447e-05,3.14007e-05,6.05209e-05,2.08057,2
4.17,6.51475e-05,5.96163e-05,3.07519e-05,5.92958e-05,2.08047,2
4.18,6.38197e-05,5.84127e-05,3.01166e-05,5.80954e-05,2.08036,2
4.19,6.2519e-05,5.72334e-05,2.94945e-05,5.69193e-05,2.08026,2
4.2,6.12449e-05,5.60779e-05,2.88854e-05,5.5767e-05,2.08015,2
4.21,5.99968e-05,5.49457e-05,2.82889e-05,5.4638e-05,2.08005,2
4.22,5.87742e-05,5.38365e-05,2.77048e-05,5.35318e-05,2.07994,2
4.23,5.75766e-05,5.27496e-05,2.71329e-05,5.2448e-05,2.07983,2
4.24,5.64035e-05,5.16847e-05,2.65728e-05,5.13861e-05,2.07972,2
4.25,5.52543e-05,5.06413e-05,2.60243e-05,5.03457e-05,2.07961,2
4.26,5.41285e-05,4.96189e-05,2.54873e-05,4.93264e-05,2.0795,2
4.27,5.30258e-05,4.86172e-05,2.49614e-05,4.83276e-05,2.07939,2
4.28,5.19456e-05,4.76358e-05,2.44464e-05,4.73491e-05,2.07928,2
4.29,5.08874e-05,4.66741e-05,2.39421e-05,4.63903e-05,2.07917,2
4.3,4.98509e-05,4.57319e-05,2.34483e-05,4.5451e-05,2.07905,2
4.31,4.88355e-05,4.48087e-05,2.29647e-05,4.45306e-05,2.07894,2
4.32,4.78409e-05,4.39042e-05,2.24912e-05,4.36289e-05,2.07882,2
4.33,4.68666e-05,4.30179e-05,2.20275e-05,4.27454e-05,2.07871,2
4.34,4.59121e-05,4.21496e-05,2.15734e-05,4.18798e-05,2.07859,2
4.35,4.49772e-05,4.12987e-05,2.11287e-05,4.10317e-05,2.07847,2
4.36,4.40613e-05,4.04651e-05,2.06933e-05,4.02008e-05,2.07835,2
4.37,4.31642e-05,3.96483e-05,2.02669e-05,3.93866e-05,2.07823,2
4.38,4.22853e-05,3.8848e-05,1.98493e-05,3.8589e-05,2.07811,2
4.39,4.14245e-05,3.80638e-05,1.94404e-05,3.78074e-05,2.07799,2
4.4,4.05811e-05,3.72955e-05,1.90399e-05,3.70417e-05,2.07787,2
4.41,3.9755e-05,3.65428e-05,1.86478e-05,3.62915e-05,2.07775,2
4.42,3.89458e-05,3.58052e-05,1.82638e-05,3.55565e-05,2.07763,2
4.43,3.81531e-05,3.50825e-05,1.78877e-05,3.48363e-05,2.07751,2
4.44,3.73765e-05,3.43744e-05,1.75195e-05,3.41307e-05,2.07738,2
4.45,3.66158e-05,3.36806e-05,1.71588e-05,3.34394e-05,2.07726,2
4.46,3.58706e-05,3.30009e-05,1.68057e-05,3.27621e-05,2.07714,2
4.47,3.51407e-05,3.23348e-05,1.64598e-05,3.20984e-05,2.07701,2
4.48,3.44256e-05,3.16822e-05,1.61211e-05,3.14482e-05,2.07689,2
4.49,3.37251e-05,3.10428e-05,1.57894e-05,3.08112e-05,2.07676,2
4.5,3.3039e-05,3.04164e-05,1.54646e-05,3.01871e-05,2.07663,2
4.51,3.23668e-05,2.98025e-05,1.51465e-05,2.95755e-05,2.07651,2
4.52,3.17083e-05,2.92011e-05,1.4835e-05,2.89764e-05,2.07638,2
4.53,3.10633e-05,2.86118e-05,1.453e-05,2.83894e-05,2.07625,2
4.54,3.04314e-05,2.80344e-05,1.42312e-05,2.78142e-05,2.07612,2
4.55,2.98124e-05,2.74687e-05,1.39387e-05,2.72508e-05,2.076,2
4.56,2.92061e-05,2.69144e-05,1.36521e-05,2.66987e-05,2.07587,2
4.57,2.86121e-05,2.63713e-05,1.33716e-05,2.61577e-05,2.07574,2
4.58,2.80302e-05,2.58391e-05,1.30968e-05,2.56278e-05,2.07561,2
4.59,2.74602e-05,2.53178e-05,1.28277e-05,2.51085e-05,2.07548,2
4.6,2.69018e-05,2.48069e-05,1.25641e-05,2.45998e-05,2.07535,2
4.61,2.63548e-05,2.43064e-05,1.2306e-05,2.41013e-05,2.07522,2
4.62,2.5819e-05,2.38159e-05,1.20533e-05,2.3613e-05,2.07509,2
4.63,2.52941e-05,2.33354e-05,1.18057e-05,2.31345e-05,2.07496,2
4.64,2.47799e-05,2.28646e-05,1.15633e-05,2.26657e-05,2.07483,2
4.65,2.42762e-05,2.24033e-05,1.13259e-05,2.22064e-05,2.07469,2
4.66,2.37827e-05,2.19513e-05,1.10934e-05,2.17564e-05,2.07456,2
4.67,2.32993e-05,2.15084e-05,1.08657e-05,2.13155e-05,2.07443,2
4.68,2.28258e-05,2.10745e-05,1.06427e-05,2.08836e-05,2.0743,2
4.69,2.23619e-05,2.06493e-05,1.04243e-05,2.04603e-05,2.07417,2
4.7,2.19075e-05,2.02328e-05,1.02104e-05,2.00457e-05,2.07403,2
4.71,2.14623e-05,1.98246e-05,1.00009e-05,1.96394e-05,2.0739,2
4.72,2.10262e-05,1.94247e-05,9.79575e-06,1.92414e-05,2.07377,2
4.73,2.0599e-05,1.90329e-05,9.59483e-06,1.88514e-05,2.07363,2
4.74,2.01805e-05,1.86489e-05,9.39805e-06,1.84693e-05,2.0735,2
4.75,1.97706e-05,1.82728e-05,9.20534e-06,1.80949e-05,2.07337,2
4.76,1.9369e-05,1.79042e-05,9.0166e-06,1.77282e-05,2.07323,2
4.77,1.89755e-05,1.7543e-05,8.83175e-06,1.73688e-05,2.0731,2
4.78,1.85901e-05,1.71892e-05,8.65072e-06,1.70167e-05,2.07297,2
4.79,1.82125e-05,1.68425e-05,8.47341e-06,1.66718e-05,2.07283,2
4.8,1.78427e-05,1.65028e-05,8.29977e-06,1.63338e-05,2.0727,2
4.81,1.74803e-05,1.617e-05,8.1297e-06,1.60027e-05,2.07257,2
4.82,1.71254e-05,1.58438e-05,7.96314e-06,1.56783e-05,2.07243,2
4.83,1.67776e-05,1.55243e-05,7.80001e-06,1.53604e-05,2.0723,2
4.84,1.6437e-05,1.52112e-05,7.64024e-06,1.5049e-05,2.07216,2
4.85,1.61033e-05,1.49045e-05,7.48376e-06,1.47439e-05,2.07203,2
4.86,1.57764e-05,1.46039e-05,7.33051e-06,1.44449e-05,2.07189,2
4.87,1.54561e-05,1.43094e-05,7.18041e-06,1.4152e-05,2.07176,2
4.88,1.51424e-05,1.40208e-05,7.03341e-06,1.38651e-05,2.07163,2
4.89,1.4835e-05,1.37381e-05,6.88943e-06,1.35839e-05,2.07149,2
4.9,1.4534e-05,1.34611e-05,6.74842e-06,1.33085e-05,2.07136,2
4.91,1.4239e-05,1.31897e-05,6.6103e-06,1.30386e-05,2.07122,2
4.92,1.395e-05,1.29237e-05,6.47504e-06,1.27742e-05,2.07109,2
4.93,1.3667e-05,1.26631e-05,6.34255e-06,1.25151e-05,2.07096,2
4.94,1.33897e-05,1.24078e-05,6.21279e-06,1.22613e-05,2.07082,2
4.95,1.3118e-05,1.21577e-05,6.0857e-06,1.20126e-05,2.07069,2
4.96,1.28518e-05,1.19126e-05,5.96123e-06,1.1769e-05,2.07055,2
4.97,1.25911e-05,1.16724e-05,5.83932e-06,1.15303e-05,2.07042,2
4.98,1.23357e-05,1.14371e-05,5.71991e-06,1.12964e-05,2.07029,2
4.99,1.20855e-05,1.12065e-05,5.60296e-06,1.10672e-05,2.07015,2
5,1.18404e-05,1.09806e-05,5.48841e-06,1.08427e-05,2.07002,2
5.01,1.16002e-05,1.07592e-05,5.37622e-06,1.06228e-05,2.06988,2
5.02,1.1365e-05,1.05423e-05,5.26633e-06,1.04073e-05,2.06975,2
5.03,1.11345e-05,1.03298e-05,5.15871e-06,1.01961e-05,2.06962,2
5.04,1.09087e-05,1.01216e-05,5.05329e-06,9.98928e-06,2.06949,2
5.05,1.06875e-05,9.91761e-06,4.95004e-06,9.78661e-06,2.06935,2
5.06,1.04708e-05,9.71771e-06,4.84891e-06,9.58804e-06,2.06922,2
5.07,1.02585e-05,9.52184e-06,4.74986e-06,9.39349e-06,2.06909,2
5.08,1.00506e-05,9.32993e-06,4.65285e-06,9.20288e-06,2.06895,2
5.09,9.84683e-06,9.14189e-06,4.55782e-06,9.01613e-06,2.06882,2
5.1,9.64723e-06,8.95765e-06,4.46475e-06,8.83316e-06,2.06869,2
5.11,9.45169e-06,8.77712e-06,4.37359e-06,8.65389e-06,2.06856,2
5.12,9.26013e-06,8.60024e-06,4.2843e-06,8.47826e-06,2.06843,2
5.13,9.07246e-06,8.42692e-06,4.19684e-06,8.30618e-06,2.06829,2
5.14,8.88861e-06,8.2571e-06,4.11118e-06,8.13759e-06,2.06816,2
5.15,8.70849e-06,8.09071e-06,4.02727e-06,7.97241e-06,2.06803,2
5.16,8.53203e-06,7.92768e-06,3.94509e-06,7.81058e-06,2.0679,2
5.17,8.35916e-06,7.76794e-06,3.86459e-06,7.65203e-06,2.06777,2
5.18,8.18981e-06,7.61142e-06,3.78575e-06,7.49668e-06,2.06764,2
5.19,8.02389e-06,7.45806e-06,3.70852e-06,7.34448e-06,2.06751,2
5.2,7.86135e-06,7.30779e-06,3.63287e-06,7.19537e-06,2.06738,2
5.21,7.7021e-06,7.16055e-06,3.55878e-06,7.04927e-06,2.06725,2
5.22,7.5461e-06,7.01629e-06,3.4862e-06,6.90614e-06,2.06712,2
5.23,7.39326e-06,6.87493e-06,3.41511e-06,6.7659e-06,2.06699,2
5.24,7.24353e-06,6.73643e-06,3.34548e-06,6.6285e-06,2.06686,2
5.25,7.09684e-06,6.60072e-06,3.27728e-06,6.49389e-06,2.06673,2
5.26,6.95313e-06,6.46775e-06,3.21047e-06,6.362e-06,2.0666,2
5.27,6.81233e-06,6.33746e-06,3.14504e-06,6.23278e-06,2.06647,2
5.28,6.6744e-06,6.20979e-06,3.08094e-06,6.10618e-06,2.06635,2
5.29,6.53927e-06,6.08471e-06,3.01816e-06,5.98215e-06,2.06622,2
5.3,6.40688e-06,5.96214e-06,2.95666e-06,5.86063e-06,2.06609,2
5.31,6.27718e-06,5.84205e-06,2.89642e-06,5.74156e-06,2.06596,2
5.32,6.15011e-06,5.72438e-06,2.83742e-06,5.62492e-06,2.06584,2
5.33,6.02563e-06,5.60909e-06,2.77962e-06,5.51063e-06,2.06571,2
5.34,5.90366e-06,5.49612e-06,2.72301e-06,5.39866e-06,2.06558,2
5.35,5.78418e-06,5.38542e-06,2.66755e-06,5.28896e-06,2.06546,2
5.36,5.66712e-06,5.27696e-06,2.61323e-06,5.18147e-06,2.06533,2
5.37,5.55244e-06,5.17069e-06,2.56002e-06,5.07617e-06,2.06521,2
5.38,5.44008e-06,5.06656e-06,2.5079e-06,4.973e-06,2.06508,2
5.39,5.33001e-06,4.96453e-06,2.45685e-06,4.87192e-06,2.06496,2
5.4,5.22216e-06,4.86456e-06,2.40684e-06,4.77289e-06,2.06483,2
5.41,5.11651e-06,4.7666e-06,2.35786e-06,4.67586e-06,2.06471,2
5.42,5.013e-06,4.67062e-06,2.30987e-06,4.58081e-06,2.06458,2
5.43,4.91159e-06,4.57658e-06,2.26287e-06,4.48767e-06,2.06446,2
5.44,4.81224e-06,4.48443e-06,2.21683e-06,4.39643e-06,2.06434,2
5.45,4.7149e-06,4.39414e-06,2.17173e-06,4.30703e-06,2.06422,2
5.46,4.61954e-06,4.30567e-06,2.12755e-06,4.21944e-06,2.06409,2
5.47,4.52611e-06,4.21898e-06,2.08427e-06,4.13363e-06,2.06397,2
5.48,4.43458e-06,4.13404e-06,2.04188e-06,4.04956e-06,2.06385,2
5.49,4.3449e-06,4.05081e-06,2.00036e-06,3.96719e-06,2.06373,2
5.5,4.25704e-06,3.96926e-06,1.95968e-06,3.88649e-06,2.06361,2
5.51,4.17096e-06,3.88936e-06,1.91983e-06,3.80742e-06,2.06349,2
5.52,4.08663e-06,3.81106e-06,1.8808e-06,3.72996e-06,2.06337,2
5.53,4.00401e-06,3.73434e-06,1.84257e-06,3.65407e-06,2.06325,2
5.54,3.92306e-06,3.65917e-06,1.80512e-06,3.57971e-06,2.06313,2
5.55,3.84375e-06,3.58552e-06,1.76843e-06,3.50686e-06,2.06301,2
5.56,3.76606e-06,3.51335e-06,1.73249e-06,3.43549e-06,2.06289,2
5.57,3.68993e-06,3.44263e-06,1.69728e-06,3.36557e-06,2.06277,2
5.58,3.61535e-06,3.37334e-06,1.66279e-06,3.29706e-06,2.06265,2
5.59,3.54228e-06,3.30545e-06,1.62901e-06,3.22994e-06,2.06254,2
5.6,3.47069e-06,3.23892e-06,1.59592e-06,3.16418e-06,2.06242,2
5.61,3.40056e-06,3.17374e-06,1.5635e-06,3.09976e-06,2.0623,2
5.62,3.33184e-06,3.10987e-06,1.53174e-06,3.03664e-06,2.06219,2
5.63,3.26452e-06,3.04728e-06,1.50063e-06,2.9748e-06,2.06207,2
5.64,3.19856e-06,2.98596e-06,1.47016e-06,2.91421e-06,2.06195,2
5.65,3.13393e-06,2.92587e-06,1.4403e-06,2.85485e-06,2.06184,2
5.66,3.07062e-06,2.86699e-06,1.41106e-06,2.7967e-06,2.06172,2
5.67,3.00858e-06,2.8093e-06,1.38241e-06,2.73972e-06,2.06161,2
5.68,2.94781e-06,2.75278e-06,1.35435e-06,2.6839e-06,2.0615,2
5.69,2.88826e-06,2.69739e-06,1.32686e-06,2.62922e-06,2.06138,2
5.7,2.82993e-06,2.64311e-06,1.29993e-06,2.57564e-06,2.06127,2
5.71,2.77277e-06,2.58994e-06,1.27354e-06,2.52314e-06,2.06116,2
5.72,2.71677e-06,2.53783e-06,1.2477e-06,2.47171e-06,2.06104,2
5.73,2.6619e-06,2.48677e-06,1.22238e-06,2.42133e-06,2.06093,2
5.74,2.60815e-06,2.43674e-06,1.19758e-06,2.37196e-06,2.06082,2
5.75,2.55548e-06,2.38772e-06,1.17328e-06,2.3236e-06,2.06071,2
5.76,2.50388e-06,2.33968e-06,1.14948e-06,2.27622e-06,2.0606,2
5.77,2.45332e-06,2.29262e-06,1.12616e-06,2.2298e-06,2.06049,2
5.78,2.40379e-06,2.2465e-06,1.10332e-06,2.18432e-06,2.06038,2
5.79,2.35526e-06,2.20131e-06,1.08095e-06,2.13976e-06,2.06027,2
5.8,2.30771e-06,2.15703e-06,1.05903e-06,2.09611e-06,2.06016,2
5.81,2.26113e-06,2.11364e-06,1.03755e-06,2.05334e-06,2.06005,2
5.82,2.21549e-06,2.07113e-06,1.01651e-06,2.01144e-06,2.05994,2
5.83,2.17077e-06,2.02947e-06,9.95905e-07,1.97039e-06,2.05984,2
5.84,2.12695e-06,1.98865e-06,9.75715e-07,1.93017e-06,2.05973,2
5.85,2.08403e-06,1.94865e-06,9.55937e-07,1.89077e-06,2.05962,2
5.86,2.04197e-06,1.90946e-06,9.36561e-07,1.85217e-06,2.05952,2
5.87,2.00076e-06,1.87106e-06,9.17579e-07,1.81435e-06,2.05941,2
5.88,1.96038e-06,1.83343e-06,8.98984e-07,1.7773e-06,2.0593,2
5.89,1.92083e-06,1.79656e-06,8.80766e-07,1.741e-06,2.0592,2
5.9,1.88207e-06,1.76043e-06,8.6292e-07,1.70543e-06,2.0591,2
5.91,1.8441e-06,1.72503e-06,8.45436e-07,1.67059e-06,2.05899,2
5.92,1.80689e-06,1.69034e-06,8.28308e-07,1.63646e-06,2.05889,2
5.93,1.77044e-06,1.65635e-06,8.11529e-07,1.60302e-06,2.05878,2
5.94,1.73472e-06,1.62305e-06,7.9509e-07,1.57026e-06,2.05868,2
5.95,1.69973e-06,1.59041e-06,7.78986e-07,1.53816e-06,2.05858,2
5.96,1.66544e-06,1.55844e-06,7.63209e-07,1.50671e-06,2.05848,2
5.97,1.63185e-06,1.5271e-06,7.47753e-07,1.4759e-06,2.05837,2
5.98,1.59893e-06,1.4964e-06,7.32611e-07,1.44572e-06,2.05827,2
5.99,1.56669e-06,1.46631e-06,7.17777e-07,1.41615e-06,2.05817,2
6,1.53509e-06,1.43683e-06,7.03245e-07,1.38719e-06,2.05807,2
6.01,1.50413e-06,1.40795e-06,6.89008e-07,1.3588e-06,2.05797,2
6.02,1.4738e-06,1.37964e-06,6.7506e-07,1.331e-06,2.05787,2
6.03,1.44408e-06,1.35191e-06,6.61395e-07,1.30376e-06,2.05777,2
6.04,1.41496e-06,1.32473e-06,6.48008e-07,1.27708e-06,2.05768,2
6.05,1.38643e-06,1.2981e-06,6.34893e-07,1.25093e-06,2.05758,2
6.06,1.35848e-06,1.27201e-06,6.22044e-07,1.22532e-06,2.05748,2
6.07,1.33109e-06,1.24644e-06,6.09457e-07,1.20023e-06,2.05738,2
6.08,1.30426e-06,1.22139e-06,5.97125e-07,1.17564e-06,2.05729,2
6.09,1.27796e-06,1.19684e-06,5.85043e-07,1.15156e-06,2.05719,2
6.1,1.2522e-06,1.17278e-06,5.73207e-07,1.12796e-06,2.05709,2
6.11,1.22696e-06,1.14921e-06,5.61611e-07,1.10485e-06,2.057,2
6.12,1.20223e-06,1.12611e-06,5.5025e-07,1.0822e-06,2.0569,2
6.13,1.178e-06,1.10348e-06,5.3912e-07,1.06002e-06,2.05681,2
6.14,1.15426e-06,1.0813e-06,5.28216e-07,1.03829e-06,2.05672,2
6.15,1.131e-06,1.05957e-06,5.17533e-07,1.01699e-06,2.05662,2
6.16,1.1082e-06,1.03828e-06,5.07067e-07,9.96134e-07,2.05653,2
6.17,1.08587e-06,1.01741e-06,4.96813e-07,9.75699e-07,2.05644,2
6.18,1.06399e-06,9.96966e-07,4.86768e-07,9.55679e-07,2.05634,2
6.19,1.04255e-06,9.76932e-07,4.76926e-07,9.36066e-07,2.05625,2
6.2,1.02154e-06,9.57301e-07,4.67284e-07,9.16852e-07,2.05616,2
6.21,1.00096e-06,9.38065e-07,4.57837e-07,8.98028e-07,2.05607,2
6.22,9.80794e-07,9.19216e-07,4.48582e-07,8.79588e-07,2.05598,2
6.23,9.61035e-07,9.00746e-07,4.39515e-07,8.61522e-07,2.05589,2
6.24,9.41674e-07,8.82647e-07,4.30632e-07,8.43824e-07,2.0558,2
6.25,9.22705e-07,8.64913e-07,4.21928e-07,8.26486e-07,2.05571,2
6.26,9.04118e-07,8.47535e-07,4.13402e-07,8.09501e-07,2.05562,2
6.27,8.85906e-07,8.30508e-07,4.05048e-07,7.92861e-07,2.05553,2
6.28,8.68062e-07,8.13822e-07,3.96863e-07,7.7656e-07,2.05544,2
6.29,8.50578e-07,7.97472e-07,3.88845e-07,7.60591e-07,2.05536,2
6.3,8.33447e-07,7.81451e-07,3.80988e-07,7.44946e-07,2.05527,2
6.31,8.16662e-07,7.65752e-07,3.73292e-07,7.2962e-07,2.05518,2
6.32,8.00215e-07,7.50369e-07,3.65751e-07,7.14606e-07,2.0551,2
6.33,7.84101e-07,7.35296e-07,3.58363e-07,6.99898e-07,2.05501,2
6.34,7.68311e-07,7.20525e-07,3.51124e-07,6.85489e-07,2.05492,2
6.35,7.5284e-07,7.06051e-07,3.44032e-07,6.71374e-07,2.05484,2
6.36,7.37681e-07,6.91869e-07,3.37084e-07,6.57546e-07,2.05475,2
6.37,7.22828e-07,6.77972e-07,3.30277e-07,6.43999e-07,2.05467,2
6.38,7.08275e-07,6.64354e-07,3.23608e-07,6.30728e-07,2.05459,2
6.39,6.94015e-07,6.5101e-07,3.17073e-07,6.17728e-07,2.0545,2
6.4,6.80043e-07,6.37934e-07,3.10671e-07,6.04993e-07,2.05442,2
6.41,6.66353e-07,6.25122e-07,3.04399e-07,5.92517e-07,2.05434,2
6.42,6.52939e-07,6.12567e-07,2.98254e-07,5.80295e-07,2.05426,2
6.43,6.39795e-07,6.00264e-07,2.92233e-07,5.68322e-07,2.05417,2
6.44,6.26917e-07,5.88208e-07,2.86334e-07,5.56594e-07,2.05409,2
6.45,6.14298e-07,5.76396e-07,2.80554e-07,5.45104e-07,2.05401,2
6.46,6.01934e-07,5.6482e-07,2.74891e-07,5.33849e-07,2.05393,2
6.47,5.89819e-07,5.53477e-07,2.69343e-07,5.22823e-07,2.05385,2
6.48,5.77948e-07,5.42363e-07,2.63908e-07,5.12022e-07,2.05377,2
6.49,5.66317e-07,5.31471e-07,2.58582e-07,5.01441e-07,2.05369,2
6.5,5.5492e-07,5.20799e-07,2.53364e-07,4.91076e-07,2.05362,2
6.51,5.43753e-07,5.10341e-07,2.48252e-07,4.80923e-07,2.05354,2
6.52,5.32811e-07,5.00094e-07,2.43243e-07,4.70976e-07,2.05346,2
6.53,5.2209e-07,4.90052e-07,2.38335e-07,4.61233e-07,2.05338,2
6.54,5.11585e-07,4.80212e-07,2.33527e-07,4.51688e-07,2.05331,2
6.55,5.01291e-07,4.7057e-07,2.28816e-07,4.42338e-07,2.05323,2
6.56,4.91205e-07,4.61122e-07,2.24201e-07,4.33179e-07,2.05315,2
6.57,4.81323e-07,4.51864e-07,2.19678e-07,4.24207e-07,2.05308,2
6.58,4.71639e-07,4.42792e-07,2.15247e-07,4.15419e-07,2.053,2
6.59,4.62151e-07,4.33902e-07,2.10906e-07,4.06809e-07,2.05293,2
6.6,4.52854e-07,4.2519e-07,2.06653e-07,3.98376e-07,2.05285,2
6.61,4.43744e-07,4.16654e-07,2.02485e-07,3.90114e-07,2.05278,2
6.62,4.34818e-07,4.0829e-07,1.98402e-07,3.82022e-07,2.0527,2
6.63,4.26071e-07,4.00093e-07,1.94401e-07,3.74095e-07,2.05263,2
6.64,4.17501e-07,3.92061e-07,1.90482e-07,3.6633e-07,2.05256,2
6.65,4.09104e-07,3.84191e-07,1.86641e-07,3.58723e-07,2.05249,2
6.66,4.00876e-07,3.76479e-07,1.82878e-07,3.51272e-07,2.05241,2
6.67,3.92813e-07,3.68921e-07,1.79191e-07,3.43973e-07,2.05234,2
6.68,3.84913e-07,3.61516e-07,1.75579e-07,3.36824e-07,2.05227,2
6.69,3.77172e-07,3.54259e-07,1.7204e-07,3.29821e-07,2.0522,2
6.7,3.69588e-07,3.47148e-07,1.68572e-07,3.22961e-07,2.05213,2
6.71,3.62155e-07,3.4018e-07,1.65174e-07,3.16241e-07,2.05206,2
6.72,3.54873e-07,3.33352e-07,1.61845e-07,3.09659e-07,2.05199,2
6.73,3.47737e-07,3.26662e-07,1.58584e-07,3.03212e-07,2.05192,2
6.74,3.40745e-07,3.20105e-07,1.55388e-07,2.96896e-07,2.05185,2
6.75,3.33894e-07,3.13681e-07,1.52256e-07,2.9071e-07,2.05178,2
6.76,3.27181e-07,3.07385e-07,1.49188e-07,2.8465e-07,2.05171,2
6.77,3.20603e-07,3.01216e-07,1.46182e-07,2.78715e-07,2.05165,2
6.78,3.14157e-07,2.95171e-07,1.43237e-07,2.72901e-07,2.05158,2
6.79,3.07841e-07,2.89247e-07,1.40351e-07,2.67206e-07,2.05151,2
6.8,3.01653e-07,2.83442e-07,1.37523e-07,2.61628e-07,2.05145,2
6.81,2.95588e-07,2.77754e-07,1.34753e-07,2.56164e-07,2.05138,2
6.82,2.89647e-07,2.7218e-07,1.32038e-07,2.50812e-07,2.05131,2
6.83,2.83824e-07,2.66718e-07,1.29378e-07,2.4557e-07,2.05125,2
6.84,2.78119e-07,2.61366e-07,1.26772e-07,2.40436e-07,2.05118,2
6.85,2.72529e-07,2.56121e-07,1.24219e-07,2.35406e-07,2.05112,2
6.86,2.67051e-07,2.50982e-07,1.21717e-07,2.3048e-07,2.05105,2
6.87,2.61684e-07,2.45946e-07,1.19266e-07,2.25655e-07,2.05099,2
6.88,2.56424e-07,2.41011e-07,1.16864e-07,2.20929e-07,2.05093,2
6.89,2.51271e-07,2.36175e-07,1.1451e-07,2.163e-07,2.05086,2
6.9,2.46221e-07,2.31436e-07,1.12204e-07,2.11766e-07,2.0508,2
6.91,2.41273e-07,2.26792e-07,1.09945e-07,2.07325e-07,2.05074,2
6.92,2.36424e-07,2.22242e-07,1.07731e-07,2.02975e-07,2.05067,2
6.93,2.31673e-07,2.17783e-07,1.05562e-07,1.98715e-07,2.05061,2
6.94,2.27018e-07,2.13413e-07,1.03437e-07,1.94542e-07,2.05055,2
6.95,2.22456e-07,2.09132e-07,1.01354e-07,1.90455e-07,2.05049,2
6.96,2.17986e-07,2.04936e-07,9.93138e-08,1.86452e-07,2.05043,2
6.97,2.13606e-07,2.00824e-07,9.73145e-08,1.82531e-07,2.05037,2
6.98,2.09314e-07,1.96795e-07,9.53556e-08,1.78691e-07,2.05031,2
6.99,2.05109e-07,1.92847e-07,9.34361e-08,1.7493e-07,2.05025,2
7,2.00988e-07,1.88979e-07,9.15554e-08,1.71246e-07,2.05019,2
7.01,1.9695e-07,1.85188e-07,8.97126e-08,1.67638e-07,2.05013,2
7.02,1.92993e-07,1.81473e-07,8.7907e-08,1.64105e-07,2.05007,2
7.03,1.89116e-07,1.77832e-07,8.61378e-08,1.60644e-07,2.05001,2
7.04,1.85317e-07,1.74265e-07,8.44043e-08,1.57254e-07,2.04996,2
7.05,1.81594e-07,1.70769e-07,8.27057e-08,1.53934e-07,2.0499,2
7.06,1.77947e-07,1.67344e-07,8.10414e-08,1.50683e-07,2.04984,2
7.07,1.74372e-07,1.63987e-07,7.94106e-08,1.47499e-07,2.04978,2
7.08,1.7087e-07,1.60698e-07,7.78128e-08,1.4438e-07,2.04973,2
7.09,1.67437e-07,1.57474e-07,7.62471e-08,1.41325e-07,2.04967,2
7.1,1.64074e-07,1.54316e-07,7.4713e-08,1.38334e-07,2.04962,2
7.11,1.60779e-07,1.5122e-07,7.32098e-08,1.35404e-07,2.04956,2
7.12,1.5755e-07,1.48187e-07,7.1737e-08,1.32535e-07,2.04951,2
7.13,1.54385e-07,1.45215e-07,7.02938e-08,1.29725e-07,2.04945,2
7.14,1.51285e-07,1.42303e-07,6.88797e-08,1.26973e-07,2.0494,2
7.15,1.48247e-07,1.39449e-07,6.74941e-08,1.24278e-07,2.04934,2
7.16,1.4527e-07,1.36652e-07,6.61364e-08,1.21638e-07,2.04929,2
7.17,1.42352e-07,1.33911e-07,6.48061e-08,1.19053e-07,2.04923,2
7.18,1.39494e-07,1.31226e-07,6.35026e-08,1.16522e-07,2.04918,2
7.19,1.36692e-07,1.28594e-07,6.22254e-08,1.14043e-07,2.04913,2
7.2,1.33948e-07,1.26015e-07,6.09739e-08,1.11615e-07,2.04908,2
7.21,1.31258e-07,1.23488e-07,5.97476e-08,1.09237e-07,2.04902,2
7.22,1.28622e-07,1.21011e-07,5.85461e-08,1.06909e-07,2.04897,2
7.23,1.2604e-07,1.18585e-07,5.73687e-08,1.04628e-07,2.04892,2
7.24,1.23509e-07,1.16207e-07,5.62151e-08,1.02395e-07,2.04887,2
7.25,1.21029e-07,1.13876e-07,5.50847e-08,1.00209e-07,2.04882,2
7.26,1.18599e-07,1.11593e-07,5.3977e-08,9.80672e-08,2.04877,2
7.27,1.16218e-07,1.09355e-07,5.28917e-08,9.59702e-08,2.04872,2
7.28,1.13885e-07,1.07162e-07,5.18282e-08,9.39166e-08,2.04867,2
7.29,1.11599e-07,1.05013e-07,5.07862e-08,9.19057e-08,2.04862,2
7.3,1.09358e-07,1.02908e-07,4.97652e-08,8.99364e-08,2.04857,2
7.31,1.07163e-07,1.00844e-07,4.87647e-08,8.80081e-08,2.04852,2
7.32,1.05012e-07,9.88221e-08,4.77843e-08,8.61198e-08,2.04847,2
7.33,1.02904e-07,9.68406e-08,4.68237e-08,8.42707e-08,2.04842,2
7.34,1.00838e-07,9.48989e-08,4.58825e-08,8.246e-08,2.04837,2
7.35,9.8814e-08,9.29962e-08,4.49602e-08,8.0687e-08,2.04833,2
7.36,9.68305e-08,9.11316e-08,4.40564e-08,7.89509e-08,2.04828,2
7.37,9.48869e-08,8.93044e-08,4.31709e-08,7.72508e-08,2.04823,2
7.38,9.29824e-08,8.75139e-08,4.23032e-08,7.55862e-08,2.04818,2
7.39,9.11161e-08,8.57594e-08,4.14529e-08,7.39561e-08,2.04814,2
7.4,8.92874e-08,8.404e-08,4.06198e-08,7.23601e-08,2.04809,2
7.41,8.74953e-08,8.23551e-08,3.98035e-08,7.07973e-08,2.04804,2
7.42,8.57393e-08,8.0704e-08,3.90035e-08,6.9267e-08,2.048,2
7.43,8.40186e-08,7.90861e-08,3.82197e-08,6.77687e-08,2.04795,2
7.44,8.23324e-08,7.75006e-08,3.74517e-08,6.63016e-08,2.04791,2
7.45,8.06801e-08,7.59469e-08,3.66991e-08,6.48651e-08,2.04786,2
7.46,7.9061e-08,7.44243e-08,3.59616e-08,6.34586e-08,2.04782,2
7.47,7.74744e-08,7.29324e-08,3.5239e-08,6.20815e-08,2.04777,2
7.48,7.59197e-08,7.14703e-08,3.4531e-08,6.07332e-08,2.04773,2
7.49,7.43963e-08,7.00376e-08,3.38372e-08,5.9413e-08,2.04769,2
7.5,7.29034e-08,6.86336e-08,3.31573e-08,5.81204e-08,2.04764,2
7.51,7.14405e-08,6.72578e-08,3.24912e-08,5.68549e-08,2.0476,2
7.52,7.0007e-08,6.59095e-08,3.18384e-08,5.56159e-08,2.04756,2
7.53,6.86023e-08,6.45884e-08,3.11988e-08,5.44028e-08,2.04751,2
7.54,6.72259e-08,6.32937e-08,3.0572e-08,5.32151e-08,2.04747,2
7.55,6.5877e-08,6.2025e-08,2.99579e-08,5.20523e-08,2.04743,2
7.56,6.45553e-08,6.07817e-08,2.93561e-08,5.09139e-08,2.04739,2
7.57,6.32601e-08,5.95634e-08,2.87664e-08,4.97994e-08,2.04735,2
7.58,6.19909e-08,5.83695e-08,2.81886e-08,4.87082e-08,2.04731,2
7.59,6.07472e-08,5.71995e-08,2.76224e-08,4.764e-08,2.04726,2
7.6,5.95284e-08,5.6053e-08,2.70675e-08,4.65942e-08,2.04722,2
7.61,5.83342e-08,5.49295e-08,2.65239e-08,4.55703e-08,2.04718,2
7.62,5.71639e-08,5.38286e-08,2.59912e-08,4.4568e-08,2.04714,2
7.63,5.60171e-08,5.27497e-08,2.54692e-08,4.35868e-08,2.0471,2
7.64,5.48934e-08,5.16925e-08,2.49577e-08,4.26263e-08,2.04706,2
7.65,5.37922e-08,5.06564e-08,2.44564e-08,4.16859e-08,2.04702,2
7.66,5.27131e-08,4.96412e-08,2.39653e-08,4.07654e-08,2.04698,2
7.67,5.16557e-08,4.86463e-08,2.3484e-08,3.98643e-08,2.04695,2
7.68,5.06195e-08,4.76713e-08,2.30124e-08,3.89822e-08,2.04691,2
7.69,4.96042e-08,4.67159e-08,2.25503e-08,3.81187e-08,2.04687,2
7.7,4.86092e-08,4.57797e-08,2.20975e-08,3.72734e-08,2.04683,2
7.71,4.76342e-08,4.48622e-08,2.16538e-08,3.6446e-08,2.04679,2
7.72,4.66787e-08,4.39631e-08,2.1219e-08,3.56361e-08,2.04675,2
7.73,4.57425e-08,4.30821e-08,2.0793e-08,3.48433e-08,2.04672,2
7.74,4.4825e-08,4.22187e-08,2.03755e-08,3.40673e-08,2.04668,2
7.75,4.3926e-08,4.13726e-08,1.99664e-08,3.33078e-08,2.04664,2
7.76,4.3045e-08,4.05435e-08,1.95655e-08,3.25643e-08,2.04661,2
7.77,4.21817e-08,3.97311e-08,1.91727e-08,3.18365e-08,2.04657,2
7.78,4.13357e-08,3.89349e-08,1.87878e-08,3.11242e-08,2.04653,2
7.79,4.05067e-08,3.81547e-08,1.84106e-08,3.04271e-08,2.0465,2
7.8,3.96944e-08,3.73901e-08,1.80411e-08,2.97447e-08,2.04646,2
7.81,3.88983e-08,3.66408e-08,1.76789e-08,2.90768e-08,2.04643,2
7.82,3.81182e-08,3.59066e-08,1.7324e-08,2.84232e-08,2.04639,2
7.83,3.73538e-08,3.51871e-08,1.69763e-08,2.77834e-08,2.04636,2
7.84,3.66047e-08,3.4482e-08,1.66355e-08,2.71573e-08,2.04632,2
7.85,3.58707e-08,3.37911e-08,1.63016e-08,2.65445e-08,2.04629,2
7.86,3.51514e-08,3.3114e-08,1.59744e-08,2.59448e-08,2.04625,2
7.87,3.44465e-08,3.24504e-08,1.56537e-08,2.53578e-08,2.04622,2
7.88,3.37558e-08,3.18002e-08,1.53396e-08,2.47834e-08,2.04618,2
7.89,3.30789e-08,3.11631e-08,1.50317e-08,2.42213e-08,2.04615,2
7.9,3.24156e-08,3.05386e-08,1.473e-08,2.36712e-08,2.04612,2
7.91,3.17657e-08,2.99268e-08,1.44344e-08,2.31329e-08,2.04608,2
7.92,3.11287e-08,2.93271e-08,1.41447e-08,2.2606e-08,2.04605,2
7.93,3.05046e-08,2.87395e-08,1.38608e-08,2.20905e-08,2.04602,2
7.94,2.9893e-08,2.81637e-08,1.35827e-08,2.1586e-08,2.04599,2
7.95,2.92936e-08,2.75994e-08,1.33101e-08,2.10924e-08,2.04595,2
7.96,2.87063e-08,2.70464e-08,1.3043e-08,2.06093e-08,2.04592,2
7.97,2.81307e-08,2.65046e-08,1.27813e-08,2.01366e-08,2.04589,2
7.98,2.75667e-08,2.59735e-08,1.25248e-08,1.96741e-08,2.04586,2
7.99,2.70141e-08,2.54532e-08,1.22735e-08,1.92215e-08,2.04583,2
8,2.64725e-08,2.49432e-08,1.20272e-08,1.87787e-08,2.0458,2
8.01,2.59417e-08,2.44435e-08,1.17859e-08,1.83455e-08,2.04576,2
8.02,2.54217e-08,2.39538e-08,1.15494e-08,1.79215e-08,2.04573,2
8.03,2.4912e-08,2.34739e-08,1.13177e-08,1.75068e-08,2.0457,2
8.04,2.44126e-08,2.30036e-08,1.10906e-08,1.7101e-08,2.04567,2
8.05,2.39232e-08,2.25427e-08,1.08681e-08,1.67039e-08,2.04564,2
8.06,2.34436e-08,2.20911e-08,1.065e-08,1.63155e-08,2.04561,2
8.07,2.29737e-08,2.16486e-08,1.04364e-08,1.59355e-08,2.04558,2
8.08,2.25131e-08,2.12149e-08,1.0227e-08,1.55637e-08,2.04555,2
8.09,2.20618e-08,2.07899e-08,1.00218e-08,1.52e-08,2.04552,2
8.1,2.16196e-08,2.03734e-08,9.82076e-09,1.48442e-08,2.0455,2
8.11,2.11862e-08,1.99653e-08,9.62375e-09,1.44961e-08,2.04547,2
8.12,2.07616e-08,1.95653e-08,9.43069e-09,1.41556e-08,2.04544,2
8.13,2.03454e-08,1.91734e-08,9.24151e-09,1.38225e-08,2.04541,2
8.14,1.99376e-08,1.87893e-08,9.05613e-09,1.34967e-08,2.04538,2
8.15,1.9538e-08,1.84129e-08,8.87447e-09,1.3178e-08,2.04535,2
8.16,1.91463e-08,1.80441e-08,8.69646e-09,1.28662e-08,2.04532,2
8.17,1.87626e-08,1.76826e-08,8.52202e-09,1.25613e-08,2.0453,2
8.18,1.83865e-08,1.73284e-08,8.35108e-09,1.2263e-08,2.04527,2
8.19,1.8018e-08,1.69813e-08,8.18358e-09,1.19713e-08,2.04524,2
8.2,1.76569e-08,1.66411e-08,8.01944e-09,1.1686e-08,2.04521,2
8.21,1.7303e-08,1.63078e-08,7.85859e-09,1.14069e-08,2.04519,2
8.22,1.69562e-08,1.59811e-08,7.70098e-09,1.1134e-08,2.04516,2
8.23,1.66164e-08,1.5661e-08,7.54652e-09,1.08671e-08,2.04513,2
8.24,1.62833e-08,1.53473e-08,7.39517e-09,1.0606e-08,2.04511,2
8.25,1.5957e-08,1.50399e-08,7.24686e-09,1.03507e-08,2.04508,2
8.26,1.56372e-08,1.47387e-08,7.10152e-09,1.01011e-08,2.04506,2
8.27,1.53238e-08,1.44434e-08,6.9591e-09,9.85693e-09,2.04503,2
8.28,1.50167e-08,1.41541e-08,6.81954e-09,9.6182e-09,2.045,2
8.29,1.47158e-08,1.38706e-08,6.68278e-09,9.38475e-09,2.04498,2
8.3,1.44209e-08,1.35928e-08,6.54877e-09,9.15647e-09,2.04495,2
8.31,1.41319e-08,1.33206e-08,6.41744e-09,8.93327e-09,2.04493,2
8.32,1.38487e-08,1.30538e-08,6.28875e-09,8.71502e-09,2.0449,2
8.33,1.35711e-08,1.27923e-08,6.16265e-09,8.50163e-09,2.04488,2
8.34,1.32992e-08,1.25361e-08,6.03907e-09,8.293e-09,2.04485,2
8.35,1.30327e-08,1.2285e-08,5.91798e-09,8.08902e-09,2.04483,2
8.36,1.27715e-08,1.2039e-08,5.79931e-09,7.8896e-09,2.0448,2
8.37,1.25156e-08,1.17978e-08,5.68303e-09,7.69463e-09,2.04478,2
8.38,1.22648e-08,1.15615e-08,5.56908e-09,7.50404e-09,2.04476,2
8.39,1.20191e-08,1.133e-08,5.45741e-09,7.31771e-09,2.04473,2
8.4,1.17782e-08,1.11031e-08,5.34799e-09,7.13558e-09,2.04471,2
8.41,1.15422e-08,1.08807e-08,5.24076e-09,6.95753e-09,2.04468,2
8.42,1.13109e-08,1.06628e-08,5.13569e-09,6.7835e-09,2.04466,2
8.43,1.10843e-08,1.04492e-08,5.03272e-09,6.61339e-09,2.04464,2
8.44,1.08622e-08,1.024e-08,4.93182e-09,6.44712e-09,2.04462,2
8.45,1.06446e-08,1.00349e-08,4.83294e-09,6.28461e-09,2.04459,2
8.46,1.04313e-08,9.83393e-09,4.73605e-09,6.12578e-09,2.04457,2
8.47,1.02223e-08,9.63698e-09,4.6411e-09,5.97055e-09,2.04455,2
8.48,1.00175e-08,9.44398e-09,4.54806e-09,5.81884e-09,2.04453,2
8.49,9.81675e-09,9.25485e-09,4.45688e-09,5.67059e-09,2.0445,2
8.5,9.62007e-09,9.06951e-09,4.36754e-09,5.52572e-09,2.04448,2
8.51,9.42733e-09,8.88788e-09,4.27998e-09,5.38415e-09,2.04446,2
8.52,9.23845e-09,8.70989e-09,4.19418e-09,5.24581e-09,2.04444,2
8.53,9.05336e-09,8.53547e-09,4.1101e-09,5.11064e-09,2.04442,2
8.54,8.87197e-09,8.36454e-09,4.02771e-09,4.97857e-09,2.04439,2
8.55,8.69423e-09,8.19703e-09,3.94698e-09,4.84954e-09,2.04437,2
8.56,8.52004e-09,8.03288e-09,3.86786e-09,4.72347e-09,2.04435,2
8.57,8.34935e-09,7.87202e-09,3.79033e-09,4.6003e-09,2.04433,2
8.58,8.18208e-09,7.71438e-09,3.71435e-09,4.47998e-09,2.04431,2
8.59,8.01816e-09,7.55989e-09,3.6399e-09,4.36244e-09,2.04429,2
8.6,7.85753e-09,7.40851e-09,3.56694e-09,4.24763e-09,2.04427,2
8.61,7.70012e-09,7.26015e-09,3.49544e-09,4.13548e-09,2.04425,2
8.62,7.54586e-09,7.11477e-09,3.42538e-09,4.02593e-09,2.04423,2
8.63,7.3947e-09,6.9723e-09,3.35673e-09,3.91894e-09,2.04421,2
8.64,7.24656e-09,6.83268e-09,3.28945e-09,3.81444e-09,2.04419,2
8.65,7.10139e-09,6.69586e-09,3.22352e-09,3.71239e-09,2.04417,2
8.66,6.95913e-09,6.56178e-09,3.15891e-09,3.61272e-09,2.04415,2
8.67,6.81973e-09,6.43038e-09,3.0956e-09,3.5154e-09,2.04413,2
8.68,6.68312e-09,6.30162e-09,3.03356e-09,3.42036e-09,2.04411,2
8.69,6.54924e-09,6.17544e-09,2.97276e-09,3.32757e-09,2.04409,2
8.7,6.41805e-09,6.05178e-09,2.91318e-09,3.23696e-09,2.04407,2
8.71,6.28949e-09,5.9306e-09,2.8548e-09,3.1485e-09,2.04405,2
8.72,6.1635e-09,5.81185e-09,2.79758e-09,3.06214e-09,2.04403,2
8.73,6.04004e-09,5.69548e-09,2.74152e-09,2.97783e-09,2.04401,2
8.74,5.91905e-09,5.58143e-09,2.68658e-09,2.89553e-09,2.044,2
8.75,5.80049e-09,5.46967e-09,2.63274e-09,2.81519e-09,2.04398,2
8.76,5.6843e-09,5.36015e-09,2.57998e-09,2.73678e-09,2.04396,2
8.77,5.57044e-09,5.25283e-09,2.52828e-09,2.66024e-09,2.04394,2
8.78,5.45886e-09,5.14765e-09,2.47761e-09,2.58555e-09,2.04392,2
8.79,5.34952e-09,5.04458e-09,2.42796e-09,2.51265e-09,2.04391,2
8.8,5.24237e-09,4.94357e-09,2.37931e-09,2.44151e-09,2.04389,2
8.81,5.13737e-09,4.84459e-09,2.33163e-09,2.3721e-09,2.04387,2
8.82,5.03447e-09,4.74759e-09,2.28491e-09,2.30437e-09,2.04385,2
8.83,4.93363e-09,4.65253e-09,2.23912e-09,2.23829e-09,2.04384,2
8.84,4.83482e-09,4.55938e-09,2.19426e-09,2.17383e-09,2.04382,2
8.85,4.73798e-09,4.46809e-09,2.15029e-09,2.11093e-09,2.0438,2
8.86,4.64309e-09,4.37863e-09,2.1072e-09,2.04958e-09,2.04378,2
8.87,4.55009e-09,4.29096e-09,2.06498e-09,1.98974e-09,2.04377,2
8.88,4.45896e-09,4.20505e-09,2.0236e-09,1.93138e-09,2.04375,2
8.89,4.36965e-09,4.12086e-09,1.98306e-09,1.87446e-09,2.04373,2
8.9,4.28214e-09,4.03835e-09,1.94332e-09,1.81895e-09,2.04372,2
8.91,4.19637e-09,3.9575e-09,1.90439e-09,1.76482e-09,2.0437,2
8.92,4.11233e-09,3.87826e-09,1.86623e-09,1.71204e-09,2.04368,2
8.93,4.02997e-09,3.80062e-09,1.82884e-09,1.66058e-09,2.04367,2
8.94,3.94926e-09,3.72452e-09,1.7922e-09,1.61042e-09,2.04365,2
8.95,3.87017e-09,3.64995e-09,1.75629e-09,1.56151e-09,2.04364,2
8.96,3.79266e-09,3.57688e-09,1.7211e-09,1.51384e-09,2.04362,2
8.97,3.7167e-09,3.50527e-09,1.68662e-09,1.46738e-09,2.04361,2
8.98,3.64227e-09,3.43509e-09,1.65283e-09,1.4221e-09,2.04359,2
8.99,3.56932e-09,3.36632e-09,1.61971e-09,1.37797e-09,2.04357,2
9,3.49784e-09,3.29892e-09,1.58726e-09,1.33498e-09,2.04356,2
9.01,3.42779e-09,3.23287e-09,1.55546e-09,1.29308e-09,2.04354,2
9.02,3.35915e-09,3.16815e-09,1.5243e-09,1.25227e-09,2.04353,2
9.03,3.29188e-09,3.10472e-09,1.49377e-09,1.21251e-09,2.04351,2
9.04,3.22595e-09,3.04257e-09,1.46384e-09,1.17379e-09,2.0435,2
9.05,3.16135e-09,2.98165e-09,1.43451e-09,1.13607e-09,2.04348,2
9.06,3.09804e-09,2.92196e-09,1.40578e-09,1.09934e-09,2.04347,2
9.07,3.036e-09,2.86347e-09,1.37761e-09,1.06357e-09,2.04345,2
9.08,2.9752e-09,2.80614e-09,1.35002e-09,1.02875e-09,2.04344,2
9.09,2.91563e-09,2.74996e-09,1.32297e-09,9.94846e-10,2.04343,2
9.1,2.85724e-09,2.69491e-09,1.29647e-09,9.61844e-10,2.04341,2
9.11,2.80002e-09,2.64096e-09,1.2705e-09,9.29722e-10,2.0434,2
9.12,2.74395e-09,2.58809e-09,1.24505e-09,8.98461e-10,2.04338,2
9.13,2.68901e-09,2.53628e-09,1.22011e-09,8.68042e-10,2.04337,2
9.14,2.63516e-09,2.4855e-09,1.19567e-09,8.38444e-10,2.04335,2
9.15,2.58239e-09,2.43574e-09,1.17172e-09,8.0965e-10,2.04334,2
9.16,2.53068e-09,2.38698e-09,1.14825e-09,7.81642e-10,2.04333,2
9.17,2.48001e-09,2.3392e-09,1.12525e-09,7.544e-10,2.04331,2
9.18,2.43035e-09,2.29237e-09,1.10271e-09,7.27909e-10,2.0433,2
9.19,2.38168e-09,2.24648e-09,1.08062e-09,7.02151e-10,2.04329,2
9.2,2.33399e-09,2.20151e-09,1.05897e-09,6.77109e-10,2.04327,2
9.21,2.28725e-09,2.15744e-09,1.03776e-09,6.52767e-10,2.04326,2
9.22,2.24146e-09,2.11425e-09,1.01698e-09,6.29109e-10,2.04325,2
9.23,2.19657e-09,2.07192e-09,9.96606e-10,6.06119e-10,2.04324,2
9.24,2.15259e-09,2.03045e-09,9.76644e-10,5.83782e-10,2.04322,2
9.25,2.10949e-09,1.9898e-09,9.57082e-10,5.62083e-10,2.04321,2
9.26,2.06725e-09,1.94997e-09,9.37912e-10,5.41007e-10,2.0432,2
9.27,2.02586e-09,1.91093e-09,9.19127e-10,5.20539e-10,2.04318,2
9.28,1.98529e-09,1.87268e-09,9.00718e-10,5.00667e-10,2.04317,2
9.29,1.94554e-09,1.83519e-09,8.82677e-10,4.81375e-10,2.04316,2
9.3,1.90659e-09,1.79846e-09,8.64998e-10,4.62651e-10,2.04315,2
9.31,1.86841e-09,1.76246e-09,8.47674e-10,4.44481e-10,2.04313,2
9.32,1.831e-09,1.72718e-09,8.30696e-10,4.26852e-10,2.04312,2
9.33,1.79434e-09,1.6926e-09,8.14059e-10,4.09752e-10,2.04311,2
9.34,1.75842e-09,1.65872e-09,7.97755e-10,3.93169e-10,2.0431,2
9.35,1.72321e-09,1.62552e-09,7.81778e-10,3.7709e-10,2.04309,2
9.36,1.68871e-09,1.59298e-09,7.6612e-10,3.61503e-10,2.04307,2
9.37,1.6549e-09,1.56109e-09,7.50777e-10,3.46397e-10,2.04306,2
9.38,1.62176e-09,1.52984e-09,7.35741e-10,3.31761e-10,2.04305,2
9.39,1.58929e-09,1.49922e-09,7.21006e-10,3.17583e-10,2.04304,2
9.4,1.55747e-09,1.46921e-09,7.06566e-10,3.03853e-10,2.04303,2
9.41,1.52629e-09,1.4398e-09,6.92416e-10,2.90559e-10,2.04302,2
9.42,1.49573e-09,1.41098e-09,6.78549e-10,2.77693e-10,2.04301,2
9.43,1.46579e-09,1.38274e-09,6.6496e-10,2.65242e-10,2.04299,2
9.44,1.43644e-09,1.35506e-09,6.51643e-10,2.53199e-10,2.04298,2
9.45,1.40768e-09,1.32794e-09,6.38593e-10,2.41552e-10,2.04297,2
9.46,1.3795e-09,1.30135e-09,6.25805e-10,2.30292e-10,2.04296,2
9.47,1.35188e-09,1.27531e-09,6.13272e-10,2.19411e-10,2.04295,2
9.48,1.32481e-09,1.24978e-09,6.00991e-10,2.08898e-10,2.04294,2
9.49,1.29829e-09,1.22476e-09,5.88956e-10,1.98745e-10,2.04293,2
9.5,1.2723e-09,1.20025e-09,5.77162e-10,1.88944e-10,2.04292,2
9.51,1.24683e-09,1.17622e-09,5.65604e-10,1.79485e-10,2.04291,2
9.52,1.22186e-09,1.15268e-09,5.54277e-10,1.7036e-10,2.0429,2
9.53,1.1974e-09,1.12961e-09,5.43178e-10,1.61562e-10,2.04289,2
9.54,1.17343e-09,1.107e-09,5.32301e-10,1.53083e-10,2.04288,2
9.55,1.14994e-09,1.08484e-09,5.21642e-10,1.44913e-10,2.04287,2
9.56,1.12692e-09,1.06313e-09,5.11196e-10,1.37047e-10,2.04286,2
9.57,1.10436e-09,1.04185e-09,5.00959e-10,1.29475e-10,2.04285,2
9.58,1.08225e-09,1.02099e-09,4.90928e-10,1.22192e-10,2.04284,2
9.59,1.06058e-09,1.00056e-09,4.81097e-10,1.1519e-10,2.04283,2
9.6,1.03935e-09,9.8053e-10,4.71464e-10,1.08462e-10,2.04282,2
9.61,1.01854e-09,9.60904e-10,4.62023e-10,1.02001e-10,2.04281,2
9.62,9.98152e-10,9.41671e-10,4.52772e-10,9.57999e-11,2.0428,2
9.63,9.7817e-10,9.22823e-10,4.43706e-10,8.98531e-11,2.04279,2
9.64,9.58588e-10,9.04353e-10,4.34821e-10,8.41538e-11,2.04278,2
9.65,9.39398e-10,8.86252e-10,4.26114e-10,7.86957e-11,2.04277,2
9.66,9.20592e-10,8.68513e-10,4.17582e-10,7.34728e-11,2.04276,2
9.67,9.02163e-10,8.5113e-10,4.09221e-10,6.8479e-11,2.04275,2
9.68,8.84103e-10,8.34094e-10,4.01027e-10,6.37086e-11,2.04274,2
9.69,8.66405e-10,8.174e-10,3.92997e-10,5.91558e-11,2.04273,2
9.7,8.4906e-10,8.01039e-10,3.85128e-10,5.48151e-11,2.04272,2
9.71,8.32064e-10,7.85007e-10,3.77417e-10,5.06809e-11,2.04271,2
9.72,8.15407e-10,7.69295e-10,3.6986e-10,4.67479e-11,2.0427,2
9.73,7.99084e-10,7.53897e-10,3.62454e-10,4.30109e-11,2.0427,2
9.74,7.83088e-10,7.38808e-10,3.55197e-10,3.94649e-11,2.04268,2
9.75,7.67412e-10,7.24021e-10,3.48085e-10,3.61047e-11,2.04268,2
9.76,7.5205e-10,7.0953e-10,3.41116e-10,3.29256e-11,2.04267,2
9.77,7.36996e-10,6.95329e-10,3.34286e-10,2.99228e-11,2.04266,2
9.78,7.22243e-10,6.81413e-10,3.27593e-10,2.70916e-11,2.04265,2
9.79,7.07785e-10,6.67774e-10,3.21034e-10,2.44274e-11,2.04264,2
9.8,6.93617e-10,6.54409e-10,3.14606e-10,2.19258e-11,2.04264,2
9.81,6.79732e-10,6.41312e-10,3.08308e-10,1.95825e-11,2.04263,2
9.82,6.66126e-10,6.28476e-10,3.02135e-10,1.73931e-11,2.04262,2
9.83,6.52792e-10,6.15898e-10,2.96086e-10,1.53536e-11,2.04261,2
9.84,6.39724e-10,6.03571e-10,2.90158e-10,1.34598e-11,2.04261,2
9.85,6.26919e-10,5.91491e-10,2.84348e-10,1.17078e-11,2.0426,2
9.86,6.1437e-10,5.79653e-10,2.78655e-10,1.00937e-11,2.04258,2
9.87,6.02072e-10,5.68052e-10,2.73076e-10,8.61371e-12,2.04258,2
9.88,5.9002e-10,5.56683e-10,2.67609e-10,7.26411e-12,2.04257,2
9.89,5.7821e-10,5.45541e-10,2.62252e-10,6.04128e-12,2.04256,2
9.9,5.66636e-10,5.34623e-10,2.57001e-10,4.94168e-12,2.04256,2
9.91,5.55294e-10,5.23923e-10,2.51856e-10,3.96185e-12,2.04255,2
9.92,5.44179e-10,5.13437e-10,2.46814e-10,3.09841e-12,2.04254,2
9.93,5.33286e-10,5.03161e-10,2.41872e-10,2.34806e-12,2.04253,2
9.94,5.22611e-10,4.93091e-10,2.3703e-10,1.70756e-12,2.04252,2
9.95,5.12151e-10,4.83223e-10,2.32285e-10,1.17377e-12,2.04251,2
9.96,5.01899e-10,4.73552e-10,2.27634e-10,7.43597e-13,2.04251,2
9.97,4.91853e-10,4.64074e-10,2.23077e-10,4.14041e-13,2.0425,2
9.98,4.82008e-10,4.54787e-10,2.18611e-10,1.82159e-13,2.04249,2
9.99,4.7236e-10,4.45685e-10,2.14235e-10,4.50805e-14,287.046,2
10,4.62905e-10,4.36765e-10,2.09946e-10,0,287.046,2
10,4.62905e-10,4.36765e-10,2.09946e-10,4.89736e-30,0.000384168,1


==> graph_data/Blakemore/b_ev/temps_long_impli.csv <==
This is the first cell in the first column.
Description ,Derive-diffusion, schéma couplé.
Eta,1.5
Pas de temps ref,0.01
Nombre d'itérations effectif,1001
Maillage,mesh2_4
Finesse de maillage,0.0078125

Temps,Entropy,Diff_eq_L2,Weak_entropy,Diff_end_L2,Esti_nu,Nb_iter_Newton,
0,0.421152,0.496892,0.295112,0.496884,2.43411,0
0.01,0.410086,0.48273,0.288706,0.482721,2.37349,5
0.02,0.400341,0.470495,0.282258,0.470486,2.35184,4
0.03,0.39106,0.458943,0.275751,0.458935,2.34198,4
0.04,0.382074,0.447824,0.269241,0.447816,2.33644,4
0.05,0.37333,0.437051,0.262773,0.437042,2.33254,4
0.06,0.364807,0.426581,0.256381,0.426573,2.32918,3
0.07,0.356492,0.416395,0.250086,0.416387,2.32587,3
0.08,0.348377,0.406478,0.243904,0.406469,2.32238,3
0.09,0.340459,0.396818,0.237846,0.39681,2.31862,3
0.1,0.332731,0.387408,0.231921,0.3874,2.31455,3
0.11,0.325192,0.37824,0.226131,0.378232,2.31018,3
0.12,0.317835,0.369308,0.22048,0.3693,2.30553,3
0.13,0.310658,0.360605,0.21497,0.360596,2.30064,3
0.14,0.303657,0.352125,0.2096,0.352117,2.29555,3
0.15,0.296828,0.343862,0.204369,0.343854,2.2903,3
0.16,0.290167,0.33581,0.199276,0.335802,2.28495,3
0.17,0.283671,0.327964,0.194319,0.327956,2.27954,3
0.18,0.277334,0.320318,0.189495,0.32031,2.27411,3
0.19,0.271153,0.312866,0.184802,0.312858,2.26871,3
0.2,0.265123,0.305603,0.180236,0.305595,2.26339,3
0.21,0.259242,0.298522,0.175795,0.298514,2.25816,3
0.22,0.253504,0.29162,0.171474,0.291612,2.25307,3
0.23,0.247906,0.284889,0.167272,0.284881,2.24815,3
0.24,0.242444,0.278325,0.163183,0.278317,2.2434,3
0.25,0.237113,0.271924,0.159206,0.271916,2.23886,3
0.26,0.23191,0.265679,0.155336,0.265671,2.23454,3
0.27,0.226832,0.259587,0.15157,0.259579,2.23044,3
0.28,0.221874,0.253642,0.147906,0.253634,2.22658,3
0.29,0.217033,0.24784,0.144339,0.247832,2.22296,3
0.3,0.212306,0.242177,0.140867,0.242169,2.21958,3
0.31,0.207689,0.236649,0.137488,0.236641,2.21644,3
0.32,0.203179,0.231251,0.134197,0.231243,2.21354,3
0.33,0.198774,0.225979,0.130993,0.225972,2.21087,3
0.34,0.194469,0.220831,0.127872,0.220824,2.20844,3
0.35,0.190263,0.215802,0.124832,0.215795,2.20622,3
0.36,0.186152,0.210889,0.12187,0.210882,2.20422,3
0.37,0.182133,0.206089,0.118985,0.206082,2.20243,3
0.38,0.178205,0.201399,0.116173,0.201391,2.20083,3
0.39,0.174365,0.196815,0.113432,0.196807,2.19942,3
0.4,0.17061,0.192335,0.110761,0.192327,2.19819,3
0.41,0.166939,0.187956,0.108157,0.187948,2.19713,3
0.42,0.163348,0.183675,0.105619,0.183668,2.19622,3
0.43,0.159836,0.17949,0.103143,0.179483,2.19546,3
0.44,0.156401,0.175399,0.100729,0.175392,2.19484,3
0.45,0.153041,0.171399,0.0983747,0.171392,2.19435,3
0.46,0.149754,0.167488,0.0960783,0.16748,2.19398,3
0.47,0.146539,0.163663,0.0938382,0.163656,2.19371,3
0.48,0.143393,0.159923,0.0916529,0.159916,2.19355,3
0.49,0.140315,0.156266,0.0895208,0.156259,2.19347,3
0.5,0.137303,0.15269,0.0874404,0.152683,2.19348,3
0.51,0.134356,0.149193,0.0854104,0.149186,2.19356,3
0.52,0.131472,0.145773,0.0834293,0.145766,2.19371,3
0.53,0.12865,0.142428,0.0814959,0.142421,2.19391,3
0.54,0.125888,0.139157,0.0796089,0.139151,2.19417,3
0.55,0.123186,0.135959,0.0777671,0.135952,2.19447,3
0.56,0.120541,0.132831,0.0759693,0.132824,2.1948,3
0.57,0.117952,0.129772,0.0742142,0.129765,2.19517,3
0.58,0.115419,0.12678,0.0725009,0.126774,2.19557,3
0.59,0.11294,0.123855,0.0708283,0.123849,2.19598,3
0.6,0.110514,0.120995,0.0691953,0.120988,2.1964,3
0.61,0.108139,0.118198,0.0676009,0.118191,2.19684,3
0.62,0.105815,0.115463,0.0660441,0.115457,2.19728,3
0.63,0.10354,0.112789,0.0645241,0.112783,2.19771,3
0.64,0.101314,0.110175,0.0630398,0.110168,2.19815,3
0.65,0.0991353,0.107618,0.0615905,0.107612,2.19857,3
0.66,0.097003,0.105119,0.0601751,0.105113,2.19898,3
0.67,0.0949162,0.102676,0.058793,0.10267,2.19937,3
0.68,0.0928739,0.100288,0.0574433,0.100282,2.19974,3
0.69,0.0908752,0.0979534,0.0561252,0.0979471,2.20009,3
0.7,0.0889192,0.0956714,0.0548379,0.0956651,2.20041,3
0.71,0.0870051,0.0934408,0.0535808,0.0934345,2.2007,3
0.72,0.0851318,0.0912607,0.052353,0.0912545,2.20096,3
0.73,0.0832986,0.08913,0.0511539,0.0891238,2.20119,3
0.74,0.0815048,0.0870477,0.0499827,0.0870415,2.20138,3
0.75,0.0797493,0.0850128,0.0488389,0.0850066,2.20153,3
0.76,0.0780316,0.0830243,0.0477218,0.0830182,2.20164,3
0.77,0.0763507,0.0810812,0.0466306,0.0810752,2.20171,3
0.78,0.0747059,0.0791827,0.0455649,0.0791767,2.20174,3
0.79,0.0730965,0.0773278,0.0445241,0.0773218,2.20172,3
0.8,0.0715218,0.0755156,0.0435074,0.0755096,2.20166,3
0.81,0.069981,0.0737452,0.0425144,0.0737392,2.20154,3
0.82,0.0684735,0.0720157,0.0415446,0.0720097,2.20139,3
0.83,0.0669985,0.0703262,0.0405973,0.0703203,2.20118,3
0.84,0.0655554,0.068676,0.039672,0.0686701,2.20093,3
0.85,0.0641434,0.0670641,0.0387682,0.0670583,2.20062,3
0.86,0.0627621,0.0654899,0.0378855,0.0654841,2.20027,3
0.87,0.0614107,0.0639524,0.0370233,0.0639466,2.19986,3
0.88,0.0600886,0.0624509,0.0361811,0.0624451,2.19941,3
0.89,0.0587952,0.0609846,0.0353585,0.0609789,2.19891,3
0.9,0.0575298,0.0595527,0.034555,0.0595471,2.19836,3
0.91,0.056292,0.0581546,0.0337702,0.0581489,2.19776,3
0.92,0.0550811,0.0567894,0.0330036,0.0567838,2.19711,3
0.93,0.0538966,0.0554565,0.0322548,0.0554509,2.19641,3
0.94,0.0527379,0.0541551,0.0315234,0.0541496,2.19566,3
0.95,0.0516045,0.0528846,0.030809,0.0528791,2.19487,3
0.96,0.0504958,0.0516443,0.0301112,0.0516388,2.19403,3
0.97,0.0494112,0.0504334,0.0294296,0.0504279,2.19315,3
0.98,0.0483504,0.0492514,0.0287638,0.0492459,2.19222,3
0.99,0.0473128,0.0480975,0.0281134,0.0480921,2.19125,3
1,0.0462978,0.0469713,0.0274782,0.0469659,2.19023,3
1.01,0.0453051,0.0458719,0.0268577,0.0458666,2.18918,3
1.02,0.0443341,0.0447989,0.0262515,0.0447936,2.18808,3
1.03,0.0433843,0.0437516,0.0256595,0.0437463,2.18695,3
1.04,0.0424553,0.0427294,0.0250811,0.0427241,2.18578,3
1.05,0.0415467,0.0417318,0.0245162,0.0417266,2.18457,3
1.06,0.040658,0.0407581,0.0239643,0.040753,2.18333,3
1.07,0.0397888,0.0398079,0.0234253,0.0398028,2.18205,3
1.08,0.0389387,0.0388806,0.0228987,0.0388755,2.18074,3
1.09,0.0381072,0.0379757,0.0223843,0.0379706,2.1794,3
1.1,0.0372939,0.0370925,0.0218818,0.0370875,2.17803,3
1.11,0.0364984,0.0362307,0.021391,0.0362257,2.17664,3
1.12,0.0357204,0.0353897,0.0209114,0.0353847,2.17521,3
1.13,0.0349595,0.034569,0.020443,0.034564,2.17377,3
1.14,0.0342152,0.0337681,0.0199854,0.0337632,2.1723,3
1.15,0.0334873,0.0329866,0.0195384,0.0329817,2.1708,3
1.16,0.0327753,0.032224,0.0191016,0.0322192,2.16929,3
1.17,0.0320789,0.0314799,0.018675,0.031475,2.16776,3
1.18,0.0313978,0.0307538,0.0182582,0.0307489,2.16622,3
1.19,0.0307316,0.0300452,0.017851,0.0300404,2.16465,3
1.2,0.03008,0.0293538,0.0174532,0.029349,2.16308,3
1.21,0.0294427,0.028679,0.0170645,0.0286743,2.16149,3
1.22,0.0288193,0.0280207,0.0166848,0.028016,2.15989,3
1.23,0.0282096,0.0273782,0.0163138,0.0273735,2.15828,3
1.24,0.0276132,0.0267513,0.0159513,0.0267466,2.15666,3
1.25,0.0270298,0.0261395,0.0155972,0.0261349,2.15504,3
1.26,0.0264592,0.0255425,0.0152512,0.0255379,2.15341,3
1.27,0.025901,0.0249599,0.0149131,0.0249554,2.15178,3
1.28,0.025355,0.0243914,0.0145827,0.0243869,2.15014,3
1.29,0.0248209,0.0238366,0.01426,0.0238321,2.14851,3
1.3,0.0242984,0.0232952,0.0139446,0.0232907,2.14687,3
1.31,0.0237874,0.0227668,0.0136364,0.0227623,2.14524,3
1.32,0.0232874,0.0222511,0.0133353,0.0222467,2.14361,3
1.33,0.0227983,0.0217478,0.013041,0.0217435,2.14198,3
1.34,0.0223199,0.0212567,0.0127535,0.0212523,2.14036,3
1.35,0.0218518,0.0207773,0.0124725,0.020773,2.13874,3
1.36,0.0213939,0.0203094,0.0121979,0.0203051,2.13713,3
1.37,0.0209459,0.0198528,0.0119296,0.0198485,2.13553,3
1.38,0.0205077,0.019407,0.0116673,0.0194028,2.13394,3
1.39,0.0200789,0.0189719,0.011411,0.0189677,2.13236,3
1.4,0.0196594,0.0185473,0.0111606,0.0185431,2.13079,3
1.41,0.0192489,0.0181327,0.0109158,0.0181286,2.12924,3
1.42,0.0188473,0.017728,0.0106765,0.0177239,2.12769,3
1.43,0.0184544,0.017333,0.0104427,0.0173289,2.12616,3
1.44,0.0180699,0.0169473,0.0102142,0.0169433,2.12465,3
1.45,0.0176937,0.0165708,0.0099908,0.0165668,2.12315,3
1.46,0.0173256,0.0162032,0.00977247,0.0161992,2.12167,3
1.47,0.0169654,0.0158443,0.00955906,0.0158404,2.1202,3
1.48,0.0166129,0.0154939,0.00935046,0.01549,2.11876,3
1.49,0.016268,0.0151518,0.00914656,0.0151479,2.11733,3
1.5,0.0159305,0.0148177,0.00894725,0.0148138,2.11592,3
1.51,0.0156002,0.0144915,0.00875241,0.0144876,2.11453,3
1.52,0.0152769,0.0141729,0.00856195,0.0141691,2.11316,3
1.53,0.0149606,0.0138618,0.00837576,0.0138581,2.11181,3
1.54,0.014651,0.013558,0.00819374,0.0135543,2.11048,3
1.55,0.014348,0.0132613,0.00801579,0.0132576,2.10917,3
1.56,0.0140514,0.0129715,0.00784182,0.0129678,2.10788,3
1.57,0.0137612,0.0126885,0.00767175,0.0126848,2.10662,3
1.58,0.0134771,0.012412,0.00750546,0.0124084,2.10537,3
1.59,0.013199,0.012142,0.00734289,0.0121384,2.10415,3
1.6,0.0129269,0.0118782,0.00718394,0.0118746,2.10296,3
1.61,0.0126605,0.0116205,0.00702852,0.011617,2.10178,3
1.62,0.0123997,0.0113688,0.00687657,0.0113653,2.10063,3
1.63,0.0121445,0.0111229,0.00672798,0.0111193,2.0995,3
1.64,0.0118946,0.0108826,0.0065827,0.0108791,2.0984,3
1.65,0.01165,0.0106478,0.00644064,0.0106444,2.09732,3
1.66,0.0114106,0.0104184,0.00630172,0.010415,2.09626,3
1.67,0.0111762,0.0101943,0.00616588,0.0101909,2.09523,3
1.68,0.0109467,0.00997529,0.00603305,0.0099719,2.09422,3
1.69,0.0107221,0.00976126,0.00590315,0.0097579,2.09323,3
1.7,0.0105021,0.00955211,0.00577611,0.00954877,2.09227,3
1.71,0.0102868,0.0093477,0.00565188,0.00934439,2.09133,3
1.72,0.010076,0.00914792,0.00553038,0.00914464,2.09042,3
1.73,0.00986957,0.00895267,0.00541156,0.00894941,2.08953,3
1.74,0.00966748,0.00876182,0.00529536,0.00875859,2.08866,3
1.75,0.00946961,0.00857527,0.00518171,0.00857207,2.08782,3
1.76,0.00927587,0.00839293,0.00507055,0.00838975,2.087,3
1.77,0.00908617,0.00821467,0.00496183,0.00821152,2.0862,3
1.78,0.00890042,0.00804041,0.00485549,0.00803728,2.08543,3
1.79,0.00871853,0.00787005,0.00475149,0.00786695,2.08468,3
1.8,0.00854043,0.00770349,0.00464976,0.00770042,2.08395,3
1.81,0.00836602,0.00754065,0.00455025,0.0075376,2.08324,3
1.82,0.00819524,0.00738143,0.00445292,0.0073784,2.08256,3
1.83,0.00802799,0.00722574,0.00435771,0.00722274,2.0819,3
1.84,0.00786422,0.00707351,0.00426458,0.00707053,2.08126,3
1.85,0.00770383,0.00692464,0.00417348,0.00692169,2.08064,3
1.86,0.00754676,0.00677906,0.00408436,0.00677613,2.08005,3
1.87,0.00739294,0.0066367,0.00399719,0.00663379,2.07947,3
1.88,0.0072423,0.00649746,0.0039119,0.00649458,2.07892,3
1.89,0.00709476,0.00636129,0.00382848,0.00635843,2.07838,3
1.9,0.00695027,0.0062281,0.00374686,0.00622527,2.07787,3
1.91,0.00680876,0.00609783,0.00366701,0.00609502,2.07738,3
1.92,0.00667016,0.00597041,0.0035889,0.00596762,2.0769,3
1.93,0.00653442,0.00584577,0.00351247,0.005843,2.07645,3
1.94,0.00640147,0.00572384,0.00343771,0.0057211,2.07601,3
1.95,0.00627125,0.00560456,0.00336456,0.00560185,2.0756,3
1.96,0.0061437,0.00548788,0.00329299,0.00548518,2.0752,3
1.97,0.00601878,0.00537372,0.00322297,0.00537105,2.07482,3
1.98,0.00589642,0.00526204,0.00315446,0.00525939,2.07446,3
1.99,0.00577656,0.00515277,0.00308743,0.00515014,2.07411,3
2,0.00565917,0.00504586,0.00302184,0.00504325,2.07379,3
2.01,0.00554417,0.00494125,0.00295767,0.00493867,2.07348,3
2.02,0.00543154,0.00483889,0.00289488,0.00483633,2.07318,3
2.03,0.0053212,0.00473873,0.00283344,0.00473619,2.07291,3
2.04,0.00521312,0.00464072,0.00277333,0.0046382,2.07264,3
2.05,0.00510726,0.0045448,0.0027145,0.00454231,2.0724,3
2.06,0.00500355,0.00445094,0.00265694,0.00444847,2.07217,3
2.07,0.00490196,0.00435908,0.00260062,0.00435663,2.07195,3
2.08,0.00480245,0.00426918,0.00254551,0.00426675,2.07175,3
2.09,0.00470496,0.0041812,0.00249158,0.00417879,2.07156,3
2.1,0.00460947,0.00409508,0.0024388,0.0040927,2.07139,3
2.11,0.00451592,0.0040108,0.00238716,0.00400843,2.07123,3
2.12,0.00442427,0.0039283,0.00233662,0.00392596,2.07108,3
2.13,0.00433449,0.00384755,0.00228716,0.00384523,2.07095,3
2.14,0.00424654,0.00376851,0.00223877,0.00376621,2.07083,3
2.15,0.00416038,0.00369114,0.00219141,0.00368885,2.07072,3
2.16,0.00407598,0.0036154,0.00214506,0.00361314,2.07063,3
2.17,0.00399329,0.00354126,0.0020997,0.00353901,2.07054,3
2.18,0.00391228,0.00346868,0.00205531,0.00346645,2.07047,3
2.19,0.00383292,0.00339762,0.00201187,0.00339541,2.07041,3
2.2,0.00375517,0.00332806,0.00196935,0.00332587,2.07035,3
2.21,0.003679,0.00325995,0.00192774,0.00325779,2.07031,3
2.22,0.00360437,0.00319328,0.00188702,0.00319113,2.07028,3
2.23,0.00353127,0.003128,0.00184717,0.00312587,2.07026,3
2.24,0.00345964,0.00306408,0.00180817,0.00306197,2.07025,3
2.25,0.00338947,0.0030015,0.00177,0.00299941,2.07024,3
2.26,0.00332072,0.00294022,0.00173264,0.00293815,2.07025,3
2.27,0.00325337,0.00288023,0.00169607,0.00287817,2.07026,3
2.28,0.00318738,0.00282148,0.00166029,0.00281944,2.07029,3
2.29,0.00312274,0.00276395,0.00162526,0.00276193,2.07032,3
2.3,0.0030594,0.00270762,0.00159098,0.00270562,2.07036,3
2.31,0.00299734,0.00265246,0.00155743,0.00265048,2.0704,3
2.32,0.00293655,0.00259844,0.00152459,0.00259648,2.07046,3
2.33,0.00287698,0.00254555,0.00149245,0.0025436,2.07052,3
2.34,0.00281862,0.00249375,0.00146099,0.00249182,2.07059,3
2.35,0.00276145,0.00244302,0.0014302,0.00244111,2.07066,3
2.36,0.00270543,0.00239334,0.00140006,0.00239144,2.07074,3
2.37,0.00265054,0.00234468,0.00137056,0.00234281,2.07083,3
2.38,0.00259677,0.00229703,0.00134169,0.00229518,2.07092,3
2.39,0.00254409,0.00225037,0.00131343,0.00224853,2.07101,3
2.4,0.00249247,0.00220466,0.00128577,0.00220284,2.07112,3
2.41,0.0024419,0.0021599,0.00125869,0.00215809,2.07122,3
2.42,0.00239235,0.00211606,0.00123219,0.00211427,2.07134,3
2.43,0.00234381,0.00207312,0.00120625,0.00207134,2.07145,3
2.44,0.00229624,0.00203106,0.00118086,0.0020293,2.07157,3
2.45,0.00224964,0.00198987,0.00115601,0.00198812,2.0717,3
2.46,0.00220398,0.00194952,0.00113168,0.00194779,2.07183,3
2.47,0.00215925,0.00191,0.00110787,0.00190829,2.07196,3
2.48,0.00211542,0.00187129,0.00108456,0.00186959,2.0721,3
2.49,0.00207248,0.00183337,0.00106175,0.00183169,2.07224,3
2.5,0.00203041,0.00179623,0.00103942,0.00179457,2.07238,3
2.51,0.00198919,0.00175985,0.00101756,0.0017582,2.07253,3
2.52,0.0019488,0.00172421,0.000996158,0.00172258,2.07268,3
2.53,0.00190923,0.0016893,0.000975212,0.00168769,2.07283,3
2.54,0.00187047,0.00165511,0.000954709,0.00165351,2.07298,3
2.55,0.00183248,0.00162161,0.000934639,0.00162003,2.07314,3
2.56,0.00179527,0.0015888,0.000914993,0.00158723,2.07329,3
2.57,0.0017588,0.00155666,0.000895762,0.0015551,2.07345,3
2.58,0.00172308,0.00152517,0.000876937,0.00152362,2.07362,3
2.59,0.00168808,0.00149432,0.00085851,0.00149279,2.07378,3
2.6,0.00165378,0.0014641,0.000840471,0.00146259,2.07394,3
2.61,0.00162018,0.0014345,0.000822814,0.001433,2.07411,3
2.62,0.00158727,0.0014055,0.000805529,0.00140402,2.07428,3
2.63,0.00155501,0.00137709,0.000788608,0.00137562,2.07444,3
2.64,0.00152341,0.00134926,0.000772045,0.0013478,2.07461,3
2.65,0.00149245,0.00132199,0.000755831,0.00132055,2.07478,3
2.66,0.00146212,0.00129528,0.00073996,0.00129385,2.07495,3
2.67,0.0014324,0.00126911,0.000724423,0.00126769,2.07512,3
2.68,0.00140328,0.00124347,0.000709213,0.00124207,2.07529,3
2.69,0.00137476,0.00121836,0.000694325,0.00121697,2.07547,3
2.7,0.00134681,0.00119375,0.00067975,0.00119237,2.07564,3
2.71,0.00131942,0.00116964,0.000665482,0.00116828,2.07581,3
2.72,0.00129259,0.00114602,0.000651515,0.00114467,2.07598,3
2.73,0.00126631,0.00112288,0.000637843,0.00112154,2.07615,3
2.74,0.00124055,0.00110021,0.000624458,0.00109888,2.07632,3
2.75,0.00121532,0.001078,0.000611356,0.00107669,2.07649,3
2.76,0.0011906,0.00105624,0.00059853,0.00105494,2.07666,3
2.77,0.00116638,0.00103492,0.000585973,0.00103363,2.07683,3
2.78,0.00114265,0.00101403,0.000573682,0.00101275,2.077,3
2.79,0.0011194,0.000993561,0.000561649,0.000992297,2.07717,3
2.8,0.00109663,0.000973509,0.000549869,0.000972257,2.07733,3
2.81,0.00107431,0.000953863,0.000538338,0.000952623,2.0775,3
2.82,0.00105245,0.000934614,0.00052705,0.000933386,2.07766,3
2.83,0.00103103,0.000915755,0.000515999,0.000914539,2.07783,3
2.84,0.00101004,0.000897277,0.00050518,0.000896073,2.07799,3
2.85,0.000989483,0.000879173,0.00049459,0.00087798,2.07815,3
2.86,0.00096934,0.000861435,0.000484222,0.000860253,2.07831,3
2.87,0.000949606,0.000844055,0.000474073,0.000842885,2.07847,3
2.88,0.000930272,0.000827027,0.000464137,0.000825868,2.07863,2
2.89,0.00091133,0.000810342,0.00045441,0.000809195,2.07878,2
2.9,0.000892773,0.000793995,0.000444888,0.000792859,2.07894,2
2.91,0.000874592,0.000777978,0.000435566,0.000776853,2.07909,2
2.92,0.00085678,0.000762285,0.00042644,0.00076117,2.07924,2
2.93,0.00083933,0.000746908,0.000417506,0.000745804,2.07939,2
2.94,0.000822233,0.000731842,0.00040876,0.000730749,2.07953,2
2.95,0.000805484,0.000717081,0.000400198,0.000715998,2.07968,2
2.96,0.000789075,0.000702617,0.000391817,0.000701544,2.07982,2
2.97,0.000772999,0.000688445,0.000383611,0.000687383,2.07996,2
2.98,0.00075725,0.000674559,0.000375578,0.000673508,2.0801,2
2.99,0.00074182,0.000660954,0.000367714,0.000659912,2.08024,2
3,0.000726704,0.000647623,0.000360015,0.000646591,2.08037,2
3.01,0.000711895,0.000634561,0.000352478,0.000633539,2.08051,2
3.02,0.000697387,0.000621762,0.000345099,0.000620751,2.08064,2
3.03,0.000683173,0.000609222,0.000337876,0.00060822,2.08076,2
3.04,0.000669249,0.000596935,0.000330804,0.000595943,2.08089,2
3.05,0.000655607,0.000584895,0.000323881,0.000583913,2.08101,2
3.06,0.000642243,0.000573099,0.000317104,0.000572126,2.08114,2
3.07,0.00062915,0.00056154,0.000310468,0.000560577,2.08126,2
3.08,0.000616323,0.000550215,0.000303973,0.000549261,2.08137,2
3.09,0.000603758,0.000539117,0.000297613,0.000538173,2.08149,2
3.1,0.000591447,0.000528244,0.000291388,0.000527309,2.0816,2
3.11,0.000579388,0.00051759,0.000285293,0.000516664,2.08171,2
3.12,0.000567573,0.000507151,0.000279326,0.000506234,2.08182,2
3.13,0.000555999,0.000496922,0.000273485,0.000496014,2.08192,2
3.14,0.00054466,0.000486899,0.000267766,0.000486,2.08202,2
3.15,0.000533552,0.000477079,0.000262167,0.000476188,2.08212,2
3.16,0.00052267,0.000467456,0.000256686,0.000466575,2.08222,2
3.17,0.000512009,0.000458028,0.00025132,0.000457155,2.08232,2
3.18,0.000501565,0.000448789,0.000246067,0.000447925,2.08241,2
3.19,0.000491334,0.000439737,0.000240923,0.000438881,2.0825,2
3.2,0.000481311,0.000430867,0.000235888,0.00043002,2.08259,2
3.21,0.000471492,0.000422176,0.000230959,0.000421337,2.08267,2
3.22,0.000461874,0.000413661,0.000226133,0.00041283,2.08276,2
3.23,0.00045245,0.000405317,0.000221408,0.000404494,2.08284,2
3.24,0.000443219,0.000397141,0.000216783,0.000396326,2.08291,2
3.25,0.000434176,0.00038913,0.000212255,0.000388323,2.08299,2
3.26,0.000425317,0.00038128,0.000207821,0.000380481,2.08306,2
3.27,0.000416639,0.000373589,0.000203481,0.000372798,2.08313,2
3.28,0.000408137,0.000366052,0.000199232,0.000365269,2.0832,2
3.29,0.000399808,0.000358668,0.000195072,0.000357893,2.08326,2
3.3,0.00039165,0.000351433,0.000190999,0.000350665,2.08332,2
3.31,0.000383657,0.000344343,0.000187011,0.000343583,2.08338,2
3.32,0.000375827,0.000337396,0.000183108,0.000336643,2.08344,2
3.33,0.000368157,0.000330589,0.000179286,0.000329844,2.08349,2
3.34,0.000360643,0.00032392,0.000175544,0.000323182,2.08355,2
3.35,0.000353283,0.000317385,0.000171881,0.000316654,2.0836,2
3.36,0.000346072,0.000310981,0.000168294,0.000310258,2.08364,2
3.37,0.000339009,0.000304707,0.000164783,0.000303991,2.08369,2
3.38,0.000332089,0.000298559,0.000161345,0.00029785,2.08373,2
3.39,0.000325311,0.000292535,0.00015798,0.000291833,2.08377,2
3.4,0.00031867,0.000286633,0.000154685,0.000285937,2.08381,2
3.41,0.000312166,0.000280849,0.000151459,0.000280161,2.08384,2
3.42,0.000305793,0.000275182,0.000148301,0.000274501,2.08387,2
3.43,0.000299551,0.00026963,0.000145208,0.000268955,2.0839,2
3.44,0.000293436,0.000264189,0.000142181,0.000263521,2.08393,2
3.45,0.000287446,0.000258858,0.000139217,0.000258197,2.08395,2
3.46,0.000281578,0.000253634,0.000136315,0.00025298,2.08398,2
3.47,0.00027583,0.000248516,0.000133474,0.000247868,2.084,2
3.48,0.000270199,0.000243501,0.000130693,0.000242859,2.08401,2
3.49,0.000264683,0.000238587,0.00012797,0.000237952,2.08403,2
3.5,0.00025928,0.000233773,0.000125304,0.000233143,2.08404,2
3.51,0.000253987,0.000229055,0.000122693,0.000228432,2.08405,2
3.52,0.000248802,0.000224432,0.000120138,0.000223815,2.08406,2
3.53,0.000243722,0.000219903,0.000117635,0.000219292,2.08406,2
3.54,0.000238747,0.000215465,0.000115186,0.00021486,2.08407,2
3.55,0.000233873,0.000211116,0.000112787,0.000210518,2.08407,2
3.56,0.000229098,0.000206855,0.000110439,0.000206263,2.08407,2
3.57,0.000224421,0.00020268,0.00010814,0.000202094,2.08406,2
3.58,0.000219839,0.00019859,0.000105889,0.000198009,2.08406,2
3.59,0.000215351,0.000194581,0.000103685,0.000194006,2.08405,2
3.6,0.000210955,0.000190654,0.000101527,0.000190085,2.08404,2
3.61,0.000206648,0.000186806,9.94147e-05,0.000186242,2.08403,2
3.62,0.00020243,0.000183035,9.73463e-05,0.000182477,2.08401,2
3.63,0.000198297,0.000179341,9.53212e-05,0.000178788,2.084,2
3.64,0.000194249,0.000175721,9.33384e-05,0.000175174,2.08398,2
3.65,0.000190283,0.000172174,9.13971e-05,0.000171632,2.08396,2
3.66,0.000186399,0.000168698,8.94965e-05,0.000168162,2.08393,2
3.67,0.000182594,0.000165293,8.76355e-05,0.000164762,2.08391,2
3.68,0.000178866,0.000161957,8.58135e-05,0.000161431,2.08388,2
3.69,0.000175215,0.000158687,8.40296e-05,0.000158167,2.08385,2
3.7,0.000171638,0.000155484,8.2283e-05,0.000154969,2.08382,2
3.71,0.000168134,0.000152345,8.05729e-05,0.000151835,2.08379,2
3.72,0.000164702,0.00014927,7.88985e-05,0.000148765,2.08375,2
3.73,0.00016134,0.000146256,7.72591e-05,0.000145757,2.08371,2
3.74,0.000158047,0.000143304,7.5654e-05,0.000142809,2.08368,2
3.75,0.000154821,0.000140411,7.40824e-05,0.000139921,2.08363,2
3.76,0.000151661,0.000137576,7.25437e-05,0.000137091,2.08359,2
3.77,0.000148565,0.000134799,7.10371e-05,0.000134319,2.08355,2
3.78,0.000145533,0.000132078,6.9562e-05,0.000131602,2.0835,2
3.79,0.000142563,0.000129411,6.81177e-05,0.000128941,2.08345,2
3.8,0.000139653,0.000126798,6.67036e-05,0.000126333,2.0834,2
3.81,0.000136803,0.000124239,6.53189e-05,0.000123777,2.08335,2
3.82,0.000134011,0.00012173,6.39632e-05,0.000121274,2.0833,2
3.83,0.000131276,0.000119273,6.26359e-05,0.000118821,2.08324,2
3.84,0.000128597,0.000116865,6.13362e-05,0.000116417,2.08318,2
3.85,0.000125973,0.000114505,6.00636e-05,0.000114062,2.08312,2
3.86,0.000123402,0.000112193,5.88176e-05,0.000111755,2.08306,2
3.87,0.000120884,0.000109928,5.75976e-05,0.000109494,2.083,2
3.88,0.000118417,0.000107709,5.64031e-05,0.000107279,2.08294,2
3.89,0.000116001,0.000105534,5.52335e-05,0.000105109,2.08287,2
3.9,0.000113634,0.000103404,5.40883e-05,0.000102982,2.0828,2
3.91,0.000111315,0.000101316,5.2967e-05,0.000100899,2.08274,2
3.92,0.000109044,9.92703e-05,5.1869e-05,9.88576e-05,2.08267,2
3.93,0.000106819,9.7266e-05,5.0794e-05,9.68574e-05,2.08259,2
3.94,0.00010464,9.53022e-05,4.97414e-05,9.48977e-05,2.08252,2
3.95,0.000102505,9.3378e-05,4.87107e-05,9.29776e-05,2.08245,2
3.96,0.000100414,9.14927e-05,4.77015e-05,9.10963e-05,2.08237,2
3.97,9.83657e-05,8.96454e-05,4.67133e-05,8.9253e-05,2.08229,2
3.98,9.63591e-05,8.78354e-05,4.57458e-05,8.7447e-05,2.08221,2
3.99,9.43936e-05,8.6062e-05,4.47984e-05,8.56775e-05,2.08213,2
4,9.24682e-05,8.43244e-05,4.38707e-05,8.39437e-05,2.08205,2
4.01,9.05821e-05,8.26218e-05,4.29624e-05,8.2245e-05,2.08197,2
4.02,8.87346e-05,8.09537e-05,4.2073e-05,8.05806e-05,2.08188,2
4.03,8.69249e-05,7.93192e-05,4.12021e-05,7.89499e-05,2.0818,2
4.04,8.51521e-05,7.77177e-05,4.03494e-05,7.73521e-05,2.08171,2
4.05,8.34156e-05,7.61486e-05,3.95144e-05,7.57867e-05,2.08162,2
4.06,8.17145e-05,7.46111e-05,3.86968e-05,7.42529e-05,2.08153,2
4.07,8.00482e-05,7.31047e-05,3.78963e-05,7.275e-05,2.08144,2
4.08,7.8416e-05,7.16287e-05,3.71123e-05,7.12776e-05,2.08135,2
4.09,7.68171e-05,7.01825e-05,3.63448e-05,6.9835e-05,2.08125,2
4.1,7.52508e-05,6.87655e-05,3.55931e-05,6.84215e-05,2.08116,2
4.11,7.37166e-05,6.73771e-05,3.48572e-05,6.70366e-05,2.08106,2
4.12,7.22137e-05,6.60168e-05,3.41365e-05,6.56797e-05,2.08097,2
4.13,7.07416e-05,6.46839e-05,3.34308e-05,6.43502e-05,2.08087,2
4.14,6.92995e-05,6.3378e-05,3.27398e-05,6.30476e-05,2.08077,2
4.15,6.78868e-05,6.20984e-05,3.20632e-05,6.17714e-05,2.08067,2
4.16,6.6503e-05,6.08447e-05,3.14007e-05,6.05209e-05,2.08057,2
4.17,6.51475e-05,5.96163e-05,3.07519e-05,5.92958e-05,2.08047,2
4.18,6.38197e-05,5.84127e-05,3.01166e-05,5.80954e-05,2.08036,2
4.19,6.2519e-05,5.72334e-05,2.94945e-05,5.69193e-05,2.08026,2
4.2,6.12449e-05,5.60779e-05,2.88854e-05,5.5767e-05,2.08015,2
4.21,5.99968e-05,5.49457e-05,2.82889e-05,5.4638e-05,2.08005,2
4.22,5.87742e-05,5.38365e-05,2.77048e-05,5.35318e-05,2.07994,2
4.23,5.75766e-05,5.27496e-05,2.71329e-05,5.2448e-05,2.07983,2
4.24,5.64035e-05,5.16847e-05,2.65728e-05,5.13861e-05,2.07972,2
4.25,5.52543e-05,5.06413e-05,2.60243e-05,5.03457e-05,2.07961,2
4.26,5.41285e-05,4.96189e-05,2.54873e-05,4.93264e-05,2.0795,2
4.27,5.30258e-05,4.86172e-05,2.49614e-05,4.83276e-05,2.07939,2
4.28,5.19456e-05,4.76358e-05,2.44464e-05,4.73491e-05,2.07928,2
4.29,5.08874e-05,4.66741e-05,2.39421e-05,4.63903e-05,2.07917,2
4.3,4.98509e-05,4.57319e-05,2.34483e-05,4.5451e-05,2.07905,2
4.31,4.88355e-05,4.48087e-05,2.29647e-05,4.45306e-05,2.07894,2
4.32,4.78409e-05,4.39042e-05,2.24912e-05,4.36289e-05,2.07882,2
4.33,4.68666e-05,4.30179e-05,2.20275e-05,4.27454e-05,2.07871,2
4.34,4.59121e-05,4.21496e-05,2.15734e-05,4.18798e-05,2.07859,2
4.35,4.49772e-05,4.12987e-05,2.11287e-05,4.10317e-05,2.07847,2
4.36,4.40613e-05,4.04651e-05,2.06933e-05,4.02008e-05,2.07835,2
4.37,4.31642e-05,3.96483e-05,2.02669e-05,3.93866e-05,2.07823,2
4.38,4.22853e-05,3.8848e-05,1.98493e-05,3.8589e-05,2.07811,2
4.39,4.14245e-05,3.80638e-05,1.94404e-05,3.78074e-05,2.07799,2
4.4,4.05811e-05,3.72955e-05,1.90399e-05,3.70417e-05,2.07787,2
4.41,3.9755e-05,3.65428e-05,1.86478e-05,3.62915e-05,2.07775,2
4.42,3.89458e-05,3.58052e-05,1.82638e-05,3.55565e-05,2.07763,2
4.43,3.81531e-05,3.50825e-05,1.78877e-05,3.48363e-05,2.07751,2
4.44,3.73765e-05,3.43744e-05,1.75195e-05,3.41307e-05,2.07738,2
4.45,3.66158e-05,3.36806e-05,1.71588e-05,3.34394e-05,2.07726,2
4.46,3.58706e-05,3.30009e-05,1.68057e-05,3.27621e-05,2.07714,2
4.47,3.51407e-05,3.23348e-05,1.64598e-05,3.20984e-05,2.07701,2
4.48,3.44256e-05,3.16822e-05,1.61211e-05,3.14482e-05,2.07689,2
4.49,3.37251e-05,3.10428e-05,1.57894e-05,3.08112e-05,2.07676,2
4.5,3.3039e-05,3.04164e-05,1.54646e-05,3.01871e-05,2.07663,2
4.51,3.23668e-05,2.98025e-05,1.51465e-05,2.95755e-05,2.07651,2
4.52,3.17083e-05,2.92011e-05,1.4835e-05,2.89764e-05,2.07638,2
4.53,3.10633e-05,2.86118e-05,1.453e-05,2.83894e-05,2.07625,2
4.54,3.04314e-05,2.80344e-05,1.42312e-05,2.78142e-05,2.07612,2
4.55,2.98124e-05,2.74687e-05,1.39387e-05,2.72508e-05,2.076,2
4.56,2.92061e-05,2.69144e-05,1.36521e-05,2.66987e-05,2.07587,2
4.57,2.86121e-05,2.63713e-05,1.33716e-05,2.61577e-05,2.07574,2
4.58,2.80302e-05,2.58391e-05,1.30968e-05,2.56278e-05,2.07561,2
4.59,2.74602e-05,2.53178e-05,1.28277e-05,2.51085e-05,2.07548,2
4.6,2.69018e-05,2.48069e-05,1.25641e-05,2.45998e-05,2.07535,2
4.61,2.63548e-05,2.43064e-05,1.2306e-05,2.41013e-05,2.07522,2
4.62,2.5819e-05,2.38159e-05,1.20533e-05,2.3613e-05,2.07509,2
4.63,2.52941e-05,2.33354e-05,1.18057e-05,2.31345e-05,2.07496,2
4.64,2.47799e-05,2.28646e-05,1.15633e-05,2.26657e-05,2.07483,2
4.65,2.42762e-05,2.24033e-05,1.13259e-05,2.22064e-05,2.07469,2
4.66,2.37827e-05,2.19513e-05,1.10934e-05,2.17564e-05,2.07456,2
4.67,2.32993e-05,2.15084e-05,1.08657e-05,2.13155e-05,2.07443,2
4.68,2.28258e-05,2.10745e-05,1.06427e-05,2.08836e-05,2.0743,2
4.69,2.23619e-05,2.06493e-05,1.04243e-05,2.04603e-05,2.07417,2
4.7,2.19075e-05,2.02328e-05,1.02104e-05,2.00457e-05,2.07403,2
4.71,2.14623e-05,1.98246e-05,1.00009e-05,1.96394e-05,2.0739,2
4.72,2.10262e-05,1.94247e-05,9.79575e-06,1.92414e-05,2.07377,2
4.73,2.0599e-05,1.90329e-05,9.59483e-06,1.88514e-05,2.07363,2
4.74,2.01805e-05,1.86489e-05,9.39805e-06,1.84693e-05,2.0735,2
4.75,1.97706e-05,1.82728e-05,9.20534e-06,1.80949e-05,2.07337,2
4.76,1.9369e-05,1.79042e-05,9.0166e-06,1.77282e-05,2.07323,2
4.77,1.89755e-05,1.7543e-05,8.83175e-06,1.73688e-05,2.0731,2
4.78,1.85901e-05,1.71892e-05,8.65072e-06,1.70167e-05,2.07297,2
4.79,1.82125e-05,1.68425e-05,8.47341e-06,1.66718e-05,2.07283,2
4.8,1.78427e-05,1.65028e-05,8.29977e-06,1.63338e-05,2.0727,2
4.81,1.74803e-05,1.617e-05,8.1297e-06,1.60027e-05,2.07257,2
4.82,1.71254e-05,1.58438e-05,7.96314e-06,1.56783e-05,2.07243,2
4.83,1.67776e-05,1.55243e-05,7.80001e-06,1.53604e-05,2.0723,2
4.84,1.6437e-05,1.52112e-05,7.64024e-06,1.5049e-05,2.07216,2
4.85,1.61033e-05,1.49045e-05,7.48376e-06,1.47439e-05,2.07203,2
4.86,1.57764e-05,1.46039e-05,7.33051e-06,1.44449e-05,2.07189,2
4.87,1.54561e-05,1.43094e-05,7.18041e-06,1.4152e-05,2.07176,2
4.88,1.51424e-05,1.40208e-05,7.03341e-06,1.38651e-05,2.07163,2
4.89,1.4835e-05,1.37381e-05,6.88943e-06,1.35839e-05,2.07149,2
4.9,1.4534e-05,1.34611e-05,6.74842e-06,1.33085e-05,2.07136,2
4.91,1.4239e-05,1.31897e-05,6.6103e-06,1.30386e-05,2.07122,2
4.92,1.395e-05,1.29237e-05,6.47504e-06,1.27742e-05,2.07109,2
4.93,1.3667e-05,1.26631e-05,6.34255e-06,1.25151e-05,2.07096,2
4.94,1.33897e-05,1.24078e-05,6.21279e-06,1.22613e-05,2.07082,2
4.95,1.3118e-05,1.21577e-05,6.0857e-06,1.20126e-05,2.07069,2
4.96,1.28518e-05,1.19126e-05,5.96123e-06,1.1769e-05,2.07055,2
4.97,1.25911e-05,1.16724e-05,5.83932e-06,1.15303e-05,2.07042,2
4.98,1.23357e-05,1.14371e-05,5.71991e-06,1.12964e-05,2.07029,2
4.99,1.20855e-05,1.12065e-05,5.60296e-06,1.10672e-05,2.07015,2
5,1.18404e-05,1.09806e-05,5.48841e-06,1.08427e-05,2.07002,2
5.01,1.16002e-05,1.07592e-05,5.37622e-06,1.06228e-05,2.06988,2
5.02,1.1365e-05,1.05423e-05,5.26633e-06,1.04073e-05,2.06975,2
5.03,1.11345e-05,1.03298e-05,5.15871e-06,1.01961e-05,2.06962,2
5.04,1.09087e-05,1.01216e-05,5.05329e-06,9.98928e-06,2.06949,2
5.05,1.06875e-05,9.91761e-06,4.95004e-06,9.78661e-06,2.06935,2
5.06,1.04708e-05,9.71771e-06,4.84891e-06,9.58804e-06,2.06922,2
5.07,1.02585e-05,9.52184e-06,4.74986e-06,9.39349e-06,2.06909,2
5.08,1.00506e-05,9.32993e-06,4.65285e-06,9.20288e-06,2.06895,2
5.09,9.84683e-06,9.14189e-06,4.55782e-06,9.01613e-06,2.06882,2
5.1,9.64723e-06,8.95765e-06,4.46475e-06,8.83316e-06,2.06869,2
5.11,9.45169e-06,8.77712e-06,4.37359e-06,8.65389e-06,2.06856,2
5.12,9.26013e-06,8.60024e-06,4.2843e-06,8.47826e-06,2.06843,2
5.13,9.07246e-06,8.42692e-06,4.19684e-06,8.30618e-06,2.06829,2
5.14,8.88861e-06,8.2571e-06,4.11118e-06,8.13759e-06,2.06816,2
5.15,8.70849e-06,8.09071e-06,4.02727e-06,7.97241e-06,2.06803,2
5.16,8.53203e-06,7.92768e-06,3.94509e-06,7.81058e-06,2.0679,2
5.17,8.35916e-06,7.76794e-06,3.86459e-06,7.65203e-06,2.06777,2
5.18,8.18981e-06,7.61142e-06,3.78575e-06,7.49668e-06,2.06764,2
5.19,8.02389e-06,7.45806e-06,3.70852e-06,7.34448e-06,2.06751,2
5.2,7.86135e-06,7.30779e-06,3.63287e-06,7.19537e-06,2.06738,2
5.21,7.7021e-06,7.16055e-06,3.55878e-06,7.04927e-06,2.06725,2
5.22,7.5461e-06,7.01629e-06,3.4862e-06,6.90614e-06,2.06712,2
5.23,7.39326e-06,6.87493e-06,3.41511e-06,6.7659e-06,2.06699,2
5.24,7.24353e-06,6.73643e-06,3.34548e-06,6.6285e-06,2.06686,2
5.25,7.09684e-06,6.60072e-06,3.27728e-06,6.49389e-06,2.06673,2
5.26,6.95313e-06,6.46775e-06,3.21047e-06,6.362e-06,2.0666,2
5.27,6.81233e-06,6.33746e-06,3.14504e-06,6.23278e-06,2.06647,2
5.28,6.6744e-06,6.20979e-06,3.08094e-06,6.10618e-06,2.06635,2
5.29,6.53927e-06,6.08471e-06,3.01816e-06,5.98215e-06,2.06622,2
5.3,6.40688e-06,5.96214e-06,2.95666e-06,5.86063e-06,2.06609,2
5.31,6.27718e-06,5.84205e-06,2.89642e-06,5.74156e-06,2.06596,2
5.32,6.15011e-06,5.72438e-06,2.83742e-06,5.62492e-06,2.06584,2
5.33,6.02563e-06,5.60909e-06,2.77962e-06,5.51063e-06,2.06571,2
5.34,5.90366e-06,5.49612e-06,2.72301e-06,5.39866e-06,2.06558,2
5.35,5.78418e-06,5.38542e-06,2.66755e-06,5.28896e-06,2.06546,2
5.36,5.66712e-06,5.27696e-06,2.61323e-06,5.18147e-06,2.06533,2
5.37,5.55244e-06,5.17069e-06,2.56002e-06,5.07617e-06,2.06521,2
5.38,5.44008e-06,5.06656e-06,2.5079e-06,4.973e-06,2.06508,2
5.39,5.33001e-06,4.96453e-06,2.45685e-06,4.87192e-06,2.06496,2
5.4,5.22216e-06,4.86456e-06,2.40684e-06,4.77289e-06,2.06483,2
5.41,5.11651e-06,4.7666e-06,2.35786e-06,4.67586e-06,2.06471,2
5.42,5.013e-06,4.67062e-06,2.30987e-06,4.58081e-06,2.06458,2
5.43,4.91159e-06,4.57658e-06,2.26287e-06,4.48767e-06,2.06446,2
5.44,4.81224e-06,4.48443e-06,2.21683e-06,4.39643e-06,2.06434,2
5.45,4.7149e-06,4.39414e-06,2.17173e-06,4.30703e-06,2.06422,2
5.46,4.61954e-06,4.30567e-06,2.12755e-06,4.21944e-06,2.06409,2
5.47,4.52611e-06,4.21898e-06,2.08427e-06,4.13363e-06,2.06397,2
5.48,4.43458e-06,4.13404e-06,2.04188e-06,4.04956e-06,2.06385,2
5.49,4.3449e-06,4.05081e-06,2.00036e-06,3.96719e-06,2.06373,2
5.5,4.25704e-06,3.96926e-06,1.95968e-06,3.88649e-06,2.06361,2
5.51,4.17096e-06,3.88936e-06,1.91983e-06,3.80742e-06,2.06349,2
5.52,4.08663e-06,3.81106e-06,1.8808e-06,3.72996e-06,2.06337,2
5.53,4.00401e-06,3.73434e-06,1.84257e-06,3.65407e-06,2.06325,2
5.54,3.92306e-06,3.65917e-06,1.80512e-06,3.57971e-06,2.06313,2
5.55,3.84375e-06,3.58552e-06,1.76843e-06,3.50686e-06,2.06301,2
5.56,3.76606e-06,3.51335e-06,1.73249e-06,3.43549e-06,2.06289,2
5.57,3.68993e-06,3.44263e-06,1.69728e-06,3.36557e-06,2.06277,2
5.58,3.61535e-06,3.37334e-06,1.66279e-06,3.29706e-06,2.06265,2
5.59,3.54228e-06,3.30545e-06,1.62901e-06,3.22994e-06,2.06254,2
5.6,3.47069e-06,3.23892e-06,1.59592e-06,3.16418e-06,2.06242,2
5.61,3.40056e-06,3.17374e-06,1.5635e-06,3.09976e-06,2.0623,2
5.62,3.33184e-06,3.10987e-06,1.53174e-06,3.03664e-06,2.06219,2
5.63,3.26452e-06,3.04728e-06,1.50063e-06,2.9748e-06,2.06207,2
5.64,3.19856e-06,2.98596e-06,1.47016e-06,2.91421e-06,2.06195,2
5.65,3.13393e-06,2.92587e-06,1.4403e-06,2.85485e-06,2.06184,2
5.66,3.07062e-06,2.86699e-06,1.41106e-06,2.7967e-06,2.06172,2
5.67,3.00858e-06,2.8093e-06,1.38241e-06,2.73972e-06,2.06161,2
5.68,2.94781e-06,2.75278e-06,1.35435e-06,2.6839e-06,2.0615,2
5.69,2.88826e-06,2.69739e-06,1.32686e-06,2.62922e-06,2.06138,2
5.7,2.82993e-06,2.64311e-06,1.29993e-06,2.57564e-06,2.06127,2
5.71,2.77277e-06,2.58994e-06,1.27354e-06,2.52314e-06,2.06116,2
5.72,2.71677e-06,2.53783e-06,1.2477e-06,2.47171e-06,2.06104,2
5.73,2.6619e-06,2.48677e-06,1.22238e-06,2.42133e-06,2.06093,2
5.74,2.60815e-06,2.43674e-06,1.19758e-06,2.37196e-06,2.06082,2
5.75,2.55548e-06,2.38772e-06,1.17328e-06,2.3236e-06,2.06071,2
5.76,2.50388e-06,2.33968e-06,1.14948e-06,2.27622e-06,2.0606,2
5.77,2.45332e-06,2.29262e-06,1.12616e-06,2.2298e-06,2.06049,2
5.78,2.40379e-06,2.2465e-06,1.10332e-06,2.18432e-06,2.06038,2
5.79,2.35526e-06,2.20131e-06,1.08095e-06,2.13976e-06,2.06027,2
5.8,2.30771e-06,2.15703e-06,1.05903e-06,2.09611e-06,2.06016,2
5.81,2.26113e-06,2.11364e-06,1.03755e-06,2.05334e-06,2.06005,2
5.82,2.21549e-06,2.07113e-06,1.01651e-06,2.01144e-06,2.05994,2
5.83,2.17077e-06,2.02947e-06,9.95905e-07,1.97039e-06,2.05984,2
5.84,2.12695e-06,1.98865e-06,9.75715e-07,1.93017e-06,2.05973,2
5.85,2.08403e-06,1.94865e-06,9.55937e-07,1.89077e-06,2.05962,2
5.86,2.04197e-06,1.90946e-06,9.36561e-07,1.85217e-06,2.05952,2
5.87,2.00076e-06,1.87106e-06,9.17579e-07,1.81435e-06,2.05941,2
5.88,1.96038e-06,1.83343e-06,8.98984e-07,1.7773e-06,2.0593,2
5.89,1.92083e-06,1.79656e-06,8.80766e-07,1.741e-06,2.0592,2
5.9,1.88207e-06,1.76043e-06,8.6292e-07,1.70543e-06,2.0591,2
5.91,1.8441e-06,1.72503e-06,8.45436e-07,1.67059e-06,2.05899,2
5.92,1.80689e-06,1.69034e-06,8.28308e-07,1.63646e-06,2.05889,2
5.93,1.77044e-06,1.65635e-06,8.11529e-07,1.60302e-06,2.05878,2
5.94,1.73472e-06,1.62305e-06,7.9509e-07,1.57026e-06,2.05868,2
5.95,1.69973e-06,1.59041e-06,7.78986e-07,1.53816e-06,2.05858,2
5.96,1.66544e-06,1.55844e-06,7.63209e-07,1.50671e-06,2.05848,2
5.97,1.63185e-06,1.5271e-06,7.47753e-07,1.4759e-06,2.05837,2
5.98,1.59893e-06,1.4964e-06,7.32611e-07,1.44572e-06,2.05827,2
5.99,1.56669e-06,1.46631e-06,7.17777e-07,1.41615e-06,2.05817,2
6,1.53509e-06,1.43683e-06,7.03245e-07,1.38719e-06,2.05807,2
6.01,1.50413e-06,1.40795e-06,6.89008e-07,1.3588e-06,2.05797,2
6.02,1.4738e-06,1.37964e-06,6.7506e-07,1.331e-06,2.05787,2
6.03,1.44408e-06,1.35191e-06,6.61395e-07,1.30376e-06,2.05777,2
6.04,1.41496e-06,1.32473e-06,6.48008e-07,1.27708e-06,2.05768,2
6.05,1.38643e-06,1.2981e-06,6.34893e-07,1.25093e-06,2.05758,2
6.06,1.35848e-06,1.27201e-06,6.22044e-07,1.22532e-06,2.05748,2
6.07,1.33109e-06,1.24644e-06,6.09457e-07,1.20023e-06,2.05738,2
6.08,1.30426e-06,1.22139e-06,5.97125e-07,1.17564e-06,2.05729,2
6.09,1.27796e-06,1.19684e-06,5.85043e-07,1.15156e-06,2.05719,2
6.1,1.2522e-06,1.17278e-06,5.73207e-07,1.12796e-06,2.05709,2
6.11,1.22696e-06,1.14921e-06,5.61611e-07,1.10485e-06,2.057,2
6.12,1.20223e-06,1.12611e-06,5.5025e-07,1.0822e-06,2.0569,2
6.13,1.178e-06,1.10348e-06,5.3912e-07,1.06002e-06,2.05681,2
6.14,1.15426e-06,1.0813e-06,5.28216e-07,1.03829e-06,2.05672,2
6.15,1.131e-06,1.05957e-06,5.17533e-07,1.01699e-06,2.05662,2
6.16,1.1082e-06,1.03828e-06,5.07067e-07,9.96134e-07,2.05653,2
6.17,1.08587e-06,1.01741e-06,4.96813e-07,9.75699e-07,2.05644,2
6.18,1.06399e-06,9.96966e-07,4.86768e-07,9.55679e-07,2.05634,2
6.19,1.04255e-06,9.76932e-07,4.76926e-07,9.36066e-07,2.05625,2
6.2,1.02154e-06,9.57301e-07,4.67284e-07,9.16852e-07,2.05616,2
6.21,1.00096e-06,9.38065e-07,4.57837e-07,8.98028e-07,2.05607,2
6.22,9.80794e-07,9.19216e-07,4.48582e-07,8.79588e-07,2.05598,2
6.23,9.61035e-07,9.00746e-07,4.39515e-07,8.61522e-07,2.05589,2
6.24,9.41674e-07,8.82647e-07,4.30632e-07,8.43824e-07,2.0558,2
6.25,9.22705e-07,8.64913e-07,4.21928e-07,8.26486e-07,2.05571,2
6.26,9.04118e-07,8.47535e-07,4.13402e-07,8.09501e-07,2.05562,2
6.27,8.85906e-07,8.30508e-07,4.05048e-07,7.92861e-07,2.05553,2
6.28,8.68062e-07,8.13822e-07,3.96863e-07,7.7656e-07,2.05544,2
6.29,8.50578e-07,7.97472e-07,3.88845e-07,7.60591e-07,2.05536,2
6.3,8.33447e-07,7.81451e-07,3.80988e-07,7.44946e-07,2.05527,2
6.31,8.16662e-07,7.65752e-07,3.73292e-07,7.2962e-07,2.05518,2
6.32,8.00215e-07,7.50369e-07,3.65751e-07,7.14606e-07,2.0551,2
6.33,7.84101e-07,7.35296e-07,3.58363e-07,6.99898e-07,2.05501,2
6.34,7.68311e-07,7.20525e-07,3.51124e-07,6.85489e-07,2.05492,2
6.35,7.5284e-07,7.06051e-07,3.44032e-07,6.71374e-07,2.05484,2
6.36,7.37681e-07,6.91869e-07,3.37084e-07,6.57546e-07,2.05475,2
6.37,7.22828e-07,6.77972e-07,3.30277e-07,6.43999e-07,2.05467,2
6.38,7.08275e-07,6.64354e-07,3.23608e-07,6.30728e-07,2.05459,2
6.39,6.94015e-07,6.5101e-07,3.17073e-07,6.17728e-07,2.0545,2
6.4,6.80043e-07,6.37934e-07,3.10671e-07,6.04993e-07,2.05442,2
6.41,6.66353e-07,6.25122e-07,3.04399e-07,5.92517e-07,2.05434,2
6.42,6.52939e-07,6.12567e-07,2.98254e-07,5.80295e-07,2.05426,2
6.43,6.39795e-07,6.00264e-07,2.92233e-07,5.68322e-07,2.05417,2
6.44,6.26917e-07,5.88208e-07,2.86334e-07,5.56594e-07,2.05409,2
6.45,6.14298e-07,5.76396e-07,2.80554e-07,5.45104e-07,2.05401,2
6.46,6.01934e-07,5.6482e-07,2.74891e-07,5.33849e-07,2.05393,2
6.47,5.89819e-07,5.53477e-07,2.69343e-07,5.22823e-07,2.05385,2
6.48,5.77948e-07,5.42363e-07,2.63908e-07,5.12022e-07,2.05377,2
6.49,5.66317e-07,5.31471e-07,2.58582e-07,5.01441e-07,2.05369,2
6.5,5.5492e-07,5.20799e-07,2.53364e-07,4.91076e-07,2.05362,2
6.51,5.43753e-07,5.10341e-07,2.48252e-07,4.80923e-07,2.05354,2
6.52,5.32811e-07,5.00094e-07,2.43243e-07,4.70976e-07,2.05346,2
6.53,5.2209e-07,4.90052e-07,2.38335e-07,4.61233e-07,2.05338,2
6.54,5.11585e-07,4.80212e-07,2.33527e-07,4.51688e-07,2.05331,2
6.55,5.01291e-07,4.7057e-07,2.28816e-07,4.42338e-07,2.05323,2
6.56,4.91205e-07,4.61122e-07,2.24201e-07,4.33179e-07,2.05315,2
6.57,4.81323e-07,4.51864e-07,2.19678e-07,4.24207e-07,2.05308,2
6.58,4.71639e-07,4.42792e-07,2.15247e-07,4.15419e-07,2.053,2
6.59,4.62151e-07,4.33902e-07,2.10906e-07,4.06809e-07,2.05293,2
6.6,4.52854e-07,4.2519e-07,2.06653e-07,3.98376e-07,2.05285,2
6.61,4.43744e-07,4.16654e-07,2.02485e-07,3.90114e-07,2.05278,2
6.62,4.34818e-07,4.0829e-07,1.98402e-07,3.82022e-07,2.0527,2
6.63,4.26071e-07,4.00093e-07,1.94401e-07,3.74095e-07,2.05263,2
6.64,4.17501e-07,3.92061e-07,1.90482e-07,3.6633e-07,2.05256,2
6.65,4.09104e-07,3.84191e-07,1.86641e-07,3.58723e-07,2.05249,2
6.66,4.00876e-07,3.76479e-07,1.82878e-07,3.51272e-07,2.05241,2
6.67,3.92813e-07,3.68921e-07,1.79191e-07,3.43973e-07,2.05234,2
6.68,3.84913e-07,3.61516e-07,1.75579e-07,3.36824e-07,2.05227,2
6.69,3.77172e-07,3.54259e-07,1.7204e-07,3.29821e-07,2.0522,2
6.7,3.69588e-07,3.47148e-07,1.68572e-07,3.22961e-07,2.05213,2
6.71,3.62155e-07,3.4018e-07,1.65174e-07,3.16241e-07,2.05206,2
6.72,3.54873e-07,3.33352e-07,1.61845e-07,3.09659e-07,2.05199,2
6.73,3.47737e-07,3.26662e-07,1.58584e-07,3.03212e-07,2.05192,2
6.74,3.40745e-07,3.20105e-07,1.55388e-07,2.96896e-07,2.05185,2
6.75,3.33894e-07,3.13681e-07,1.52256e-07,2.9071e-07,2.05178,2
6.76,3.27181e-07,3.07385e-07,1.49188e-07,2.8465e-07,2.05171,2
6.77,3.20603e-07,3.01216e-07,1.46182e-07,2.78715e-07,2.05165,2
6.78,3.14157e-07,2.95171e-07,1.43237e-07,2.72901e-07,2.05158,2
6.79,3.07841e-07,2.89247e-07,1.40351e-07,2.67206e-07,2.05151,2
6.8,3.01653e-07,2.83442e-07,1.37523e-07,2.61628e-07,2.05145,2
6.81,2.95588e-07,2.77754e-07,1.34753e-07,2.56164e-07,2.05138,2
6.82,2.89647e-07,2.7218e-07,1.32038e-07,2.50812e-07,2.05131,2
6.83,2.83824e-07,2.66718e-07,1.29378e-07,2.4557e-07,2.05125,2
6.84,2.78119e-07,2.61366e-07,1.26772e-07,2.40436e-07,2.05118,2
6.85,2.72529e-07,2.56121e-07,1.24219e-07,2.35406e-07,2.05112,2
6.86,2.67051e-07,2.50982e-07,1.21717e-07,2.3048e-07,2.05105,2
6.87,2.61684e-07,2.45946e-07,1.19266e-07,2.25655e-07,2.05099,2
6.88,2.56424e-07,2.41011e-07,1.16864e-07,2.20929e-07,2.05093,2
6.89,2.51271e-07,2.36175e-07,1.1451e-07,2.163e-07,2.05086,2
6.9,2.46221e-07,2.31436e-07,1.12204e-07,2.11766e-07,2.0508,2
6.91,2.41273e-07,2.26792e-07,1.09945e-07,2.07325e-07,2.05074,2
6.92,2.36424e-07,2.22242e-07,1.07731e-07,2.02975e-07,2.05067,2
6.93,2.31673e-07,2.17783e-07,1.05562e-07,1.98715e-07,2.05061,2
6.94,2.27018e-07,2.13413e-07,1.03437e-07,1.94542e-07,2.05055,2
6.95,2.22456e-07,2.09132e-07,1.01354e-07,1.90455e-07,2.05049,2
6.96,2.17986e-07,2.04936e-07,9.93138e-08,1.86452e-07,2.05043,2
6.97,2.13606e-07,2.00824e-07,9.73145e-08,1.82531e-07,2.05037,2
6.98,2.09314e-07,1.96795e-07,9.53556e-08,1.78691e-07,2.05031,2
6.99,2.05109e-07,1.92847e-07,9.34361e-08,1.7493e-07,2.05025,2
7,2.00988e-07,1.88979e-07,9.15554e-08,1.71246e-07,2.05019,2
7.01,1.9695e-07,1.85188e-07,8.97126e-08,1.67638e-07,2.05013,2
7.02,1.92993e-07,1.81473e-07,8.7907e-08,1.64105e-07,2.05007,2
7.03,1.89116e-07,1.77832e-07,8.61378e-08,1.60644e-07,2.05001,2
7.04,1.85317e-07,1.74265e-07,8.44043e-08,1.57254e-07,2.04996,2
7.05,1.81594e-07,1.70769e-07,8.27057e-08,1.53934e-07,2.0499,2
7.06,1.77947e-07,1.67344e-07,8.10414e-08,1.50683e-07,2.04984,2
7.07,1.74372e-07,1.63987e-07,7.94106e-08,1.47499e-07,2.04978,2
7.08,1.7087e-07,1.60698e-07,7.78128e-08,1.4438e-07,2.04973,2
7.09,1.67437e-07,1.57474e-07,7.62471e-08,1.41325e-07,2.04967,2
7.1,1.64074e-07,1.54316e-07,7.4713e-08,1.38334e-07,2.04962,2
7.11,1.60779e-07,1.5122e-07,7.32098e-08,1.35404e-07,2.04956,2
7.12,1.5755e-07,1.48187e-07,7.1737e-08,1.32535e-07,2.04951,2
7.13,1.54385e-07,1.45215e-07,7.02938e-08,1.29725e-07,2.04945,2
7.14,1.51285e-07,1.42303e-07,6.88797e-08,1.26973e-07,2.0494,2
7.15,1.48247e-07,1.39449e-07,6.74941e-08,1.24278e-07,2.04934,2
7.16,1.4527e-07,1.36652e-07,6.61364e-08,1.21638e-07,2.04929,2
7.17,1.42352e-07,1.33911e-07,6.48061e-08,1.19053e-07,2.04923,2
7.18,1.39494e-07,1.31226e-07,6.35026e-08,1.16522e-07,2.04918,2
7.19,1.36692e-07,1.28594e-07,6.22254e-08,1.14043e-07,2.04913,2
7.2,1.33948e-07,1.26015e-07,6.09739e-08,1.11615e-07,2.04908,2
7.21,1.31258e-07,1.23488e-07,5.97476e-08,1.09237e-07,2.04902,2
7.22,1.28622e-07,1.21011e-07,5.85461e-08,1.06909e-07,2.04897,2
7.23,1.2604e-07,1.18585e-07,5.73687e-08,1.04628e-07,2.04892,2
7.24,1.23509e-07,1.16207e-07,5.62151e-08,1.02395e-07,2.04887,2
7.25,1.21029e-07,1.13876e-07,5.50847e-08,1.00209e-07,2.04882,2
7.26,1.18599e-07,1.11593e-07,5.3977e-08,9.80672e-08,2.04877,2
7.27,1.16218e-07,1.09355e-07,5.28917e-08,9.59702e-08,2.04872,2
7.28,1.13885e-07,1.07162e-07,5.18282e-08,9.39166e-08,2.04867,2
7.29,1.11599e-07,1.05013e-07,5.07862e-08,9.19057e-08,2.04862,2
7.3,1.09358e-07,1.02908e-07,4.97652e-08,8.99364e-08,2.04857,2
7.31,1.07163e-07,1.00844e-07,4.87647e-08,8.80081e-08,2.04852,2
7.32,1.05012e-07,9.88221e-08,4.77843e-08,8.61198e-08,2.04847,2
7.33,1.02904e-07,9.68406e-08,4.68237e-08,8.42707e-08,2.04842,2
7.34,1.00838e-07,9.48989e-08,4.58825e-08,8.246e-08,2.04837,2
7.35,9.8814e-08,9.29962e-08,4.49602e-08,8.0687e-08,2.04833,2
7.36,9.68305e-08,9.11316e-08,4.40564e-08,7.89509e-08,2.04828,2
7.37,9.48869e-08,8.93044e-08,4.31709e-08,7.72508e-08,2.04823,2
7.38,9.29824e-08,8.75139e-08,4.23032e-08,7.55862e-08,2.04818,2
7.39,9.11161e-08,8.57594e-08,4.14529e-08,7.39561e-08,2.04814,2
7.4,8.92874e-08,8.404e-08,4.06198e-08,7.23601e-08,2.04809,2
7.41,8.74953e-08,8.23551e-08,3.98035e-08,7.07973e-08,2.04804,2
7.42,8.57393e-08,8.0704e-08,3.90035e-08,6.9267e-08,2.048,2
7.43,8.40186e-08,7.90861e-08,3.82197e-08,6.77687e-08,2.04795,2
7.44,8.23324e-08,7.75006e-08,3.74517e-08,6.63016e-08,2.04791,2
7.45,8.06801e-08,7.59469e-08,3.66991e-08,6.48651e-08,2.04786,2
7.46,7.9061e-08,7.44243e-08,3.59616e-08,6.34586e-08,2.04782,2
7.47,7.74744e-08,7.29324e-08,3.5239e-08,6.20815e-08,2.04777,2
7.48,7.59197e-08,7.14703e-08,3.4531e-08,6.07332e-08,2.04773,2
7.49,7.43963e-08,7.00376e-08,3.38372e-08,5.9413e-08,2.04769,2
7.5,7.29034e-08,6.86336e-08,3.31573e-08,5.81204e-08,2.04764,2
7.51,7.14405e-08,6.72578e-08,3.24912e-08,5.68549e-08,2.0476,2
7.52,7.0007e-08,6.59095e-08,3.18384e-08,5.56159e-08,2.04756,2
7.53,6.86023e-08,6.45884e-08,3.11988e-08,5.44028e-08,2.04751,2
7.54,6.72259e-08,6.32937e-08,3.0572e-08,5.32151e-08,2.04747,2
7.55,6.5877e-08,6.2025e-08,2.99579e-08,5.20523e-08,2.04743,2
7.56,6.45553e-08,6.07817e-08,2.93561e-08,5.09139e-08,2.04739,2
7.57,6.32601e-08,5.95634e-08,2.87664e-08,4.97994e-08,2.04735,2
7.58,6.19909e-08,5.83695e-08,2.81886e-08,4.87082e-08,2.04731,2
7.59,6.07472e-08,5.71995e-08,2.76224e-08,4.764e-08,2.04726,2
7.6,5.95284e-08,5.6053e-08,2.70675e-08,4.65942e-08,2.04722,2
7.61,5.83342e-08,5.49295e-08,2.65239e-08,4.55703e-08,2.04718,2
7.62,5.71639e-08,5.38286e-08,2.59912e-08,4.4568e-08,2.04714,2
7.63,5.60171e-08,5.27497e-08,2.54692e-08,4.35868e-08,2.0471,2
7.64,5.48934e-08,5.16925e-08,2.49577e-08,4.26263e-08,2.04706,2
7.65,5.37922e-08,5.06564e-08,2.44564e-08,4.16859e-08,2.04702,2
7.66,5.27131e-08,4.96412e-08,2.39653e-08,4.07654e-08,2.04698,2
7.67,5.16557e-08,4.86463e-08,2.3484e-08,3.98643e-08,2.04695,2
7.68,5.06195e-08,4.76713e-08,2.30124e-08,3.89822e-08,2.04691,2
7.69,4.96042e-08,4.67159e-08,2.25503e-08,3.81187e-08,2.04687,2
7.7,4.86092e-08,4.57797e-08,2.20975e-08,3.72734e-08,2.04683,2
7.71,4.76342e-08,4.48622e-08,2.16538e-08,3.6446e-08,2.04679,2
7.72,4.66787e-08,4.39631e-08,2.1219e-08,3.56361e-08,2.04675,2
7.73,4.57425e-08,4.30821e-08,2.0793e-08,3.48433e-08,2.04672,2
7.74,4.4825e-08,4.22187e-08,2.03755e-08,3.40673e-08,2.04668,2
7.75,4.3926e-08,4.13726e-08,1.99664e-08,3.33078e-08,2.04664,2
7.76,4.3045e-08,4.05435e-08,1.95655e-08,3.25643e-08,2.04661,2
7.77,4.21817e-08,3.97311e-08,1.91727e-08,3.18365e-08,2.04657,2
7.78,4.13357e-08,3.89349e-08,1.87878e-08,3.11242e-08,2.04653,2
7.79,4.05067e-08,3.81547e-08,1.84106e-08,3.04271e-08,2.0465,2
7.8,3.96944e-08,3.73901e-08,1.80411e-08,2.97447e-08,2.04646,2
7.81,3.88983e-08,3.66408e-08,1.76789e-08,2.90768e-08,2.04643,2
7.82,3.81182e-08,3.59066e-08,1.7324e-08,2.84232e-08,2.04639,2
7.83,3.73538e-08,3.51871e-08,1.69763e-08,2.77834e-08,2.04636,2
7.84,3.66047e-08,3.4482e-08,1.66355e-08,2.71573e-08,2.04632,2
7.85,3.58707e-08,3.37911e-08,1.63016e-08,2.65445e-08,2.04629,2
7.86,3.51514e-08,3.3114e-08,1.59744e-08,2.59448e-08,2.04625,2
7.87,3.44465e-08,3.24504e-08,1.56537e-08,2.53578e-08,2.04622,2
7.88,3.37558e-08,3.18002e-08,1.53396e-08,2.47834e-08,2.04618,2
7.89,3.30789e-08,3.11631e-08,1.50317e-08,2.42213e-08,2.04615,2
7.9,3.24156e-08,3.05386e-08,1.473e-08,2.36712e-08,2.04612,2
7.91,3.17657e-08,2.99268e-08,1.44344e-08,2.31329e-08,2.04608,2
7.92,3.11287e-08,2.93271e-08,1.41447e-08,2.2606e-08,2.04605,2
7.93,3.05046e-08,2.87395e-08,1.38608e-08,2.20905e-08,2.04602,2
7.94,2.9893e-08,2.81637e-08,1.35827e-08,2.1586e-08,2.04599,2
7.95,2.92936e-08,2.75994e-08,1.33101e-08,2.10924e-08,2.04595,2
7.96,2.87063e-08,2.70464e-08,1.3043e-08,2.06093e-08,2.04592,2
7.97,2.81307e-08,2.65046e-08,1.27813e-08,2.01366e-08,2.04589,2
7.98,2.75667e-08,2.59735e-08,1.25248e-08,1.96741e-08,2.04586,2
7.99,2.70141e-08,2.54532e-08,1.22735e-08,1.92215e-08,2.04583,2
8,2.64725e-08,2.49432e-08,1.20272e-08,1.87787e-08,2.0458,2
8.01,2.59417e-08,2.44435e-08,1.17859e-08,1.83455e-08,2.04576,2
8.02,2.54217e-08,2.39538e-08,1.15494e-08,1.79215e-08,2.04573,2
8.03,2.4912e-08,2.34739e-08,1.13177e-08,1.75068e-08,2.0457,2
8.04,2.44126e-08,2.30036e-08,1.10906e-08,1.7101e-08,2.04567,2
8.05,2.39232e-08,2.25427e-08,1.08681e-08,1.67039e-08,2.04564,2
8.06,2.34436e-08,2.20911e-08,1.065e-08,1.63155e-08,2.04561,2
8.07,2.29737e-08,2.16486e-08,1.04364e-08,1.59355e-08,2.04558,2
8.08,2.25131e-08,2.12149e-08,1.0227e-08,1.55637e-08,2.04555,2
8.09,2.20618e-08,2.07899e-08,1.00218e-08,1.52e-08,2.04552,2
8.1,2.16196e-08,2.03734e-08,9.82076e-09,1.48442e-08,2.0455,2
8.11,2.11862e-08,1.99653e-08,9.62375e-09,1.44961e-08,2.04547,2
8.12,2.07616e-08,1.95653e-08,9.43069e-09,1.41556e-08,2.04544,2
8.13,2.03454e-08,1.91734e-08,9.24151e-09,1.38225e-08,2.04541,2
8.14,1.99376e-08,1.87893e-08,9.05613e-09,1.34967e-08,2.04538,2
8.15,1.9538e-08,1.84129e-08,8.87447e-09,1.3178e-08,2.04535,2
8.16,1.91463e-08,1.80441e-08,8.69646e-09,1.28662e-08,2.04532,2
8.17,1.87626e-08,1.76826e-08,8.52202e-09,1.25613e-08,2.0453,2
8.18,1.83865e-08,1.73284e-08,8.35108e-09,1.2263e-08,2.04527,2
8.19,1.8018e-08,1.69813e-08,8.18358e-09,1.19713e-08,2.04524,2
8.2,1.76569e-08,1.66411e-08,8.01944e-09,1.1686e-08,2.04521,2
8.21,1.7303e-08,1.63078e-08,7.85859e-09,1.14069e-08,2.04519,2
8.22,1.69562e-08,1.59811e-08,7.70098e-09,1.1134e-08,2.04516,2
8.23,1.66164e-08,1.5661e-08,7.54652e-09,1.08671e-08,2.04513,2
8.24,1.62833e-08,1.53473e-08,7.39517e-09,1.0606e-08,2.04511,2
8.25,1.5957e-08,1.50399e-08,7.24686e-09,1.03507e-08,2.04508,2
8.26,1.56372e-08,1.47387e-08,7.10152e-09,1.01011e-08,2.04506,2
8.27,1.53238e-08,1.44434e-08,6.9591e-09,9.85693e-09,2.04503,2
8.28,1.50167e-08,1.41541e-08,6.81954e-09,9.6182e-09,2.045,2
8.29,1.47158e-08,1.38706e-08,6.68278e-09,9.38475e-09,2.04498,2
8.3,1.44209e-08,1.35928e-08,6.54877e-09,9.15647e-09,2.04495,2
8.31,1.41319e-08,1.33206e-08,6.41744e-09,8.93327e-09,2.04493,2
8.32,1.38487e-08,1.30538e-08,6.28875e-09,8.71502e-09,2.0449,2
8.33,1.35711e-08,1.27923e-08,6.16265e-09,8.50163e-09,2.04488,2
8.34,1.32992e-08,1.25361e-08,6.03907e-09,8.293e-09,2.04485,2
8.35,1.30327e-08,1.2285e-08,5.91798e-09,8.08902e-09,2.04483,2
8.36,1.27715e-08,1.2039e-08,5.79931e-09,7.8896e-09,2.0448,2
8.37,1.25156e-08,1.17978e-08,5.68303e-09,7.69463e-09,2.04478,2
8.38,1.22648e-08,1.15615e-08,5.56908e-09,7.50404e-09,2.04476,2
8.39,1.20191e-08,1.133e-08,5.45741e-09,7.31771e-09,2.04473,2
8.4,1.17782e-08,1.11031e-08,5.34799e-09,7.13558e-09,2.04471,2
8.41,1.15422e-08,1.08807e-08,5.24076e-09,6.95753e-09,2.04468,2
8.42,1.13109e-08,1.06628e-08,5.13569e-09,6.7835e-09,2.04466,2
8.43,1.10843e-08,1.04492e-08,5.03272e-09,6.61339e-09,2.04464,2
8.44,1.08622e-08,1.024e-08,4.93182e-09,6.44712e-09,2.04462,2
8.45,1.06446e-08,1.00349e-08,4.83294e-09,6.28461e-09,2.04459,2
8.46,1.04313e-08,9.83393e-09,4.73605e-09,6.12578e-09,2.04457,2
8.47,1.02223e-08,9.63698e-09,4.6411e-09,5.97055e-09,2.04455,2
8.48,1.00175e-08,9.44398e-09,4.54806e-09,5.81884e-09,2.04453,2
8.49,9.81675e-09,9.25485e-09,4.45688e-09,5.67059e-09,2.0445,2
8.5,9.62007e-09,9.06951e-09,4.36754e-09,5.52572e-09,2.04448,2
8.51,9.42733e-09,8.88788e-09,4.27998e-09,5.38415e-09,2.04446,2
8.52,9.23845e-09,8.70989e-09,4.19418e-09,5.24581e-09,2.04444,2
8.53,9.05336e-09,8.53547e-09,4.1101e-09,5.11064e-09,2.04442,2
8.54,8.87197e-09,8.36454e-09,4.02771e-09,4.97857e-09,2.04439,2
8.55,8.69423e-09,8.19703e-09,3.94698e-09,4.84954e-09,2.04437,2
8.56,8.52004e-09,8.03288e-09,3.86786e-09,4.72347e-09,2.04435,2
8.57,8.34935e-09,7.87202e-09,3.79033e-09,4.6003e-09,2.04433,2
8.58,8.18208e-09,7.71438e-09,3.71435e-09,4.47998e-09,2.04431,2
8.59,8.01816e-09,7.55989e-09,3.6399e-09,4.36244e-09,2.04429,2
8.6,7.85753e-09,7.40851e-09,3.56694e-09,4.24763e-09,2.04427,2
8.61,7.70012e-09,7.26015e-09,3.49544e-09,4.13548e-09,2.04425,2
8.62,7.54586e-09,7.11477e-09,3.42538e-09,4.02593e-09,2.04423,2
8.63,7.3947e-09,6.9723e-09,3.35673e-09,3.91894e-09,2.04421,2
8.64,7.24656e-09,6.83268e-09,3.28945e-09,3.81444e-09,2.04419,2
8.65,7.10139e-09,6.69586e-09,3.22352e-09,3.71239e-09,2.04417,2
8.66,6.95913e-09,6.56178e-09,3.15891e-09,3.61272e-09,2.04415,2
8.67,6.81973e-09,6.43038e-09,3.0956e-09,3.5154e-09,2.04413,2
8.68,6.68312e-09,6.30162e-09,3.03356e-09,3.42036e-09,2.04411,2
8.69,6.54924e-09,6.17544e-09,2.97276e-09,3.32757e-09,2.04409,2
8.7,6.41805e-09,6.05178e-09,2.91318e-09,3.23696e-09,2.04407,2
8.71,6.28949e-09,5.9306e-09,2.8548e-09,3.1485e-09,2.04405,2
8.72,6.1635e-09,5.81185e-09,2.79758e-09,3.06214e-09,2.04403,2
8.73,6.04004e-09,5.69548e-09,2.74152e-09,2.97783e-09,2.04401,2
8.74,5.91905e-09,5.58143e-09,2.68658e-09,2.89553e-09,2.044,2
8.75,5.80049e-09,5.46967e-09,2.63274e-09,2.81519e-09,2.04398,2
8.76,5.6843e-09,5.36015e-09,2.57998e-09,2.73678e-09,2.04396,2
8.77,5.57044e-09,5.25283e-09,2.52828e-09,2.66024e-09,2.04394,2
8.78,5.45886e-09,5.14765e-09,2.47761e-09,2.58555e-09,2.04392,2
8.79,5.34952e-09,5.04458e-09,2.42796e-09,2.51265e-09,2.04391,2
8.8,5.24237e-09,4.94357e-09,2.37931e-09,2.44151e-09,2.04389,2
8.81,5.13737e-09,4.84459e-09,2.33163e-09,2.3721e-09,2.04387,2
8.82,5.03447e-09,4.74759e-09,2.28491e-09,2.30437e-09,2.04385,2
8.83,4.93363e-09,4.65253e-09,2.23912e-09,2.23829e-09,2.04384,2
8.84,4.83482e-09,4.55938e-09,2.19426e-09,2.17383e-09,2.04382,2
8.85,4.73798e-09,4.46809e-09,2.15029e-09,2.11093e-09,2.0438,2
8.86,4.64309e-09,4.37863e-09,2.1072e-09,2.04958e-09,2.04378,2
8.87,4.55009e-09,4.29096e-09,2.06498e-09,1.98974e-09,2.04377,2
8.88,4.45896e-09,4.20505e-09,2.0236e-09,1.93138e-09,2.04375,2
8.89,4.36965e-09,4.12086e-09,1.98306e-09,1.87446e-09,2.04373,2
8.9,4.28214e-09,4.03835e-09,1.94332e-09,1.81895e-09,2.04372,2
8.91,4.19637e-09,3.9575e-09,1.90439e-09,1.76482e-09,2.0437,2
8.92,4.11233e-09,3.87826e-09,1.86623e-09,1.71204e-09,2.04368,2
8.93,4.02997e-09,3.80062e-09,1.82884e-09,1.66058e-09,2.04367,2
8.94,3.94926e-09,3.72452e-09,1.7922e-09,1.61042e-09,2.04365,2
8.95,3.87017e-09,3.64995e-09,1.75629e-09,1.56151e-09,2.04364,2
8.96,3.79266e-09,3.57688e-09,1.7211e-09,1.51384e-09,2.04362,2
8.97,3.7167e-09,3.50527e-09,1.68662e-09,1.46738e-09,2.04361,2
8.98,3.64227e-09,3.43509e-09,1.65283e-09,1.4221e-09,2.04359,2
8.99,3.56932e-09,3.36632e-09,1.61971e-09,1.37797e-09,2.04357,2
9,3.49784e-09,3.29892e-09,1.58726e-09,1.33498e-09,2.04356,2
9.01,3.42779e-09,3.23287e-09,1.55546e-09,1.29308e-09,2.04354,2
9.02,3.35915e-09,3.16815e-09,1.5243e-09,1.25227e-09,2.04353,2
9.03,3.29188e-09,3.10472e-09,1.49377e-09,1.21251e-09,2.04351,2
9.04,3.22595e-09,3.04257e-09,1.46384e-09,1.17379e-09,2.0435,2
9.05,3.16135e-09,2.98165e-09,1.43451e-09,1.13607e-09,2.04348,2
9.06,3.09804e-09,2.92196e-09,1.40578e-09,1.09934e-09,2.04347,2
9.07,3.036e-09,2.86347e-09,1.37761e-09,1.06357e-09,2.04345,2
9.08,2.9752e-09,2.80614e-09,1.35002e-09,1.02875e-09,2.04344,2
9.09,2.91563e-09,2.74996e-09,1.32297e-09,9.94846e-10,2.04343,2
9.1,2.85724e-09,2.69491e-09,1.29647e-09,9.61844e-10,2.04341,2
9.11,2.80002e-09,2.64096e-09,1.2705e-09,9.29722e-10,2.0434,2
9.12,2.74395e-09,2.58809e-09,1.24505e-09,8.98461e-10,2.04338,2
9.13,2.68901e-09,2.53628e-09,1.22011e-09,8.68042e-10,2.04337,2
9.14,2.63516e-09,2.4855e-09,1.19567e-09,8.38444e-10,2.04335,2
9.15,2.58239e-09,2.43574e-09,1.17172e-09,8.0965e-10,2.04334,2
9.16,2.53068e-09,2.38698e-09,1.14825e-09,7.81642e-10,2.04333,2
9.17,2.48001e-09,2.3392e-09,1.12525e-09,7.544e-10,2.04331,2
9.18,2.43035e-09,2.29237e-09,1.10271e-09,7.27909e-10,2.0433,2
9.19,2.38168e-09,2.24648e-09,1.08062e-09,7.02151e-10,2.04329,2
9.2,2.33399e-09,2.20151e-09,1.05897e-09,6.77109e-10,2.04327,2
9.21,2.28725e-09,2.15744e-09,1.03776e-09,6.52767e-10,2.04326,2
9.22,2.24146e-09,2.11425e-09,1.01698e-09,6.29109e-10,2.04325,2
9.23,2.19657e-09,2.07192e-09,9.96606e-10,6.06119e-10,2.04324,2
9.24,2.15259e-09,2.03045e-09,9.76644e-10,5.83782e-10,2.04322,2
9.25,2.10949e-09,1.9898e-09,9.57082e-10,5.62083e-10,2.04321,2
9.26,2.06725e-09,1.94997e-09,9.37912e-10,5.41007e-10,2.0432,2
9.27,2.02586e-09,1.91093e-09,9.19127e-10,5.20539e-10,2.04318,2
9.28,1.98529e-09,1.87268e-09,9.00718e-10,5.00667e-10,2.04317,2
9.29,1.94554e-09,1.83519e-09,8.82677e-10,4.81375e-10,2.04316,2
9.3,1.90659e-09,1.79846e-09,8.64998e-10,4.62651e-10,2.04315,2
9.31,1.86841e-09,1.76246e-09,8.47674e-10,4.44481e-10,2.04313,2
9.32,1.831e-09,1.72718e-09,8.30696e-10,4.26852e-10,2.04312,2
9.33,1.79434e-09,1.6926e-09,8.14059e-10,4.09752e-10,2.04311,2
9.34,1.75842e-09,1.65872e-09,7.97755e-10,3.93169e-10,2.0431,2
9.35,1.72321e-09,1.62552e-09,7.81778e-10,3.7709e-10,2.04309,2
9.36,1.68871e-09,1.59298e-09,7.6612e-10,3.61503e-10,2.04307,2
9.37,1.6549e-09,1.56109e-09,7.50777e-10,3.46397e-10,2.04306,2
9.38,1.62176e-09,1.52984e-09,7.35741e-10,3.31761e-10,2.04305,2
9.39,1.58929e-09,1.49922e-09,7.21006e-10,3.17583e-10,2.04304,2
9.4,1.55747e-09,1.46921e-09,7.06566e-10,3.03853e-10,2.04303,2
9.41,1.52629e-09,1.4398e-09,6.92416e-10,2.90559e-10,2.04302,2
9.42,1.49573e-09,1.41098e-09,6.78549e-10,2.77693e-10,2.04301,2
9.43,1.46579e-09,1.38274e-09,6.6496e-10,2.65242e-10,2.04299,2
9.44,1.43644e-09,1.35506e-09,6.51643e-10,2.53199e-10,2.04298,2
9.45,1.40768e-09,1.32794e-09,6.38593e-10,2.41552e-10,2.04297,2
9.46,1.3795e-09,1.30135e-09,6.25805e-10,2.30292e-10,2.04296,2
9.47,1.35188e-09,1.27531e-09,6.13272e-10,2.19411e-10,2.04295,2
9.48,1.32481e-09,1.24978e-09,6.00991e-10,2.08898e-10,2.04294,2
9.49,1.29829e-09,1.22476e-09,5.88956e-10,1.98745e-10,2.04293,2
9.5,1.2723e-09,1.20025e-09,5.77162e-10,1.88944e-10,2.04292,2
9.51,1.24683e-09,1.17622e-09,5.65604e-10,1.79485e-10,2.04291,2
9.52,1.22186e-09,1.15268e-09,5.54277e-10,1.7036e-10,2.0429,2
9.53,1.1974e-09,1.12961e-09,5.43178e-10,1.61562e-10,2.04289,2
9.54,1.17343e-09,1.107e-09,5.32301e-10,1.53083e-10,2.04288,2
9.55,1.14994e-09,1.08484e-09,5.21642e-10,1.44913e-10,2.04287,2
9.56,1.12692e-09,1.06313e-09,5.11196e-10,1.37047e-10,2.04286,2
9.57,1.10436e-09,1.04185e-09,5.00959e-10,1.29475e-10,2.04285,2
9.58,1.08225e-09,1.02099e-09,4.90928e-10,1.22192e-10,2.04284,2
9.59,1.06058e-09,1.00056e-09,4.81097e-10,1.1519e-10,2.04283,2
9.6,1.03935e-09,9.8053e-10,4.71464e-10,1.08462e-10,2.04282,2
9.61,1.01854e-09,9.60904e-10,4.62023e-10,1.02001e-10,2.04281,2
9.62,9.98152e-10,9.41671e-10,4.52772e-10,9.57999e-11,2.0428,2
9.63,9.7817e-10,9.22823e-10,4.43706e-10,8.98531e-11,2.04279,2
9.64,9.58588e-10,9.04353e-10,4.34821e-10,8.41538e-11,2.04278,2
9.65,9.39398e-10,8.86252e-10,4.26114e-10,7.86957e-11,2.04277,2
9.66,9.20592e-10,8.68513e-10,4.17582e-10,7.34728e-11,2.04276,2
9.67,9.02163e-10,8.5113e-10,4.09221e-10,6.8479e-11,2.04275,2
9.68,8.84103e-10,8.34094e-10,4.01027e-10,6.37086e-11,2.04274,2
9.69,8.66405e-10,8.174e-10,3.92997e-10,5.91558e-11,2.04273,2
9.7,8.4906e-10,8.01039e-10,3.85128e-10,5.48151e-11,2.04272,2
9.71,8.32064e-10,7.85007e-10,3.77417e-10,5.06809e-11,2.04271,2
9.72,8.15407e-10,7.69295e-10,3.6986e-10,4.67479e-11,2.0427,2
9.73,7.99084e-10,7.53897e-10,3.62454e-10,4.30109e-11,2.0427,2
9.74,7.83088e-10,7.38808e-10,3.55197e-10,3.94649e-11,2.04268,2
9.75,7.67412e-10,7.24021e-10,3.48085e-10,3.61047e-11,2.04268,2
9.76,7.5205e-10,7.0953e-10,3.41116e-10,3.29256e-11,2.04267,2
9.77,7.36996e-10,6.95329e-10,3.34286e-10,2.99228e-11,2.04266,2
9.78,7.22243e-10,6.81413e-10,3.27593e-10,2.70916e-11,2.04265,2
9.79,7.07785e-10,6.67774e-10,3.21034e-10,2.44274e-11,2.04264,2
9.8,6.93617e-10,6.54409e-10,3.14606e-10,2.19258e-11,2.04264,2
9.81,6.79732e-10,6.41312e-10,3.08308e-10,1.95825e-11,2.04263,2
9.82,6.66126e-10,6.28476e-10,3.02135e-10,1.73931e-11,2.04262,2
9.83,6.52792e-10,6.15898e-10,2.96086e-10,1.53536e-11,2.04261,2
9.84,6.39724e-10,6.03571e-10,2.90158e-10,1.34598e-11,2.04261,2
9.85,6.26919e-10,5.91491e-10,2.84348e-10,1.17078e-11,2.0426,2
9.86,6.1437e-10,5.79653e-10,2.78655e-10,1.00937e-11,2.04258,2
9.87,6.02072e-10,5.68052e-10,2.73076e-10,8.61371e-12,2.04258,2
9.88,5.9002e-10,5.56683e-10,2.67609e-10,7.26411e-12,2.04257,2
9.89,5.7821e-10,5.45541e-10,2.62252e-10,6.04128e-12,2.04256,2
9.9,5.66636e-10,5.34623e-10,2.57001e-10,4.94168e-12,2.04256,2
9.91,5.55294e-10,5.23923e-10,2.51856e-10,3.96185e-12,2.04255,2
9.92,5.44179e-10,5.13437e-10,2.46814e-10,3.09841e-12,2.04254,2
9.93,5.33286e-10,5.03161e-10,2.41872e-10,2.34806e-12,2.04253,2
9.94,5.22611e-10,4.93091e-10,2.3703e-10,1.70756e-12,2.04252,2
9.95,5.12151e-10,4.83223e-10,2.32285e-10,1.17377e-12,2.04251,2
9.96,5.01899e-10,4.73552e-10,2.27634e-10,7.43597e-13,2.04251,2
9.97,4.91853e-10,4.64074e-10,2.23077e-10,4.14041e-13,2.0425,2
9.98,4.82008e-10,4.54787e-10,2.18611e-10,1.82159e-13,2.04249,2
9.99,4.7236e-10,4.45685e-10,2.14235e-10,4.50805e-14,287.046,2
10,4.62905e-10,4.36765e-10,2.09946e-10,0,287.046,2
10,4.62905e-10,4.36765e-10,2.09946e-10,4.89736e-30,0.000384168,1


==> graph_data/mesh_type/mesh1_1/temps_long_impli.csv <==
This is the first cell in the first column.
Description ,Derive-diffusion, schéma couplé.
Eta,1.5
Pas de temps ref,0.01
Nombre d'itérations effectif,1001
Maillage,mesh1_1
Finesse de maillage,0.0307176

Temps,Entropy,Diff_eq_L2,Weak_entropy,Diff_end_L2,Esti_nu,min_N,min_P,max_N,max_P,Diff_max_N,Diff_max_P,Nb_iter_Newton,Nb_resol_cumul,
0,0.481079,1.02928,0.539966,1.02928,16.5915,1,1,2.71828,2.71828,0.985422,0.985422,0,0
0.01,0.408992,0.86908,0.461128,0.86908,16.1959,1,1,2.71828,2.71828,0.985422,0.985422,3,3
0.02,0.350791,0.742685,0.395588,0.742685,15.9869,1,1,2.71828,2.71828,0.985422,0.985422,3,6
0.03,0.301896,0.63753,0.340001,0.63753,15.8524,1,1,2.71828,2.71828,0.985422,0.985422,3,9
0.04,0.260285,0.548525,0.292535,0.548525,15.7526,1,1,2.71828,2.71828,0.985422,0.985422,3,12
0.05,0.224669,0.472625,0.251875,0.472625,15.67,1,1,2.71828,2.71828,0.985422,0.985422,3,15
0.06,0.194094,0.407653,0.216987,0.407653,15.5965,1,1,2.71828,2.71828,0.985422,0.985422,3,18
0.07,0.1678,0.351915,0.187018,0.351915,15.5278,1,1,2.71828,2.71828,0.985422,0.985422,3,21
0.08,0.14516,0.30403,0.161256,0.30403,15.4615,1,1,2.71828,2.71828,0.985422,0.985422,3,24
0.09,0.12565,0.262851,0.139095,0.262851,15.3961,1,1,2.71828,2.71828,0.985422,0.985422,3,27
0.1,0.108824,0.227409,0.120024,0.227409,15.3308,1,1,2.71828,2.71828,0.985422,0.985422,3,30
0.11,0.0943045,0.196886,0.103605,0.196886,15.2648,1,1,2.71828,2.71828,0.985422,0.985422,3,33
0.12,0.0817687,0.170582,0.0894629,0.170582,15.1979,1,1,2.71828,2.71828,0.985422,0.985422,3,36
0.13,0.0709399,0.1479,0.0772784,0.1479,15.1296,1,1,2.71828,2.71828,0.985422,0.985422,3,39
0.14,0.0615809,0.128332,0.0667766,0.128332,15.0598,1,1,2.71828,2.71828,0.985422,0.985422,3,42
0.15,0.0534883,0.11144,0.0577222,0.11144,14.9882,1,1,2.71828,2.71828,0.985422,0.985422,3,45
0.16,0.0464874,0.0968499,0.0499134,0.0968499,14.9147,1,1,2.71828,2.71828,0.985422,0.985422,3,48
0.17,0.0404279,0.0842406,0.0431767,0.0842406,14.8392,1,1,2.71828,2.71828,0.985422,0.985422,3,51
0.18,0.0351808,0.0733367,0.0373631,0.0733367,14.7615,1,1,2.71828,2.71828,0.985422,0.985422,3,54
0.19,0.0306348,0.0639018,0.0323446,0.0639018,14.6815,1,1,2.71828,2.71828,0.985422,0.985422,3,57
0.2,0.0266944,0.0557327,0.0280111,0.0557327,14.5992,1,1,2.71828,2.71828,0.985422,0.985422,3,60
0.21,0.0232769,0.0486549,0.0242681,0.0486549,14.5146,1,1,2.71828,2.71828,0.985422,0.985422,3,63
0.22,0.0203116,0.0425183,0.021034,0.0425183,14.4275,1,1,2.71828,2.71828,0.985422,0.985422,3,66
0.23,0.0177371,0.037194,0.0182388,0.037194,14.3379,1,1,2.71828,2.71828,0.985422,0.985422,3,69
0.24,0.0155008,0.0325709,0.0158221,0.0325709,14.2459,1,1,2.71828,2.71828,0.985422,0.985422,3,72
0.25,0.013557,0.0285536,0.013732,0.0285536,14.1515,1,1,2.71828,2.71828,0.985422,0.985422,3,75
0.26,0.0118665,0.0250598,0.0119238,0.0250598,14.0546,1,1,2.71828,2.71828,0.985422,0.985422,3,78
0.27,0.0103954,0.0220187,0.0103588,0.0220187,13.9553,1,1,2.71828,2.71828,0.985422,0.985422,3,81
0.28,0.0091144,0.0193694,0.00900393,0.0193694,13.8536,1,1,2.71828,2.71828,0.985422,0.985422,3,84
0.29,0.00799822,0.0170593,0.0078305,0.0170593,13.7498,1,1,2.71828,2.71828,0.985422,0.985422,3,87
0.3,0.007025,0.0150429,0.00681382,0.0150429,13.6437,1,1,2.71828,2.71828,0.985422,0.985422,3,90
0.31,0.00617584,0.0132814,0.00593261,0.0132814,13.5356,1,1,2.71828,2.71828,0.985422,0.985422,3,93
0.32,0.00543439,0.0117408,0.00516849,0.0117408,13.4256,1,1,2.71828,2.71828,0.985422,0.985422,3,96
0.33,0.00478651,0.0103921,0.00450562,0.0103921,13.3138,1,1,2.71828,2.71828,0.985422,0.985422,3,99
0.34,0.00421995,0.00921006,0.00393034,0.00921006,13.2005,1,1,2.71828,2.71828,0.985422,0.985422,3,102
0.35,0.00372413,0.008173,0.00343083,0.008173,13.0856,1,1,2.71828,2.71828,0.985422,0.985422,3,105
0.36,0.00328985,0.00726208,0.0029969,0.00726208,12.9696,1,1,2.71828,2.71828,0.985422,0.985422,3,108
0.37,0.00290917,0.00646103,0.00261975,0.00646103,12.8525,1,1,2.71828,2.71828,0.985422,0.985422,3,111
0.38,0.00257518,0.00575577,0.00229179,0.00575577,12.7345,1,1,2.71828,2.71828,0.985422,0.985422,3,114
0.39,0.0022819,0.00513408,0.00200644,0.00513408,12.616,1,1,2.71828,2.71828,0.985422,0.985422,3,117
0.4,0.00202413,0.00458539,0.00175802,0.00458539,12.4971,1,1,2.71828,2.71828,0.985422,0.985422,2,119
0.41,0.00179738,0.00410053,0.00154163,0.00410053,12.378,1,1,2.71828,2.71828,0.985422,0.985422,2,121
0.42,0.00159771,0.00367152,0.00135302,0.00367152,12.2591,1,1,2.71828,2.71828,0.985422,0.985422,2,123
0.43,0.00142173,0.00329144,0.00118852,0.00329144,12.1404,1,1,2.71828,2.71828,0.985422,0.985422,2,125
0.44,0.00126647,0.0029543,0.00104495,0.0029543,12.0223,1,1,2.71828,2.71828,0.985422,0.985422,2,127
0.45,0.00112936,0.00265483,0.000919564,0.00265483,11.905,1,1,2.71828,2.71828,0.985422,0.985422,2,129
0.46,0.00100816,0.00238851,0.00080998,0.00238851,11.7888,1,1,2.71828,2.71828,0.985422,0.985422,2,131
0.47,0.000900903,0.00215133,0.000714135,0.00215133,11.6738,1,1,2.71828,2.71828,0.985422,0.985422,2,133
0.48,0.000805898,0.00193986,0.000630244,0.00193986,11.5602,1,1,2.71828,2.71828,0.985422,0.985422,2,135
0.49,0.000721654,0.00175105,0.000556758,0.00175105,11.4483,1,1,2.71828,2.71828,0.985422,0.985422,2,137
0.5,0.000646874,0.00158227,0.000492334,0.00158227,11.3382,1,1,2.71828,2.71828,0.985422,0.985422,2,139
0.51,0.000580425,0.00143119,0.000435807,0.00143119,11.2301,1,1,2.71828,2.71828,0.985422,0.985422,2,141
0.52,0.000521318,0.0012958,0.000386167,0.0012958,11.1242,1,1,2.71828,2.71828,0.985422,0.985422,2,143
0.53,0.000468684,0.00117432,0.000342536,0.00117432,11.0206,1,1,2.71828,2.71828,0.985422,0.985422,2,145
0.54,0.000421766,0.00106519,0.000304152,0.00106519,10.9195,1,1,2.71828,2.71828,0.985422,0.985422,2,147
0.55,0.000379898,0.000967028,0.000270353,0.000967028,10.821,1,1,2.71828,2.71828,0.985422,0.985422,2,149
0.56,0.000342499,0.000878644,0.000240564,0.000878644,10.7251,1,1,2.71828,2.71828,0.985422,0.985422,2,151
0.57,0.000309056,0.000798969,0.000214283,0.000798969,10.632,1,1,2.71828,2.71828,0.985422,0.985422,2,153
0.58,0.00027912,0.000727067,0.000191074,0.000727067,10.5416,1,1,2.71828,2.71828,0.985422,0.985422,2,155
0.59,0.000252296,0.000662112,0.000170558,0.000662112,10.4542,1,1,2.71828,2.71828,0.985422,0.985422,2,157
0.6,0.000228236,0.000603373,0.000152404,0.000603373,10.3697,1,1,2.71828,2.71828,0.985422,0.985422,2,159
0.61,0.000206634,0.000550201,0.000136323,0.000550201,10.2881,1,1,2.71828,2.71828,0.985422,0.985422,2,161
0.62,0.00018722,0.000502025,0.000122065,0.000502025,10.2094,1,1,2.71828,2.71828,0.985422,0.985422,2,163
0.63,0.000169756,0.000458333,0.000109409,0.000458333,10.1337,1,1,2.71828,2.71828,0.985422,0.985422,2,165
0.64,0.00015403,0.000418675,9.81643e-05,0.000418675,10.0609,1,1,2.71828,2.71828,0.985422,0.985422,2,167
0.65,0.000139857,0.000382648,8.81621e-05,0.000382648,9.99104,1,1,2.71828,2.71828,0.985422,0.985422,2,169
0.66,0.000127073,0.000349892,7.9256e-05,0.000349892,9.92403,1,1,2.71828,2.71828,0.985422,0.985422,2,171
0.67,0.00011553,0.000320088,7.13177e-05,0.000320088,9.85985,1,1,2.71828,2.71828,0.985422,0.985422,2,173
0.68,0.0001051,0.00029295,6.42344e-05,0.00029295,9.79844,1,1,2.71828,2.71828,0.985422,0.985422,2,175
0.69,9.56673e-05,0.000268222,5.79074e-05,0.000268222,9.73976,1,1,2.71828,2.71828,0.985422,0.985422,2,177
0.7,8.71299e-05,0.000245675,5.22502e-05,0.000245675,9.68373,1,1,2.71828,2.71828,0.985422,0.985422,2,179
0.71,7.93968e-05,0.000225105,4.71866e-05,0.000225105,9.6303,1,1,2.71828,2.71828,0.985422,0.985422,2,181
0.72,7.23871e-05,0.000206326,4.26497e-05,0.000206326,9.57938,1,1,2.71828,2.71828,0.985422,0.985422,2,183
0.73,6.60283e-05,0.000189173,3.85806e-05,0.000189173,9.53091,1,1,2.71828,2.71828,0.985422,0.985422,2,185
0.74,6.02562e-05,0.000173497,3.49275e-05,0.000173497,9.4848,1,1,2.71828,2.71828,0.985422,0.985422,2,187
0.75,5.50129e-05,0.000159164,3.16446e-05,0.000159164,9.44098,1,1,2.71828,2.71828,0.985422,0.985422,2,189
0.76,5.02471e-05,0.000146052,2.86915e-05,0.000146052,9.39936,1,1,2.71828,2.71828,0.985422,0.985422,2,191
0.77,4.59125e-05,0.000134052,2.60327e-05,0.000134052,9.35986,1,1,2.71828,2.71828,0.985422,0.985422,2,193
0.78,4.19678e-05,0.000123065,2.36366e-05,0.000123065,9.32241,1,1,2.71828,2.71828,0.985422,0.985422,2,195
0.79,3.83759e-05,0.000113002,2.14752e-05,0.000113002,9.28691,1,1,2.71828,2.71828,0.985422,0.985422,2,197
0.8,3.51034e-05,0.000103782,1.9524e-05,0.000103782,9.25329,1,1,2.71828,2.71828,0.985422,0.985422,2,199
0.81,3.21204e-05,9.53309e-05,1.77609e-05,9.53309e-05,9.22146,1,1,2.71828,2.71828,0.985422,0.985422,2,201
0.82,2.93999e-05,8.75823e-05,1.61665e-05,8.75823e-05,9.19136,1,1,2.71828,2.71828,0.985422,0.985422,2,203
0.83,2.69177e-05,8.04758e-05,1.47235e-05,8.04758e-05,9.16289,1,1,2.71828,2.71828,0.985422,0.985422,2,205
0.84,2.46519e-05,7.39563e-05,1.34165e-05,7.39563e-05,9.13599,1,1,2.71828,2.71828,0.985422,0.985422,2,207
0.85,2.25827e-05,6.79738e-05,1.22318e-05,6.79738e-05,9.11058,1,1,2.71828,2.71828,0.985422,0.985422,2,209
0.86,2.06922e-05,6.24827e-05,1.11572e-05,6.24827e-05,9.08658,1,1,2.71828,2.71828,0.985422,0.985422,2,211
0.87,1.89645e-05,5.74415e-05,1.01818e-05,5.74415e-05,9.06394,1,1,2.71828,2.71828,0.985422,0.985422,2,213
0.88,1.73848e-05,5.28124e-05,9.29573e-06,5.28124e-05,9.04258,1,1,2.71828,2.71828,0.985422,0.985422,2,215
0.89,1.594e-05,4.8561e-05,8.49038e-06,4.8561e-05,9.02243,1,1,2.71828,2.71828,0.985422,0.985422,2,217
0.9,1.46181e-05,4.46556e-05,7.75793e-06,4.46556e-05,9.00344,1,1,2.71828,2.71828,0.985422,0.985422,2,219
0.91,1.34084e-05,4.10675e-05,7.09138e-06,4.10675e-05,8.98554,1,1,2.71828,2.71828,0.985422,0.985422,2,221
0.92,1.23009e-05,3.77704e-05,6.48445e-06,3.77704e-05,8.96868,1,1,2.71828,2.71828,0.985422,0.985422,2,223
0.93,1.12867e-05,3.47403e-05,5.9315e-06,3.47403e-05,8.9528,1,1,2.71828,2.71828,0.985422,0.985422,2,225
0.94,1.03577e-05,3.19552e-05,5.42748e-06,3.19552e-05,8.93785,1,1,2.71828,2.71828,0.985422,0.985422,2,227
0.95,9.50663e-06,2.9395e-05,4.96782e-06,2.9395e-05,8.92378,1,1,2.71828,2.71828,0.985422,0.985422,2,229
0.96,8.72666e-06,2.70413e-05,4.54842e-06,2.70413e-05,8.91053,1,1,2.71828,2.71828,0.985422,0.985422,2,231
0.97,8.01171e-06,2.48772e-05,4.16558e-06,2.48772e-05,8.89807,1,1,2.71828,2.71828,0.985422,0.985422,2,233
0.98,7.35623e-06,2.28871e-05,3.81596e-06,2.28871e-05,8.88635,1,1,2.71828,2.71828,0.985422,0.985422,2,235
0.99,6.75515e-06,2.10571e-05,3.49655e-06,2.10571e-05,8.87533,1,1,2.71828,2.71828,0.985422,0.985422,2,237
1,6.20386e-06,1.9374e-05,3.20463e-06,1.9374e-05,8.86497,1,1,2.71828,2.71828,0.985422,0.985422,2,239
1.01,5.69813e-06,1.7826e-05,2.93773e-06,1.7826e-05,8.85523,1,1,2.71828,2.71828,0.985422,0.985422,2,241
1.02,5.23413e-06,1.64021e-05,2.69362e-06,1.64021e-05,8.84607,1,1,2.71828,2.71828,0.985422,0.985422,2,243
1.03,4.80834e-06,1.50923e-05,2.47027e-06,1.50923e-05,8.83747,1,1,2.71828,2.71828,0.985422,0.985422,2,245
1.04,4.41756e-06,1.38874e-05,2.26587e-06,1.38874e-05,8.82938,1,1,2.71828,2.71828,0.985422,0.985422,2,247
1.05,4.05886e-06,1.27789e-05,2.07874e-06,1.27789e-05,8.82179,1,1,2.71828,2.71828,0.985422,0.985422,2,249
1.06,3.72956e-06,1.17591e-05,1.90738e-06,1.17591e-05,8.81465,1,1,2.71828,2.71828,0.985422,0.985422,2,251
1.07,3.42722e-06,1.08208e-05,1.75042e-06,1.08208e-05,8.80795,1,1,2.71828,2.71828,0.985422,0.985422,2,253
1.08,3.14959e-06,9.95749e-06,1.60661e-06,9.95749e-06,8.80166,1,1,2.71828,2.71828,0.985422,0.985422,2,255
1.09,2.89463e-06,9.16317e-06,1.47482e-06,9.16317e-06,8.79575,1,1,2.71828,2.71828,0.985422,0.985422,2,257
1.1,2.66047e-06,8.43228e-06,1.35401e-06,8.43228e-06,8.79021,1,1,2.71828,2.71828,0.985422,0.985422,2,259
1.11,2.44538e-06,7.75974e-06,1.24325e-06,7.75974e-06,8.785,1,1,2.71828,2.71828,0.985422,0.985422,2,261
1.12,2.24779e-06,7.14089e-06,1.14169e-06,7.14089e-06,8.78011,1,1,2.71828,2.71828,0.985422,0.985422,2,263
1.13,2.06627e-06,6.57142e-06,1.04853e-06,6.57142e-06,8.77552,1,1,2.71828,2.71828,0.985422,0.985422,2,265
1.14,1.89949e-06,6.04738e-06,9.6307e-07,6.04738e-06,8.77122,1,1,2.71828,2.71828,0.985422,0.985422,2,267
1.15,1.74625e-06,5.56514e-06,8.84661e-07,5.56514e-06,8.76718,1,1,2.71828,2.71828,0.985422,0.985422,2,269
1.16,1.60543e-06,5.12137e-06,8.12708e-07,5.12137e-06,8.76339,1,1,2.71828,2.71828,0.985422,0.985422,2,271
1.17,1.47603e-06,4.71298e-06,7.4667e-07,4.71298e-06,8.75983,1,1,2.71828,2.71828,0.985422,0.985422,2,273
1.18,1.3571e-06,4.33716e-06,6.86052e-07,4.33716e-06,8.75649,1,1,2.71828,2.71828,0.985422,0.985422,2,275
1.19,1.2478e-06,3.9913e-06,6.30403e-07,3.9913e-06,8.75336,1,1,2.71828,2.71828,0.985422,0.985422,2,277
1.2,1.14733e-06,3.67302e-06,5.79307e-07,3.67302e-06,8.75043,1,1,2.71828,2.71828,0.985422,0.985422,2,279
1.21,1.05498e-06,3.38011e-06,5.32388e-07,3.38011e-06,8.74767,1,1,2.71828,2.71828,0.985422,0.985422,2,281
1.22,9.70096e-07,3.11054e-06,4.89299e-07,3.11054e-06,8.74509,1,1,2.71828,2.71828,0.985422,0.985422,2,283
1.23,8.92061e-07,2.86247e-06,4.49724e-07,2.86247e-06,8.74267,1,1,2.71828,2.71828,0.985422,0.985422,2,285
1.24,8.20323e-07,2.63417e-06,4.13371e-07,2.63417e-06,8.74039,1,1,2.71828,2.71828,0.985422,0.985422,2,287
1.25,7.54371e-07,2.42407e-06,3.79977e-07,2.42407e-06,8.73826,1,1,2.71828,2.71828,0.985422,0.985422,2,289
1.26,6.93736e-07,2.23071e-06,3.49297e-07,2.23071e-06,8.73626,1,1,2.71828,2.71828,0.985422,0.985422,2,291
1.27,6.37987e-07,2.05277e-06,3.21108e-07,2.05277e-06,8.73439,1,1,2.71828,2.71828,0.985422,0.985422,2,293
1.28,5.86729e-07,1.88902e-06,2.95207e-07,1.88902e-06,8.73263,1,1,2.71828,2.71828,0.985422,0.985422,2,295
1.29,5.39598e-07,1.73831e-06,2.71406e-07,1.73831e-06,8.73098,1,1,2.71828,2.71828,0.985422,0.985422,2,297
1.3,4.96262e-07,1.59963e-06,2.49532e-07,1.59963e-06,8.72944,1,1,2.71828,2.71828,0.985422,0.985422,2,299
1.31,4.56412e-07,1.47199e-06,2.2943e-07,1.47199e-06,8.72799,1,1,2.71828,2.71828,0.985422,0.985422,2,301
1.32,4.19769e-07,1.35454e-06,2.10954e-07,1.35454e-06,8.72663,1,1,2.71828,2.71828,0.985422,0.985422,2,303
1.33,3.86072e-07,1.24645e-06,1.93972e-07,1.24645e-06,8.72536,1,1,2.71828,2.71828,0.985422,0.985422,2,305
1.34,3.55085e-07,1.14698e-06,1.78361e-07,1.14698e-06,8.72416,1,1,2.71828,2.71828,0.985422,0.985422,2,307
1.35,3.26589e-07,1.05544e-06,1.64012e-07,1.05544e-06,8.72305,1,1,2.71828,2.71828,0.985422,0.985422,2,309
1.36,3.00383e-07,9.71195e-07,1.50821e-07,9.71195e-07,8.722,1,1,2.71828,2.71828,0.985422,0.985422,2,311
1.37,2.76283e-07,8.93672e-07,1.38694e-07,8.93672e-07,8.72101,1,1,2.71828,2.71828,0.985422,0.985422,2,313
1.38,2.54119e-07,8.22333e-07,1.27545e-07,8.22333e-07,8.72009,1,1,2.71828,2.71828,0.985422,0.985422,2,315
1.39,2.33735e-07,7.56684e-07,1.17294e-07,7.56684e-07,8.71923,1,1,2.71828,2.71828,0.985422,0.985422,2,317
1.4,2.14988e-07,6.96272e-07,1.07869e-07,6.96272e-07,8.71842,1,1,2.71828,2.71828,0.985422,0.985422,2,319
1.41,1.97746e-07,6.40678e-07,9.9204e-08,6.40678e-07,8.71766,1,1,2.71828,2.71828,0.985422,0.985422,2,321
1.42,1.81888e-07,5.89521e-07,9.12361e-08,5.89521e-07,8.71695,1,1,2.71828,2.71828,0.985422,0.985422,2,323
1.43,1.67303e-07,5.42444e-07,8.39096e-08,5.42444e-07,8.71628,1,1,2.71828,2.71828,0.985422,0.985422,2,325
1.44,1.53889e-07,4.99124e-07,7.71725e-08,4.99124e-07,8.71566,1,1,2.71828,2.71828,0.985422,0.985422,2,327
1.45,1.41551e-07,4.59261e-07,7.09774e-08,4.59261e-07,8.71507,1,1,2.71828,2.71828,0.985422,0.985422,2,329
1.46,1.30203e-07,4.22579e-07,6.52804e-08,4.22579e-07,8.71452,1,1,2.71828,2.71828,0.985422,0.985422,2,331
1.47,1.19765e-07,3.88825e-07,6.00415e-08,3.88825e-07,8.71401,1,1,2.71828,2.71828,0.985422,0.985422,2,333
1.48,1.10165e-07,3.57765e-07,5.52236e-08,3.57765e-07,8.71353,1,1,2.71828,2.71828,0.985422,0.985422,2,335
1.49,1.01334e-07,3.29184e-07,5.07928e-08,3.29184e-07,8.71308,1,1,2.71828,2.71828,0.985422,0.985422,2,337
1.5,9.32124e-08,3.02885e-07,4.67181e-08,3.02885e-07,8.71265,1,1,2.71828,2.71828,0.985422,0.985422,2,339
1.51,8.57417e-08,2.78685e-07,4.29706e-08,2.78685e-07,8.71226,1,1,2.71828,2.71828,0.985422,0.985422,2,341
1.52,7.887e-08,2.56417e-07,3.9524e-08,2.56417e-07,8.71189,1,1,2.71828,2.71828,0.985422,0.985422,2,343
1.53,7.25493e-08,2.35928e-07,3.63542e-08,2.35928e-07,8.71154,1,1,2.71828,2.71828,0.985422,0.985422,2,345
1.54,6.67354e-08,2.17074e-07,3.34389e-08,2.17074e-07,8.71121,1,1,2.71828,2.71828,0.985422,0.985422,2,347
1.55,6.13876e-08,1.99726e-07,3.07576e-08,1.99726e-07,8.71091,1,1,2.71828,2.71828,0.985422,0.985422,2,349
1.56,5.64685e-08,1.83764e-07,2.82915e-08,1.83764e-07,8.71062,1,1,2.71828,2.71828,0.985422,0.985422,2,351
1.57,5.19437e-08,1.69076e-07,2.60233e-08,1.69076e-07,8.71035,1,1,2.71828,2.71828,0.985422,0.985422,2,353
1.58,4.77816e-08,1.55562e-07,2.3937e-08,1.55562e-07,8.7101,1,1,2.71828,2.71828,0.985422,0.985422,2,355
1.59,4.39532e-08,1.43127e-07,2.20182e-08,1.43127e-07,8.70987,1,1,2.71828,2.71828,0.985422,0.985422,2,357
1.6,4.04315e-08,1.31686e-07,2.02532e-08,1.31686e-07,8.70965,1,1,2.71828,2.71828,0.985422,0.985422,2,359
1.61,3.71922e-08,1.21158e-07,1.86299e-08,1.21158e-07,8.70944,1,1,2.71828,2.71828,0.985422,0.985422,2,361
1.62,3.42124e-08,1.11472e-07,1.71367e-08,1.11472e-07,8.70925,1,1,2.71828,2.71828,0.985422,0.985422,2,363
1.63,3.14714e-08,1.0256e-07,1.57633e-08,1.0256e-07,8.70907,1,1,2.71828,2.71828,0.985422,0.985422,2,365
1.64,2.89501e-08,9.43595e-08,1.45e-08,9.43595e-08,8.7089,1,1,2.71828,2.71828,0.985422,0.985422,2,367
1.65,2.66308e-08,8.68146e-08,1.3338e-08,8.68146e-08,8.70874,1,1,2.71828,2.71828,0.985422,0.985422,2,369
1.66,2.44973e-08,7.98727e-08,1.22691e-08,7.98727e-08,8.70859,1,1,2.71828,2.71828,0.985422,0.985422,2,371
1.67,2.25348e-08,7.34855e-08,1.1286e-08,7.34855e-08,8.70845,1,1,2.71828,2.71828,0.985422,0.985422,2,373
1.68,2.07296e-08,6.76089e-08,1.03816e-08,6.76089e-08,8.70832,1,1,2.71828,2.71828,0.985422,0.985422,2,375
1.69,1.9069e-08,6.2202e-08,9.54979e-09,6.2202e-08,8.7082,1,1,2.71828,2.71828,0.985422,0.985422,2,377
1.7,1.75414e-08,5.72273e-08,8.78462e-09,5.72273e-08,8.70808,1,1,2.71828,2.71828,0.985422,0.985422,2,379
1.71,1.61362e-08,5.26503e-08,8.08078e-09,5.26503e-08,8.70798,1,1,2.71828,2.71828,0.985422,0.985422,2,381
1.72,1.48436e-08,4.84391e-08,7.43335e-09,4.84391e-08,8.70788,1,1,2.71828,2.71828,0.985422,0.985422,2,383
1.73,1.36546e-08,4.45647e-08,6.83781e-09,4.45647e-08,8.70778,1,1,2.71828,2.71828,0.985422,0.985422,2,385
1.74,1.25608e-08,4.1e-08,6.28999e-09,4.1e-08,8.7077,1,1,2.71828,2.71828,0.985422,0.985422,2,387
1.75,1.15547e-08,3.77203e-08,5.78607e-09,3.77203e-08,8.70761,1,1,2.71828,2.71828,0.985422,0.985422,2,389
1.76,1.06291e-08,3.47028e-08,5.32253e-09,3.47028e-08,8.70754,1,1,2.71828,2.71828,0.985422,0.985422,2,391
1.77,9.7777e-09,3.19267e-08,4.89614e-09,3.19267e-08,8.70746,1,1,2.71828,2.71828,0.985422,0.985422,2,393
1.78,8.9945e-09,2.93725e-08,4.50391e-09,2.93725e-08,8.7074,1,1,2.71828,2.71828,0.985422,0.985422,2,395
1.79,8.27404e-09,2.70226e-08,4.14311e-09,2.70226e-08,8.70733,1,1,2.71828,2.71828,0.985422,0.985422,2,397
1.8,7.6113e-09,2.48607e-08,3.81122e-09,2.48607e-08,8.70727,1,1,2.71828,2.71828,0.985422,0.985422,2,399
1.81,7.00164e-09,2.28716e-08,3.50591e-09,2.28716e-08,8.70722,1,1,2.71828,2.71828,0.985422,0.985422,2,401
1.82,6.44082e-09,2.10416e-08,3.22507e-09,2.10416e-08,8.70717,1,1,2.71828,2.71828,0.985422,0.985422,2,403
1.83,5.92492e-09,1.9358e-08,2.96673e-09,1.9358e-08,8.70712,1,1,2.71828,2.71828,0.985422,0.985422,2,405
1.84,5.45035e-09,1.78091e-08,2.72909e-09,1.78091e-08,8.70707,1,1,2.71828,2.71828,0.985422,0.985422,2,407
1.85,5.0138e-09,1.6384e-08,2.51048e-09,1.6384e-08,8.70703,1,1,2.71828,2.71828,0.985422,0.985422,2,409
1.86,4.61221e-09,1.5073e-08,2.30939e-09,1.5073e-08,8.70699,1,1,2.71828,2.71828,0.985422,0.985422,2,411
1.87,4.24279e-09,1.38668e-08,2.12441e-09,1.38668e-08,8.70695,1,1,2.71828,2.71828,0.985422,0.985422,2,413
1.88,3.90296e-09,1.27571e-08,1.95424e-09,1.27571e-08,8.70692,1,1,2.71828,2.71828,0.985422,0.985422,2,415
1.89,3.59035e-09,1.17362e-08,1.79771e-09,1.17362e-08,8.70689,1,1,2.71828,2.71828,0.985422,0.985422,2,417
1.9,3.30278e-09,1.0797e-08,1.65371e-09,1.0797e-08,8.70686,1,1,2.71828,2.71828,0.985422,0.985422,2,419
1.91,3.03824e-09,9.9329e-09,1.52125e-09,9.9329e-09,8.70683,1,1,2.71828,2.71828,0.985422,0.985422,2,421
1.92,2.79489e-09,9.13795e-09,1.39941e-09,9.13795e-09,8.7068,1,1,2.71828,2.71828,0.985422,0.985422,2,423
1.93,2.57104e-09,8.40661e-09,1.28732e-09,8.40661e-09,8.70678,1,1,2.71828,2.71828,0.985422,0.985422,2,425
1.94,2.36511e-09,7.73378e-09,1.18421e-09,7.73378e-09,8.70675,1,1,2.71828,2.71828,0.985422,0.985422,2,427
1.95,2.17568e-09,7.11479e-09,1.08936e-09,7.11479e-09,8.70674,1,1,2.71828,2.71828,0.985422,0.985422,2,429
1.96,2.00142e-09,6.54533e-09,1.0021e-09,6.54533e-09,8.70671,1,1,2.71828,2.71828,0.985422,0.985422,2,431
1.97,1.84112e-09,6.02144e-09,9.21841e-10,6.02144e-09,8.7067,1,1,2.71828,2.71828,0.985422,0.985422,2,433
1.98,1.69366e-09,5.53947e-09,8.48006e-10,5.53947e-09,8.70667,1,1,2.71828,2.71828,0.985422,0.985422,2,435
1.99,1.55801e-09,5.09607e-09,7.80085e-10,5.09607e-09,8.70666,1,1,2.71828,2.71828,0.985422,0.985422,2,437
2,1.43322e-09,4.68816e-09,7.17605e-10,4.68816e-09,8.70664,1,1,2.71828,2.71828,0.985422,0.985422,2,439
2.01,1.31843e-09,4.31289e-09,6.60129e-10,4.31289e-09,8.70663,1,1,2.71828,2.71828,0.985422,0.985422,2,441
2.02,1.21283e-09,3.96765e-09,6.07257e-10,3.96765e-09,8.70661,1,1,2.71828,2.71828,0.985422,0.985422,2,443
2.03,1.11569e-09,3.65004e-09,5.58619e-10,3.65004e-09,8.70661,1,1,2.71828,2.71828,0.985422,0.985422,2,445
2.04,1.02633e-09,3.35786e-09,5.13878e-10,3.35786e-09,8.70659,1,1,2.71828,2.71828,0.985422,0.985422,2,447
2.05,9.44133e-10,3.08906e-09,4.7272e-10,3.08906e-09,8.70658,1,1,2.71828,2.71828,0.985422,0.985422,2,449
2.06,8.68515e-10,2.84177e-09,4.34858e-10,2.84177e-09,8.70657,1,1,2.71828,2.71828,0.985422,0.985422,2,451
2.07,7.98953e-10,2.61427e-09,4.00029e-10,2.61427e-09,8.70656,1,1,2.71828,2.71828,0.985422,0.985422,2,453
2.08,7.34963e-10,2.40499e-09,3.6799e-10,2.40499e-09,8.70655,1,1,2.71828,2.71828,0.985422,0.985422,2,455
2.09,6.76098e-10,2.21245e-09,3.38516e-10,2.21245e-09,8.70654,1,1,2.71828,2.71828,0.985422,0.985422,2,457
2.1,6.21948e-10,2.03533e-09,3.11404e-10,2.03533e-09,8.70653,1,1,2.71828,2.71828,0.985422,0.985422,2,459
2.11,5.72135e-10,1.87238e-09,2.86463e-10,1.87238e-09,8.70653,1,1,2.71828,2.71828,0.985422,0.985422,2,461
2.12,5.26311e-10,1.72248e-09,2.63519e-10,1.72248e-09,8.70652,1,1,2.71828,2.71828,0.985422,0.985422,2,463
2.13,4.84158e-10,1.58458e-09,2.42414e-10,1.58458e-09,8.70652,1,1,2.71828,2.71828,0.985422,0.985422,2,465
2.14,4.45381e-10,1.45772e-09,2.22998e-10,1.45772e-09,8.70651,1,1,2.71828,2.71828,0.985422,0.985422,2,467
2.15,4.09709e-10,1.34101e-09,2.05138e-10,1.34101e-09,8.7065,1,1,2.71828,2.71828,0.985422,0.985422,2,469
2.16,3.76895e-10,1.23364e-09,1.88708e-10,1.23364e-09,8.70649,1,1,2.71828,2.71828,0.985422,0.985422,2,471
2.17,3.46709e-10,1.13487e-09,1.73594e-10,1.13487e-09,8.7065,1,1,2.71828,2.71828,0.985422,0.985422,2,473
2.18,3.1894e-10,1.04401e-09,1.59691e-10,1.04401e-09,8.70648,1,1,2.71828,2.71828,0.985422,0.985422,2,475
2.19,2.93396e-10,9.6042e-10,1.46901e-10,9.6042e-10,8.70649,1,1,2.71828,2.71828,0.985422,0.985422,2,477
2.2,2.69897e-10,8.83523e-10,1.35135e-10,8.83523e-10,8.70648,1,1,2.71828,2.71828,0.985422,0.985422,2,479
2.21,2.48281e-10,8.12782e-10,1.24312e-10,8.12782e-10,8.70649,1,1,2.71828,2.71828,0.985422,0.985422,2,481
2.22,2.28395e-10,7.47704e-10,1.14356e-10,7.47704e-10,8.70647,1,1,2.71828,2.71828,0.985422,0.985422,2,483
2.23,2.10103e-10,6.87836e-10,1.05197e-10,6.87836e-10,8.70644,1,1,2.71828,2.71828,0.985422,0.985422,2,485
2.24,1.93275e-10,6.32761e-10,9.67716e-11,6.32761e-10,8.70647,1,1,2.71828,2.71828,0.985422,0.985422,2,487
2.25,1.77796e-10,5.82096e-10,8.9021e-11,5.82096e-10,8.70647,1,1,2.71828,2.71828,0.985422,0.985422,2,489
2.26,1.63556e-10,5.35487e-10,8.18912e-11,5.35487e-10,8.70646,1,1,2.71828,2.71828,0.985422,0.985422,2,491
2.27,1.50456e-10,4.9261e-10,7.53325e-11,4.9261e-10,8.70644,1,1,2.71828,2.71828,0.985422,0.985422,2,493
2.28,1.38406e-10,4.53166e-10,6.9299e-11,4.53166e-10,8.70646,1,1,2.71828,2.71828,0.985422,0.985422,2,495
2.29,1.27321e-10,4.1688e-10,6.37488e-11,4.1688e-10,8.70649,1,1,2.71828,2.71828,0.985422,0.985422,2,497
2.3,1.17124e-10,3.83499e-10,5.86431e-11,3.83499e-10,8.70646,1,1,2.71828,2.71828,0.985422,0.985422,2,499
2.31,1.07743e-10,3.52791e-10,5.39463e-11,3.52791e-10,8.7064,1,1,2.71828,2.71828,0.985422,0.985422,2,501
2.32,9.91137e-11,3.24541e-10,4.96257e-11,3.24541e-10,8.70649,1,1,2.71828,2.71828,0.985422,0.985422,2,503
2.33,9.11756e-11,2.98554e-10,4.56511e-11,2.98554e-10,8.7064,1,1,2.71828,2.71828,0.985422,0.985422,2,505
2.34,8.38732e-11,2.74647e-10,4.19949e-11,2.74647e-10,8.70651,1,1,2.71828,2.71828,0.985422,0.985422,2,507
2.35,7.71557e-11,2.52654e-10,3.86315e-11,2.52654e-10,8.70637,1,1,2.71828,2.71828,0.985422,0.985422,2,509
2.36,7.09762e-11,2.32423e-10,3.55374e-11,2.32423e-10,8.70648,1,1,2.71828,2.71828,0.985422,0.985422,2,511
2.37,6.52916e-11,2.13811e-10,3.26912e-11,2.13811e-10,8.70647,1,1,2.71828,2.71828,0.985422,0.985422,2,513
2.38,6.00623e-11,1.9669e-10,3.00729e-11,1.9669e-10,8.70645,1,1,2.71828,2.71828,0.985422,0.985422,2,515
2.39,5.52518e-11,1.80939e-10,2.76644e-11,1.80939e-10,8.70645,1,1,2.71828,2.71828,0.985422,0.985422,2,517
2.4,5.08266e-11,1.6645e-10,2.54487e-11,1.6645e-10,8.70645,1,1,2.71828,2.71828,0.985422,0.985422,2,519
2.41,4.67559e-11,1.53121e-10,2.34105e-11,1.53121e-10,8.70643,1,1,2.71828,2.71828,0.985422,0.985422,2,521
2.42,4.30111e-11,1.40859e-10,2.15355e-11,1.40859e-10,8.70642,1,1,2.71828,2.71828,0.985422,0.985422,2,523
2.43,3.95663e-11,1.29579e-10,1.98107e-11,1.29579e-10,8.7064,1,1,2.71828,2.71828,0.985422,0.985422,2,525
2.44,3.63974e-11,1.19203e-10,1.82241e-11,1.19203e-10,8.70647,1,1,2.71828,2.71828,0.985422,0.985422,2,527
2.45,3.34823e-11,1.09657e-10,1.67645e-11,1.09657e-10,8.70634,1,1,2.71828,2.71828,0.985422,0.985422,2,529
2.46,3.08006e-11,1.00875e-10,1.54218e-11,1.00875e-10,8.70654,1,1,2.71828,2.71828,0.985422,0.985422,2,531
2.47,2.83338e-11,9.27973e-11,1.41866e-11,9.27973e-11,8.70635,1,1,2.71828,2.71828,0.985422,0.985422,2,533
2.48,2.60645e-11,8.5366e-11,1.30504e-11,8.5366e-11,8.70645,1,1,2.71828,2.71828,0.985422,0.985422,2,535
2.49,2.3977e-11,7.85298e-11,1.20052e-11,7.85298e-11,8.70635,1,1,2.71828,2.71828,0.985422,0.985422,2,537
2.5,2.20566e-11,7.2241e-11,1.10437e-11,7.2241e-11,8.70658,1,1,2.71828,2.71828,0.985422,0.985422,2,539
2.51,2.02901e-11,6.64558e-11,1.01592e-11,6.64558e-11,8.70655,1,1,2.71828,2.71828,0.985422,0.985422,2,541
2.52,1.8665e-11,6.11338e-11,9.34554e-12,6.11338e-11,8.70634,1,1,2.71828,2.71828,0.985422,0.985422,2,543
2.53,1.71701e-11,5.62381e-11,8.59705e-12,5.62381e-11,8.70649,1,1,2.71828,2.71828,0.985422,0.985422,2,545
2.54,1.57949e-11,5.17344e-11,7.9085e-12,5.17344e-11,8.70633,1,1,2.71828,2.71828,0.985422,0.985422,2,547
2.55,1.45299e-11,4.75913e-11,7.2751e-12,4.75913e-11,8.70639,1,1,2.71828,2.71828,0.985422,0.985422,2,549
2.56,1.33662e-11,4.37801e-11,6.69243e-12,4.37801e-11,8.70666,1,1,2.71828,2.71828,0.985422,0.985422,2,551
2.57,1.22957e-11,4.0274e-11,6.15643e-12,4.0274e-11,8.70632,1,1,2.71828,2.71828,0.985422,0.985422,2,553
2.58,1.13109e-11,3.70487e-11,5.66335e-12,3.70487e-11,8.70645,1,1,2.71828,2.71828,0.985422,0.985422,2,555
2.59,1.0405e-11,3.40817e-11,5.20977e-12,3.40817e-11,8.70645,1,1,2.71828,2.71828,0.985422,0.985422,2,557
2.6,9.57163e-12,3.13523e-11,4.79252e-12,3.13523e-11,8.70645,1,1,2.71828,2.71828,0.985422,0.985422,2,559
2.61,8.80503e-12,2.88415e-11,4.40868e-12,2.88415e-11,8.70677,1,1,2.71828,2.71828,0.985422,0.985422,2,561
2.62,8.09982e-12,2.65317e-11,4.05558e-12,2.65317e-11,8.70619,1,1,2.71828,2.71828,0.985422,0.985422,1,562
2.63,7.45107e-12,2.44069e-11,3.73077e-12,2.44069e-11,8.70653,1,1,2.71828,2.71828,0.985422,0.985422,1,563
2.64,6.85432e-12,2.24523e-11,3.43197e-12,2.24523e-11,8.70657,1,1,2.71828,2.71828,0.985422,0.985422,1,564
2.65,6.30534e-12,2.06542e-11,3.1571e-12,2.06542e-11,8.7064,1,1,2.71828,2.71828,0.985422,0.985422,1,565
2.66,5.80033e-12,1.90001e-11,2.90424e-12,1.90001e-11,8.70629,1,1,2.71828,2.71828,0.985422,0.985422,1,566
2.67,5.33578e-12,1.74784e-11,2.67164e-12,1.74784e-11,8.70594,1,1,2.71828,2.71828,0.985422,0.985422,1,567
2.68,4.90844e-12,1.60787e-11,2.45766e-12,1.60787e-11,8.70661,1,1,2.71828,2.71828,0.985422,0.985422,1,568
2.69,4.51534e-12,1.4791e-11,2.26083e-12,1.4791e-11,8.70732,1,1,2.71828,2.71828,0.985422,0.985422,1,569
2.7,4.15369e-12,1.36064e-11,2.07976e-12,1.36064e-11,8.70606,1,1,2.71828,2.71828,0.985422,0.985422,1,570
2.71,3.82098e-12,1.25168e-11,1.91319e-12,1.25168e-11,8.70731,1,1,2.71828,2.71828,0.985422,0.985422,1,571
2.72,3.51497e-12,1.15143e-11,1.75996e-12,1.15143e-11,8.70599,1,1,2.71828,2.71828,0.985422,0.985422,1,572
2.73,3.23342e-12,1.05922e-11,1.619e-12,1.05922e-11,8.70614,1,1,2.71828,2.71828,0.985422,0.985422,1,573
2.74,2.97447e-12,9.74389e-12,1.48933e-12,9.74389e-12,8.70709,1,1,2.71828,2.71828,0.985422,0.985422,1,574
2.75,2.73625e-12,8.96353e-12,1.37005e-12,8.96353e-12,8.70665,1,1,2.71828,2.71828,0.985422,0.985422,1,575
2.76,2.51708e-12,8.24567e-12,1.26032e-12,8.24567e-12,8.70556,1,1,2.71828,2.71828,0.985422,0.985422,1,576
2.77,2.31548e-12,7.5853e-12,1.15938e-12,7.5853e-12,8.70767,1,1,2.71828,2.71828,0.985422,0.985422,1,577
2.78,2.13005e-12,6.97781e-12,1.06653e-12,6.97781e-12,8.70614,1,1,2.71828,2.71828,0.985422,0.985422,1,578
2.79,1.95943e-12,6.41898e-12,9.81106e-13,6.41898e-12,8.70557,1,1,2.71828,2.71828,0.985422,0.985422,1,579
2.8,1.8025e-12,5.9049e-12,9.02528e-13,5.9049e-12,8.70881,1,1,2.71828,2.71828,0.985422,0.985422,1,580
2.81,1.65815e-12,5.43199e-12,8.30244e-13,5.43199e-12,8.70746,1,1,2.71828,2.71828,0.985422,0.985422,1,581
2.82,1.52531e-12,4.99695e-12,7.63749e-13,4.99695e-12,8.70306,1,1,2.71828,2.71828,0.985422,0.985422,1,582
2.83,1.40313e-12,4.59676e-12,7.02579e-13,4.59676e-12,8.70635,1,1,2.71828,2.71828,0.985422,0.985422,1,583
2.84,1.2908e-12,4.22861e-12,6.46309e-13,4.22861e-12,8.70874,1,1,2.71828,2.71828,0.985422,0.985422,1,584
2.85,1.18742e-12,3.88995e-12,5.94545e-13,3.88995e-12,8.70527,1,1,2.71828,2.71828,0.985422,0.985422,1,585
2.86,1.09229e-12,3.57841e-12,5.46928e-13,3.57841e-12,8.70576,1,1,2.71828,2.71828,0.985422,0.985422,1,586
2.87,1.00482e-12,3.29182e-12,5.03124e-13,3.29182e-12,8.706,1,1,2.71828,2.71828,0.985422,0.985422,1,587
2.88,9.24347e-13,3.02819e-12,4.62828e-13,3.02819e-12,8.70483,1,1,2.71828,2.71828,0.985422,0.985422,1,588
2.89,8.50318e-13,2.78566e-12,4.25759e-13,2.78566e-12,8.70825,1,1,2.71828,2.71828,0.985422,0.985422,1,589
2.9,7.82227e-13,2.56256e-12,3.9166e-13,2.56256e-12,8.70506,1,1,2.71828,2.71828,0.985422,0.985422,1,590
2.91,7.19565e-13,2.35733e-12,3.60291e-13,2.35733e-12,8.70564,1,1,2.71828,2.71828,0.985422,0.985422,1,591
2.92,6.61943e-13,2.16854e-12,3.31435e-13,2.16854e-12,8.71372,1,1,2.71828,2.71828,0.985422,0.985422,1,592
2.93,6.08931e-13,1.99486e-12,3.0489e-13,1.99486e-12,8.70447,1,1,2.71828,2.71828,0.985422,0.985422,1,593
2.94,5.60124e-13,1.83509e-12,2.80471e-13,1.83509e-12,8.70784,1,1,2.71828,2.71828,0.985422,0.985422,1,594
2.95,5.15272e-13,1.68812e-12,2.58008e-13,1.68812e-12,8.69627,1,1,2.71828,2.71828,0.985422,0.985422,1,595
2.96,4.73997e-13,1.55292e-12,2.37344e-13,1.55292e-12,8.71062,1,1,2.71828,2.71828,0.985422,0.985422,1,596
2.97,4.36075e-13,1.42855e-12,2.18335e-13,1.42855e-12,8.71015,1,1,2.71828,2.71828,0.985422,0.985422,1,597
2.98,4.01134e-13,1.31414e-12,2.00848e-13,1.31414e-12,8.70297,1,1,2.71828,2.71828,0.985422,0.985422,1,598
2.99,3.68994e-13,1.20889e-12,1.84762e-13,1.20889e-12,8.71908,1,1,2.71828,2.71828,0.985422,0.985422,1,599
3,3.39451e-13,1.11207e-12,1.69964e-13,1.11207e-12,8.69897,1,1,2.71828,2.71828,0.985422,0.985422,1,600
3.01,3.12228e-13,1.02301e-12,1.56352e-13,1.02301e-12,8.71052,1,1,2.71828,2.71828,0.985422,0.985422,1,601
3.02,2.87241e-13,9.41075e-13,1.43829e-13,9.41075e-13,8.70497,1,1,2.71828,2.71828,0.985422,0.985422,1,602
3.03,2.64226e-13,8.65705e-13,1.3231e-13,8.65705e-13,8.70532,1,1,2.71828,2.71828,0.985422,0.985422,1,603
3.04,2.43067e-13,7.96371e-13,1.21713e-13,7.96371e-13,8.70727,1,1,2.71828,2.71828,0.985422,0.985422,1,604
3.05,2.23601e-13,7.3259e-13,1.11965e-13,7.3259e-13,8.71889,1,1,2.71828,2.71828,0.985422,0.985422,1,605
3.06,2.05691e-13,6.73917e-13,1.02997e-13,6.73917e-13,8.70301,1,1,2.71828,2.71828,0.985422,0.985422,1,606
3.07,1.89196e-13,6.19943e-13,9.47482e-14,6.19943e-13,8.70256,1,1,2.71828,2.71828,0.985422,0.985422,1,607
3.08,1.74048e-13,5.70292e-13,8.71597e-14,5.70292e-13,8.71846,1,1,2.71828,2.71828,0.985422,0.985422,1,608
3.09,1.60114e-13,5.24618e-13,8.0179e-14,5.24618e-13,8.7172,1,1,2.71828,2.71828,0.985422,0.985422,1,609
3.1,1.47274e-13,4.82601e-13,7.37574e-14,4.82601e-13,8.69093,1,1,2.71828,2.71828,0.985422,0.985422,1,610
3.11,1.35465e-13,4.4395e-13,6.78501e-14,4.4395e-13,8.71285,1,1,2.71828,2.71828,0.985422,0.985422,1,611
3.12,1.24634e-13,4.08394e-13,6.24159e-14,4.08394e-13,8.71967,1,1,2.71828,2.71828,0.985422,0.985422,1,612
3.13,1.14645e-13,3.75686e-13,5.74169e-14,3.75686e-13,8.6821,1,1,2.71828,2.71828,0.985422,0.985422,1,613
3.14,1.0545e-13,3.45597e-13,5.28183e-14,3.45597e-13,8.71901,1,1,2.71828,2.71828,0.985422,0.985422,1,614
3.15,9.70259e-14,3.17918e-13,4.85881e-14,3.17918e-13,8.73859,1,1,2.71828,2.71828,0.985422,0.985422,1,615
3.16,8.92447e-14,2.92456e-13,4.46966e-14,2.92456e-13,8.68542,1,1,2.71828,2.71828,0.985422,0.985422,1,616
3.17,8.20727e-14,2.69033e-13,4.11168e-14,2.69033e-13,8.6648,1,1,2.71828,2.71828,0.985422,0.985422,1,617
3.18,7.5514e-14,2.47486e-13,3.78237e-14,2.47486e-13,8.74552,1,1,2.71828,2.71828,0.985422,0.985422,1,618
3.19,6.94926e-14,2.27665e-13,3.47943e-14,2.27665e-13,8.73178,1,1,2.71828,2.71828,0.985422,0.985422,1,619
3.2,6.39039e-14,2.09431e-13,3.20076e-14,2.09431e-13,8.67243,1,1,2.71828,2.71828,0.985422,0.985422,1,620
3.21,5.8772e-14,1.92658e-13,2.94441e-14,1.92658e-13,8.74903,1,1,2.71828,2.71828,0.985422,0.985422,1,621
3.22,5.40818e-14,1.77228e-13,2.70859e-14,1.77228e-13,8.68659,1,1,2.71828,2.71828,0.985422,0.985422,1,622
3.23,4.97308e-14,1.63034e-13,2.49165e-14,1.63034e-13,8.7309,1,1,2.71828,2.71828,0.985422,0.985422,1,623
3.24,4.57562e-14,1.49976e-13,2.2921e-14,1.49976e-13,8.69628,1,1,2.71828,2.71828,0.985422,0.985422,1,624
3.25,4.20821e-14,1.37965e-13,2.10852e-14,1.37965e-13,8.67422,1,1,2.71828,2.71828,0.985422,0.985422,1,625
3.26,3.87153e-14,1.26915e-13,1.93964e-14,1.26915e-13,8.81829,1,1,2.71828,2.71828,0.985422,0.985422,1,626
3.27,3.56251e-14,1.1675e-13,1.7843e-14,1.1675e-13,8.5937,1,1,2.71828,2.71828,0.985422,0.985422,1,627
3.28,3.27381e-14,1.074e-13,1.64139e-14,1.074e-13,8.65454,1,1,2.71828,2.71828,0.985422,0.985422,1,628
3.29,3.01474e-14,9.8798e-14,1.50993e-14,9.8798e-14,8.74778,1,1,2.71828,2.71828,0.985422,0.985422,1,629
3.3,2.77461e-14,9.08852e-14,1.389e-14,9.08852e-14,8.61231,1,1,2.71828,2.71828,0.985422,0.985422,1,630
3.31,2.55141e-14,8.36062e-14,1.27775e-14,8.36062e-14,8.97587,1,1,2.71828,2.71828,0.985422,0.985422,1,631
3.32,2.3491e-14,7.69101e-14,1.17541e-14,7.69101e-14,8.68178,1,1,2.71828,2.71828,0.985422,0.985422,1,632
3.33,2.15562e-14,7.07504e-14,1.08127e-14,7.07504e-14,8.55343,1,1,2.71828,2.71828,0.985422,0.985422,1,633
3.34,1.98342e-14,6.50839e-14,9.94674e-15,6.50839e-14,8.81087,1,1,2.71828,2.71828,0.985422,0.985422,1,634
3.35,1.82714e-14,5.98713e-14,9.15009e-15,5.98713e-14,8.8208,1,1,2.71828,2.71828,0.985422,0.985422,1,635
3.36,1.67919e-14,5.50762e-14,8.41725e-15,5.50762e-14,8.60102,1,1,2.71828,2.71828,0.985422,0.985422,1,636
3.37,1.54307e-14,5.06651e-14,7.7431e-15,5.06651e-14,8.50048,1,1,2.71828,2.71828,0.985422,0.985422,1,637
3.38,1.42087e-14,4.66073e-14,7.12295e-15,4.66073e-14,8.78329,1,1,2.71828,2.71828,0.985422,0.985422,1,638
3.39,1.30955e-14,4.28745e-14,6.55246e-15,4.28745e-14,8.92936,1,1,2.71828,2.71828,0.985422,0.985422,1,639
3.4,1.20381e-14,3.94406e-14,6.02767e-15,3.94406e-14,8.66608,1,1,2.71828,2.71828,0.985422,0.985422,1,640
3.41,1.10513e-14,3.62818e-14,5.5449e-15,3.62818e-14,8.75758,1,1,2.71828,2.71828,0.985422,0.985422,1,641
3.42,1.017e-14,3.3376e-14,5.10081e-15,3.3376e-14,8.4486,1,1,2.71828,2.71828,0.985422,0.985422,1,642
3.43,9.35106e-15,3.07029e-14,4.69228e-15,3.07029e-14,8.7233,1,1,2.71828,2.71828,0.985422,0.985422,1,643
3.44,8.62257e-15,2.82439e-14,4.31647e-15,2.82439e-14,9.20421,1,1,2.71828,2.71828,0.985422,0.985422,1,644
3.45,7.93075e-15,2.59818e-14,3.97076e-15,2.59818e-14,8.23721,1,1,2.71828,2.71828,0.985422,0.985422,1,645
3.46,7.26231e-15,2.39009e-14,3.65273e-15,2.39009e-14,9.06665,1,1,2.71828,2.71828,0.985422,0.985422,1,646
3.47,6.70962e-15,2.19866e-14,3.36018e-15,2.19866e-14,8.79301,1,1,2.71828,2.71828,0.985422,0.985422,1,647
3.48,6.15186e-15,2.02257e-14,3.09106e-15,2.02257e-14,7.95713,1,1,2.71828,2.71828,0.985422,0.985422,1,648
3.49,5.65464e-15,1.86058e-14,2.84349e-15,1.86058e-14,8.68875,1,1,2.71828,2.71828,0.985422,0.985422,1,649
3.5,5.23786e-15,1.71157e-14,2.61576e-15,1.71157e-14,9.04669,1,1,2.71828,2.71828,0.985422,0.985422,1,650
3.51,4.81914e-15,1.57449e-14,2.40626e-15,1.57449e-14,8.67312,1,1,2.71828,2.71828,0.985422,0.985422,1,651
3.52,4.41933e-15,1.44838e-14,2.21354e-15,1.44838e-14,8.2688,1,1,2.71828,2.71828,0.985422,0.985422,1,652
3.53,4.06663e-15,1.33238e-14,2.03625e-15,1.33238e-14,9.09748,1,1,2.71828,2.71828,0.985422,0.985422,1,653
3.54,3.75605e-15,1.22567e-14,1.87317e-15,1.22567e-14,8.82471,1,1,2.71828,2.71828,0.985422,0.985422,1,654
3.55,3.44284e-15,1.12751e-14,1.72314e-15,1.12751e-14,8.72896,1,1,2.71828,2.71828,0.985422,0.985422,1,655
3.56,3.16365e-15,1.0372e-14,1.58513e-15,1.0372e-14,8.23439,1,1,2.71828,2.71828,0.985422,0.985422,1,656
3.57,2.90967e-15,9.54132e-15,1.45818e-15,9.54132e-15,7.82776,1,1,2.71828,2.71828,0.985422,0.985422,1,657
3.58,2.68831e-15,8.77715e-15,1.34139e-15,8.77715e-15,9.22813,1,1,2.71828,2.71828,0.985422,0.985422,1,658
3.59,2.49315e-15,8.07418e-15,1.23396e-15,8.07418e-15,9.24264,1,1,2.71828,2.71828,0.985422,0.985422,1,659
3.6,2.28251e-15,7.42751e-15,1.13513e-15,7.42751e-15,8.43788,1,1,2.71828,2.71828,0.985422,0.985422,1,660
3.61,2.0894e-15,6.83263e-15,1.04421e-15,6.83263e-15,7.5063,1,1,2.71828,2.71828,0.985422,0.985422,1,661
3.62,1.92682e-15,6.2854e-15,9.60582e-16,6.2854e-15,9.52396,1,1,2.71828,2.71828,0.985422,0.985422,1,662
3.63,1.79228e-15,5.782e-15,8.83648e-16,5.782e-15,7.32302,1,1,2.71828,2.71828,0.985422,0.985422,1,663
3.64,1.63643e-15,5.31891e-15,8.12876e-16,5.31891e-15,8.8227,1,1,2.71828,2.71828,0.985422,0.985422,1,664
3.65,1.52477e-15,4.89291e-15,7.47771e-16,4.89291e-15,6.3704,1,1,2.71828,2.71828,0.985422,0.985422,1,665
3.66,1.40115e-15,4.50104e-15,6.87882e-16,4.50104e-15,11.6495,1,1,2.71828,2.71828,0.985422,0.985422,1,666
3.67,1.31724e-15,4.14054e-15,6.32788e-16,4.14054e-15,9.84525,1,1,2.71828,2.71828,0.985422,0.985422,1,667
3.68,1.1798e-15,3.80892e-15,5.82108e-16,3.80892e-15,7.69596,1,1,2.71828,2.71828,0.985422,0.985422,1,668
3.69,1.07405e-15,3.50386e-15,5.35486e-16,3.50386e-15,7.59829,1,1,2.71828,2.71828,0.985422,0.985422,1,669
3.7,9.97302e-16,3.22324e-15,4.92598e-16,3.22324e-15,5.29467,1,1,2.71828,2.71828,0.985422,0.985422,1,670
3.71,9.26875e-16,2.96508e-15,4.53145e-16,2.96508e-15,15.4782,1,1,2.71828,2.71828,0.985422,0.985422,1,671
3.72,8.80268e-16,2.72761e-15,4.16852e-16,2.72761e-15,4.28045,1,1,2.71828,2.71828,0.985422,0.985422,1,672
3.73,7.62281e-16,2.50915e-15,3.83466e-16,2.50915e-15,7.70435,1,1,2.71828,2.71828,0.985422,0.985422,1,673
3.74,7.30991e-16,2.30819e-15,3.52754e-16,2.30819e-15,6.48159,1,1,2.71828,2.71828,0.985422,0.985422,1,674
3.75,6.78701e-16,2.12332e-15,3.24501e-16,2.12332e-15,8.9544,1,1,2.71828,2.71828,0.985422,0.985422,1,675
3.76,6.37388e-16,1.95327e-15,2.98512e-16,1.95327e-15,8.72246,1,1,2.71828,2.71828,0.985422,0.985422,1,676
3.77,5.85005e-16,1.79683e-15,2.74604e-16,1.79683e-15,8.71064,1,1,2.71828,2.71828,0.985422,0.985422,1,677
3.78,5.38072e-16,1.65292e-15,2.5261e-16,1.65292e-15,6.07496,1,1,2.71828,2.71828,0.985422,0.985422,1,678
3.79,4.94958e-16,1.52053e-15,2.32378e-16,1.52053e-15,5.79699,1,1,2.71828,2.71828,0.985422,0.985422,1,679
3.8,4.66611e-16,1.39875e-15,2.13767e-16,1.39875e-15,5.14276,1,1,2.71828,2.71828,0.985422,0.985422,1,680
3.81,4.41044e-16,1.28672e-15,1.96646e-16,1.28672e-15,9.19413,1,1,2.71828,2.71828,0.985422,0.985422,1,681
3.82,4.19472e-16,1.18367e-15,1.80896e-16,1.18367e-15,-2.4644,1,1,2.71828,2.71828,0.985422,0.985422,1,682
3.83,3.84152e-16,1.08887e-15,1.66408e-16,1.08887e-15,15.9223,1,1,2.71828,2.71828,0.985422,0.985422,1,683
3.84,3.93858e-16,1.00166e-15,1.5308e-16,1.00166e-15,1.85595,1,1,2.71828,2.71828,0.985422,0.985422,1,684
3.85,3.39761e-16,9.21435e-16,1.4082e-16,9.21435e-16,6.34121,1,1,2.71828,2.71828,0.985422,0.985422,1,685
3.86,3.3357e-16,8.47636e-16,1.29542e-16,8.47636e-16,11.6664,1,1,2.71828,2.71828,0.985422,0.985422,1,686
3.87,3.13679e-16,7.79748e-16,1.19166e-16,7.79748e-16,2.52196,1,1,2.71828,2.71828,0.985422,0.985422,1,687
3.88,2.80907e-16,7.17297e-16,1.09622e-16,7.17297e-16,6.79317,1,1,2.71828,2.71828,0.985422,0.985422,1,688
3.89,2.73997e-16,6.59848e-16,1.00842e-16,6.59848e-16,1.4671,1,1,2.71828,2.71828,0.985422,0.985422,1,689
3.9,2.56568e-16,6.07e-16,9.27659e-17,6.07e-16,9.6463,1,1,2.71828,2.71828,0.985422,0.985422,1,690
3.91,2.52858e-16,5.58385e-16,8.53362e-17,5.58385e-16,-4.09184,1,1,2.71828,2.71828,0.985422,0.985422,1,691
3.92,2.30613e-16,5.13663e-16,7.85015e-17,5.13663e-16,15.239,1,1,2.71828,2.71828,0.985422,0.985422,1,692
3.93,2.40452e-16,4.72524e-16,7.22142e-17,4.72523e-16,-3.20218,1,1,2.71828,2.71828,0.985422,0.985422,1,693
3.94,2.08655e-16,4.34679e-16,6.64305e-17,4.34679e-16,2.61014,1,1,2.71828,2.71828,0.985422,0.985422,1,694
3.95,2.15557e-16,3.99865e-16,6.111e-17,3.99865e-16,3.0786,1,1,2.71828,2.71828,0.985422,0.985422,1,695
3.96,2.10074e-16,3.67839e-16,5.62156e-17,3.67839e-16,0.348383,1,1,2.71828,2.71828,0.985422,0.985422,1,696
3.97,2.038e-16,3.38378e-16,5.17132e-17,3.38378e-16,14.5464,1,1,2.71828,2.71828,0.985422,0.985422,1,697
3.98,2.03092e-16,3.11277e-16,4.75715e-17,3.11277e-16,-1.30773,1,1,2.71828,2.71828,0.985422,0.985422,1,698
3.99,1.77301e-16,2.86347e-16,4.37614e-17,2.86347e-16,-17.5013,1,1,2.71828,2.71828,0.985422,0.985422,1,699
4,1.79651e-16,2.63413e-16,4.02565e-17,2.63413e-16,22.2938,1,1,2.71828,2.71828,0.985422,0.985422,1,700
4.01,2.17762e-16,2.42316e-16,3.70323e-17,2.42316e-16,1.23249,1,1,2.71828,2.71828,0.985422,0.985422,1,701
4.02,1.78064e-16,2.22909e-16,3.40664e-17,2.22909e-16,-2.07534,1,1,2.71828,2.71828,0.985422,0.985422,1,702
4.03,1.75896e-16,2.05056e-16,3.13379e-17,2.05056e-16,4.13773,1,1,2.71828,2.71828,0.985422,0.985422,1,703
4.04,1.79624e-16,1.88632e-16,2.8828e-17,1.88632e-16,1.45181,1,1,2.71828,2.71828,0.985422,0.985422,1,704
4.05,1.72487e-16,1.73525e-16,2.65192e-17,1.73525e-16,-7.78805,1,1,2.71828,2.71828,0.985422,0.985422,1,705
4.06,1.70019e-16,1.59627e-16,2.43952e-17,1.59627e-16,12.2669,1,1,2.71828,2.71828,0.985422,0.985422,1,706
4.07,1.84378e-16,1.46842e-16,2.24414e-17,1.46842e-16,-10.0927,1,1,2.71828,2.71828,0.985422,0.985422,1,707
4.08,1.64232e-16,1.35081e-16,2.0644e-17,1.35081e-16,7.11009,1,1,2.71828,2.71828,0.985422,0.985422,1,708
4.09,1.82668e-16,1.24263e-16,1.89906e-17,1.24263e-16,-12.2974,1,1,2.71828,2.71828,0.985422,0.985422,1,709
4.1,1.70542e-16,1.1431e-16,1.74696e-17,1.1431e-16,17.477,1,1,2.71828,2.71828,0.985422,0.985422,1,710
4.11,1.94455e-16,1.05155e-16,1.60705e-17,1.05155e-16,-3.188,1,1,2.71828,2.71828,0.985422,0.985422,1,711
4.12,1.65526e-16,9.6733e-17,1.47834e-17,9.6733e-17,-1.00096,1,1,2.71828,2.71828,0.985422,0.985422,1,712
4.13,1.70977e-16,8.89856e-17,1.35994e-17,8.89856e-17,3.92942,1,1,2.71828,2.71828,0.985422,0.985422,1,713
4.14,1.72706e-16,8.18586e-17,1.25102e-17,8.18586e-17,1.414,1,1,2.71828,2.71828,0.985422,0.985422,1,714
4.15,1.66176e-16,7.53025e-17,1.15082e-17,7.53024e-17,-7.233,1,1,2.71828,2.71828,0.985422,0.985422,1,715
4.16,1.63859e-16,6.92714e-17,1.05865e-17,6.92714e-17,-7.07704,1,1,2.71828,2.71828,0.985422,0.985422,1,716
4.17,1.76635e-16,6.37234e-17,9.73862e-18,6.37234e-17,23.4622,1,1,2.71828,2.71828,0.985422,0.985422,1,717
4.18,1.90088e-16,5.86197e-17,8.95864e-18,5.86197e-17,-10.8695,1,1,2.71828,2.71828,0.985422,0.985422,1,718
4.19,1.53964e-16,5.39248e-17,8.24113e-18,5.39248e-17,7.47177,1,1,2.71828,2.71828,0.985422,0.985422,1,719
4.2,1.7274e-16,4.96059e-17,7.58109e-18,4.96059e-17,-6.82547,1,1,2.71828,2.71828,0.985422,0.985422,1,720
4.21,1.60731e-16,4.56329e-17,6.97391e-18,4.56329e-17,-5.74756,1,1,2.71828,2.71828,0.985422,0.985422,1,721
4.22,1.72505e-16,4.19781e-17,6.41536e-18,4.19781e-17,9.83346,1,1,2.71828,2.71828,0.985422,0.985422,1,722
4.23,1.83025e-16,3.8616e-17,5.90155e-18,3.8616e-17,1.9261,1,1,2.71828,2.71828,0.985422,0.985422,1,723
4.24,1.66638e-16,3.55232e-17,5.42889e-18,3.55232e-17,2.17925,1,1,2.71828,2.71828,0.985422,0.985422,1,724
4.25,1.63489e-16,3.26781e-17,4.99408e-18,3.26781e-17,-11.431,1,1,2.71828,2.71828,0.985422,0.985422,1,725
4.26,1.60002e-16,3.00609e-17,4.5941e-18,3.00609e-17,-0.65645,1,1,2.71828,2.71828,0.985422,0.985422,1,726
4.27,1.80653e-16,2.76533e-17,4.22615e-18,2.76533e-17,9.84428,1,1,2.71828,2.71828,0.985422,0.985422,1,727
4.28,1.81847e-16,2.54385e-17,3.88768e-18,2.54385e-17,-9.5265,1,1,2.71828,2.71828,0.985422,0.985422,1,728
4.29,1.65549e-16,2.34011e-17,3.57631e-18,2.34011e-17,8.31936,1,1,2.71828,2.71828,0.985422,0.985422,1,729
4.3,1.82981e-16,2.15269e-17,3.28988e-18,2.15269e-17,11.6587,1,1,2.71828,2.71828,0.985422,0.985422,1,730
4.31,1.68927e-16,1.98028e-17,3.02639e-18,1.98028e-17,-13.6075,1,1,2.71828,2.71828,0.985422,0.985422,1,731
4.32,1.51289e-16,1.82167e-17,2.784e-18,1.82167e-17,0.0219722,1,1,2.71828,2.71828,0.985422,0.985422,1,732
4.33,1.75118e-16,1.67577e-17,2.56103e-18,1.67577e-17,7.00326,1,1,2.71828,2.71828,0.985422,0.985422,1,733
4.34,1.7508e-16,1.54156e-17,2.35591e-18,1.54156e-17,3.57639,1,1,2.71828,2.71828,0.985422,0.985422,1,734
4.35,1.63621e-16,1.41809e-17,2.16722e-18,1.41809e-17,1.29055,1,1,2.71828,2.71828,0.985422,0.985422,1,735
4.36,1.57971e-16,1.30452e-17,1.99365e-18,1.30452e-17,-6.42044,1,1,2.71828,2.71828,0.985422,0.985422,1,736
4.37,1.55959e-16,1.20004e-17,1.83397e-18,1.20004e-17,-0.735974,1,1,2.71828,2.71828,0.985422,0.985422,1,737
4.38,1.66659e-16,1.10393e-17,1.68709e-18,1.10392e-17,2.46874,1,1,2.71828,2.71828,0.985422,0.985422,1,738
4.39,1.67894e-16,1.01551e-17,1.55197e-18,1.01551e-17,-6.42044,1,1,2.71828,2.71828,0.985422,0.985422,1,739
4.4,1.63849e-16,9.34177e-18,1.42767e-18,9.34176e-18,0.512504,1,1,2.71828,2.71828,0.985422,0.985422,1,740
4.41,1.75091e-16,8.59358e-18,1.31332e-18,8.59357e-18,9.89529,1,1,2.71828,2.71828,0.985422,0.985422,1,741
4.42,1.74198e-16,7.90531e-18,1.20814e-18,7.9053e-18,-16.4444,1,1,2.71828,2.71828,0.985422,0.985422,1,742
4.43,1.58513e-16,7.27216e-18,1.11138e-18,7.27215e-18,12.1045,1,1,2.71828,2.71828,0.985422,0.985422,1,743
4.44,1.8971e-16,6.68973e-18,1.02237e-18,6.68972e-18,12.1662,1,1,2.71828,2.71828,0.985422,0.985422,1,744
4.45,1.69226e-16,6.15394e-18,9.40484e-19,6.15393e-18,-3.92413,1,1,2.71828,2.71828,0.985422,0.985422,1,745
4.46,1.5087e-16,5.66106e-18,8.65159e-19,5.66106e-18,-10.8011,1,1,2.71828,2.71828,0.985422,0.985422,1,746
4.47,1.57033e-16,5.20766e-18,7.95867e-19,5.20765e-18,10.7363,1,1,2.71828,2.71828,0.985422,0.985422,1,747
4.48,1.76048e-16,4.79057e-18,7.32126e-19,4.79057e-18,-4.05505,1,1,2.71828,2.71828,0.985422,0.985422,1,748
4.49,1.58979e-16,4.40689e-18,6.73489e-19,4.40688e-18,-12.8419,1,1,2.71828,2.71828,0.985422,0.985422,1,749
4.5,1.65699e-16,4.05394e-18,6.19548e-19,4.05393e-18,10.3821,1,1,2.71828,2.71828,0.985422,0.985422,1,750
4.51,1.90113e-16,3.72925e-18,5.69928e-19,3.72925e-18,14.8591,1,1,2.71828,2.71828,0.985422,0.985422,1,751
4.52,1.72231e-16,3.43057e-18,5.24282e-19,3.43057e-18,-18.6128,1,1,2.71828,2.71828,0.985422,0.985422,1,752
4.53,1.4995e-16,3.15581e-18,4.82291e-19,3.15581e-18,10.7569,1,1,2.71828,2.71828,0.985422,0.985422,1,753
4.54,1.84243e-16,2.90306e-18,4.43664e-19,2.90306e-18,-13.2343,1,1,2.71828,2.71828,0.985422,0.985422,1,754
4.55,1.66349e-16,2.67055e-18,4.0813e-19,2.67055e-18,-0.304867,1,1,2.71828,2.71828,0.985422,0.985422,1,755
4.56,1.91722e-16,2.45666e-18,3.75443e-19,2.45666e-18,9.15994,1,1,2.71828,2.71828,0.985422,0.985422,1,756
4.57,1.92308e-16,2.25991e-18,3.45373e-19,2.2599e-18,9.28767,1,1,2.71828,2.71828,0.985422,0.985422,1,757
4.58,1.76171e-16,2.07891e-18,3.17712e-19,2.0789e-18,-16.1968,1,1,2.71828,2.71828,0.985422,0.985422,1,758
4.59,1.61199e-16,1.91241e-18,2.92266e-19,1.9124e-18,5.58375,1,1,2.71828,2.71828,0.985422,0.985422,1,759
4.6,1.92355e-16,1.75924e-18,2.68858e-19,1.75924e-18,9.56954,1,1,2.71828,2.71828,0.985422,0.985422,1,760
4.61,1.82182e-16,1.61834e-18,2.47325e-19,1.61834e-18,7.56365,1,1,2.71828,2.71828,0.985422,0.985422,1,761
4.62,1.66271e-16,1.48873e-18,2.27516e-19,1.48872e-18,-12.8977,1,1,2.71828,2.71828,0.985422,0.985422,1,762
4.63,1.54579e-16,1.36949e-18,2.09294e-19,1.36949e-18,22.7806,1,1,2.71828,2.71828,0.985422,0.985422,1,763
4.64,1.77468e-16,1.25981e-18,1.92532e-19,1.2598e-18,-12.586,1,1,2.71828,2.71828,0.985422,0.985422,1,764
4.65,1.44541e-16,1.15891e-18,1.77112e-19,1.15891e-18,-6.85842,1,1,2.71828,2.71828,0.985422,0.985422,1,765
4.66,1.65352e-16,1.06609e-18,1.62927e-19,1.06609e-18,-2.0506,1,1,2.71828,2.71828,0.985422,0.985422,1,766
4.67,1.77528e-16,9.80706e-19,1.49878e-19,9.80703e-19,9.09626,1,1,2.71828,2.71828,0.985422,0.985422,1,767
4.68,1.81244e-16,9.0216e-19,1.37874e-19,9.02157e-19,2.93558,1,1,2.71828,2.71828,0.985422,0.985422,1,768
4.69,1.66133e-16,8.29905e-19,1.26831e-19,8.29902e-19,6.90618,1,1,2.71828,2.71828,0.985422,0.985422,1,769
4.7,1.61395e-16,7.63437e-19,1.16673e-19,7.63435e-19,0.150728,1,1,2.71828,2.71828,0.985422,0.985422,1,770
4.71,1.50968e-16,7.02292e-19,1.07329e-19,7.0229e-19,-16.1752,1,1,2.71828,2.71828,0.985422,0.985422,1,771
4.72,1.50741e-16,6.46045e-19,9.87326e-20,6.46043e-19,13.3554,1,1,2.71828,2.71828,0.985422,0.985422,1,772
4.73,1.79829e-16,5.94302e-19,9.0825e-20,5.94301e-19,1.12737,1,1,2.71828,2.71828,0.985422,0.985422,1,773
4.74,1.58642e-16,5.46704e-19,8.35507e-20,5.46702e-19,4.97633,1,1,2.71828,2.71828,0.985422,0.985422,1,774
4.75,1.56873e-16,5.02918e-19,7.68591e-20,5.02916e-19,-16.4933,1,1,2.71828,2.71828,0.985422,0.985422,1,775
4.76,1.49437e-16,4.62639e-19,7.07033e-20,4.62637e-19,22.7647,1,1,2.71828,2.71828,0.985422,0.985422,1,776
4.77,1.78952e-16,4.25585e-19,6.50406e-20,4.25584e-19,-17.8108,1,1,2.71828,2.71828,0.985422,0.985422,1,777
4.78,1.45768e-16,3.915e-19,5.98314e-20,3.91498e-19,1.86838,1,1,2.71828,2.71828,0.985422,0.985422,1,778
4.79,1.77357e-16,3.60144e-19,5.50395e-20,3.60143e-19,-3.39651,1,1,2.71828,2.71828,0.985422,0.985422,1,779
4.8,1.74104e-16,3.313e-19,5.06313e-20,3.31298e-19,-6.18038,1,1,2.71828,2.71828,0.985422,0.985422,1,780
4.81,1.80225e-16,3.04766e-19,4.65762e-20,3.04764e-19,9.67285,1,1,2.71828,2.71828,0.985422,0.985422,1,781
4.82,1.92098e-16,2.80357e-19,4.28458e-20,2.80355e-19,23.6454,1,1,2.71828,2.71828,0.985422,0.985422,1,782
4.83,1.75155e-16,2.57902e-19,3.94143e-20,2.57901e-19,-22.0999,1,1,2.71828,2.71828,0.985422,0.985422,1,783
4.84,1.41659e-16,2.37247e-19,3.62575e-20,2.37245e-19,13.1555,1,1,2.71828,2.71828,0.985422,0.985422,1,784
4.85,1.81847e-16,2.18245e-19,3.33536e-20,2.18244e-19,-9.20476,1,1,2.71828,2.71828,0.985422,0.985422,1,785
4.86,1.60706e-16,2.00766e-19,3.06823e-20,2.00765e-19,8.52222,1,1,2.71828,2.71828,0.985422,0.985422,1,786
4.87,1.76998e-16,1.84686e-19,2.82249e-20,1.84685e-19,-8.95897,1,1,2.71828,2.71828,0.985422,0.985422,1,787
4.88,1.63098e-16,1.69895e-19,2.59644e-20,1.69894e-19,14.9436,1,1,2.71828,2.71828,0.985422,0.985422,1,788
4.89,1.79148e-16,1.56288e-19,2.38849e-20,1.56287e-19,-10.0512,1,1,2.71828,2.71828,0.985422,0.985422,1,789
4.9,1.55858e-16,1.4377e-19,2.19719e-20,1.43769e-19,-1.40789,1,1,2.71828,2.71828,0.985422,0.985422,1,790
4.91,1.73274e-16,1.32256e-19,2.02121e-20,1.32255e-19,8.66082,1,1,2.71828,2.71828,0.985422,0.985422,1,791
4.92,1.75748e-16,1.21663e-19,1.85933e-20,1.21662e-19,4.9071,1,1,2.71828,2.71828,0.985422,0.985422,1,792
4.93,1.6174e-16,1.11919e-19,1.71042e-20,1.11918e-19,-11.7898,1,1,2.71828,2.71828,0.985422,0.985422,1,793
4.94,1.54174e-16,1.02955e-19,1.57343e-20,1.02954e-19,0.214324,1,1,2.71828,2.71828,0.985422,0.985422,1,794
4.95,1.74781e-16,9.47095e-20,1.44741e-20,9.47087e-20,4.71844,1,1,2.71828,2.71828,0.985422,0.985422,1,795
4.96,1.74407e-16,8.7124e-20,1.33148e-20,8.71233e-20,-5.38545,1,1,2.71828,2.71828,0.985422,0.985422,1,796
4.97,1.66548e-16,8.01462e-20,1.22484e-20,8.01455e-20,11.6684,1,1,2.71828,2.71828,0.985422,0.985422,1,797
4.98,1.76028e-16,7.37271e-20,1.12674e-20,7.37264e-20,-9.21329,1,1,2.71828,2.71828,0.985422,0.985422,1,798
4.99,1.57635e-16,6.78223e-20,1.0365e-20,6.78216e-20,-18.8197,1,1,2.71828,2.71828,0.985422,0.985422,1,799
5,1.73632e-16,6.23904e-20,9.53488e-21,6.23898e-20,28.6391,1,1,2.71828,2.71828,0.985422,0.985422,1,800
5.01,2.13885e-16,5.73935e-20,8.77123e-21,5.73929e-20,4.91639,1,1,2.71828,2.71828,0.985422,0.985422,1,801
5.02,1.66267e-16,5.27969e-20,8.06874e-21,5.27963e-20,-2.78281,1,1,2.71828,2.71828,0.985422,0.985422,1,802
5.03,1.58476e-16,4.85683e-20,7.4225e-21,4.85677e-20,14.4469,1,1,2.71828,2.71828,0.985422,0.985422,1,803
5.04,1.63012e-16,4.46784e-20,6.82803e-21,4.46779e-20,-24.2421,1,1,2.71828,2.71828,0.985422,0.985422,1,804
5.05,1.42435e-16,4.11001e-20,6.28118e-21,4.10996e-20,0.766884,1,1,2.71828,2.71828,0.985422,0.985422,1,805
5.06,1.88013e-16,3.78084e-20,5.77811e-21,3.78079e-20,10.5144,1,1,2.71828,2.71828,0.985422,0.985422,1,806
5.07,1.86582e-16,3.47803e-20,5.31533e-21,3.47798e-20,11.614,1,1,2.71828,2.71828,0.985422,0.985422,1,807
5.08,1.68831e-16,3.19947e-20,4.88963e-21,3.19943e-20,-14.6246,1,1,2.71828,2.71828,0.985422,0.985422,1,808
5.09,1.51263e-16,2.94322e-20,4.49801e-21,2.94318e-20,-7.16133,1,1,2.71828,2.71828,0.985422,0.985422,1,809
5.1,1.77174e-16,2.7075e-20,4.13776e-21,2.70745e-20,7.48748,1,1,2.71828,2.71828,0.985422,0.985422,1,810
5.11,1.90841e-16,2.49065e-20,3.80637e-21,2.49061e-20,8.79002,1,1,2.71828,2.71828,0.985422,0.985422,1,811
5.12,1.77547e-16,2.29117e-20,3.50151e-21,2.29114e-20,-2.74564,1,1,2.71828,2.71828,0.985422,0.985422,1,812
5.13,1.63202e-16,2.10767e-20,3.22107e-21,2.10763e-20,11.7166,1,1,2.71828,2.71828,0.985422,0.985422,1,813
5.14,1.67809e-16,1.93886e-20,2.96309e-21,1.93882e-20,-9.81841,1,1,2.71828,2.71828,0.985422,0.985422,1,814
5.15,1.5021e-16,1.78358e-20,2.72577e-21,1.78354e-20,9.91017,1,1,2.71828,2.71828,0.985422,0.985422,1,815
5.16,1.66564e-16,1.64073e-20,2.50746e-21,1.6407e-20,-13.9019,1,1,2.71828,2.71828,0.985422,0.985422,1,816
5.17,1.51545e-16,1.50932e-20,2.30663e-21,1.50929e-20,10.2823,1,1,2.71828,2.71828,0.985422,0.985422,1,817
5.18,1.76015e-16,1.38844e-20,2.12189e-21,1.38841e-20,-14.906,1,1,2.71828,2.71828,0.985422,0.985422,1,818
5.19,1.59604e-16,1.27724e-20,1.95195e-21,1.27721e-20,18.3616,1,1,2.71828,2.71828,0.985422,0.985422,1,819
5.2,1.87562e-16,1.17494e-20,1.79562e-21,1.17492e-20,-9.90524,1,1,2.71828,2.71828,0.985422,0.985422,1,820
5.21,1.58465e-16,1.08084e-20,1.6518e-21,1.08081e-20,1.04156,1,1,2.71828,2.71828,0.985422,0.985422,1,821
5.22,1.75887e-16,9.94275e-21,1.51951e-21,9.9425e-21,-6.63371,1,1,2.71828,2.71828,0.985422,0.985422,1,822
5.23,1.74074e-16,9.14638e-21,1.39781e-21,9.14614e-21,1.61994,1,1,2.71828,2.71828,0.985422,0.985422,1,823
5.24,1.86442e-16,8.41385e-21,1.28585e-21,8.41362e-21,-0.831145,1,1,2.71828,2.71828,0.985422,0.985422,1,824
5.25,1.8347e-16,7.73998e-21,1.18287e-21,7.73976e-21,12.1735,1,1,2.71828,2.71828,0.985422,0.985422,1,825
5.26,1.85008e-16,7.1201e-21,1.08813e-21,7.11989e-21,11.923,1,1,2.71828,2.71828,0.985422,0.985422,1,826
5.27,1.6493e-16,6.54983e-21,1.00099e-21,6.54963e-21,-11.1158,1,1,2.71828,2.71828,0.985422,0.985422,1,827
5.28,1.4736e-16,6.02524e-21,9.20812e-22,6.02505e-21,-6.83492,1,1,2.71828,2.71828,0.985422,0.985422,1,828
5.29,1.65789e-16,5.54267e-21,8.47063e-22,5.54248e-21,-5.08029,1,1,2.71828,2.71828,0.985422,0.985422,1,829
5.3,1.77952e-16,5.09874e-21,7.79222e-22,5.09856e-21,14.6621,1,1,2.71828,2.71828,0.985422,0.985422,1,830
5.31,1.87476e-16,4.69038e-21,7.16811e-22,4.69021e-21,0.14271,1,1,2.71828,2.71828,0.985422,0.985422,1,831
5.32,1.63503e-16,4.31472e-21,6.59402e-22,4.31455e-21,-4.397,1,1,2.71828,2.71828,0.985422,0.985422,1,832
5.33,1.6327e-16,3.96913e-21,6.0659e-22,3.96898e-21,9.10221,1,1,2.71828,2.71828,0.985422,0.985422,1,833
5.34,1.70779e-16,3.65124e-21,5.58005e-22,3.65109e-21,-11.5804,1,1,2.71828,2.71828,0.985422,0.985422,1,834
5.35,1.56531e-16,3.35882e-21,5.13315e-22,3.35867e-21,5.90619,1,1,2.71828,2.71828,0.985422,0.985422,1,835
5.36,1.77032e-16,3.08981e-21,4.72204e-22,3.08967e-21,5.64309,1,1,2.71828,2.71828,0.985422,0.985422,1,836
5.37,1.6716e-16,2.84235e-21,4.34384e-22,2.84221e-21,-6.37203,1,1,2.71828,2.71828,0.985422,0.985422,1,837
5.38,1.58231e-16,2.6147e-21,3.99594e-22,2.61457e-21,3.1911,1,1,2.71828,2.71828,0.985422,0.985422,1,838
5.39,1.68999e-16,2.40528e-21,3.6759e-22,2.40516e-21,-0.152551,1,1,2.71828,2.71828,0.985422,0.985422,1,839
5.4,1.63773e-16,2.21264e-21,3.38148e-22,2.21252e-21,6.25443,1,1,2.71828,2.71828,0.985422,0.985422,1,840
5.41,1.64023e-16,2.03542e-21,3.11065e-22,2.03531e-21,0.286022,1,1,2.71828,2.71828,0.985422,0.985422,1,841
5.42,1.54368e-16,1.8724e-21,2.86152e-22,1.87229e-21,-10.7365,1,1,2.71828,2.71828,0.985422,0.985422,1,842
5.43,1.53928e-16,1.72243e-21,2.63233e-22,1.72233e-21,0.740871,1,1,2.71828,2.71828,0.985422,0.985422,1,843
5.44,1.72442e-16,1.58448e-21,2.42149e-22,1.58438e-21,-1.12996,1,1,2.71828,2.71828,0.985422,0.985422,1,844
5.45,1.71174e-16,1.45758e-21,2.22757e-22,1.45748e-21,6.5635,1,1,2.71828,2.71828,0.985422,0.985422,1,845
5.46,1.73131e-16,1.34084e-21,2.04914e-22,1.34075e-21,-7.60806,1,1,2.71828,2.71828,0.985422,0.985422,1,846
5.47,1.62467e-16,1.23346e-21,1.88504e-22,1.23337e-21,-3.76489,1,1,2.71828,2.71828,0.985422,0.985422,1,847
5.48,1.75845e-16,1.13468e-21,1.73408e-22,1.13459e-21,13.9019,1,1,2.71828,2.71828,0.985422,0.985422,1,848
5.49,1.82725e-16,1.0438e-21,1.59519e-22,1.04372e-21,-2.52768,1,1,2.71828,2.71828,0.985422,0.985422,1,849
5.5,1.60423e-16,9.60202e-22,1.46744e-22,9.60124e-22,7.87966,1,1,2.71828,2.71828,0.985422,0.985422,1,850
5.51,1.64583e-16,8.83302e-22,1.34991e-22,8.83227e-22,-11.7416,1,1,2.71828,2.71828,0.985422,0.985422,1,851
5.52,1.52562e-16,8.12559e-22,1.24179e-22,8.12487e-22,10.4541,1,1,2.71828,2.71828,0.985422,0.985422,1,852
5.53,1.72858e-16,7.47478e-22,1.14233e-22,7.47409e-22,0.274799,1,1,2.71828,2.71828,0.985422,0.985422,1,853
5.54,1.56498e-16,6.87612e-22,1.05084e-22,6.87546e-22,-7.80664,1,1,2.71828,2.71828,0.985422,0.985422,1,854
5.55,1.56069e-16,6.32545e-22,9.66687e-23,6.32482e-22,9.8541,1,1,2.71828,2.71828,0.985422,0.985422,1,855
5.56,1.69284e-16,5.81889e-22,8.89273e-23,5.81828e-22,-0.83649,1,1,2.71828,2.71828,0.985422,0.985422,1,856
5.57,1.54099e-16,5.35287e-22,8.18053e-23,5.35229e-22,-13.049,1,1,2.71828,2.71828,0.985422,0.985422,1,857
5.58,1.55399e-16,4.92419e-22,7.52542e-23,4.92363e-22,1.27929,1,1,2.71828,2.71828,0.985422,0.985422,1,858
5.59,1.7872e-16,4.52982e-22,6.92267e-23,4.52928e-22,2.62319,1,1,2.71828,2.71828,0.985422,0.985422,1,859
5.6,1.76463e-16,4.16704e-22,6.36829e-23,4.16653e-22,-5.75562,1,1,2.71828,2.71828,0.985422,0.985422,1,860
5.61,1.71952e-16,3.83328e-22,5.85816e-23,3.83279e-22,6.99983,1,1,2.71828,2.71828,0.985422,0.985422,1,861
5.62,1.82453e-16,3.52628e-22,5.38905e-23,3.52581e-22,-6.33277,1,1,2.71828,2.71828,0.985422,0.985422,1,862
5.63,1.70518e-16,3.24382e-22,4.95741e-23,3.24337e-22,8.94601,1,1,2.71828,2.71828,0.985422,0.985422,1,863
5.64,1.82046e-16,2.98408e-22,4.56042e-23,2.98365e-22,14.4712,1,1,2.71828,2.71828,0.985422,0.985422,1,864
5.65,1.67098e-16,2.74512e-22,4.19519e-23,2.7447e-22,-24.2463,1,1,2.71828,2.71828,0.985422,0.985422,1,865
5.66,1.45973e-16,2.5253e-22,3.85926e-23,2.5249e-22,21.5913,1,1,2.71828,2.71828,0.985422,0.985422,1,866
5.67,1.92695e-16,2.32305e-22,3.55016e-23,2.32266e-22,-14.3697,1,1,2.71828,2.71828,0.985422,0.985422,1,867
5.68,1.58478e-16,2.137e-22,3.26584e-23,2.13663e-22,6.08793,1,1,2.71828,2.71828,0.985422,0.985422,1,868
5.69,1.85072e-16,1.96584e-22,3.00427e-23,1.96548e-22,16.8047,1,1,2.71828,2.71828,0.985422,0.985422,1,869
5.7,1.74451e-16,1.8084e-22,2.76365e-23,1.80806e-22,-7.79282,1,1,2.71828,2.71828,0.985422,0.985422,1,870
5.71,1.49353e-16,1.66356e-22,2.54232e-23,1.66323e-22,-11.8057,1,1,2.71828,2.71828,0.985422,0.985422,1,871
5.72,1.61975e-16,1.53033e-22,2.3387e-23,1.53002e-22,3.64441,1,1,2.71828,2.71828,0.985422,0.985422,1,872
5.73,1.83658e-16,1.40776e-22,2.15142e-23,1.40747e-22,8.99933,1,1,2.71828,2.71828,0.985422,0.985422,1,873
5.74,1.772e-16,1.29503e-22,1.97911e-23,1.29474e-22,-9.19317,1,1,2.71828,2.71828,0.985422,0.985422,1,874
5.75,1.62569e-16,1.1913e-22,1.8206e-23,1.19103e-22,-4.83015,1,1,2.71828,2.71828,0.985422,0.985422,1,875
5.76,1.79028e-16,1.0959e-22,1.67477e-23,1.09564e-22,7.21231,1,1,2.71828,2.71828,0.985422,0.985422,1,876
5.77,1.88114e-16,1.00815e-22,1.54068e-23,1.0079e-22,0.37678,1,1,2.71828,2.71828,0.985422,0.985422,1,877
5.78,1.75459e-16,9.27396e-23,1.41729e-23,9.27155e-23,18.9732,1,1,2.71828,2.71828,0.985422,0.985422,1,878
5.79,1.74801e-16,8.53148e-23,1.30385e-23,8.52916e-23,-16.727,1,1,2.71828,2.71828,0.985422,0.985422,1,879
5.8,1.46924e-16,7.84835e-23,1.19941e-23,7.84612e-23,-2.83587,1,1,2.71828,2.71828,0.985422,0.985422,1,880
5.81,1.76437e-16,7.21989e-23,1.10338e-23,7.21776e-23,10.5475,1,1,2.71828,2.71828,0.985422,0.985422,1,881
5.82,1.81587e-16,6.64166e-23,1.01499e-23,6.63961e-23,-4.37173,1,1,2.71828,2.71828,0.985422,0.985422,1,882
5.83,1.64261e-16,6.10938e-23,9.33656e-24,6.10742e-23,14.5363,1,1,2.71828,2.71828,0.985422,0.985422,1,883
5.84,1.71771e-16,5.61991e-23,8.58874e-24,5.61803e-23,-17.2189,1,1,2.71828,2.71828,0.985422,0.985422,1,884
5.85,1.4997e-16,5.16979e-23,7.9007e-24,5.16798e-23,2.90171,1,1,2.71828,2.71828,0.985422,0.985422,1,885
5.86,1.81165e-16,4.75555e-23,7.26773e-24,4.75382e-23,17.7272,1,1,2.71828,2.71828,0.985422,0.985422,1,886
5.87,1.76056e-16,4.37479e-23,6.68583e-24,4.37313e-23,-17.8904,1,1,2.71828,2.71828,0.985422,0.985422,1,887
5.88,1.49546e-16,4.02443e-23,6.15027e-24,4.02284e-23,-1.33214,1,1,2.71828,2.71828,0.985422,0.985422,1,888
5.89,1.8213e-16,3.70218e-23,5.65781e-24,3.70065e-23,5.14974,1,1,2.71828,2.71828,0.985422,0.985422,1,889
5.9,1.84589e-16,3.40571e-23,5.20478e-24,3.40425e-23,8.21421,1,1,2.71828,2.71828,0.985422,0.985422,1,890
5.91,1.75549e-16,3.13303e-23,4.78815e-24,3.13163e-23,-11.4656,1,1,2.71828,2.71828,0.985422,0.985422,1,891
5.92,1.62223e-16,2.8821e-23,4.40474e-24,2.88075e-23,5.92865,1,1,2.71828,2.71828,0.985422,0.985422,1,892
5.93,1.83232e-16,2.65113e-23,4.05173e-24,2.64983e-23,5.75956,1,1,2.71828,2.71828,0.985422,0.985422,1,893
5.94,1.72977e-16,2.43872e-23,3.72708e-24,2.43748e-23,-5.32133,1,1,2.71828,2.71828,0.985422,0.985422,1,894
5.95,1.63557e-16,2.24335e-23,3.42847e-24,2.24216e-23,-1.76845,1,1,2.71828,2.71828,0.985422,0.985422,1,895
5.96,1.72749e-16,2.06358e-23,3.15369e-24,2.06244e-23,11.8257,1,1,2.71828,2.71828,0.985422,0.985422,1,896
5.97,1.75859e-16,1.89827e-23,2.90104e-24,1.89717e-23,-8.03197,1,1,2.71828,2.71828,0.985422,0.985422,1,897
5.98,1.57262e-16,1.74629e-23,2.66885e-24,1.74524e-23,-2.23962,1,1,2.71828,2.71828,0.985422,0.985422,1,898
5.99,1.70996e-16,1.6064e-23,2.45505e-24,1.6054e-23,2.37446,1,1,2.71828,2.71828,0.985422,0.985422,1,899
6,1.74914e-16,1.47776e-23,2.25854e-24,1.47679e-23,8.89464,1,1,2.71828,2.71828,0.985422,0.985422,1,900
6.01,1.70857e-16,1.35931e-23,2.07752e-24,1.35839e-23,-4.93632,1,1,2.71828,2.71828,0.985422,0.985422,1,901
6.02,1.56901e-16,1.25034e-23,1.91101e-24,1.24945e-23,1.89827,1,1,2.71828,2.71828,0.985422,0.985422,1,902
6.03,1.65048e-16,1.15027e-23,1.75797e-24,1.14942e-23,-18.2192,1,1,2.71828,2.71828,0.985422,0.985422,1,903
6.04,1.61974e-16,1.05812e-23,1.61706e-24,1.0573e-23,12.7054,1,1,2.71828,2.71828,0.985422,0.985422,1,904
6.05,1.98058e-16,9.73378e-24,1.48753e-24,9.72595e-24,-2.8904,1,1,2.71828,2.71828,0.985422,0.985422,1,905
6.06,1.75731e-16,8.95423e-24,1.36839e-24,8.94671e-24,7.71328,1,1,2.71828,2.71828,0.985422,0.985422,1,906
6.07,1.80961e-16,8.23656e-24,1.25876e-24,8.22935e-24,-5.13836,1,1,2.71828,2.71828,0.985422,0.985422,1,907
6.08,1.68003e-16,7.57645e-24,1.15802e-24,7.56953e-24,2.35481,1,1,2.71828,2.71828,0.985422,0.985422,1,908
6.09,1.77103e-16,6.96977e-24,1.06514e-24,6.96314e-24,1.65515,1,1,2.71828,2.71828,0.985422,0.985422,1,909
6.1,1.73028e-16,6.41146e-24,9.79841e-25,6.4051e-24,12.8526,1,1,2.71828,2.71828,0.985422,0.985422,1,910
6.11,1.70211e-16,5.89738e-24,9.01315e-25,5.89128e-24,-15.4015,1,1,2.71828,2.71828,0.985422,0.985422,1,911
6.12,1.50826e-16,5.42519e-24,8.29143e-25,5.41934e-24,0.328217,1,1,2.71828,2.71828,0.985422,0.985422,1,912
6.13,1.78285e-16,4.99073e-24,7.62767e-25,4.98512e-24,17.3434,1,1,2.71828,2.71828,0.985422,0.985422,1,913
6.14,1.77702e-16,4.59052e-24,7.01596e-25,4.58514e-24,-13.2141,1,1,2.71828,2.71828,0.985422,0.985422,1,914
6.15,1.51437e-16,4.2229e-24,6.45394e-25,4.21774e-24,-3.15493,1,1,2.71828,2.71828,0.985422,0.985422,1,915
6.16,1.74495e-16,3.88464e-24,5.93723e-25,3.87969e-24,1.01138,1,1,2.71828,2.71828,0.985422,0.985422,1,916
6.17,1.8018e-16,3.57406e-24,5.46287e-25,3.56931e-24,-4.84913,1,1,2.71828,2.71828,0.985422,0.985422,1,917
6.18,1.78375e-16,3.28779e-24,5.02439e-25,3.28323e-24,16.0522,1,1,2.71828,2.71828,0.985422,0.985422,1,918
6.19,1.87466e-16,3.02462e-24,4.62193e-25,3.02026e-24,-4.33064,1,1,2.71828,2.71828,0.985422,0.985422,1,919
6.2,1.61536e-16,2.78251e-24,4.25214e-25,2.77832e-24,-5.40519,1,1,2.71828,2.71828,0.985422,0.985422,1,920
6.21,1.68848e-16,2.56035e-24,3.91226e-25,2.55633e-24,9.37328,1,1,2.71828,2.71828,0.985422,0.985422,1,921
6.22,1.78496e-16,2.35537e-24,3.59939e-25,2.35152e-24,-16.8135,1,1,2.71828,2.71828,0.985422,0.985422,1,922
6.23,1.63199e-16,2.16695e-24,3.31173e-25,2.16325e-24,8.36339,1,1,2.71828,2.71828,0.985422,0.985422,1,923
6.24,1.96185e-16,1.99312e-24,3.04586e-25,1.98958e-24,18.2938,1,1,2.71828,2.71828,0.985422,0.985422,1,924
6.25,1.81043e-16,1.83363e-24,2.8021e-25,1.83023e-24,-16.0226,1,1,2.71828,2.71828,0.985422,0.985422,1,925
6.26,1.53045e-16,1.68695e-24,2.57768e-25,1.68369e-24,2.82452,1,1,2.71828,2.71828,0.985422,0.985422,1,926
6.27,1.82246e-16,1.55166e-24,2.3713e-25,1.54853e-24,3.81609,1,1,2.71828,2.71828,0.985422,0.985422,1,927
6.28,1.7724e-16,1.42769e-24,2.18155e-25,1.42469e-24,17.7643,1,1,2.71828,2.71828,0.985422,0.985422,1,928
6.29,1.70725e-16,1.31364e-24,2.00725e-25,1.31076e-24,-15.6349,1,1,2.71828,2.71828,0.985422,0.985422,1,929
6.3,1.44972e-16,1.20859e-24,1.84725e-25,1.20583e-24,8.18299,1,1,2.71828,2.71828,0.985422,0.985422,1,930
6.31,1.71838e-16,1.1119e-24,1.6991e-25,1.10925e-24,5.8568,1,1,2.71828,2.71828,0.985422,0.985422,1,931
6.32,1.5884e-16,1.02288e-24,1.56325e-25,1.02034e-24,9.55395,1,1,2.71828,2.71828,0.985422,0.985422,1,932
6.33,1.50052e-16,9.41045e-25,1.43807e-25,9.3861e-25,-9.13197,1,1,2.71828,2.71828,0.985422,0.985422,1,933
6.34,1.36966e-16,8.65355e-25,1.32244e-25,8.63019e-25,-3.14934,1,1,2.71828,2.71828,0.985422,0.985422,1,934
6.35,1.50731e-16,7.95948e-25,1.21645e-25,7.93708e-25,-13.4543,1,1,2.71828,2.71828,0.985422,0.985422,1,935
6.36,1.55633e-16,7.32396e-25,1.11911e-25,7.30248e-25,11.572,1,1,2.71828,2.71828,0.985422,0.985422,1,936
6.37,1.79827e-16,6.73846e-25,1.02961e-25,6.71786e-25,-6.38503,1,1,2.71828,2.71828,0.985422,0.985422,1,937
6.38,1.61176e-16,6.20017e-25,9.47209e-26,6.1804e-25,-0.353679,1,1,2.71828,2.71828,0.985422,0.985422,1,938
6.39,1.72169e-16,5.70656e-25,8.71777e-26,5.6876e-25,7.73616,1,1,2.71828,2.71828,0.985422,0.985422,1,939
6.4,1.7278e-16,5.25113e-25,8.02206e-26,5.23293e-25,-2.07012,1,1,2.71828,2.71828,0.985422,0.985422,1,940
6.41,1.60373e-16,4.83201e-25,7.38398e-26,4.81457e-25,-4.17717,1,1,2.71828,2.71828,0.985422,0.985422,1,941
6.42,1.63763e-16,4.44464e-25,6.7921e-26,4.4279e-25,-4.70294,1,1,2.71828,2.71828,0.985422,0.985422,1,942
6.43,1.70902e-16,4.08908e-25,6.24828e-26,4.07303e-25,7.87611,1,1,2.71828,2.71828,0.985422,0.985422,1,943
6.44,1.79336e-16,3.76016e-25,5.74532e-26,3.74476e-25,-8.27356,1,1,2.71828,2.71828,0.985422,0.985422,1,944
6.45,1.66243e-16,3.45759e-25,5.28184e-26,3.44281e-25,19.2709,1,1,2.71828,2.71828,0.985422,0.985422,1,945
6.46,1.81238e-16,3.17994e-25,4.86033e-26,3.16578e-25,-8.85815,1,1,2.71828,2.71828,0.985422,0.985422,1,946
6.47,1.51954e-16,2.92476e-25,4.47193e-26,2.91118e-25,-6.37676,1,1,2.71828,2.71828,0.985422,0.985422,1,947
6.48,1.66723e-16,2.69062e-25,4.11284e-26,2.6776e-25,5.25322,1,1,2.71828,2.71828,0.985422,0.985422,1,948
6.49,1.78079e-16,2.47595e-25,3.78502e-26,2.46346e-25,4.70164,1,1,2.71828,2.71828,0.985422,0.985422,1,949
6.5,1.69191e-16,2.27784e-25,3.48194e-26,2.26586e-25,-0.790629,1,1,2.71828,2.71828,0.985422,0.985422,1,950
6.51,1.61593e-16,2.09587e-25,3.20245e-26,2.08437e-25,-3.90557,1,1,2.71828,2.71828,0.985422,0.985422,1,951
6.52,1.62881e-16,1.92849e-25,2.94805e-26,1.91747e-25,-5.1434,1,1,2.71828,2.71828,0.985422,0.985422,1,952
6.53,1.69501e-16,1.77447e-25,2.71155e-26,1.7639e-25,6.78817,1,1,2.71828,2.71828,0.985422,0.985422,1,953
6.54,1.78692e-16,1.63116e-25,2.49266e-26,1.62101e-25,3.05934,1,1,2.71828,2.71828,0.985422,0.985422,1,954
6.55,1.67333e-16,1.50097e-25,2.29451e-26,1.49124e-25,2.44479,1,1,2.71828,2.71828,0.985422,0.985422,1,955
6.56,1.62366e-16,1.38124e-25,2.11112e-26,1.37191e-25,-4.07131,1,1,2.71828,2.71828,0.985422,0.985422,1,956
6.57,1.58491e-16,1.271e-25,1.94294e-26,1.26205e-25,-9.38227,1,1,2.71828,2.71828,0.985422,0.985422,1,957
6.58,1.65217e-16,1.16946e-25,1.78878e-26,1.16088e-25,12.6033,1,1,2.71828,2.71828,0.985422,0.985422,1,958
6.59,1.82323e-16,1.07536e-25,1.64395e-26,1.06713e-25,2.99756,1,1,2.71828,2.71828,0.985422,0.985422,1,959
6.6,1.61917e-16,9.89338e-26,1.51328e-26,9.81447e-26,12.3767,1,1,2.71828,2.71828,0.985422,0.985422,1,960
6.61,1.57204e-16,9.10444e-26,1.39169e-26,9.02872e-26,-26.1333,1,1,2.71828,2.71828,0.985422,0.985422,1,961
6.62,1.39891e-16,8.37483e-26,1.28048e-26,8.30219e-26,25.1364,1,1,2.71828,2.71828,0.985422,0.985422,1,962
6.63,1.89382e-16,7.71027e-26,1.17851e-26,7.6406e-26,-12.5664,1,1,2.71828,2.71828,0.985422,0.985422,1,963
6.64,1.51341e-16,7.09834e-26,1.08501e-26,7.03154e-26,-7.83088,1,1,2.71828,2.71828,0.985422,0.985422,1,964
6.65,1.73092e-16,6.53318e-26,9.98177e-27,6.46905e-26,8.526,1,1,2.71828,2.71828,0.985422,0.985422,1,965
6.66,1.87798e-16,6.01453e-26,9.19069e-27,5.95308e-26,-4.20678,1,1,2.71828,2.71828,0.985422,0.985422,1,966
6.67,1.73045e-16,5.53809e-26,8.46482e-27,5.47903e-26,8.67156,1,1,2.71828,2.71828,0.985422,0.985422,1,967
6.68,1.80644e-16,5.09656e-26,7.79333e-27,5.03996e-26,-10.2483,1,1,2.71828,2.71828,0.985422,0.985422,1,968
6.69,1.66229e-16,4.69335e-26,7.17331e-27,4.63905e-26,11.4953,1,1,2.71828,2.71828,0.985422,0.985422,1,969
6.7,1.8521e-16,4.31434e-26,6.59938e-27,4.26225e-26,-4.4341,1,1,2.71828,2.71828,0.985422,0.985422,1,970
6.71,1.66115e-16,3.9716e-26,6.07214e-27,3.92163e-26,-0.638449,1,1,2.71828,2.71828,0.985422,0.985422,1,971
6.72,1.73822e-16,3.65373e-26,5.58358e-27,3.60583e-26,17.4446,1,1,2.71828,2.71828,0.985422,0.985422,1,972
6.73,1.74939e-16,3.36431e-26,5.14208e-27,3.31833e-26,-15.4292,1,1,2.71828,2.71828,0.985422,0.985422,1,973
6.74,1.48955e-16,3.09302e-26,4.72784e-27,3.04888e-26,9.5682,1,1,2.71828,2.71828,0.985422,0.985422,1,974
6.75,1.7613e-16,2.84674e-26,4.35428e-27,2.8044e-26,-8.51822,1,1,2.71828,2.71828,0.985422,0.985422,1,975
6.76,1.60749e-16,2.6185e-26,4.00233e-27,2.57786e-26,0.511121,1,1,2.71828,2.71828,0.985422,0.985422,1,976
6.77,1.75717e-16,2.41574e-26,3.69438e-27,2.37685e-26,2.56632,1,1,2.71828,2.71828,0.985422,0.985422,1,977
6.78,1.74824e-16,2.21985e-26,3.39622e-27,2.18254e-26,-8.31966,1,1,2.71828,2.71828,0.985422,0.985422,1,978
6.79,1.70449e-16,2.04463e-26,3.12524e-27,2.00884e-26,-3.98873,1,1,2.71828,2.71828,0.985422,0.985422,1,979
6.8,1.85917e-16,1.88026e-26,2.87524e-27,1.84592e-26,-0.663447,1,1,2.71828,2.71828,0.985422,0.985422,1,980
6.81,1.93641e-16,1.72704e-26,2.64049e-27,1.69413e-26,20.9545,1,1,2.71828,2.71828,0.985422,0.985422,1,981
6.82,1.94934e-16,1.59075e-26,2.44164e-27,1.55919e-26,7.82692,1,1,2.71828,2.71828,0.985422,0.985422,1,982
6.83,1.61163e-16,1.46373e-26,2.23872e-27,1.43339e-26,-1.96081,1,1,2.71828,2.71828,0.985422,0.985422,1,983
6.84,1.49465e-16,1.34616e-26,2.06653e-27,1.31714e-26,-14.4755,1,1,2.71828,2.71828,0.985422,0.985422,1,984
6.85,1.52454e-16,1.23993e-26,1.89921e-27,1.21206e-26,10.4555,1,1,2.71828,2.71828,0.985422,0.985422,1,985
6.86,1.78258e-16,1.14096e-26,1.7472e-27,1.11419e-26,2.5358,1,1,2.71828,2.71828,0.985422,0.985422,1,986
6.87,1.61384e-16,1.05203e-26,1.6102e-27,1.02635e-26,-2.27981,1,1,2.71828,2.71828,0.985422,0.985422,1,987
6.88,1.57393e-16,9.63872e-27,1.47447e-27,9.3921e-27,-0.164738,1,1,2.71828,2.71828,0.985422,0.985422,1,988
6.89,1.61065e-16,8.8652e-27,1.36051e-27,8.62948e-27,-6.29745,1,1,2.71828,2.71828,0.985422,0.985422,1,989
6.9,1.61331e-16,8.16497e-27,1.25086e-27,7.93826e-27,4.56353,1,1,2.71828,2.71828,0.985422,0.985422,1,990
6.91,1.72173e-16,7.52423e-27,1.15894e-27,7.30783e-27,-5.09032,1,1,2.71828,2.71828,0.985422,0.985422,1,991
6.92,1.64659e-16,6.94003e-27,1.06223e-27,6.73154e-27,-2.96443,1,1,2.71828,2.71828,0.985422,0.985422,1,992
6.93,1.7349e-16,6.40431e-27,9.83744e-28,6.20455e-27,3.88282,1,1,2.71828,2.71828,0.985422,0.985422,1,993
6.94,1.7879e-16,5.88426e-27,9.00651e-28,5.69268e-27,-0.73936,1,1,2.71828,2.71828,0.985422,0.985422,1,994
6.95,1.72108e-16,5.42895e-27,8.30084e-28,5.24483e-27,-8.80812,1,1,2.71828,2.71828,0.985422,0.985422,1,995
6.96,1.7339e-16,4.99657e-27,7.68203e-28,4.82055e-27,14.5087,1,1,2.71828,2.71828,0.985422,0.985422,1,996
6.97,1.90137e-16,4.58637e-27,7.05683e-28,4.41826e-27,-3.34662,1,1,2.71828,2.71828,0.985422,0.985422,1,997
6.98,1.66046e-16,4.22328e-27,6.4835e-28,4.06123e-27,7.53963,1,1,2.71828,2.71828,0.985422,0.985422,1,998
6.99,1.71795e-16,3.90026e-27,6.02929e-28,3.74518e-27,-15.0884,1,1,2.71828,2.71828,0.985422,0.985422,1,999
7,1.59751e-16,3.58832e-27,5.5043e-28,3.43892e-27,-4.52452,1,1,2.71828,2.71828,0.985422,0.985422,1,1000
7.01,1.88138e-16,3.31243e-27,5.10011e-28,3.16817e-27,16.0746,1,1,2.71828,2.71828,0.985422,0.985422,1,1001
7.02,1.97054e-16,3.06976e-27,4.73441e-28,2.93163e-27,-4.57146,1,1,2.71828,2.71828,0.985422,0.985422,1,1002
7.03,1.69765e-16,2.84456e-27,4.35797e-28,2.71162e-27,3.18317,1,1,2.71828,2.71828,0.985422,0.985422,1,1003
7.04,1.77897e-16,2.61537e-27,4.02864e-28,2.48797e-27,-2.60869,1,1,2.71828,2.71828,0.985422,0.985422,1,1004
7.05,1.72409e-16,2.40764e-27,3.71673e-28,2.28612e-27,2.09165,1,1,2.71828,2.71828,0.985422,0.985422,1,1005
7.06,1.77027e-16,2.20708e-27,3.40101e-28,2.09042e-27,-6.32051,1,1,2.71828,2.71828,0.985422,0.985422,1,1006
7.07,1.734e-16,2.03313e-27,3.12834e-28,1.92114e-27,4.32026,1,1,2.71828,2.71828,0.985422,0.985422,1,1007
7.08,1.85099e-16,1.87147e-27,2.94202e-28,1.76498e-27,2.78483,1,1,2.71828,2.71828,0.985422,0.985422,1,1008
7.09,1.77434e-16,1.73587e-27,2.67631e-28,1.63337e-27,2.73839,1,1,2.71828,2.71828,0.985422,0.985422,1,1009
7.1,1.72626e-16,1.60238e-27,2.47264e-28,1.50361e-27,8.31183,1,1,2.71828,2.71828,0.985422,0.985422,1,1010
7.11,1.68025e-16,1.46869e-27,2.2685e-28,1.37463e-27,8.13719,1,1,2.71828,2.71828,0.985422,0.985422,1,1011
7.12,1.55131e-16,1.34743e-27,2.06783e-28,1.25719e-27,-11.9065,1,1,2.71828,2.71828,0.985422,0.985422,1,1012
7.13,1.43458e-16,1.24785e-27,1.93885e-28,1.1615e-27,-9.5692,1,1,2.71828,2.71828,0.985422,0.985422,1,1013
7.14,1.62847e-16,1.15867e-27,1.78561e-28,1.07553e-27,7.94523,1,1,2.71828,2.71828,0.985422,0.985422,1,1014
7.15,1.80079e-16,1.06562e-27,1.65335e-28,9.85907e-28,3.21854,1,1,2.71828,2.71828,0.985422,0.985422,1,1015
7.16,1.66824e-16,9.81438e-28,1.51415e-28,9.05242e-28,-5.83741,1,1,2.71828,2.71828,0.985422,0.985422,1,1016
7.17,1.61623e-16,9.05294e-28,1.39277e-28,8.32176e-28,2.40902,1,1,2.71828,2.71828,0.985422,0.985422,1,1017
7.18,1.71642e-16,8.25626e-28,1.28112e-28,7.55674e-28,-14.4486,1,1,2.71828,2.71828,0.985422,0.985422,1,1018
7.19,1.67604e-16,7.61373e-28,1.17784e-28,6.95008e-28,6.96335,1,1,2.71828,2.71828,0.985422,0.985422,1,1019
7.2,1.95911e-16,7.13026e-28,1.13897e-28,6.49526e-28,13.1527,1,1,2.71828,2.71828,0.985422,0.985422,1,1020
7.21,1.83157e-16,6.55874e-28,1.03358e-28,5.94512e-28,-3.35179,1,1,2.71828,2.71828,0.985422,0.985422,1,1021
7.22,1.61867e-16,6.18432e-28,1.03042e-28,5.60133e-28,4.16285,1,1,2.71828,2.71828,0.985422,0.985422,1,1022
7.23,1.67481e-16,5.75005e-28,9.00557e-29,5.17823e-28,2.42042,1,1,2.71828,2.71828,0.985422,0.985422,1,1023
7.24,1.60787e-16,5.31126e-28,8.29529e-29,4.75996e-28,-8.88205,1,1,2.71828,2.71828,0.985422,0.985422,1,1024
7.25,1.56987e-16,4.88547e-28,7.81408e-29,4.37004e-28,3.03448,1,1,2.71828,2.71828,0.985422,0.985422,1,1025
7.26,1.7229e-16,4.43047e-28,7.02069e-29,3.93183e-28,6.66203,1,1,2.71828,2.71828,0.985422,0.985422,1,1026
7.27,1.67216e-16,4.08896e-28,6.80401e-29,3.61938e-28,-5.96784,1,1,2.71828,2.71828,0.985422,0.985422,1,1027
7.28,1.56772e-16,3.75297e-28,6.12883e-29,3.29844e-28,-2.75544,1,1,2.71828,2.71828,0.985422,0.985422,1,1028
7.29,1.66722e-16,3.49056e-28,5.66763e-29,3.05311e-28,-0.86196,1,1,2.71828,2.71828,0.985422,0.985422,1,1029
7.3,1.71446e-16,3.20833e-28,5.22002e-29,2.78718e-28,-6.95238,1,1,2.71828,2.71828,0.985422,0.985422,1,1030
7.31,1.72936e-16,2.9943e-28,4.82721e-29,2.58574e-28,11.8651,1,1,2.71828,2.71828,0.985422,0.985422,1,1031
7.32,1.85858e-16,2.82023e-28,4.57131e-29,2.42343e-28,-3.1558,1,1,2.71828,2.71828,0.985422,0.985422,1,1032
7.33,1.66145e-16,2.66661e-28,4.45609e-29,2.2858e-28,7.76398,1,1,2.71828,2.71828,0.985422,0.985422,1,1033
7.34,1.71559e-16,2.54858e-28,4.60649e-29,2.16533e-28,-8.26493,1,1,2.71828,2.71828,0.985422,0.985422,1,1034
7.35,1.59199e-16,2.34383e-28,4.03341e-29,1.98624e-28,-7.4278,1,1,2.71828,2.71828,0.985422,0.985422,1,1035
7.36,1.73542e-16,2.18499e-28,3.68356e-29,1.8372e-28,9.51092,1,1,2.71828,2.71828,0.985422,0.985422,1,1036
7.37,1.87466e-16,2.03807e-28,3.57403e-29,1.71204e-28,6.71533,1,1,2.71828,2.71828,0.985422,0.985422,1,1037
7.38,1.71185e-16,1.87772e-28,3.32588e-29,1.56149e-28,-3.3666,1,1,2.71828,2.71828,0.985422,0.985422,1,1038
7.39,1.60413e-16,1.78621e-28,2.91646e-29,1.48025e-28,-5.76458,1,1,2.71828,2.71828,0.985422,0.985422,1,1039
7.4,1.66002e-16,1.67856e-28,2.85368e-29,1.38485e-28,4.39397,1,1,2.71828,2.71828,0.985422,0.985422,1,1040
7.41,1.76156e-16,1.57344e-28,2.88716e-29,1.29554e-28,-0.236908,1,1,2.71828,2.71828,0.985422,0.985422,1,1041
7.42,1.68742e-16,1.49925e-28,2.77871e-29,1.23168e-28,5.73319,1,1,2.71828,2.71828,0.985422,0.985422,1,1042
7.43,1.69142e-16,1.42203e-28,2.62581e-29,1.16157e-28,-1.3632,1,1,2.71828,2.71828,0.985422,0.985422,1,1043
7.44,1.59971e-16,1.35457e-28,2.34861e-29,1.09422e-28,-1.32987,1,1,2.71828,2.71828,0.985422,0.985422,1,1044
7.45,1.62182e-16,1.2619e-28,2.1441e-29,1.01521e-28,5.77333,1,1,2.71828,2.71828,0.985422,0.985422,1,1045
7.46,1.64368e-16,1.17937e-28,2.10973e-29,9.43566e-29,-10.6441,1,1,2.71828,2.71828,0.985422,0.985422,1,1046
7.47,1.55396e-16,1.09757e-28,2.20192e-29,8.75607e-29,1.55827,1,1,2.71828,2.71828,0.985422,0.985422,1,1047
7.48,1.73907e-16,1.02965e-28,1.91239e-29,8.08703e-29,10.7936,1,1,2.71828,2.71828,0.985422,0.985422,1,1048
7.49,1.71239e-16,9.89272e-29,1.94932e-29,7.78051e-29,4.09976,1,1,2.71828,2.71828,0.985422,0.985422,1,1049
7.5,1.54556e-16,9.42372e-29,1.83285e-29,7.34025e-29,-12.6778,1,1,2.71828,2.71828,0.985422,0.985422,1,1050
7.51,1.4847e-16,8.99596e-29,1.65642e-29,6.98329e-29,-0.433693,1,1,2.71828,2.71828,0.985422,0.985422,1,1051
7.52,1.70025e-16,8.4588e-29,1.69736e-29,6.50794e-29,-1.09749,1,1,2.71828,2.71828,0.985422,0.985422,1,1052
7.53,1.70766e-16,8.23352e-29,1.6283e-29,6.39435e-29,3.7617,1,1,2.71828,2.71828,0.985422,0.985422,1,1053
7.54,1.72661e-16,8.04367e-29,1.53723e-29,6.15285e-29,-4.90402,1,1,2.71828,2.71828,0.985422,0.985422,1,1054
7.55,1.66401e-16,7.70755e-29,1.55066e-29,5.95473e-29,4.04278,1,1,2.71828,2.71828,0.985422,0.985422,1,1055
7.56,1.74982e-16,7.05809e-29,1.29439e-29,5.34554e-29,-6.54978,1,1,2.71828,2.71828,0.985422,0.985422,1,1056
7.57,1.68183e-16,6.74315e-29,1.3906e-29,5.16277e-29,1.62086,1,1,2.71828,2.71828,0.985422,0.985422,1,1057
7.58,1.79971e-16,6.47987e-29,1.18811e-29,4.92048e-29,3.06084,1,1,2.71828,2.71828,0.985422,0.985422,1,1058
7.59,1.771e-16,6.23247e-29,1.36041e-29,4.7343e-29,-9.77296,1,1,2.71828,2.71828,0.985422,0.985422,1,1059
7.6,1.7184e-16,5.82037e-29,1.48029e-29,4.39874e-29,5.84966,1,1,2.71828,2.71828,0.985422,0.985422,1,1060
7.61,1.90453e-16,5.57483e-29,1.18523e-29,4.14176e-29,2.21429,1,1,2.71828,2.71828,0.985422,0.985422,1,1061
7.62,1.79928e-16,5.19221e-29,1.12373e-29,3.77968e-29,5.00526,1,1,2.71828,2.71828,0.985422,0.985422,1,1062
7.63,1.7603e-16,4.80722e-29,9.6067e-30,3.42289e-29,3.62659,1,1,2.71828,2.71828,0.985422,0.985422,1,1063
7.64,1.67639e-16,4.65786e-29,1.19187e-29,3.36067e-29,-4.5014,1,1,2.71828,2.71828,0.985422,0.985422,1,1064
7.65,1.61773e-16,4.47806e-29,1.08355e-29,3.17623e-29,0.213429,1,1,2.71828,2.71828,0.985422,0.985422,1,1065
7.66,1.69398e-16,4.42894e-29,1.03208e-29,3.10138e-29,2.90735,1,1,2.71828,2.71828,0.985422,0.985422,1,1066
7.67,1.69037e-16,4.46822e-29,1.13762e-29,3.17769e-29,7.29559,1,1,2.71828,2.71828,0.985422,0.985422,1,1067
7.68,1.64261e-16,4.03573e-29,9.86979e-30,2.72856e-29,-1.17133,1,1,2.71828,2.71828,0.985422,0.985422,1,1068
7.69,1.53092e-16,4.0301e-29,1.12897e-29,2.84971e-29,0.635339,1,1,2.71828,2.71828,0.985422,0.985422,1,1069
7.7,1.54907e-16,3.86428e-29,9.86653e-30,2.70481e-29,0.248792,1,1,2.71828,2.71828,0.985422,0.985422,1,1070
7.71,1.53929e-16,3.79317e-29,8.35656e-30,2.6116e-29,5.19021,1,1,2.71828,2.71828,0.985422,0.985422,1,1071
7.72,1.53547e-16,3.88229e-29,1.21233e-29,2.74892e-29,-5.17902,1,1,2.71828,2.71828,0.985422,0.985422,1,1072
7.73,1.45971e-16,3.85732e-29,8.44878e-30,2.6892e-29,-2.77865,1,1,2.71828,2.71828,0.985422,0.985422,1,1073
7.74,1.53944e-16,3.43135e-29,8.26617e-30,2.34013e-29,0.62149,1,1,2.71828,2.71828,0.985422,0.985422,1,1074
7.75,1.58343e-16,3.35243e-29,9.31652e-30,2.28215e-29,-2.9428,1,1,2.71828,2.71828,0.985422,0.985422,1,1075
7.76,1.57365e-16,3.16166e-29,1.00906e-29,2.18166e-29,6.64916,1,1,2.71828,2.71828,0.985422,0.985422,1,1076
7.77,1.62137e-16,3.02744e-29,8.21153e-30,1.98713e-29,-2.66097,1,1,2.71828,2.71828,0.985422,0.985422,1,1077
7.78,1.52028e-16,2.97718e-29,1.20871e-29,2.06569e-29,20.4632,1,1,2.71828,2.71828,0.985422,0.985422,1,1078
7.79,1.56184e-16,2.62906e-29,6.63106e-30,1.70135e-29,-13.3397,1,1,2.71828,2.71828,0.985422,0.985422,1,1079
7.8,1.29653e-16,2.71526e-29,8.88661e-30,1.70611e-29,8.4682,1,1,2.71828,2.71828,0.985422,0.985422,1,1080
7.81,1.4961e-16,2.53933e-29,7.52567e-30,1.63947e-29,-7.16426,1,1,2.71828,2.71828,0.985422,0.985422,1,1081
7.82,1.3793e-16,2.3947e-29,7.10497e-30,1.52327e-29,-2.185,1,1,2.71828,2.71828,0.985422,0.985422,1,1082
7.83,1.48575e-16,2.41297e-29,8.63029e-30,1.55599e-29,-2.75618,1,1,2.71828,2.71828,0.985422,0.985422,1,1083
7.84,1.51893e-16,2.26601e-29,6.18721e-30,1.35122e-29,11.4653,1,1,2.71828,2.71828,0.985422,0.985422,1,1084
7.85,1.56199e-16,2.45371e-29,1.17391e-29,1.65879e-29,-7.42985,1,1,2.71828,2.71828,0.985422,0.985422,1,1085
7.86,1.40132e-16,2.06939e-29,5.93342e-30,1.23623e-29,2.01924,1,1,2.71828,2.71828,0.985422,0.985422,1,1086
7.87,1.51379e-16,2.1838e-29,7.66269e-30,1.38092e-29,3.43579,1,1,2.71828,2.71828,0.985422,0.985422,1,1087
7.88,1.48383e-16,2.09045e-29,1.13719e-29,1.19776e-29,-9.73029,1,1,2.71828,2.71828,0.985422,0.985422,1,1088
7.89,1.43454e-16,1.96679e-29,7.87961e-30,1.22961e-29,8.49554,1,1,2.71828,2.71828,0.985422,0.985422,1,1089
7.9,1.58917e-16,2.02809e-29,5.96133e-30,1.19351e-29,8.72232,1,1,2.71828,2.71828,0.985422,0.985422,1,1090
7.91,1.46474e-16,1.86569e-29,5.82363e-30,1.10846e-29,-6.49006,1,1,2.71828,2.71828,0.985422,0.985422,1,1091
7.92,1.34723e-16,2.08847e-29,9.06475e-30,1.3145e-29,2.36967,1,1,2.71828,2.71828,0.985422,0.985422,1,1092
7.93,1.44073e-16,1.86643e-29,6.26567e-30,1.0659e-29,11.2904,1,1,2.71828,2.71828,0.985422,0.985422,1,1093
7.94,1.40738e-16,2.03763e-29,9.94452e-30,1.28963e-29,-21.1808,1,1,2.71828,2.71828,0.985422,0.985422,1,1094
7.95,1.2646e-16,1.90085e-29,1.0288e-29,1.173e-29,17.0627,1,1,2.71828,2.71828,0.985422,0.985422,1,1095
7.96,1.60444e-16,1.83089e-29,6.44294e-30,1.03808e-29,-10.7284,1,1,2.71828,2.71828,0.985422,0.985422,1,1096
7.97,1.37058e-16,1.90403e-29,7.98572e-30,1.17628e-29,-0.666564,1,1,2.71828,2.71828,0.985422,0.985422,1,1097
7.98,1.53529e-16,1.79403e-29,5.54347e-30,9.9967e-30,18.73,1,1,2.71828,2.71828,0.985422,0.985422,1,1098
7.99,1.54559e-16,1.74214e-29,8.73036e-30,1.0457e-29,-10.4682,1,1,2.71828,2.71828,0.985422,0.985422,1,1099
8,1.30177e-16,1.76803e-29,6.24555e-30,9.66808e-30,-3.03343,1,1,2.71828,2.71828,0.985422,0.985422,1,1100
8.01,1.45398e-16,1.787e-29,8.68049e-30,1.08725e-29,-6.16861,1,1,2.71828,2.71828,0.985422,0.985422,1,1101
8.02,1.49946e-16,1.86735e-29,7.03086e-30,1.0955e-29,1.34521,1,1,2.71828,2.71828,0.985422,0.985422,1,1102
8.03,1.59804e-16,1.78947e-29,6.9982e-30,1.04115e-29,-10.0048,1,1,2.71828,2.71828,0.985422,0.985422,1,1103
8.04,1.57683e-16,1.69374e-29,5.77615e-30,9.76851e-30,19.5689,1,1,2.71828,2.71828,0.985422,0.985422,1,1104
8.05,1.75212e-16,1.75091e-29,1.03956e-29,9.53783e-30,-14.6409,1,1,2.71828,2.71828,0.985422,0.985422,1,1105
8.06,1.46537e-16,1.63902e-29,4.82945e-30,9.104e-30,19.2581,1,1,2.71828,2.71828,0.985422,0.985422,1,1106
8.07,1.71671e-16,1.70956e-29,5.61695e-30,9.58661e-30,-8.71621,1,1,2.71828,2.71828,0.985422,0.985422,1,1107
8.08,1.43949e-16,1.67826e-29,4.96173e-30,9.37245e-30,16.4732,1,1,2.71828,2.71828,0.985422,0.985422,1,1108
8.09,1.57694e-16,1.68566e-29,5.64848e-30,9.65186e-30,-1.20088,1,1,2.71828,2.71828,0.985422,0.985422,1,1109
8.1,1.35391e-16,1.71022e-29,7.80018e-30,1.01435e-29,0.819373,1,1,2.71828,2.71828,0.985422,0.985422,1,1110
8.11,1.37036e-16,1.72135e-29,6.12857e-30,1.00228e-29,-2.41457,1,1,2.71828,2.71828,0.985422,0.985422,1,1111
8.12,1.35923e-16,1.78154e-29,7.89447e-30,1.04558e-29,-5.83056,1,1,2.71828,2.71828,0.985422,0.985422,1,1112
8.13,1.39286e-16,1.9653e-29,1.49737e-29,1.06771e-29,6.52984,1,1,2.71828,2.71828,0.985422,0.985422,1,1113
8.14,1.4791e-16,1.76805e-29,6.7418e-30,9.50842e-30,8.4357,1,1,2.71828,2.71828,0.985422,0.985422,1,1114
8.15,1.38843e-16,1.78286e-29,6.66503e-30,1.04324e-29,-18.2697,1,1,2.71828,2.71828,0.985422,0.985422,1,1115
8.16,1.28042e-16,1.84589e-29,7.24772e-30,1.10192e-29,3.87019,1,1,2.71828,2.71828,0.985422,0.985422,1,1116
8.17,1.56664e-16,1.83441e-29,5.72893e-30,1.09609e-29,2.92247,1,1,2.71828,2.71828,0.985422,0.985422,1,1117
8.18,1.50827e-16,1.78986e-29,7.09884e-30,1.02486e-29,-1.36536,1,1,2.71828,2.71828,0.985422,0.985422,1,1118
8.19,1.46544e-16,1.79875e-29,7.30566e-30,1.05088e-29,-13.2408,1,1,2.71828,2.71828,0.985422,0.985422,1,1119
8.2,1.48573e-16,1.85944e-29,6.44567e-30,1.10839e-29,25.159,1,1,2.71828,2.71828,0.985422,0.985422,1,1120
8.21,1.71247e-16,1.68375e-29,4.45816e-30,9.16795e-30,-15.0378,1,1,2.71828,2.71828,0.985422,0.985422,1,1121
8.22,1.36824e-16,1.75514e-29,7.36298e-30,1.04742e-29,13.4,1,1,2.71828,2.71828,0.985422,0.985422,1,1122
8.23,1.61041e-16,1.78831e-29,6.29201e-30,1.00832e-29,-6.44269,1,1,2.71828,2.71828,0.985422,0.985422,1,1123
8.24,1.42011e-16,1.78406e-29,9.74586e-30,1.11702e-29,9.49386,1,1,2.71828,2.71828,0.985422,0.985422,1,1124
8.25,1.51791e-16,1.71898e-29,5.60909e-30,9.92879e-30,-1.78919,1,1,2.71828,2.71828,0.985422,0.985422,1,1125
8.26,1.38629e-16,1.87784e-29,1.28539e-29,1.19328e-29,0.935836,1,1,2.71828,2.71828,0.985422,0.985422,1,1126
8.27,1.41155e-16,1.7854e-29,9.66365e-30,1.13438e-29,-13.3985,1,1,2.71828,2.71828,0.985422,0.985422,1,1127
8.28,1.39846e-16,1.83752e-29,6.12772e-30,1.05733e-29,-3.18394,1,1,2.71828,2.71828,0.985422,0.985422,1,1128
8.29,1.61482e-16,1.74999e-29,8.83457e-30,1.06977e-29,4.70159,1,1,2.71828,2.71828,0.985422,0.985422,1,1129
8.3,1.66793e-16,1.8207e-29,7.38918e-30,1.11816e-29,3.79647,1,1,2.71828,2.71828,0.985422,0.985422,1,1130
8.31,1.59303e-16,1.73074e-29,6.03479e-30,1.0004e-29,5.87532,1,1,2.71828,2.71828,0.985422,0.985422,1,1131
8.32,1.53477e-16,1.64384e-29,4.96395e-30,8.98941e-30,-1.37989,1,1,2.71828,2.71828,0.985422,0.985422,1,1132
8.33,1.4496e-16,1.76995e-29,7.53537e-30,1.09266e-29,10.861,1,1,2.71828,2.71828,0.985422,0.985422,1,1133
8.34,1.46988e-16,1.69827e-29,5.48907e-30,9.53741e-30,-14.6967,1,1,2.71828,2.71828,0.985422,0.985422,1,1134
8.35,1.32588e-16,1.69456e-29,5.11098e-30,9.56906e-30,-1.14091,1,1,2.71828,2.71828,0.985422,0.985422,1,1135
8.36,1.55431e-16,1.65267e-29,7.1268e-30,9.31863e-30,5.85757,1,1,2.71828,2.71828,0.985422,0.985422,1,1136
8.37,1.57225e-16,1.6443e-29,5.49234e-30,9.1546e-30,-7.25992,1,1,2.71828,2.71828,0.985422,0.985422,1,1137
8.38,1.48525e-16,1.68094e-29,6.43459e-30,9.15601e-30,-1.09348,1,1,2.71828,2.71828,0.985422,0.985422,1,1138
8.39,1.60152e-16,1.7509e-29,1.08975e-29,1.10452e-29,17.0804,1,1,2.71828,2.71828,0.985422,0.985422,1,1139
8.4,1.61922e-16,1.70329e-29,6.39104e-30,9.9248e-30,-0.267906,1,1,2.71828,2.71828,0.985422,0.985422,1,1140
8.41,1.383e-16,1.6118e-29,5.74929e-30,8.68295e-30,-3.70654,1,1,2.71828,2.71828,0.985422,0.985422,1,1141
8.42,1.38672e-16,1.67308e-29,6.96133e-30,8.52155e-30,-4.15862,1,1,2.71828,2.71828,0.985422,0.985422,1,1142
8.43,1.44009e-16,1.62621e-29,7.96962e-30,9.08795e-30,-6.81327,1,1,2.71828,2.71828,0.985422,0.985422,1,1143
8.44,1.50258e-16,1.59876e-29,4.76055e-30,8.29252e-30,14.6851,1,1,2.71828,2.71828,0.985422,0.985422,1,1144
8.45,1.61244e-16,1.59053e-29,5.40561e-30,8.62034e-30,-10.9102,1,1,2.71828,2.71828,0.985422,0.985422,1,1145
8.46,1.40597e-16,1.58329e-29,6.10211e-30,8.444e-30,10.0797,1,1,2.71828,2.71828,0.985422,0.985422,1,1146
8.47,1.57815e-16,1.63162e-29,7.29229e-30,9.48155e-30,-7.00926,1,1,2.71828,2.71828,0.985422,0.985422,1,1147
8.48,1.43365e-16,1.59731e-29,5.85863e-30,7.94578e-30,-2.86163,1,1,2.71828,2.71828,0.985422,0.985422,1,1148
8.49,1.54171e-16,1.60583e-29,6.86142e-30,8.01128e-30,2.55321,1,1,2.71828,2.71828,0.985422,0.985422,1,1149
8.5,1.58713e-16,1.50149e-29,6.81662e-30,7.20893e-30,-4.57836,1,1,2.71828,2.71828,0.985422,0.985422,1,1150
8.51,1.54761e-16,1.58045e-29,7.21241e-30,7.93485e-30,17.3401,1,1,2.71828,2.71828,0.985422,0.985422,1,1151
8.52,1.62187e-16,1.51277e-29,6.83443e-30,7.82215e-30,2.32054,1,1,2.71828,2.71828,0.985422,0.985422,1,1152
8.53,1.38219e-16,1.44594e-29,4.46104e-30,7.32333e-30,-17.9577,1,1,2.71828,2.71828,0.985422,0.985422,1,1153
8.54,1.35085e-16,1.4344e-29,4.91324e-30,7.17419e-30,3.89069,1,1,2.71828,2.71828,0.985422,0.985422,1,1154
8.55,1.64652e-16,1.42313e-29,5.29747e-30,7.60573e-30,7.65356,1,1,2.71828,2.71828,0.985422,0.985422,1,1155
8.56,1.58486e-16,1.44402e-29,5.50747e-30,7.40489e-30,1.57537,1,1,2.71828,2.71828,0.985422,0.985422,1,1156
8.57,1.47219e-16,1.42825e-29,5.21323e-30,7.37066e-30,-6.45491,1,1,2.71828,2.71828,0.985422,0.985422,1,1157
8.58,1.44935e-16,1.50611e-29,5.55525e-30,8.23276e-30,3.1335,1,1,2.71828,2.71828,0.985422,0.985422,1,1158
8.59,1.54936e-16,1.40854e-29,7.24558e-30,7.62838e-30,1.3439,1,1,2.71828,2.71828,0.985422,0.985422,1,1159
8.6,1.50229e-16,1.39329e-29,4.58838e-30,6.82764e-30,7.71222,1,1,2.71828,2.71828,0.985422,0.985422,1,1160
8.61,1.48237e-16,1.38331e-29,6.22393e-30,6.89002e-30,-8.98154,1,1,2.71828,2.71828,0.985422,0.985422,1,1161
8.62,1.37623e-16,1.49425e-29,5.06023e-30,7.93785e-30,0.683618,1,1,2.71828,2.71828,0.985422,0.985422,1,1162
8.63,1.51204e-16,1.53385e-29,6.37883e-30,8.57034e-30,2.55897,1,1,2.71828,2.71828,0.985422,0.985422,1,1163
8.64,1.50177e-16,1.46672e-29,5.53394e-30,7.46617e-30,3.58991,1,1,2.71828,2.71828,0.985422,0.985422,1,1164
8.65,1.4643e-16,1.44148e-29,5.25882e-30,7.37402e-30,-5.76923,1,1,2.71828,2.71828,0.985422,0.985422,1,1165
8.66,1.41355e-16,1.41914e-29,4.30956e-30,7.11673e-30,5.97326,1,1,2.71828,2.71828,0.985422,0.985422,1,1166
8.67,1.5001e-16,1.44945e-29,5.18329e-30,7.16765e-30,9.03619,1,1,2.71828,2.71828,0.985422,0.985422,1,1167
8.68,1.41554e-16,1.43087e-29,6.83612e-30,7.33443e-30,-9.68527,1,1,2.71828,2.71828,0.985422,0.985422,1,1168
8.69,1.29823e-16,1.53467e-29,7.89103e-30,7.71322e-30,6.77556,1,1,2.71828,2.71828,0.985422,0.985422,1,1169
8.7,1.43745e-16,1.49877e-29,7.16345e-30,8.24248e-30,-6.49961,1,1,2.71828,2.71828,0.985422,0.985422,1,1170
8.71,1.34624e-16,1.51634e-29,6.09362e-30,8.33044e-30,13.5014,1,1,2.71828,2.71828,0.985422,0.985422,1,1171
8.72,1.43982e-16,1.42528e-29,5.03772e-30,6.87469e-30,-21.1398,1,1,2.71828,2.71828,0.985422,0.985422,1,1172
8.73,1.26855e-16,1.45112e-29,5.83359e-30,7.71118e-30,4.75948,1,1,2.71828,2.71828,0.985422,0.985422,1,1173
8.74,1.60861e-16,1.44647e-29,9.04919e-30,6.55574e-30,16.7628,1,1,2.71828,2.71828,0.985422,0.985422,1,1174
8.75,1.53552e-16,1.40901e-29,6.64922e-30,7.13143e-30,-14.3128,1,1,2.71828,2.71828,0.985422,0.985422,1,1175
8.76,1.31508e-16,1.3126e-29,4.75008e-30,5.88339e-30,4.07907,1,1,2.71828,2.71828,0.985422,0.985422,1,1176
8.77,1.53474e-16,1.53471e-29,8.74154e-30,8.61678e-30,-2.55046,1,1,2.71828,2.71828,0.985422,0.985422,1,1177
8.78,1.47459e-16,1.47544e-29,4.61654e-30,7.35229e-30,6.22862,1,1,2.71828,2.71828,0.985422,0.985422,1,1178
8.79,1.51319e-16,1.51191e-29,6.70035e-30,8.31584e-30,-4.31927,1,1,2.71828,2.71828,0.985422,0.985422,1,1179
8.8,1.42446e-16,1.46917e-29,4.71433e-30,7.11435e-30,2.8384,1,1,2.71828,2.71828,0.985422,0.985422,1,1180
8.81,1.48877e-16,1.38872e-29,5.99249e-30,7.24795e-30,4.8346,1,1,2.71828,2.71828,0.985422,0.985422,1,1181
8.82,1.44767e-16,1.38325e-29,5.00383e-30,7.01962e-30,5.00828,1,1,2.71828,2.71828,0.985422,0.985422,1,1182
8.83,1.38091e-16,1.53168e-29,5.83705e-30,8.58905e-30,-10.4202,1,1,2.71828,2.71828,0.985422,0.985422,1,1183
8.84,1.31505e-16,1.37563e-29,7.05654e-30,6.66007e-30,3.44381,1,1,2.71828,2.71828,0.985422,0.985422,1,1184
8.85,1.46802e-16,1.3781e-29,5.28376e-30,6.75716e-30,0.14244,1,1,2.71828,2.71828,0.985422,0.985422,1,1185
8.86,1.41915e-16,1.46804e-29,6.76188e-30,8.06162e-30,20.6445,1,1,2.71828,2.71828,0.985422,0.985422,1,1186
8.87,1.41713e-16,1.29744e-29,5.82627e-30,6.21786e-30,-20.4066,1,1,2.71828,2.71828,0.985422,0.985422,1,1187
8.88,1.17463e-16,1.21486e-29,5.27113e-30,5.13102e-30,12.5517,1,1,2.71828,2.71828,0.985422,0.985422,1,1188
8.89,1.47579e-16,1.22939e-29,3.33906e-30,5.28973e-30,-14.6171,1,1,2.71828,2.71828,0.985422,0.985422,1,1189
8.9,1.31121e-16,1.30483e-29,1.00688e-29,7.02669e-30,-0.753795,1,1,2.71828,2.71828,0.985422,0.985422,1,1190
8.91,1.53569e-16,1.15897e-29,6.13995e-30,4.62962e-30,4.98123,1,1,2.71828,2.71828,0.985422,0.985422,1,1191
8.92,1.54735e-16,1.23931e-29,5.50463e-30,5.83739e-30,12.1801,1,1,2.71828,2.71828,0.985422,0.985422,1,1192
8.93,1.47393e-16,1.07572e-29,5.03361e-30,4.04733e-30,0.0567369,1,1,2.71828,2.71828,0.985422,0.985422,1,1193
8.94,1.3139e-16,1.04953e-29,4.54868e-30,4.24012e-30,-11.863,1,1,2.71828,2.71828,0.985422,0.985422,1,1194
8.95,1.31315e-16,8.9294e-30,5.57138e-30,2.89883e-30,2.10525,1,1,2.71828,2.71828,0.985422,0.985422,1,1195
8.96,1.4899e-16,9.88385e-30,1.04447e-29,4.92912e-30,5.21301,1,1,2.71828,2.71828,0.985422,0.985422,1,1196
8.97,1.45918e-16,8.77134e-30,6.19403e-30,2.71198e-30,-5.07584,1,1,2.71828,2.71828,0.985422,0.985422,1,1197
8.98,1.38688e-16,7.9824e-30,5.29314e-30,2.7144e-30,-9.17585,1,1,2.71828,2.71828,0.985422,0.985422,1,1198
8.99,1.46104e-16,8.04564e-30,6.18221e-30,1.89694e-30,7.90681,1,1,2.71828,2.71828,0.985422,0.985422,1,1199
9,1.60865e-16,8.10806e-30,5.24372e-30,2.17516e-30,12.597,1,1,2.71828,2.71828,0.985422,0.985422,1,1200
9.01,1.49077e-16,7.46903e-30,4.21146e-30,1.62025e-30,-13.4416,1,1,2.71828,2.71828,0.985422,0.985422,1,1201
9.02,1.32399e-16,7.31947e-30,3.41003e-30,1.47358e-30,13.4748,1,1,2.71828,2.71828,0.985422,0.985422,1,1202
9.03,1.52959e-16,7.31462e-30,6.21483e-30,2.33654e-30,-6.72062,1,1,2.71828,2.71828,0.985422,0.985422,1,1203
9.04,1.34796e-16,7.1874e-30,5.66059e-30,1.33743e-30,10.7883,1,1,2.71828,2.71828,0.985422,0.985422,1,1204
9.05,1.44508e-16,6.97413e-30,4.48486e-30,1.51364e-30,-10.8043,1,1,2.71828,2.71828,0.985422,0.985422,1,1205
9.06,1.30436e-16,6.90263e-30,4.18223e-30,1.38535e-30,-6.18304,1,1,2.71828,2.71828,0.985422,0.985422,1,1206
9.07,1.46236e-16,6.68141e-30,4.47498e-30,1.23766e-30,27.108,1,1,2.71828,2.71828,0.985422,0.985422,1,1207
9.08,1.55873e-16,7.82945e-30,6.65984e-30,3.03783e-30,-8.24148,1,1,2.71828,2.71828,0.985422,0.985422,1,1208
9.09,1.22631e-16,8.36429e-30,1.21247e-29,2.20401e-30,-10.9748,1,1,2.71828,2.71828,0.985422,0.985422,1,1209
9.1,1.33645e-16,6.33455e-30,4.22386e-30,1.1278e-30,29.5383,1,1,2.71828,2.71828,0.985422,0.985422,1,1210
9.11,1.5012e-16,6.11836e-30,3.46182e-30,1.0909e-30,-8.14517,1,1,2.71828,2.71828,0.985422,0.985422,1,1211
9.12,1.15889e-16,6.26293e-30,4.99162e-30,1.0183e-30,-3.22239,1,1,2.71828,2.71828,0.985422,0.985422,1,1212
9.13,1.26165e-16,6.12706e-30,3.62828e-30,1.08758e-30,2.16848,1,1,2.71828,2.71828,0.985422,0.985422,1,1213
9.14,1.30366e-16,5.94205e-30,3.77893e-30,8.86213e-31,0.927577,1,1,2.71828,2.71828,0.985422,0.985422,1,1214
9.15,1.27599e-16,6.38602e-30,5.89305e-30,1.10786e-30,-13.1034,1,1,2.71828,2.71828,0.985422,0.985422,1,1215
9.16,1.26426e-16,5.71452e-30,5.50585e-30,8.24435e-31,9.93065,1,1,2.71828,2.71828,0.985422,0.985422,1,1216
9.17,1.45491e-16,5.4838e-30,4.78889e-30,8.62197e-31,-16.305,1,1,2.71828,2.71828,0.985422,0.985422,1,1217
9.18,1.32348e-16,5.60253e-30,3.79199e-30,1.28583e-30,33.0493,1,1,2.71828,2.71828,0.985422,0.985422,1,1218
9.19,1.58131e-16,5.81415e-30,4.91636e-30,9.28027e-31,-5.4454,1,1,2.71828,2.71828,0.985422,0.985422,1,1219
9.2,1.18851e-16,5.95827e-30,4.65836e-30,1.04341e-30,-4.21081,1,1,2.71828,2.71828,0.985422,0.985422,1,1220
9.21,1.25696e-16,7.40221e-30,1.25113e-29,1.86726e-30,-13.9794,1,1,2.71828,2.71828,0.985422,0.985422,1,1221
9.22,1.31221e-16,5.76397e-30,6.65797e-30,1.0002e-30,20.0805,1,1,2.71828,2.71828,0.985422,0.985422,1,1222
9.23,1.52547e-16,5.69062e-30,4.94638e-30,1.35482e-30,2.72958,1,1,2.71828,2.71828,0.985422,0.985422,1,1223
9.24,1.27037e-16,5.18933e-30,3.74443e-30,9.50825e-31,-5.3837,1,1,2.71828,2.71828,0.985422,0.985422,1,1224
9.25,1.23661e-16,5.5528e-30,2.95172e-30,1.05667e-30,1.43262,1,1,2.71828,2.71828,0.985422,0.985422,1,1225
9.26,1.30698e-16,6.51883e-30,6.53183e-30,1.21844e-30,-12.8108,1,1,2.71828,2.71828,0.985422,0.985422,1,1226
9.27,1.28852e-16,5.44281e-30,3.92564e-30,9.01799e-31,15.7508,1,1,2.71828,2.71828,0.985422,0.985422,1,1227
9.28,1.47784e-16,6.12771e-30,3.87707e-30,1.28694e-30,6.74335,1,1,2.71828,2.71828,0.985422,0.985422,1,1228
9.29,1.27674e-16,5.76429e-30,4.82631e-30,9.14691e-31,-12.8636,1,1,2.71828,2.71828,0.985422,0.985422,1,1229
9.3,1.19609e-16,6.07082e-30,5.1739e-30,1.5513e-30,4.72986,1,1,2.71828,2.71828,0.985422,0.985422,1,1230
9.31,1.37266e-16,5.69616e-30,4.31974e-30,1.00206e-30,-8.13178,1,1,2.71828,2.71828,0.985422,0.985422,1,1231
9.32,1.31067e-16,6.32432e-30,6.80582e-30,1.97074e-30,-1.52896,1,1,2.71828,2.71828,0.985422,0.985422,1,1232
9.33,1.42668e-16,7.03485e-30,9.11633e-30,1.35779e-30,18.0838,1,1,2.71828,2.71828,0.985422,0.985422,1,1233
9.34,1.44884e-16,7.78801e-30,1.10418e-29,1.83203e-30,-8.47929,1,1,2.71828,2.71828,0.985422,0.985422,1,1234
9.35,1.22696e-16,6.00664e-30,6.23743e-30,9.85866e-31,3.38749,1,1,2.71828,2.71828,0.985422,0.985422,1,1235
9.36,1.34063e-16,5.8448e-30,4.10192e-30,9.72743e-31,-2.22488,1,1,2.71828,2.71828,0.985422,0.985422,1,1236
9.37,1.29671e-16,5.93173e-30,4.68812e-30,1.0456e-30,-6.0211,1,1,2.71828,2.71828,0.985422,0.985422,1,1237
9.38,1.32621e-16,6.15081e-30,5.06404e-30,9.51446e-31,-0.146118,1,1,2.71828,2.71828,0.985422,0.985422,1,1238
9.39,1.41118e-16,5.85058e-30,5.14261e-30,1.02226e-30,8.87877,1,1,2.71828,2.71828,0.985422,0.985422,1,1239
9.4,1.41325e-16,5.75707e-30,4.57544e-30,1.21662e-30,-5.34767,1,1,2.71828,2.71828,0.985422,0.985422,1,1240
9.41,1.298e-16,6.02656e-30,5.5973e-30,1.92242e-30,3.54977,1,1,2.71828,2.71828,0.985422,0.985422,1,1241
9.42,1.37133e-16,5.78693e-30,5.68186e-30,1.0231e-30,0.664442,1,1,2.71828,2.71828,0.985422,0.985422,1,1242
9.43,1.32432e-16,6.43831e-30,6.06458e-30,1.2051e-30,-13.2002,1,1,2.71828,2.71828,0.985422,0.985422,1,1243
9.44,1.31558e-16,6.40401e-30,5.12458e-30,1.16102e-30,27.7501,1,1,2.71828,2.71828,0.985422,0.985422,1,1244
9.45,1.51565e-16,6.71647e-30,9.6435e-30,1.46092e-30,-24.2855,1,1,2.71828,2.71828,0.985422,0.985422,1,1245
9.46,1.18642e-16,5.72067e-30,4.57898e-30,8.9638e-31,9.39315,1,1,2.71828,2.71828,0.985422,0.985422,1,1246
9.47,1.56696e-16,5.86201e-30,4.4329e-30,1.25549e-30,-0.893348,1,1,2.71828,2.71828,0.985422,0.985422,1,1247
9.48,1.43242e-16,5.81706e-30,8.07863e-30,1.52081e-30,8.12793,1,1,2.71828,2.71828,0.985422,0.985422,1,1248
9.49,1.44533e-16,6.05292e-30,5.94553e-30,1.00443e-30,-6.44693,1,1,2.71828,2.71828,0.985422,0.985422,1,1249
9.5,1.33668e-16,6.50347e-30,8.50459e-30,1.19904e-30,8.04994,1,1,2.71828,2.71828,0.985422,0.985422,1,1250
9.51,1.4288e-16,5.76062e-30,5.25889e-30,1.06673e-30,-13.0972,1,1,2.71828,2.71828,0.985422,0.985422,1,1251
9.52,1.32235e-16,5.91048e-30,4.11493e-30,1.26961e-30,17.7793,1,1,2.71828,2.71828,0.985422,0.985422,1,1252
9.53,1.52164e-16,5.8116e-30,4.01569e-30,9.53825e-31,-4.25166,1,1,2.71828,2.71828,0.985422,0.985422,1,1253
9.54,1.29194e-16,5.60464e-30,3.51185e-30,9.26516e-31,13.5685,1,1,2.71828,2.71828,0.985422,0.985422,1,1254
9.55,1.34931e-16,6.02397e-30,5.24118e-30,1.69731e-30,-9.94057,1,1,2.71828,2.71828,0.985422,0.985422,1,1255
9.56,1.1881e-16,6.25455e-30,5.66302e-30,1.13539e-30,-4.3615,1,1,2.71828,2.71828,0.985422,0.985422,1,1256
9.57,1.31924e-16,5.79946e-30,4.59997e-30,8.79142e-31,-5.15199,1,1,2.71828,2.71828,0.985422,0.985422,1,1257
9.58,1.37941e-16,6.51571e-30,5.10774e-30,1.12153e-30,13.4254,1,1,2.71828,2.71828,0.985422,0.985422,1,1258
9.59,1.45433e-16,6.55931e-30,5.4071e-30,1.25564e-30,-2.36326,1,1,2.71828,2.71828,0.985422,0.985422,1,1259
9.6,1.28219e-16,5.82674e-30,4.50316e-30,7.937e-31,-2.87314,1,1,2.71828,2.71828,0.985422,0.985422,1,1260
9.61,1.31323e-16,5.99403e-30,3.07695e-30,1.00233e-30,1.93915,1,1,2.71828,2.71828,0.985422,0.985422,1,1261
9.62,1.35208e-16,5.64949e-30,3.95662e-30,9.74412e-31,6.73959,1,1,2.71828,2.71828,0.985422,0.985422,1,1262
9.63,1.32636e-16,5.67908e-30,4.1548e-30,1.20705e-30,-2.62819,1,1,2.71828,2.71828,0.985422,0.985422,1,1263
9.64,1.24261e-16,5.54346e-30,4.24708e-30,9.66513e-31,-15.267,1,1,2.71828,2.71828,0.985422,0.985422,1,1264
9.65,1.27615e-16,5.50847e-30,3.8984e-30,8.93131e-31,26.7912,1,1,2.71828,2.71828,0.985422,0.985422,1,1265
9.66,1.50608e-16,6.09079e-30,5.86596e-30,9.17499e-31,-12.0655,1,1,2.71828,2.71828,0.985422,0.985422,1,1266
9.67,1.18784e-16,5.95553e-30,5.2249e-30,7.21868e-31,-5.35893,1,1,2.71828,2.71828,0.985422,0.985422,1,1267
9.68,1.35083e-16,6.45672e-30,7.49468e-30,1.12471e-30,15.0887,1,1,2.71828,2.71828,0.985422,0.985422,1,1268
9.69,1.42732e-16,5.44843e-30,3.33581e-30,7.10412e-31,8.21508,1,1,2.71828,2.71828,0.985422,0.985422,1,1269
9.7,1.24019e-16,6.03175e-30,7.33692e-30,2.09644e-30,-24.556,1,1,2.71828,2.71828,0.985422,0.985422,1,1270
9.71,1.14604e-16,5.40736e-30,3.89126e-30,1.10773e-30,16.4998,1,1,2.71828,2.71828,0.985422,0.985422,1,1271
9.72,1.51906e-16,5.65299e-30,3.66538e-30,8.19401e-31,-4.66808,1,1,2.71828,2.71828,0.985422,0.985422,1,1272
9.73,1.30392e-16,5.5149e-30,3.9253e-30,7.99514e-31,21.3583,1,1,2.71828,2.71828,0.985422,0.985422,1,1273
9.74,1.36777e-16,6.13746e-30,6.31581e-30,7.40962e-31,-10.1629,1,1,2.71828,2.71828,0.985422,0.985422,1,1274
9.75,1.12705e-16,6.21369e-30,7.30483e-30,8.84233e-31,17.2786,1,1,2.71828,2.71828,0.985422,0.985422,1,1275
9.76,1.25455e-16,6.09503e-30,6.99969e-30,8.15257e-31,-3.09979,1,1,2.71828,2.71828,0.985422,0.985422,1,1276
9.77,1.06972e-16,5.98673e-30,5.87289e-30,6.42871e-31,-10.191,1,1,2.71828,2.71828,0.985422,0.985422,1,1277
9.78,1.10393e-16,5.00387e-30,3.44726e-30,5.85738e-31,-14.1354,1,1,2.71828,2.71828,0.985422,0.985422,1,1278
9.79,1.2292e-16,5.52065e-30,4.17739e-30,6.79171e-31,-4.56098,1,1,2.71828,2.71828,0.985422,0.985422,1,1279
9.8,1.43156e-16,5.6457e-30,4.0194e-30,7.87113e-31,14.2415,1,1,2.71828,2.71828,0.985422,0.985422,1,1280
9.81,1.49997e-16,6.86231e-30,8.37205e-30,1.12245e-30,20.1011,1,1,2.71828,2.71828,0.985422,0.985422,1,1281
9.82,1.31299e-16,6.04606e-30,6.06815e-30,5.72943e-31,-15.3837,1,1,2.71828,2.71828,0.985422,0.985422,1,1282
9.83,1.09323e-16,5.69213e-30,4.84752e-30,4.73254e-31,-0.0607971,1,1,2.71828,2.71828,0.985422,0.985422,1,1283
9.84,1.29199e-16,5.66971e-30,3.81143e-30,5.95049e-31,-5.88582,1,1,2.71828,2.71828,0.985422,0.985422,1,1284
9.85,1.29277e-16,5.69462e-30,4.28897e-30,4.00374e-31,8.32591,1,1,2.71828,2.71828,0.985422,0.985422,1,1285
9.86,1.37362e-16,5.70417e-30,4.12567e-30,7.63728e-31,-1.57888,1,1,2.71828,2.71828,0.985422,0.985422,1,1286
9.87,1.26805e-16,5.29862e-30,4.13909e-30,4.92021e-31,4.63512,1,1,2.71828,2.71828,0.985422,0.985422,1,1287
9.88,1.28839e-16,5.45099e-30,5.8396e-30,1.34899e-30,-9.34706,1,1,2.71828,2.71828,0.985422,0.985422,1,1288
9.89,1.23132e-16,6.29882e-30,8.11044e-30,9.53328e-31,22.3259,1,1,2.71828,2.71828,0.985422,0.985422,1,1289
9.9,1.35828e-16,4.82664e-30,3.91056e-30,3.9168e-31,-24.088,1,1,2.71828,2.71828,0.985422,0.985422,1,1290
9.91,1.11037e-16,4.9275e-30,6.47965e-30,6.70176e-31,30.8423,1,1,2.71828,2.71828,0.985422,0.985422,1,1291
9.92,1.46271e-16,4.88994e-30,6.31018e-30,1.17759e-30,-19.1662,1,1,2.71828,2.71828,0.985422,0.985422,1,1292
9.93,1.11792e-16,4.89205e-30,4.54706e-30,3.57237e-31,-5.28446,1,1,2.71828,2.71828,0.985422,0.985422,1,1293
9.94,1.38299e-16,4.87802e-30,5.46062e-30,4.24356e-31,21.6907,1,1,2.71828,2.71828,0.985422,0.985422,1,1294
9.95,1.46015e-16,4.88397e-30,5.68656e-30,4.14822e-31,-6.21667,1,1,2.71828,2.71828,0.985422,0.985422,1,1295
9.96,1.19989e-16,4.76354e-30,4.2639e-30,2.76855e-31,5.9879,1,1,2.71828,2.71828,0.985422,0.985422,1,1296
9.97,1.27942e-16,5.63429e-30,8.69484e-30,2.09499e-30,-2.25689,1,1,2.71828,2.71828,0.985422,0.985422,1,1297
9.98,1.20714e-16,4.44447e-30,4.65366e-30,1.73201e-31,4.85634,1,1,2.71828,2.71828,0.985422,0.985422,1,1298
9.99,1.23501e-16,5.19954e-30,6.51121e-30,4.07634e-31,0.0793779,1,1,2.71828,2.71828,0.985422,0.985422,1,1299
10,1.17781e-16,4.81743e-30,4.58444e-30,0,0.0793779,1,1,2.71828,2.71828,0.985422,0.985422,1,1300
10,1.17781e-16,4.67356e-30,1.42026e-30,6.4495e-32,-0.353373,1,1,2.71828,2.71828,0.985422,0.985422,1,1301


==> graph_data/mesh_type/mesh2_2/temps_long_impli.csv <==
This is the first cell in the first column.
Description ,Derive-diffusion, schéma couplé.
Eta,1.5
Pas de temps ref,0.01
Nombre d'itérations effectif,1001
Maillage,mesh2_2
Finesse de maillage,0.03125

Temps,Entropy,Diff_eq_L2,Weak_entropy,Diff_end_L2,Esti_nu,min_N,min_P,max_N,max_P,Diff_max_N,Diff_max_P,Nb_iter_Newton,Nb_resol_cumul,
0,0.46544,1.00179,0.518525,1.00179,16.7591,1,1,2.71828,2.71828,0.985422,0.985422,0,0
0.01,0.394903,0.84416,0.442019,0.84416,16.3668,1,1,2.71828,2.71828,0.985422,0.985422,3,3
0.02,0.33822,0.720342,0.378624,0.720342,16.1631,1,1,2.71828,2.71828,0.985422,0.985422,3,6
0.03,0.29065,0.617412,0.32493,0.617412,16.0314,1,1,2.71828,2.71828,0.985422,0.985422,3,9
0.04,0.250209,0.530384,0.279139,0.530384,15.9328,1,1,2.71828,2.71828,0.985422,0.985422,3,12
0.05,0.215639,0.45627,0.23997,0.45627,15.8511,1,1,2.71828,2.71828,0.985422,0.985422,3,15
0.06,0.186003,0.392922,0.206411,0.392922,15.7782,1,1,2.71828,2.71828,0.985422,0.985422,3,18
0.07,0.160554,0.338659,0.177626,0.338659,15.71,1,1,2.71828,2.71828,0.985422,0.985422,3,21
0.08,0.138673,0.292113,0.152918,0.292113,15.6442,1,1,2.71828,2.71828,0.985422,0.985422,3,24
0.09,0.119846,0.252147,0.131698,0.252147,15.5793,1,1,2.71828,2.71828,0.985422,0.985422,3,27
0.1,0.103633,0.217803,0.113463,0.217803,15.5145,1,1,2.71828,2.71828,0.985422,0.985422,3,30
0.11,0.089664,0.188269,0.0977884,0.188269,15.449,1,1,2.71828,2.71828,0.985422,0.985422,3,33
0.12,0.0776214,0.162857,0.0843081,0.162857,15.3826,1,1,2.71828,2.71828,0.985422,0.985422,3,36
0.13,0.0672343,0.140978,0.0727113,0.140978,15.3149,1,1,2.71828,2.71828,0.985422,0.985422,3,39
0.14,0.0582708,0.12213,0.0627315,0.12213,15.2456,1,1,2.71828,2.71828,0.985422,0.985422,3,42
0.15,0.0505319,0.105885,0.0541403,0.105885,15.1746,1,1,2.71828,2.71828,0.985422,0.985422,3,45
0.16,0.0438471,0.0918741,0.0467423,0.0918741,15.1017,1,1,2.71828,2.71828,0.985422,0.985422,3,48
0.17,0.0380701,0.079784,0.0403698,0.079784,15.0267,1,1,2.71828,2.71828,0.985422,0.985422,3,51
0.18,0.0330752,0.0693448,0.0348789,0.0693448,14.9496,1,1,2.71828,2.71828,0.985422,0.985422,3,54
0.19,0.0287544,0.0603254,0.0301463,0.0603254,14.8702,1,1,2.71828,2.71828,0.985422,0.985422,3,57
0.2,0.0250148,0.0525278,0.026066,0.0525278,14.7886,1,1,2.71828,2.71828,0.985422,0.985422,3,60
0.21,0.0217766,0.0457819,0.0225471,0.0457819,14.7045,1,1,2.71828,2.71828,0.985422,0.985422,3,63
0.22,0.018971,0.0399418,0.0195113,0.0399418,14.6181,1,1,2.71828,2.71828,0.985422,0.985422,3,66
0.23,0.016539,0.0348822,0.0168915,0.0348822,14.5292,1,1,2.71828,2.71828,0.985422,0.985422,3,69
0.24,0.0144297,0.0304956,0.01463,0.0304956,14.4378,1,1,2.71828,2.71828,0.985422,0.985422,3,72
0.25,0.0125991,0.0266894,0.0126771,0.0266894,14.344,1,1,2.71828,2.71828,0.985422,0.985422,3,75
0.26,0.0110096,0.0233841,0.0109902,0.0233841,14.2478,1,1,2.71828,2.71828,0.985422,0.985422,3,78
0.27,0.00962849,0.0205115,0.00953245,0.0205115,14.1492,1,1,2.71828,2.71828,0.985422,0.985422,3,81
0.28,0.00842773,0.0180126,0.00827237,0.0180126,14.0482,1,1,2.71828,2.71828,0.985422,0.985422,3,84
0.29,0.00738308,0.0158369,0.00718272,0.0158369,13.945,1,1,2.71828,2.71828,0.985422,0.985422,3,87
0.3,0.00647365,0.0139408,0.00624009,0.0139408,13.8397,1,1,2.71828,2.71828,0.985422,0.985422,3,90
0.31,0.00568138,0.0122867,0.00542431,0.0122867,13.7322,1,1,2.71828,2.71828,0.985422,0.985422,3,93
0.32,0.00499069,0.0108424,0.00471802,0.0108424,13.6229,1,1,2.71828,2.71828,0.985422,0.985422,3,96
0.33,0.0043881,0.00957983,0.00410627,0.00957983,13.5118,1,1,2.71828,2.71828,0.985422,0.985422,3,99
0.34,0.00386199,0.00847502,0.00357616,0.00847502,13.399,1,1,2.71828,2.71828,0.985422,0.985422,3,102
0.35,0.00340228,0.00750717,0.00311658,0.00750717,13.2849,1,1,2.71828,2.71828,0.985422,0.985422,3,105
0.36,0.00300027,0.00665836,0.00271796,0.00665836,13.1694,1,1,2.71828,2.71828,0.985422,0.985422,3,108
0.37,0.00264843,0.00591309,0.00237204,0.00591309,13.0529,1,1,2.71828,2.71828,0.985422,0.985422,3,111
0.38,0.00234024,0.00525795,0.00207169,0.00525795,12.9355,1,1,2.71828,2.71828,0.985422,0.985422,3,114
0.39,0.00207004,0.00468136,0.00181076,0.00468136,12.8175,1,1,2.71828,2.71828,0.985422,0.985422,3,117
0.4,0.00183294,0.00417327,0.00158396,0.00417327,12.6991,1,1,2.71828,2.71828,0.985422,0.985422,2,119
0.41,0.00162469,0.00372501,0.0013867,0.00372501,12.5805,1,1,2.71828,2.71828,0.985422,0.985422,2,121
0.42,0.00144162,0.00332901,0.00121503,0.00332901,12.462,1,1,2.71828,2.71828,0.985422,0.985422,2,123
0.43,0.00128052,0.00297876,0.00106554,0.00297876,12.3437,1,1,2.71828,2.71828,0.985422,0.985422,2,125
0.44,0.00113863,0.00266857,0.000935266,0.00266857,12.226,1,1,2.71828,2.71828,0.985422,0.985422,2,127
0.45,0.00101352,0.0023935,0.000821668,0.0023935,12.109,1,1,2.71828,2.71828,0.985422,0.985422,2,129
0.46,0.000903108,0.00214928,0.000722539,0.00214928,11.993,1,1,2.71828,2.71828,0.985422,0.985422,2,131
0.47,0.000805562,0.00193215,0.000635973,0.00193215,11.8782,1,1,2.71828,2.71828,0.985422,0.985422,2,133
0.48,0.000719296,0.00173887,0.000560319,0.00173887,11.7649,1,1,2.71828,2.71828,0.985422,0.985422,2,135
0.49,0.000642928,0.0015666,0.000494151,0.0015666,11.6531,1,1,2.71828,2.71828,0.985422,0.985422,2,137
0.5,0.00057525,0.00141287,0.000436232,0.00141287,11.5431,1,1,2.71828,2.71828,0.985422,0.985422,2,139
0.51,0.000515212,0.0012755,0.000385492,0.0012755,11.4351,1,1,2.71828,2.71828,0.985422,0.985422,2,141
0.52,0.000461895,0.00115261,0.000341002,0.00115261,11.3292,1,1,2.71828,2.71828,0.985422,0.985422,2,143
0.53,0.000414497,0.00104253,0.000301958,0.00104253,11.2257,1,1,2.71828,2.71828,0.985422,0.985422,2,145
0.54,0.000372316,0.000943811,0.000267663,0.000943811,11.1245,1,1,2.71828,2.71828,0.985422,0.985422,2,147
0.55,0.00033474,0.000855181,0.000237511,0.000855181,11.0258,1,1,2.71828,2.71828,0.985422,0.985422,2,149
0.56,0.00030123,0.000775516,0.000210977,0.000775516,10.9298,1,1,2.71828,2.71828,0.985422,0.985422,2,151
0.57,0.000271315,0.000703829,0.000187604,0.000703829,10.8366,1,1,2.71828,2.71828,0.985422,0.985422,2,153
0.58,0.000244582,0.000639252,0.000166996,0.000639252,10.7461,1,1,2.71828,2.71828,0.985422,0.985422,2,155
0.59,0.000220669,0.00058102,0.000148807,0.00058102,10.6584,1,1,2.71828,2.71828,0.985422,0.985422,2,157
0.6,0.000199257,0.000528454,0.000132738,0.000528454,10.5736,1,1,2.71828,2.71828,0.985422,0.985422,2,159
0.61,0.000180065,0.000480958,0.000118526,0.000480958,10.4918,1,1,2.71828,2.71828,0.985422,0.985422,2,161
0.62,0.000162846,0.000438001,0.000105945,0.000438001,10.4129,1,1,2.71828,2.71828,0.985422,0.985422,2,163
0.63,0.000147383,0.000399116,9.47946e-05,0.000399116,10.3369,1,1,2.71828,2.71828,0.985422,0.985422,2,165
0.64,0.000133484,0.000363884,8.4903e-05,0.000363884,10.2638,1,1,2.71828,2.71828,0.985422,0.985422,2,167
0.65,0.000120978,0.000331936,7.61186e-05,0.000331936,10.1936,1,1,2.71828,2.71828,0.985422,0.985422,2,169
0.66,0.000109717,0.000302943,6.83093e-05,0.000302943,10.1262,1,1,2.71828,2.71828,0.985422,0.985422,2,171
0.67,9.95677e-05,0.000276611,6.13595e-05,0.000276611,10.0617,1,1,2.71828,2.71828,0.985422,0.985422,2,173
0.68,9.04123e-05,0.000252679,5.51682e-05,0.000252679,9.99993,1,1,2.71828,2.71828,0.985422,0.985422,2,175
0.69,8.2147e-05,0.000230913,4.96468e-05,0.000230913,9.94089,1,1,2.71828,2.71828,0.985422,0.985422,2,177
0.7,7.46791e-05,0.000211103,4.47178e-05,0.000211103,9.88451,1,1,2.71828,2.71828,0.985422,0.985422,2,179
0.71,6.79266e-05,0.000193063,4.0313e-05,0.000193063,9.83071,1,1,2.71828,2.71828,0.985422,0.985422,2,181
0.72,6.18164e-05,0.000176625,3.63728e-05,0.000176625,9.77944,1,1,2.71828,2.71828,0.985422,0.985422,2,183
0.73,5.62833e-05,0.000161638,3.28446e-05,0.000161638,9.7306,1,1,2.71828,2.71828,0.985422,0.985422,2,185
0.74,5.12695e-05,0.000147966,2.96821e-05,0.000147966,9.68414,1,1,2.71828,2.71828,0.985422,0.985422,2,187
0.75,4.6723e-05,0.000135489,2.68447e-05,0.000135489,9.63997,1,1,2.71828,2.71828,0.985422,0.985422,2,189
0.76,4.25978e-05,0.000124096,2.42966e-05,0.000124096,9.598,1,1,2.71828,2.71828,0.985422,0.985422,2,191
0.77,3.88524e-05,0.000113689,2.20061e-05,0.000113689,9.55816,1,1,2.71828,2.71828,0.985422,0.985422,2,193
0.78,3.54499e-05,0.000104178,1.99453e-05,0.000104178,9.52037,1,1,2.71828,2.71828,0.985422,0.985422,2,195
0.79,3.23572e-05,9.54823e-05,1.80895e-05,9.54823e-05,9.48454,1,1,2.71828,2.71828,0.985422,0.985422,2,197
0.8,2.95445e-05,8.75297e-05,1.64168e-05,8.75297e-05,9.4506,1,1,2.71828,2.71828,0.985422,0.985422,2,199
0.81,2.6985e-05,8.02541e-05,1.4908e-05,8.02541e-05,9.41846,1,1,2.71828,2.71828,0.985422,0.985422,2,201
0.82,2.4655e-05,7.35955e-05,1.35457e-05,7.35955e-05,9.38805,1,1,2.71828,2.71828,0.985422,0.985422,2,203
0.83,2.25328e-05,6.75e-05,1.23149e-05,6.75e-05,9.35929,1,1,2.71828,2.71828,0.985422,0.985422,2,205
0.84,2.05989e-05,6.19182e-05,1.12019e-05,6.19182e-05,9.3321,1,1,2.71828,2.71828,0.985422,0.985422,2,207
0.85,1.8836e-05,5.68056e-05,1.01947e-05,5.68056e-05,9.30641,1,1,2.71828,2.71828,0.985422,0.985422,2,209
0.86,1.72282e-05,5.21215e-05,9.28268e-06,5.21215e-05,9.28214,1,1,2.71828,2.71828,0.985422,0.985422,2,211
0.87,1.57614e-05,4.78291e-05,8.45617e-06,4.78291e-05,9.25924,1,1,2.71828,2.71828,0.985422,0.985422,2,213
0.88,1.44227e-05,4.38948e-05,7.70669e-06,4.38948e-05,9.23762,1,1,2.71828,2.71828,0.985422,0.985422,2,215
0.89,1.32004e-05,4.02881e-05,7.0266e-06,4.02881e-05,9.21723,1,1,2.71828,2.71828,0.985422,0.985422,2,217
0.9,1.20841e-05,3.69809e-05,6.40912e-06,3.69809e-05,9.19801,1,1,2.71828,2.71828,0.985422,0.985422,2,219
0.91,1.10643e-05,3.3948e-05,5.84814e-06,3.3948e-05,9.17989,1,1,2.71828,2.71828,0.985422,0.985422,2,221
0.92,1.01323e-05,3.11662e-05,5.3382e-06,3.11662e-05,9.16281,1,1,2.71828,2.71828,0.985422,0.985422,2,223
0.93,9.28041e-06,2.86143e-05,4.8744e-06,2.86143e-05,9.14672,1,1,2.71828,2.71828,0.985422,0.985422,2,225
0.94,8.50144e-06,2.62729e-05,4.45236e-06,2.62729e-05,9.13157,1,1,2.71828,2.71828,0.985422,0.985422,2,227
0.95,7.789e-06,2.41246e-05,4.06812e-06,2.41246e-05,9.11731,1,1,2.71828,2.71828,0.985422,0.985422,2,229
0.96,7.13726e-06,2.2153e-05,3.71813e-06,2.2153e-05,9.10388,1,1,2.71828,2.71828,0.985422,0.985422,2,231
0.97,6.54091e-06,2.03436e-05,3.39919e-06,2.03436e-05,9.09124,1,1,2.71828,2.71828,0.985422,0.985422,2,233
0.98,5.99512e-06,1.86827e-05,3.10843e-06,1.86827e-05,9.07936,1,1,2.71828,2.71828,0.985422,0.985422,2,235
0.99,5.49551e-06,1.71581e-05,2.84325e-06,1.71581e-05,9.06817,1,1,2.71828,2.71828,0.985422,0.985422,2,237
1,5.03808e-06,1.57585e-05,2.6013e-06,1.57585e-05,9.05766,1,1,2.71828,2.71828,0.985422,0.985422,2,239
1.01,4.6192e-06,1.44735e-05,2.38046e-06,1.44735e-05,9.04777,1,1,2.71828,2.71828,0.985422,0.985422,2,241
1.02,4.23556e-06,1.32936e-05,2.17883e-06,1.32936e-05,9.03847,1,1,2.71828,2.71828,0.985422,0.985422,2,243
1.03,3.88413e-06,1.22103e-05,1.99467e-06,1.22103e-05,9.02974,1,1,2.71828,2.71828,0.985422,0.985422,2,245
1.04,3.56217e-06,1.12155e-05,1.82641e-06,1.12155e-05,9.02153,1,1,2.71828,2.71828,0.985422,0.985422,2,247
1.05,3.26715e-06,1.03019e-05,1.67264e-06,1.03019e-05,9.01381,1,1,2.71828,2.71828,0.985422,0.985422,2,249
1.06,2.9968e-06,9.46291e-06,1.53207e-06,9.46291e-06,9.00656,1,1,2.71828,2.71828,0.985422,0.985422,2,251
1.07,2.74901e-06,8.6924e-06,1.40354e-06,8.6924e-06,8.99975,1,1,2.71828,2.71828,0.985422,0.985422,2,253
1.08,2.52187e-06,7.98472e-06,1.28597e-06,7.98472e-06,8.99335,1,1,2.71828,2.71828,0.985422,0.985422,2,255
1.09,2.31365e-06,7.33475e-06,1.17842e-06,7.33475e-06,8.98735,1,1,2.71828,2.71828,0.985422,0.985422,2,257
1.1,2.12274e-06,6.73775e-06,1.08e-06,6.73775e-06,8.98171,1,1,2.71828,2.71828,0.985422,0.985422,2,259
1.11,1.9477e-06,6.1894e-06,9.89921e-07,6.1894e-06,8.97641,1,1,2.71828,2.71828,0.985422,0.985422,2,261
1.12,1.78718e-06,5.68571e-06,9.0746e-07,5.68571e-06,8.97143,1,1,2.71828,2.71828,0.985422,0.985422,2,263
1.13,1.63997e-06,5.22304e-06,8.31959e-07,5.22304e-06,8.96677,1,1,2.71828,2.71828,0.985422,0.985422,2,265
1.14,1.50495e-06,4.79804e-06,7.62816e-07,4.79804e-06,8.96238,1,1,2.71828,2.71828,0.985422,0.985422,2,267
1.15,1.38111e-06,4.40764e-06,6.99487e-07,4.40764e-06,8.95827,1,1,2.71828,2.71828,0.985422,0.985422,2,269
1.16,1.26751e-06,4.04901e-06,6.41473e-07,4.04901e-06,8.95441,1,1,2.71828,2.71828,0.985422,0.985422,2,271
1.17,1.1633e-06,3.71957e-06,5.88321e-07,3.71957e-06,8.95078,1,1,2.71828,2.71828,0.985422,0.985422,2,273
1.18,1.06769e-06,3.41693e-06,5.39615e-07,3.41693e-06,8.94738,1,1,2.71828,2.71828,0.985422,0.985422,2,275
1.19,9.79979e-07,3.13891e-06,4.94979e-07,3.13891e-06,8.94419,1,1,2.71828,2.71828,0.985422,0.985422,2,277
1.2,8.99497e-07,2.88352e-06,4.54066e-07,2.88352e-06,8.9412,1,1,2.71828,2.71828,0.985422,0.985422,2,279
1.21,8.2565e-07,2.6489e-06,4.16563e-07,2.6489e-06,8.93839,1,1,2.71828,2.71828,0.985422,0.985422,2,281
1.22,7.57886e-07,2.43336e-06,3.8218e-07,2.43336e-06,8.93576,1,1,2.71828,2.71828,0.985422,0.985422,2,283
1.23,6.95701e-07,2.23536e-06,3.50656e-07,2.23536e-06,8.93328,1,1,2.71828,2.71828,0.985422,0.985422,2,285
1.24,6.38634e-07,2.05346e-06,3.2175e-07,2.05346e-06,8.93096,1,1,2.71828,2.71828,0.985422,0.985422,2,287
1.25,5.86262e-07,1.88635e-06,2.95241e-07,1.88635e-06,8.92879,1,1,2.71828,2.71828,0.985422,0.985422,2,289
1.26,5.38196e-07,1.73284e-06,2.7093e-07,1.73284e-06,8.92675,1,1,2.71828,2.71828,0.985422,0.985422,2,291
1.27,4.9408e-07,1.59181e-06,2.48632e-07,1.59181e-06,8.92483,1,1,2.71828,2.71828,0.985422,0.985422,2,293
1.28,4.5359e-07,1.46226e-06,2.28178e-07,1.46226e-06,8.92304,1,1,2.71828,2.71828,0.985422,0.985422,2,295
1.29,4.16424e-07,1.34324e-06,2.09415e-07,1.34324e-06,8.92136,1,1,2.71828,2.71828,0.985422,0.985422,2,297
1.3,3.82311e-07,1.23391e-06,1.92203e-07,1.23391e-06,8.91978,1,1,2.71828,2.71828,0.985422,0.985422,2,299
1.31,3.50997e-07,1.13346e-06,1.76411e-07,1.13346e-06,8.9183,1,1,2.71828,2.71828,0.985422,0.985422,2,301
1.32,3.22253e-07,1.04119e-06,1.61922e-07,1.04119e-06,8.91691,1,1,2.71828,2.71828,0.985422,0.985422,2,303
1.33,2.95866e-07,9.56426e-07,1.48627e-07,9.56426e-07,8.91561,1,1,2.71828,2.71828,0.985422,0.985422,2,305
1.34,2.71644e-07,8.78557e-07,1.36428e-07,8.78557e-07,8.91439,1,1,2.71828,2.71828,0.985422,0.985422,2,307
1.35,2.49408e-07,8.07023e-07,1.25234e-07,8.07023e-07,8.91324,1,1,2.71828,2.71828,0.985422,0.985422,2,309
1.36,2.28995e-07,7.41309e-07,1.14961e-07,7.41309e-07,8.91217,1,1,2.71828,2.71828,0.985422,0.985422,2,311
1.37,2.10254e-07,6.80942e-07,1.05533e-07,6.80942e-07,8.91116,1,1,2.71828,2.71828,0.985422,0.985422,2,313
1.38,1.93049e-07,6.25488e-07,9.68807e-08,6.25488e-07,8.91022,1,1,2.71828,2.71828,0.985422,0.985422,2,315
1.39,1.77254e-07,5.74546e-07,8.89395e-08,5.74546e-07,8.90933,1,1,2.71828,2.71828,0.985422,0.985422,2,317
1.4,1.62752e-07,5.2775e-07,8.16508e-08,5.2775e-07,8.9085,1,1,2.71828,2.71828,0.985422,0.985422,2,319
1.41,1.49438e-07,4.84763e-07,7.49608e-08,4.84763e-07,8.90773,1,1,2.71828,2.71828,0.985422,0.985422,2,321
1.42,1.37215e-07,4.45274e-07,6.882e-08,4.45274e-07,8.907,1,1,2.71828,2.71828,0.985422,0.985422,2,323
1.43,1.25992e-07,4.09e-07,6.31834e-08,4.09e-07,8.90631,1,1,2.71828,2.71828,0.985422,0.985422,2,325
1.44,1.15687e-07,3.75679e-07,5.80092e-08,3.75679e-07,8.90567,1,1,2.71828,2.71828,0.985422,0.985422,2,327
1.45,1.06226e-07,3.45071e-07,5.32596e-08,3.45071e-07,8.90507,1,1,2.71828,2.71828,0.985422,0.985422,2,329
1.46,9.75399e-08,3.16954e-07,4.88994e-08,3.16954e-07,8.90451,1,1,2.71828,2.71828,0.985422,0.985422,2,331
1.47,8.95641e-08,2.91127e-07,4.48968e-08,2.91127e-07,8.90398,1,1,2.71828,2.71828,0.985422,0.985422,2,333
1.48,8.2241e-08,2.67403e-07,4.12223e-08,2.67403e-07,8.90349,1,1,2.71828,2.71828,0.985422,0.985422,2,335
1.49,7.55169e-08,2.45611e-07,3.78489e-08,2.45611e-07,8.90302,1,1,2.71828,2.71828,0.985422,0.985422,2,337
1.5,6.9343e-08,2.25594e-07,3.47519e-08,2.25594e-07,8.90259,1,1,2.71828,2.71828,0.985422,0.985422,2,339
1.51,6.36741e-08,2.07207e-07,3.19086e-08,2.07207e-07,8.90218,1,1,2.71828,2.71828,0.985422,0.985422,2,341
1.52,5.84688e-08,1.90317e-07,2.92983e-08,1.90317e-07,8.9018,1,1,2.71828,2.71828,0.985422,0.985422,2,343
1.53,5.36893e-08,1.74804e-07,2.69017e-08,1.74804e-07,8.90144,1,1,2.71828,2.71828,0.985422,0.985422,2,345
1.54,4.93007e-08,1.60554e-07,2.47013e-08,1.60554e-07,8.90111,1,1,2.71828,2.71828,0.985422,0.985422,2,347
1.55,4.52709e-08,1.47465e-07,2.2681e-08,1.47465e-07,8.90079,1,1,2.71828,2.71828,0.985422,0.985422,2,349
1.56,4.15707e-08,1.35442e-07,2.08262e-08,1.35442e-07,8.9005,1,1,2.71828,2.71828,0.985422,0.985422,2,351
1.57,3.8173e-08,1.24399e-07,1.91231e-08,1.24399e-07,8.90022,1,1,2.71828,2.71828,0.985422,0.985422,2,353
1.58,3.50531e-08,1.14256e-07,1.75594e-08,1.14256e-07,8.89996,1,1,2.71828,2.71828,0.985422,0.985422,2,355
1.59,3.21882e-08,1.0494e-07,1.61237e-08,1.0494e-07,8.89972,1,1,2.71828,2.71828,0.985422,0.985422,2,357
1.6,2.95576e-08,9.63824e-08,1.48054e-08,9.63824e-08,8.8995,1,1,2.71828,2.71828,0.985422,0.985422,2,359
1.61,2.71421e-08,8.85225e-08,1.3595e-08,8.85225e-08,8.89928,1,1,2.71828,2.71828,0.985422,0.985422,2,361
1.62,2.49239e-08,8.13032e-08,1.24836e-08,8.13032e-08,8.89908,1,1,2.71828,2.71828,0.985422,0.985422,2,363
1.63,2.28872e-08,7.46723e-08,1.14631e-08,7.46723e-08,8.8989,1,1,2.71828,2.71828,0.985422,0.985422,2,365
1.64,2.10168e-08,6.8582e-08,1.05261e-08,6.8582e-08,8.89872,1,1,2.71828,2.71828,0.985422,0.985422,2,367
1.65,1.92994e-08,6.29882e-08,9.66569e-09,6.29882e-08,8.89856,1,1,2.71828,2.71828,0.985422,0.985422,2,369
1.66,1.77223e-08,5.78503e-08,8.87565e-09,5.78503e-08,8.8984,1,1,2.71828,2.71828,0.985422,0.985422,2,371
1.67,1.62742e-08,5.31314e-08,8.15021e-09,5.31314e-08,8.89826,1,1,2.71828,2.71828,0.985422,0.985422,2,373
1.68,1.49444e-08,4.87972e-08,7.48409e-09,4.87972e-08,8.89813,1,1,2.71828,2.71828,0.985422,0.985422,2,375
1.69,1.37232e-08,4.48164e-08,6.87243e-09,4.48164e-08,8.898,1,1,2.71828,2.71828,0.985422,0.985422,2,377
1.7,1.26019e-08,4.11602e-08,6.31077e-09,4.11602e-08,8.89788,1,1,2.71828,2.71828,0.985422,0.985422,2,379
1.71,1.15722e-08,3.78022e-08,5.79503e-09,3.78022e-08,8.89777,1,1,2.71828,2.71828,0.985422,0.985422,2,381
1.72,1.06267e-08,3.4718e-08,5.32146e-09,3.4718e-08,8.89767,1,1,2.71828,2.71828,0.985422,0.985422,2,383
1.73,9.75839e-09,3.18853e-08,4.88659e-09,3.18853e-08,8.89757,1,1,2.71828,2.71828,0.985422,0.985422,2,385
1.74,8.96106e-09,2.92837e-08,4.48727e-09,2.92837e-08,8.89748,1,1,2.71828,2.71828,0.985422,0.985422,2,387
1.75,8.22889e-09,2.68942e-08,4.12059e-09,2.68942e-08,8.89739,1,1,2.71828,2.71828,0.985422,0.985422,2,389
1.76,7.55655e-09,2.46996e-08,3.78388e-09,2.46996e-08,8.89731,1,1,2.71828,2.71828,0.985422,0.985422,2,391
1.77,6.93914e-09,2.26841e-08,3.47469e-09,2.26841e-08,8.89724,1,1,2.71828,2.71828,0.985422,0.985422,2,393
1.78,6.37219e-09,2.0833e-08,3.19076e-09,2.0833e-08,8.89717,1,1,2.71828,2.71828,0.985422,0.985422,2,395
1.79,5.85156e-09,1.91328e-08,2.93005e-09,1.91328e-08,8.8971,1,1,2.71828,2.71828,0.985422,0.985422,2,397
1.8,5.37348e-09,1.75714e-08,2.69064e-09,1.75714e-08,8.89704,1,1,2.71828,2.71828,0.985422,0.985422,2,399
1.81,4.93445e-09,1.61373e-08,2.47079e-09,1.61373e-08,8.89699,1,1,2.71828,2.71828,0.985422,0.985422,2,401
1.82,4.5313e-09,1.48203e-08,2.26891e-09,1.48203e-08,8.89693,1,1,2.71828,2.71828,0.985422,0.985422,2,403
1.83,4.16109e-09,1.36107e-08,2.08353e-09,1.36107e-08,8.89688,1,1,2.71828,2.71828,0.985422,0.985422,2,405
1.84,3.82113e-09,1.24998e-08,1.91329e-09,1.24998e-08,8.89683,1,1,2.71828,2.71828,0.985422,0.985422,2,407
1.85,3.50894e-09,1.14796e-08,1.75697e-09,1.14796e-08,8.89679,1,1,2.71828,2.71828,0.985422,0.985422,2,409
1.86,3.22226e-09,1.05425e-08,1.61342e-09,1.05425e-08,8.89675,1,1,2.71828,2.71828,0.985422,0.985422,2,411
1.87,2.959e-09,9.682e-09,1.4816e-09,9.682e-09,8.89671,1,1,2.71828,2.71828,0.985422,0.985422,2,413
1.88,2.71726e-09,8.89168e-09,1.36055e-09,8.89168e-09,8.89667,1,1,2.71828,2.71828,0.985422,0.985422,2,415
1.89,2.49526e-09,8.16585e-09,1.24939e-09,8.16585e-09,8.89664,1,1,2.71828,2.71828,0.985422,0.985422,2,417
1.9,2.2914e-09,7.49925e-09,1.14732e-09,7.49925e-09,8.89661,1,1,2.71828,2.71828,0.985422,0.985422,2,419
1.91,2.1042e-09,6.88706e-09,1.05358e-09,6.88706e-09,8.89658,1,1,2.71828,2.71828,0.985422,0.985422,2,421
1.92,1.93229e-09,6.32483e-09,9.67503e-10,6.32483e-09,8.89655,1,1,2.71828,2.71828,0.985422,0.985422,2,423
1.93,1.77443e-09,5.80849e-09,8.88459e-10,5.80849e-09,8.89652,1,1,2.71828,2.71828,0.985422,0.985422,2,425
1.94,1.62946e-09,5.33429e-09,8.15873e-10,5.33429e-09,8.8965,1,1,2.71828,2.71828,0.985422,0.985422,2,427
1.95,1.49634e-09,4.8988e-09,7.49218e-10,4.8988e-09,8.89648,1,1,2.71828,2.71828,0.985422,0.985422,2,429
1.96,1.37409e-09,4.49885e-09,6.88008e-10,4.49885e-09,8.89645,1,1,2.71828,2.71828,0.985422,0.985422,2,431
1.97,1.26183e-09,4.13154e-09,6.318e-10,4.13154e-09,8.89643,1,1,2.71828,2.71828,0.985422,0.985422,2,433
1.98,1.15875e-09,3.79422e-09,5.80184e-10,3.79422e-09,8.89641,1,1,2.71828,2.71828,0.985422,0.985422,2,435
1.99,1.06408e-09,3.48444e-09,5.32785e-10,3.48444e-09,8.89639,1,1,2.71828,2.71828,0.985422,0.985422,2,437
2,9.77151e-10,3.19994e-09,4.89258e-10,3.19994e-09,8.89638,1,1,2.71828,2.71828,0.985422,0.985422,2,439
2.01,8.97322e-10,2.93866e-09,4.49288e-10,2.93866e-09,8.89636,1,1,2.71828,2.71828,0.985422,0.985422,2,441
2.02,8.24014e-10,2.69872e-09,4.12583e-10,2.69872e-09,8.89636,1,1,2.71828,2.71828,0.985422,0.985422,2,443
2.03,7.56696e-10,2.47836e-09,3.78876e-10,2.47836e-09,8.89633,1,1,2.71828,2.71828,0.985422,0.985422,2,445
2.04,6.94877e-10,2.276e-09,3.47924e-10,2.276e-09,8.89632,1,1,2.71828,2.71828,0.985422,0.985422,2,447
2.05,6.38109e-10,2.09015e-09,3.195e-10,2.09015e-09,8.89632,1,1,2.71828,2.71828,0.985422,0.985422,2,449
2.06,5.85978e-10,1.91948e-09,2.93398e-10,1.91948e-09,8.8963,1,1,2.71828,2.71828,0.985422,0.985422,2,451
2.07,5.38107e-10,1.76274e-09,2.69429e-10,1.76274e-09,8.8963,1,1,2.71828,2.71828,0.985422,0.985422,2,453
2.08,4.94146e-10,1.61879e-09,2.47418e-10,1.61879e-09,8.89628,1,1,2.71828,2.71828,0.985422,0.985422,2,455
2.09,4.53777e-10,1.4866e-09,2.27206e-10,1.4866e-09,8.89626,1,1,2.71828,2.71828,0.985422,0.985422,2,457
2.1,4.16705e-10,1.36521e-09,2.08644e-10,1.36521e-09,8.89627,1,1,2.71828,2.71828,0.985422,0.985422,2,459
2.11,3.82663e-10,1.25372e-09,1.91599e-10,1.25372e-09,8.89626,1,1,2.71828,2.71828,0.985422,0.985422,2,461
2.12,3.51401e-10,1.15134e-09,1.75946e-10,1.15134e-09,8.89625,1,1,2.71828,2.71828,0.985422,0.985422,2,463
2.13,3.22693e-10,1.05732e-09,1.61573e-10,1.05732e-09,8.89624,1,1,2.71828,2.71828,0.985422,0.985422,2,465
2.14,2.96331e-10,9.70973e-10,1.48373e-10,9.70973e-10,8.89623,1,1,2.71828,2.71828,0.985422,0.985422,2,467
2.15,2.72122e-10,8.91678e-10,1.36252e-10,8.91678e-10,8.89623,1,1,2.71828,2.71828,0.985422,0.985422,2,469
2.16,2.49891e-10,8.18858e-10,1.25121e-10,8.18858e-10,8.89623,1,1,2.71828,2.71828,0.985422,0.985422,2,471
2.17,2.29477e-10,7.51985e-10,1.14899e-10,7.51985e-10,8.89623,1,1,2.71828,2.71828,0.985422,0.985422,2,473
2.18,2.1073e-10,6.90572e-10,1.05513e-10,6.90572e-10,8.89621,1,1,2.71828,2.71828,0.985422,0.985422,2,475
2.19,1.93514e-10,6.34174e-10,9.6893e-11,6.34174e-10,8.89619,1,1,2.71828,2.71828,0.985422,0.985422,2,477
2.2,1.77705e-10,5.82381e-10,8.89775e-11,5.82381e-10,8.89622,1,1,2.71828,2.71828,0.985422,0.985422,2,479
2.21,1.63188e-10,5.34818e-10,8.17086e-11,5.34818e-10,8.8962,1,1,2.71828,2.71828,0.985422,0.985422,2,481
2.22,1.49856e-10,4.91139e-10,7.50335e-11,4.91139e-10,8.89618,1,1,2.71828,2.71828,0.985422,0.985422,2,483
2.23,1.37614e-10,4.51027e-10,6.89037e-11,4.51027e-10,8.89622,1,1,2.71828,2.71828,0.985422,0.985422,2,485
2.24,1.26372e-10,4.1419e-10,6.32748e-11,4.1419e-10,8.89616,1,1,2.71828,2.71828,0.985422,0.985422,2,487
2.25,1.16048e-10,3.80362e-10,5.81056e-11,3.80362e-10,8.89622,1,1,2.71828,2.71828,0.985422,0.985422,2,489
2.26,1.06567e-10,3.49297e-10,5.33588e-11,3.49297e-10,8.89616,1,1,2.71828,2.71828,0.985422,0.985422,2,491
2.27,9.78613e-11,3.20768e-10,4.89997e-11,3.20768e-10,8.8962,1,1,2.71828,2.71828,0.985422,0.985422,2,493
2.28,8.98666e-11,2.94569e-10,4.49967e-11,2.94569e-10,8.89618,1,1,2.71828,2.71828,0.985422,0.985422,2,495
2.29,8.2525e-11,2.7051e-10,4.13208e-11,2.7051e-10,8.89619,1,1,2.71828,2.71828,0.985422,0.985422,2,497
2.3,7.57832e-11,2.48416e-10,3.79452e-11,2.48416e-10,8.89615,1,1,2.71828,2.71828,0.985422,0.985422,2,499
2.31,6.95922e-11,2.28126e-10,3.48453e-11,2.28126e-10,8.89618,1,1,2.71828,2.71828,0.985422,0.985422,2,501
2.32,6.39069e-11,2.09494e-10,3.19987e-11,2.09494e-10,8.89618,1,1,2.71828,2.71828,0.985422,0.985422,2,503
2.33,5.86861e-11,1.92383e-10,2.93846e-11,1.92383e-10,8.89619,1,1,2.71828,2.71828,0.985422,0.985422,2,505
2.34,5.38918e-11,1.76669e-10,2.6984e-11,1.76669e-10,8.89612,1,1,2.71828,2.71828,0.985422,0.985422,2,507
2.35,4.94891e-11,1.62239e-10,2.47796e-11,1.62239e-10,8.89615,1,1,2.71828,2.71828,0.985422,0.985422,2,509
2.36,4.54462e-11,1.48988e-10,2.27553e-11,1.48988e-10,8.8962,1,1,2.71828,2.71828,0.985422,0.985422,2,511
2.37,4.17335e-11,1.36818e-10,2.08963e-11,1.36818e-10,8.89623,1,1,2.71828,2.71828,0.985422,0.985422,2,513
2.38,3.83241e-11,1.25643e-10,1.91892e-11,1.25643e-10,8.89615,1,1,2.71828,2.71828,0.985422,0.985422,2,515
2.39,3.51933e-11,1.1538e-10,1.76216e-11,1.1538e-10,8.89605,1,1,2.71828,2.71828,0.985422,0.985422,2,517
2.4,3.23182e-11,1.05956e-10,1.6182e-11,1.05956e-10,8.89629,1,1,2.71828,2.71828,0.985422,0.985422,2,519
2.41,2.9678e-11,9.73014e-11,1.48601e-11,9.73014e-11,8.89608,1,1,2.71828,2.71828,0.985422,0.985422,2,521
2.42,2.72535e-11,8.93536e-11,1.36461e-11,8.93536e-11,8.89619,1,1,2.71828,2.71828,0.985422,0.985422,2,523
2.43,2.5027e-11,8.2055e-11,1.25313e-11,8.2055e-11,8.89618,1,1,2.71828,2.71828,0.985422,0.985422,2,525
2.44,2.29825e-11,7.53526e-11,1.15076e-11,7.53526e-11,8.89628,1,1,2.71828,2.71828,0.985422,0.985422,2,527
2.45,2.11049e-11,6.91976e-11,1.05675e-11,6.91976e-11,8.89595,1,1,2.71828,2.71828,0.985422,0.985422,2,529
2.46,1.93808e-11,6.35453e-11,9.70419e-12,6.35453e-11,8.89609,1,1,2.71828,2.71828,0.985422,0.985422,2,531
2.47,1.77975e-11,5.83547e-11,8.91143e-12,5.83547e-11,8.89615,1,1,2.71828,2.71828,0.985422,0.985422,2,533
2.48,1.63436e-11,5.35881e-11,8.18342e-12,5.35881e-11,8.89622,1,1,2.71828,2.71828,0.985422,0.985422,2,535
2.49,1.50084e-11,4.92108e-11,7.51489e-12,4.92108e-11,8.8962,1,1,2.71828,2.71828,0.985422,0.985422,2,537
2.5,1.37823e-11,4.5191e-11,6.90097e-12,4.5191e-11,8.89593,1,1,2.71828,2.71828,0.985422,0.985422,2,539
2.51,1.26564e-11,4.14996e-11,6.33721e-12,4.14996e-11,8.89635,1,1,2.71828,2.71828,0.985422,0.985422,2,541
2.52,1.16224e-11,3.81097e-11,5.8195e-12,3.81097e-11,8.89623,1,1,2.71828,2.71828,0.985422,0.985422,2,543
2.53,1.06729e-11,3.49967e-11,5.34408e-12,3.49967e-11,8.89608,1,1,2.71828,2.71828,0.985422,0.985422,2,545
2.54,9.80102e-12,3.2138e-11,4.90751e-12,3.2138e-11,8.89592,1,1,2.71828,2.71828,0.985422,0.985422,2,547
2.55,9.00034e-12,2.95128e-11,4.5066e-12,2.95128e-11,8.89617,1,1,2.71828,2.71828,0.985422,0.985422,2,549
2.56,8.26509e-12,2.7102e-11,4.13844e-12,2.7102e-11,8.89649,1,1,2.71828,2.71828,0.985422,0.985422,1,550
2.57,7.58988e-12,2.48881e-11,3.80035e-12,2.48881e-11,8.89631,1,1,2.71828,2.71828,0.985422,0.985422,1,551
2.58,6.96981e-12,2.28551e-11,3.48989e-12,2.28551e-11,8.89595,1,1,2.71828,2.71828,0.985422,0.985422,1,552
2.59,6.40041e-12,2.09881e-11,3.20479e-12,2.09881e-11,8.89619,1,1,2.71828,2.71828,0.985422,0.985422,1,553
2.6,5.87755e-12,1.92737e-11,2.94298e-12,1.92737e-11,8.89634,1,1,2.71828,2.71828,0.985422,0.985422,1,554
2.61,5.39738e-12,1.76993e-11,2.70255e-12,1.76993e-11,8.89579,1,1,2.71828,2.71828,0.985422,0.985422,1,555
2.62,4.95644e-12,1.62535e-11,2.48177e-12,1.62535e-11,8.89591,1,1,2.71828,2.71828,0.985422,0.985422,1,556
2.63,4.55155e-12,1.49258e-11,2.27903e-12,1.49258e-11,8.89566,1,1,2.71828,2.71828,0.985422,0.985422,1,557
2.64,4.17972e-12,1.37065e-11,2.09285e-12,1.37065e-11,8.89693,1,1,2.71828,2.71828,0.985422,0.985422,1,558
2.65,3.83828e-12,1.25868e-11,1.92187e-12,1.25868e-11,8.89551,1,1,2.71828,2.71828,0.985422,0.985422,1,559
2.66,3.52469e-12,1.15586e-11,1.76487e-12,1.15586e-11,8.89697,1,1,2.71828,2.71828,0.985422,0.985422,1,560
2.67,3.23677e-12,1.06144e-11,1.62069e-12,1.06144e-11,8.89507,1,1,2.71828,2.71828,0.985422,0.985422,1,561
2.68,2.97232e-12,9.74736e-12,1.48829e-12,9.74736e-12,8.89829,1,1,2.71828,2.71828,0.985422,0.985422,1,562
2.69,2.72953e-12,8.95111e-12,1.36671e-12,8.95111e-12,8.89536,1,1,2.71828,2.71828,0.985422,0.985422,1,563
2.7,2.50649e-12,8.21991e-12,1.25506e-12,8.21991e-12,8.89628,1,1,2.71828,2.71828,0.985422,0.985422,1,564
2.71,2.30174e-12,7.54843e-12,1.15253e-12,7.54843e-12,8.8944,1,1,2.71828,2.71828,0.985422,0.985422,1,565
2.72,2.1137e-12,6.9318e-12,1.05837e-12,6.9318e-12,8.89816,1,1,2.71828,2.71828,0.985422,0.985422,1,566
2.73,1.94106e-12,6.36555e-12,9.7191e-13,6.36555e-12,8.89502,1,1,2.71828,2.71828,0.985422,0.985422,1,567
2.74,1.78245e-12,5.84555e-12,8.92511e-13,5.84555e-12,8.8964,1,1,2.71828,2.71828,0.985422,0.985422,1,568
2.75,1.63685e-12,5.36803e-12,8.19599e-13,5.36803e-12,8.89725,1,1,2.71828,2.71828,0.985422,0.985422,1,569
2.76,1.50313e-12,4.92952e-12,7.52643e-13,4.92952e-12,8.89572,1,1,2.71828,2.71828,0.985422,0.985422,1,570
2.77,1.38032e-12,4.52683e-12,6.91156e-13,4.52683e-12,8.89468,1,1,2.71828,2.71828,0.985422,0.985422,1,571
2.78,1.26756e-12,4.15703e-12,6.34693e-13,4.15703e-12,8.89668,1,1,2.71828,2.71828,0.985422,0.985422,1,572
2.79,1.16402e-12,3.81744e-12,5.82843e-13,3.81744e-12,8.89731,1,1,2.71828,2.71828,0.985422,0.985422,1,573
2.8,1.06892e-12,3.50559e-12,5.35228e-13,3.50559e-12,8.897,1,1,2.71828,2.71828,0.985422,0.985422,1,574
2.81,9.81589e-13,3.21922e-12,4.91504e-13,3.21922e-12,8.89763,1,1,2.71828,2.71828,0.985422,0.985422,1,575
2.82,9.01393e-13,2.95624e-12,4.51351e-13,2.95624e-12,8.89312,1,1,2.71828,2.71828,0.985422,0.985422,1,576
2.83,8.27743e-13,2.71474e-12,4.14478e-13,2.71474e-12,8.89677,1,1,2.71828,2.71828,0.985422,0.985422,1,577
2.84,7.60143e-13,2.49297e-12,3.80618e-13,2.49297e-12,8.89602,1,1,2.71828,2.71828,0.985422,0.985422,1,578
2.85,6.9804e-13,2.28932e-12,3.49524e-13,2.28932e-12,8.89659,1,1,2.71828,2.71828,0.985422,0.985422,1,579
2.86,6.41015e-13,2.1023e-12,3.2097e-13,2.1023e-12,8.89441,1,1,2.71828,2.71828,0.985422,0.985422,1,580
2.87,5.88646e-13,1.93057e-12,2.94749e-13,1.93057e-12,8.89563,1,1,2.71828,2.71828,0.985422,0.985422,1,581
2.88,5.40565e-13,1.77286e-12,2.7067e-13,1.77286e-12,8.89797,1,1,2.71828,2.71828,0.985422,0.985422,1,582
2.89,4.96407e-13,1.62803e-12,2.48558e-13,1.62803e-12,8.89761,1,1,2.71828,2.71828,0.985422,0.985422,1,583
2.9,4.55846e-13,1.49503e-12,2.28252e-13,1.49503e-12,8.89413,1,1,2.71828,2.71828,0.985422,0.985422,1,584
2.91,4.186e-13,1.3729e-12,2.09605e-13,1.3729e-12,8.89714,1,1,2.71828,2.71828,0.985422,0.985422,1,585
2.92,3.8441e-13,1.26075e-12,1.92482e-13,1.26075e-12,8.8975,1,1,2.71828,2.71828,0.985422,0.985422,1,586
2.93,3.53003e-13,1.15776e-12,1.76757e-13,1.15776e-12,8.89011,1,1,2.71828,2.71828,0.985422,0.985422,1,587
2.94,3.24161e-13,1.06318e-12,1.62317e-13,1.06318e-12,8.9034,1,1,2.71828,2.71828,0.985422,0.985422,1,588
2.95,2.97696e-13,9.76324e-13,1.49057e-13,9.76324e-13,8.8848,1,1,2.71828,2.71828,0.985422,0.985422,1,589
2.96,2.73358e-13,8.96566e-13,1.3688e-13,8.96566e-13,8.90119,1,1,2.71828,2.71828,0.985422,0.985422,1,590
2.97,2.51052e-13,8.23324e-13,1.25698e-13,8.23324e-13,8.90061,1,1,2.71828,2.71828,0.985422,0.985422,1,591
2.98,2.30532e-13,7.56065e-13,1.15429e-13,7.56065e-13,8.9091,1,1,2.71828,2.71828,0.985422,0.985422,1,592
2.99,2.1169e-13,6.94301e-13,1.05999e-13,6.94301e-13,8.87107,1,1,2.71828,2.71828,0.985422,0.985422,1,593
3,1.94373e-13,6.37582e-13,9.73398e-14,6.37582e-13,8.91262,1,1,2.71828,2.71828,0.985422,0.985422,1,594
3.01,1.78535e-13,5.85497e-13,8.93877e-14,5.85497e-13,8.89848,1,1,2.71828,2.71828,0.985422,0.985422,1,595
3.02,1.63925e-13,5.37666e-13,8.20853e-14,5.37666e-13,8.88667,1,1,2.71828,2.71828,0.985422,0.985422,1,596
3.03,1.5053e-13,4.93743e-13,7.53794e-14,4.93743e-13,8.8869,1,1,2.71828,2.71828,0.985422,0.985422,1,597
3.04,1.38245e-13,4.53408e-13,6.92214e-14,4.53408e-13,8.90601,1,1,2.71828,2.71828,0.985422,0.985422,1,598
3.05,1.26962e-13,4.16368e-13,6.35665e-14,4.16368e-13,8.91532,1,1,2.71828,2.71828,0.985422,0.985422,1,599
3.06,1.16579e-13,3.82354e-13,5.83735e-14,3.82354e-13,8.87737,1,1,2.71828,2.71828,0.985422,0.985422,1,600
3.07,1.07037e-13,3.51119e-13,5.36047e-14,3.51119e-13,8.9364,1,1,2.71828,2.71828,0.985422,0.985422,1,601
3.08,9.83095e-14,3.22435e-13,4.92256e-14,3.22435e-13,8.8704,1,1,2.71828,2.71828,0.985422,0.985422,1,602
3.09,9.02448e-14,2.96095e-13,4.52041e-14,2.96095e-13,8.87192,1,1,2.71828,2.71828,0.985422,0.985422,1,603
3.1,8.2892e-14,2.71906e-13,4.15112e-14,2.71906e-13,8.93161,1,1,2.71828,2.71828,0.985422,0.985422,1,604
3.11,7.61372e-14,2.49693e-13,3.812e-14,2.49693e-13,8.84667,1,1,2.71828,2.71828,0.985422,0.985422,1,605
3.12,6.98945e-14,2.29295e-13,3.50059e-14,2.29295e-13,8.92599,1,1,2.71828,2.71828,0.985422,0.985422,1,606
3.13,6.42137e-14,2.10563e-13,3.21461e-14,2.10563e-13,8.91546,1,1,2.71828,2.71828,0.985422,0.985422,1,607
3.14,5.89517e-14,1.93362e-13,2.952e-14,1.93362e-13,8.86733,1,1,2.71828,2.71828,0.985422,0.985422,1,608
3.15,5.41261e-14,1.77566e-13,2.71084e-14,1.77566e-13,8.91034,1,1,2.71828,2.71828,0.985422,0.985422,1,609
3.16,4.97175e-14,1.6306e-13,2.48938e-14,1.6306e-13,8.92627,1,1,2.71828,2.71828,0.985422,0.985422,1,610
3.17,4.56499e-14,1.49739e-13,2.28601e-14,1.49739e-13,8.82154,1,1,2.71828,2.71828,0.985422,0.985422,1,611
3.18,4.1909e-14,1.37506e-13,2.09926e-14,1.37506e-13,9.01782,1,1,2.71828,2.71828,0.985422,0.985422,1,612
3.19,3.85117e-14,1.26273e-13,1.92776e-14,1.26273e-13,8.69118,1,1,2.71828,2.71828,0.985422,0.985422,1,613
3.2,3.5326e-14,1.15958e-13,1.77028e-14,1.15958e-13,8.95864,1,1,2.71828,2.71828,0.985422,0.985422,1,614
3.21,3.25013e-14,1.06485e-13,1.62565e-14,1.06485e-13,8.98837,1,1,2.71828,2.71828,0.985422,0.985422,1,615
3.22,2.9829e-14,9.77856e-14,1.49285e-14,9.77856e-14,8.86967,1,1,2.71828,2.71828,0.985422,0.985422,1,616
3.23,2.7369e-14,8.97972e-14,1.37089e-14,8.97972e-14,8.73888,1,1,2.71828,2.71828,0.985422,0.985422,1,617
3.24,2.51392e-14,8.24614e-14,1.2589e-14,8.24614e-14,8.99516,1,1,2.71828,2.71828,0.985422,0.985422,1,618
3.25,2.31189e-14,7.57249e-14,1.15605e-14,7.57249e-14,8.88516,1,1,2.71828,2.71828,0.985422,0.985422,1,619
3.26,2.12109e-14,6.95387e-14,1.06161e-14,6.95387e-14,8.82604,1,1,2.71828,2.71828,0.985422,0.985422,1,620
3.27,1.94801e-14,6.38579e-14,9.74885e-15,6.38579e-14,9.05952,1,1,2.71828,2.71828,0.985422,0.985422,1,621
3.28,1.79002e-14,5.86411e-14,8.95243e-15,5.86411e-14,8.657,1,1,2.71828,2.71828,0.985422,0.985422,1,622
3.29,1.64133e-14,5.38505e-14,8.22107e-15,5.38505e-14,8.94291,1,1,2.71828,2.71828,0.985422,0.985422,1,623
3.3,1.51056e-14,4.94513e-14,7.54946e-15,4.94513e-14,9.01384,1,1,2.71828,2.71828,0.985422,0.985422,1,624
3.31,1.38656e-14,4.54115e-14,6.93272e-15,4.54115e-14,8.95802,1,1,2.71828,2.71828,0.985422,0.985422,1,625
3.32,1.27191e-14,4.17017e-14,6.36636e-15,4.17017e-14,8.77606,1,1,2.71828,2.71828,0.985422,0.985422,1,626
3.33,1.16734e-14,3.82949e-14,5.84626e-15,3.82949e-14,8.83125,1,1,2.71828,2.71828,0.985422,0.985422,1,627
3.34,1.07316e-14,3.51665e-14,5.36866e-15,3.51665e-14,9.05628,1,1,2.71828,2.71828,0.985422,0.985422,1,628
3.35,9.86076e-15,3.22936e-14,4.93007e-15,3.22936e-14,8.40907,1,1,2.71828,2.71828,0.985422,0.985422,1,629
3.36,9.0419e-15,2.96555e-14,4.52732e-15,2.96555e-14,9.09047,1,1,2.71828,2.71828,0.985422,0.985422,1,630
3.37,8.34054e-15,2.72328e-14,4.15746e-15,2.72328e-14,8.57193,1,1,2.71828,2.71828,0.985422,0.985422,1,631
3.38,7.64552e-15,2.50081e-14,3.81782e-15,2.50081e-14,9.03971,1,1,2.71828,2.71828,0.985422,0.985422,1,632
3.39,7.0419e-15,2.29651e-14,3.50593e-15,2.29651e-14,8.93128,1,1,2.71828,2.71828,0.985422,0.985422,1,633
3.4,6.4581e-15,2.1089e-14,3.21952e-15,2.1089e-14,9.09053,1,1,2.71828,2.71828,0.985422,0.985422,1,634
3.41,5.9286e-15,1.93662e-14,2.9565e-15,1.93662e-14,8.66349,1,1,2.71828,2.71828,0.985422,0.985422,1,635
3.42,5.43457e-15,1.77841e-14,2.71498e-15,1.77841e-14,8.1914,1,1,2.71828,2.71828,0.985422,0.985422,1,636
3.43,5.00128e-15,1.63312e-14,2.49318e-15,1.63312e-14,9.15465,1,1,2.71828,2.71828,0.985422,0.985422,1,637
3.44,4.62263e-15,1.49971e-14,2.2895e-15,1.49971e-14,9.23666,1,1,2.71828,2.71828,0.985422,0.985422,1,638
3.45,4.23493e-15,1.37719e-14,2.10246e-15,1.37719e-14,8.16508,1,1,2.71828,2.71828,0.985422,0.985422,1,639
3.46,3.87684e-15,1.26468e-14,1.93071e-15,1.26468e-14,8.89303,1,1,2.71828,2.71828,0.985422,0.985422,1,640
3.47,3.58419e-15,1.16137e-14,1.77298e-15,1.16137e-14,8.66196,1,1,2.71828,2.71828,0.985422,0.985422,1,641
3.48,3.29148e-15,1.06649e-14,1.62814e-15,1.06649e-14,9.29549,1,1,2.71828,2.71828,0.985422,0.985422,1,642
3.49,3.0291e-15,9.79366e-15,1.49513e-15,9.79366e-15,8.00872,1,1,2.71828,2.71828,0.985422,0.985422,1,643
3.5,2.77148e-15,8.99358e-15,1.37299e-15,8.99358e-15,8.86748,1,1,2.71828,2.71828,0.985422,0.985422,1,644
3.51,2.56597e-15,8.25886e-15,1.26082e-15,8.25886e-15,7.91859,1,1,2.71828,2.71828,0.985422,0.985422,1,645
3.52,2.35697e-15,7.58417e-15,1.15782e-15,7.58417e-15,10.2095,1,1,2.71828,2.71828,0.985422,0.985422,1,646
3.53,2.18403e-15,6.96459e-15,1.06323e-15,6.96459e-15,7.88904,1,1,2.71828,2.71828,0.985422,0.985422,1,647
3.54,1.9817e-15,6.39563e-15,9.76374e-16,6.39563e-15,9.03472,1,1,2.71828,2.71828,0.985422,0.985422,1,648
3.55,1.8368e-15,5.87315e-15,8.9661e-16,5.87315e-15,10.1454,1,1,2.71828,2.71828,0.985422,0.985422,1,649
3.56,1.6846e-15,5.39335e-15,8.23362e-16,5.39335e-15,5.46709,1,1,2.71828,2.71828,0.985422,0.985422,1,650
3.57,1.52943e-15,4.95275e-15,7.56099e-16,4.95275e-15,9.25991,1,1,2.71828,2.71828,0.985422,0.985422,1,651
3.58,1.45015e-15,4.54814e-15,6.9433e-16,4.54814e-15,7.49075,1,1,2.71828,2.71828,0.985422,0.985422,1,652
3.59,1.32725e-15,4.17659e-15,6.37608e-16,4.17659e-15,8.98602,1,1,2.71828,2.71828,0.985422,0.985422,1,653
3.6,1.23476e-15,3.83539e-15,5.85519e-16,3.83539e-15,8.66284,1,1,2.71828,2.71828,0.985422,0.985422,1,654
3.61,1.13295e-15,3.52206e-15,5.37686e-16,3.52206e-15,7.46802,1,1,2.71828,2.71828,0.985422,0.985422,1,655
3.62,1.04263e-15,3.23433e-15,4.9376e-16,3.23433e-15,7.30078,1,1,2.71828,2.71828,0.985422,0.985422,1,656
3.63,9.70176e-16,2.97011e-15,4.53423e-16,2.97011e-15,11.8057,1,1,2.71828,2.71828,0.985422,0.985422,1,657
3.64,9.04164e-16,2.72747e-15,4.16381e-16,2.72747e-15,7.87314,1,1,2.71828,2.71828,0.985422,0.985422,1,658
3.65,8.08693e-16,2.50465e-15,3.82365e-16,2.50465e-15,6.24094,1,1,2.71828,2.71828,0.985422,0.985422,1,659
3.66,7.4967e-16,2.30004e-15,3.51128e-16,2.30004e-15,5.65507,1,1,2.71828,2.71828,0.985422,0.985422,1,660
3.67,7.05632e-16,2.11214e-15,3.22443e-16,2.11214e-15,10.0129,1,1,2.71828,2.71828,0.985422,0.985422,1,661
3.68,6.67864e-16,1.93959e-15,2.96102e-16,1.93959e-15,4.85192,1,1,2.71828,2.71828,0.985422,0.985422,1,662
3.69,6.07078e-16,1.78114e-15,2.71912e-16,1.78114e-15,9.60196,1,1,2.71828,2.71828,0.985422,0.985422,1,663
3.7,5.78986e-16,1.63563e-15,2.49698e-16,1.63563e-15,6.97047,1,1,2.71828,2.71828,0.985422,0.985422,1,664
3.71,5.28262e-16,1.50201e-15,2.293e-16,1.50201e-15,12.0927,1,1,2.71828,2.71828,0.985422,0.985422,1,665
3.72,4.93839e-16,1.3793e-15,2.10567e-16,1.3793e-15,-1.21664,1,1,2.71828,2.71828,0.985422,0.985422,1,666
3.73,4.40563e-16,1.26662e-15,1.93365e-16,1.26662e-15,16.8391,1,1,2.71828,2.71828,0.985422,0.985422,1,667
3.74,4.45989e-16,1.16315e-15,1.77568e-16,1.16315e-15,-0.645837,1,1,2.71828,2.71828,0.985422,0.985422,1,668
3.75,3.81712e-16,1.06813e-15,1.63062e-16,1.06813e-15,11.8569,1,1,2.71828,2.71828,0.985422,0.985422,1,669
3.76,3.84193e-16,9.80868e-16,1.49741e-16,9.80868e-16,3.27961,1,1,2.71828,2.71828,0.985422,0.985422,1,670
3.77,3.43469e-16,9.00737e-16,1.37508e-16,9.00737e-16,0.0994304,1,1,2.71828,2.71828,0.985422,0.985422,1,671
3.78,3.32562e-16,8.27152e-16,1.26275e-16,8.27152e-16,5.61076,1,1,2.71828,2.71828,0.985422,0.985422,1,672
3.79,3.32232e-16,7.59579e-16,1.15959e-16,7.59579e-16,18.8194,1,1,2.71828,2.71828,0.985422,0.985422,1,673
3.8,3.14581e-16,6.97526e-16,1.06486e-16,6.97526e-16,0.521824,1,1,2.71828,2.71828,0.985422,0.985422,1,674
3.81,2.64756e-16,6.40543e-16,9.77864e-17,6.40543e-16,-1.6502,1,1,2.71828,2.71828,0.985422,0.985422,1,675
3.82,2.63381e-16,5.88215e-16,8.97978e-17,5.88215e-16,10.5564,1,1,2.71828,2.71828,0.985422,0.985422,1,676
3.83,2.67801e-16,5.40161e-16,8.24619e-17,5.40161e-16,2.01822,1,1,2.71828,2.71828,0.985422,0.985422,1,677
3.84,2.4223e-16,4.96033e-16,7.57253e-17,4.96033e-16,7.71357,1,1,2.71828,2.71828,0.985422,0.985422,1,678
3.85,2.37438e-16,4.55511e-16,6.9539e-17,4.5551e-16,1.32474,1,1,2.71828,2.71828,0.985422,0.985422,1,679
3.86,2.20435e-16,4.18298e-16,6.38581e-17,4.18298e-16,-2.27336,1,1,2.71828,2.71828,0.985422,0.985422,1,680
3.87,2.17553e-16,3.84126e-16,5.86412e-17,3.84126e-16,4.95417,1,1,2.71828,2.71828,0.985422,0.985422,1,681
3.88,2.22613e-16,3.52745e-16,5.38506e-17,3.52745e-16,5.02389,1,1,2.71828,2.71828,0.985422,0.985422,1,682
3.89,2.12105e-16,3.23928e-16,4.94514e-17,3.23928e-16,6.23375,1,1,2.71828,2.71828,0.985422,0.985422,1,683
3.9,2.01959e-16,2.97465e-16,4.54115e-17,2.97465e-16,-6.17945,1,1,2.71828,2.71828,0.985422,0.985422,1,684
3.91,1.90108e-16,2.73164e-16,4.17016e-17,2.73164e-16,4.39155,1,1,2.71828,2.71828,0.985422,0.985422,1,685
3.92,2.0263e-16,2.50848e-16,3.82949e-17,2.50848e-16,8.48783,1,1,2.71828,2.71828,0.985422,0.985422,1,686
3.93,1.94105e-16,2.30356e-16,3.51664e-17,2.30356e-16,2.20223,1,1,2.71828,2.71828,0.985422,0.985422,1,687
3.94,1.78919e-16,2.11537e-16,3.22935e-17,2.11537e-16,-2.55647,1,1,2.71828,2.71828,0.985422,0.985422,1,688
3.95,1.75064e-16,1.94256e-16,2.96554e-17,1.94256e-16,9.29317,1,1,2.71828,2.71828,0.985422,0.985422,1,689
3.96,1.79657e-16,1.78386e-16,2.72327e-17,1.78386e-16,-2.25785,1,1,2.71828,2.71828,0.985422,0.985422,1,690
3.97,1.6438e-16,1.63813e-16,2.50079e-17,1.63813e-16,-0.619595,1,1,2.71828,2.71828,0.985422,0.985422,1,691
3.98,1.68178e-16,1.50431e-16,2.2965e-17,1.50431e-16,-0.872805,1,1,2.71828,2.71828,0.985422,0.985422,1,692
3.99,1.69226e-16,1.38141e-16,2.10889e-17,1.38141e-16,-0.333316,1,1,2.71828,2.71828,0.985422,0.985422,1,693
4,1.70716e-16,1.26856e-16,1.9366e-17,1.26856e-16,-4.09334,1,1,2.71828,2.71828,0.985422,0.985422,1,694
4.01,1.71287e-16,1.16493e-16,1.77839e-17,1.16493e-16,0.943724,1,1,2.71828,2.71828,0.985422,0.985422,1,695
4.02,1.78598e-16,1.06976e-16,1.63311e-17,1.06976e-16,0.222057,1,1,2.71828,2.71828,0.985422,0.985422,1,696
4.03,1.76928e-16,9.82367e-17,1.4997e-17,9.82367e-17,3.7715,1,1,2.71828,2.71828,0.985422,0.985422,1,697
4.04,1.76536e-16,9.02114e-17,1.37718e-17,9.02114e-17,5.85563,1,1,2.71828,2.71828,0.985422,0.985422,1,698
4.05,1.7012e-16,8.28417e-17,1.26467e-17,8.28417e-17,-6.39157,1,1,2.71828,2.71828,0.985422,0.985422,1,699
4.06,1.60709e-16,7.6074e-17,1.16136e-17,7.6074e-17,-0.65737,1,1,2.71828,2.71828,0.985422,0.985422,1,700
4.07,1.71683e-16,6.98593e-17,1.06648e-17,6.98592e-17,11.8074,1,1,2.71828,2.71828,0.985422,0.985422,1,701
4.08,1.72819e-16,6.41522e-17,9.79356e-18,6.41522e-17,-8.88409,1,1,2.71828,2.71828,0.985422,0.985422,1,702
4.09,1.54568e-16,5.89114e-17,8.99348e-18,5.89113e-17,8.01207,1,1,2.71828,2.71828,0.985422,0.985422,1,703
4.1,1.69639e-16,5.40987e-17,8.25877e-18,5.40986e-17,-4.77126,1,1,2.71828,2.71828,0.985422,0.985422,1,704
4.11,1.57056e-16,4.96791e-17,7.58408e-18,4.96791e-17,7.44093,1,1,2.71828,2.71828,0.985422,0.985422,1,705
4.12,1.64925e-16,4.56207e-17,6.96451e-18,4.56206e-17,-3.43518,1,1,2.71828,2.71828,0.985422,0.985422,1,706
4.13,1.53503e-16,4.18937e-17,6.39555e-18,4.18937e-17,-15.8373,1,1,2.71828,2.71828,0.985422,0.985422,1,707
4.14,1.58963e-16,3.84713e-17,5.87307e-18,3.84713e-17,5.16053,1,1,2.71828,2.71828,0.985422,0.985422,1,708
4.15,1.88876e-16,3.53284e-17,5.39328e-18,3.53284e-17,10.9149,1,1,2.71828,2.71828,0.985422,0.985422,1,709
4.16,1.79608e-16,3.24423e-17,4.95268e-18,3.24423e-17,5.98575,1,1,2.71828,2.71828,0.985422,0.985422,1,710
4.17,1.61933e-16,2.9792e-17,4.54808e-18,2.97919e-17,-12.1996,1,1,2.71828,2.71828,0.985422,0.985422,1,711
4.18,1.52787e-16,2.73581e-17,4.17653e-18,2.73581e-17,15.832,1,1,2.71828,2.71828,0.985422,0.985422,1,712
4.19,1.74017e-16,2.51232e-17,3.83533e-18,2.51231e-17,6.77216,1,1,2.71828,2.71828,0.985422,0.985422,1,713
4.2,1.50232e-16,2.30707e-17,3.52201e-18,2.30707e-17,-21.905,1,1,2.71828,2.71828,0.985422,0.985422,1,714
4.21,1.40703e-16,2.1186e-17,3.23428e-18,2.1186e-17,0.242867,1,1,2.71828,2.71828,0.985422,0.985422,1,715
4.22,1.80169e-16,1.94552e-17,2.97006e-18,1.94552e-17,7.06425,1,1,2.71828,2.71828,0.985422,0.985422,1,716
4.23,1.79733e-16,1.78659e-17,2.72742e-18,1.78659e-17,2.48059,1,1,2.71828,2.71828,0.985422,0.985422,1,717
4.24,1.67874e-16,1.64063e-17,2.50461e-18,1.64063e-17,6.76917,1,1,2.71828,2.71828,0.985422,0.985422,1,718
4.25,1.6381e-16,1.5066e-17,2.3e-18,1.5066e-17,-1.51369,1,1,2.71828,2.71828,0.985422,0.985422,1,719
4.26,1.53425e-16,1.38352e-17,2.1121e-18,1.38352e-17,-2.90732,1,1,2.71828,2.71828,0.985422,0.985422,1,720
4.27,1.55783e-16,1.2705e-17,1.93956e-18,1.2705e-17,-4.49183,1,1,2.71828,2.71828,0.985422,0.985422,1,721
4.28,1.60448e-16,1.16671e-17,1.78111e-18,1.16671e-17,4.86969,1,1,2.71828,2.71828,0.985422,0.985422,1,722
4.29,1.67994e-16,1.07139e-17,1.6356e-18,1.07139e-17,0.284932,1,1,2.71828,2.71828,0.985422,0.985422,1,723
4.3,1.60193e-16,9.83868e-18,1.50198e-18,9.83867e-18,2.90175,1,1,2.71828,2.71828,0.985422,0.985422,1,724
4.31,1.59738e-16,9.03492e-18,1.37928e-18,9.03491e-18,-1.24093,1,1,2.71828,2.71828,0.985422,0.985422,1,725
4.32,1.55233e-16,8.29682e-18,1.2666e-18,8.29681e-18,-2.80896,1,1,2.71828,2.71828,0.985422,0.985422,1,726
4.33,1.57184e-16,7.61902e-18,1.16313e-18,7.61901e-18,-1.36514,1,1,2.71828,2.71828,0.985422,0.985422,1,727
4.34,1.61727e-16,6.99659e-18,1.06811e-18,6.99659e-18,-4.36831,1,1,2.71828,2.71828,0.985422,0.985422,1,728
4.35,1.63965e-16,6.42501e-18,9.8085e-19,6.42501e-18,-2.99434,1,1,2.71828,2.71828,0.985422,0.985422,1,729
4.36,1.71455e-16,5.90013e-18,9.00721e-19,5.90012e-18,12.7384,1,1,2.71828,2.71828,0.985422,0.985422,1,730
4.37,1.76747e-16,5.41813e-18,8.27137e-19,5.41812e-18,-10.5136,1,1,2.71828,2.71828,0.985422,0.985422,1,731
4.38,1.56776e-16,4.9755e-18,7.59565e-19,4.97549e-18,13.1723,1,1,2.71828,2.71828,0.985422,0.985422,1,732
4.39,1.75196e-16,4.56903e-18,6.97513e-19,4.56903e-18,-7.16698,1,1,2.71828,2.71828,0.985422,0.985422,1,733
4.4,1.54804e-16,4.19577e-18,6.40531e-19,4.19576e-18,4.1556,1,1,2.71828,2.71828,0.985422,0.985422,1,734
4.41,1.66756e-16,3.853e-18,5.88203e-19,3.853e-18,-0.538754,1,1,2.71828,2.71828,0.985422,0.985422,1,735
4.42,1.60102e-16,3.53824e-18,5.40151e-19,3.53823e-18,-5.18446,1,1,2.71828,2.71828,0.985422,0.985422,1,736
4.43,1.6097e-16,3.24918e-18,4.96024e-19,3.24918e-18,-4.12615,1,1,2.71828,2.71828,0.985422,0.985422,1,737
4.44,1.69771e-16,2.98374e-18,4.55502e-19,2.98374e-18,7.70765,1,1,2.71828,2.71828,0.985422,0.985422,1,738
4.45,1.77078e-16,2.73999e-18,4.1829e-19,2.73999e-18,15.7357,1,1,2.71828,2.71828,0.985422,0.985422,1,739
4.46,1.64406e-16,2.51615e-18,3.84118e-19,2.51615e-18,-5.3888,1,1,2.71828,2.71828,0.985422,0.985422,1,740
4.47,1.42053e-16,2.3106e-18,3.52738e-19,2.31059e-18,-7.57474,1,1,2.71828,2.71828,0.985422,0.985422,1,741
4.48,1.50144e-16,2.12184e-18,3.23922e-19,2.12183e-18,-0.368338,1,1,2.71828,2.71828,0.985422,0.985422,1,742
4.49,1.62449e-16,1.94849e-18,2.97459e-19,1.94849e-18,18.0692,1,1,2.71828,2.71828,0.985422,0.985422,1,743
4.5,1.63049e-16,1.78931e-18,2.73159e-19,1.78931e-18,-21.8763,1,1,2.71828,2.71828,0.985422,0.985422,1,744
4.51,1.38097e-16,1.64314e-18,2.50843e-19,1.64313e-18,5.28101,1,1,2.71828,2.71828,0.985422,0.985422,1,745
4.52,1.76767e-16,1.5089e-18,2.30351e-19,1.5089e-18,-0.516347,1,1,2.71828,2.71828,0.985422,0.985422,1,746
4.53,1.679e-16,1.38564e-18,2.11533e-19,1.38563e-18,6.79441,1,1,2.71828,2.71828,0.985422,0.985422,1,747
4.54,1.68771e-16,1.27244e-18,1.94252e-19,1.27243e-18,-4.87957,1,1,2.71828,2.71828,0.985422,0.985422,1,748
4.55,1.58034e-16,1.16849e-18,1.78383e-19,1.16848e-18,1.23389,1,1,2.71828,2.71828,0.985422,0.985422,1,749
4.56,1.66141e-16,1.07303e-18,1.6381e-19,1.07303e-18,7.51027,1,1,2.71828,2.71828,0.985422,0.985422,1,750
4.57,1.64116e-16,9.85369e-19,1.50428e-19,9.85366e-19,-5.92531,1,1,2.71828,2.71828,0.985422,0.985422,1,751
4.58,1.52651e-16,9.04871e-19,1.38139e-19,9.04868e-19,2.56632,1,1,2.71828,2.71828,0.985422,0.985422,1,752
4.59,1.62266e-16,8.30948e-19,1.26853e-19,8.30946e-19,-5.60485,1,1,2.71828,2.71828,0.985422,0.985422,1,753
4.6,1.58206e-16,7.63065e-19,1.1649e-19,7.63062e-19,3.69363,1,1,2.71828,2.71828,0.985422,0.985422,1,754
4.61,1.676e-16,7.00727e-19,1.06974e-19,7.00725e-19,0.966948,1,1,2.71828,2.71828,0.985422,0.985422,1,755
4.62,1.6163e-16,6.43482e-19,9.82347e-20,6.4348e-19,-0.0136651,1,1,2.71828,2.71828,0.985422,0.985422,1,756
4.63,1.60082e-16,5.90914e-19,9.02095e-20,5.90912e-19,9.03093,1,1,2.71828,2.71828,0.985422,0.985422,1,757
4.64,1.60104e-16,5.4264e-19,8.28399e-20,5.42638e-19,-11.734,1,1,2.71828,2.71828,0.985422,0.985422,1,758
4.65,1.46842e-16,4.9831e-19,7.60725e-20,4.98307e-19,2.93286,1,1,2.71828,2.71828,0.985422,0.985422,1,759
4.66,1.66364e-16,4.57601e-19,6.98578e-20,4.57599e-19,-3.7157,1,1,2.71828,2.71828,0.985422,0.985422,1,760
4.67,1.61623e-16,4.20217e-19,6.41508e-20,4.20215e-19,17.3562,1,1,2.71828,2.71828,0.985422,0.985422,1,761
4.68,1.67861e-16,3.85888e-19,5.89101e-20,3.85886e-19,-19.0159,1,1,2.71828,2.71828,0.985422,0.985422,1,762
4.69,1.43035e-16,3.54364e-19,5.40975e-20,3.54362e-19,0.762915,1,1,2.71828,2.71828,0.985422,0.985422,1,763
4.7,1.76621e-16,3.25414e-19,4.96781e-20,3.25412e-19,7.6405,1,1,2.71828,2.71828,0.985422,0.985422,1,764
4.71,1.75284e-16,2.9883e-19,4.56197e-20,2.98828e-19,-0.227282,1,1,2.71828,2.71828,0.985422,0.985422,1,765
4.72,1.62842e-16,2.74417e-19,4.18928e-20,2.74416e-19,-8.77766,1,1,2.71828,2.71828,0.985422,0.985422,1,766
4.73,1.63213e-16,2.51999e-19,3.84704e-20,2.51998e-19,21.7723,1,1,2.71828,2.71828,0.985422,0.985422,1,767
4.74,1.78918e-16,2.31412e-19,3.53276e-20,2.31411e-19,-16.2777,1,1,2.71828,2.71828,0.985422,0.985422,1,768
4.75,1.46928e-16,2.12507e-19,3.24416e-20,2.12506e-19,14.5517,1,1,2.71828,2.71828,0.985422,0.985422,1,769
4.76,1.75495e-16,1.95147e-19,2.97913e-20,1.95145e-19,-8.98701,1,1,2.71828,2.71828,0.985422,0.985422,1,770
4.77,1.53201e-16,1.79205e-19,2.73575e-20,1.79203e-19,-3.54548,1,1,2.71828,2.71828,0.985422,0.985422,1,771
4.78,1.68329e-16,1.64565e-19,2.51226e-20,1.64563e-19,0.760843,1,1,2.71828,2.71828,0.985422,0.985422,1,772
4.79,1.74517e-16,1.51121e-19,2.30702e-20,1.51119e-19,2.76236,1,1,2.71828,2.71828,0.985422,0.985422,1,773
4.8,1.73199e-16,1.38775e-19,2.11855e-20,1.38774e-19,-3.30115,1,1,2.71828,2.71828,0.985422,0.985422,1,774
4.81,1.68543e-16,1.27438e-19,1.94548e-20,1.27437e-19,1.7015,1,1,2.71828,2.71828,0.985422,0.985422,1,775
4.82,1.74297e-16,1.17027e-19,1.78655e-20,1.17026e-19,-7.81404,1,1,2.71828,2.71828,0.985422,0.985422,1,776
4.83,1.71381e-16,1.07467e-19,1.6406e-20,1.07466e-19,21.3395,1,1,2.71828,2.71828,0.985422,0.985422,1,777
4.84,1.85908e-16,9.86874e-20,1.50657e-20,9.86864e-20,1.69291,1,1,2.71828,2.71828,0.985422,0.985422,1,778
4.85,1.53213e-16,9.06252e-20,1.38349e-20,9.06243e-20,-12.3127,1,1,2.71828,2.71828,0.985422,0.985422,1,779
4.86,1.50662e-16,8.32217e-20,1.27047e-20,8.32208e-20,1.24958,1,1,2.71828,2.71828,0.985422,0.985422,1,780
4.87,1.71818e-16,7.64231e-20,1.16668e-20,7.64222e-20,4.54609,1,1,2.71828,2.71828,0.985422,0.985422,1,781
4.88,1.69697e-16,7.01798e-20,1.07137e-20,7.0179e-20,24.8726,1,1,2.71828,2.71828,0.985422,0.985422,1,782
4.89,1.62318e-16,6.44465e-20,9.83846e-21,6.44457e-20,-22.6975,1,1,2.71828,2.71828,0.985422,0.985422,1,783
4.9,1.29987e-16,5.91816e-20,9.03472e-21,5.91809e-20,8.35299,1,1,2.71828,2.71828,0.985422,0.985422,1,784
4.91,1.68154e-16,5.43468e-20,8.29664e-21,5.43461e-20,4.4057,1,1,2.71828,2.71828,0.985422,0.985422,1,785
4.92,1.55191e-16,4.9907e-20,7.61885e-21,4.99063e-20,-16.3428,1,1,2.71828,2.71828,0.985422,0.985422,1,786
4.93,1.48642e-16,4.58299e-20,6.99643e-21,4.58292e-20,12.2234,1,1,2.71828,2.71828,0.985422,0.985422,1,787
4.94,1.7768e-16,4.20858e-20,6.42486e-21,4.20852e-20,7.45367,1,1,2.71828,2.71828,0.985422,0.985422,1,788
4.95,1.58327e-16,3.86477e-20,5.9e-21,3.86471e-20,-11.5035,1,1,2.71828,2.71828,0.985422,0.985422,1,789
4.96,1.47344e-16,3.54905e-20,5.41801e-21,3.54899e-20,2.14619,1,1,2.71828,2.71828,0.985422,0.985422,1,790
4.97,1.66497e-16,3.25911e-20,4.97539e-21,3.25905e-20,-8.48972,1,1,2.71828,2.71828,0.985422,0.985422,1,791
4.98,1.62999e-16,2.99286e-20,4.56893e-21,2.99281e-20,6.35826,1,1,2.71828,2.71828,0.985422,0.985422,1,792
4.99,1.78121e-16,2.74836e-20,4.19567e-21,2.74831e-20,0.760466,1,1,2.71828,2.71828,0.985422,0.985422,1,793
5,1.67473e-16,2.52384e-20,3.85291e-21,2.52379e-20,-4.48739,1,1,2.71828,2.71828,0.985422,0.985422,1,794
5.01,1.66209e-16,2.31766e-20,3.53816e-21,2.31761e-20,16.1009,1,1,2.71828,2.71828,0.985422,0.985422,1,795
5.02,1.74018e-16,2.12832e-20,3.24911e-21,2.12827e-20,7.55525,1,1,2.71828,2.71828,0.985422,0.985422,1,796
5.03,1.49885e-16,1.95445e-20,2.98368e-21,1.9544e-20,-14.2218,1,1,2.71828,2.71828,0.985422,0.985422,1,797
5.04,1.39356e-16,1.79478e-20,2.73993e-21,1.79474e-20,3.03397,1,1,2.71828,2.71828,0.985422,0.985422,1,798
5.05,1.62461e-16,1.64816e-20,2.51609e-21,1.64812e-20,-10.346,1,1,2.71828,2.71828,0.985422,0.985422,1,799
5.06,1.57677e-16,1.51351e-20,2.31054e-21,1.51347e-20,2.21487,1,1,2.71828,2.71828,0.985422,0.985422,1,800
5.07,1.75873e-16,1.38987e-20,2.12179e-21,1.38983e-20,5.69641,1,1,2.71828,2.71828,0.985422,0.985422,1,801
5.08,1.72062e-16,1.27632e-20,1.94845e-21,1.27629e-20,-1.47959,1,1,2.71828,2.71828,0.985422,0.985422,1,802
5.09,1.62789e-16,1.17205e-20,1.78927e-21,1.17202e-20,0.563545,1,1,2.71828,2.71828,0.985422,0.985422,1,803
5.1,1.65234e-16,1.0763e-20,1.6431e-21,1.07627e-20,3.63491,1,1,2.71828,2.71828,0.985422,0.985422,1,804
5.11,1.64308e-16,9.88378e-21,1.50887e-21,9.88347e-21,6.28915,1,1,2.71828,2.71828,0.985422,0.985422,1,805
5.12,1.58545e-16,9.07634e-21,1.3856e-21,9.07604e-21,-13.2983,1,1,2.71828,2.71828,0.985422,0.985422,1,806
5.13,1.49164e-16,8.33486e-21,1.27241e-21,8.33458e-21,17.7113,1,1,2.71828,2.71828,0.985422,0.985422,1,807
5.14,1.72042e-16,7.65395e-21,1.16846e-21,7.65368e-21,-15.9645,1,1,2.71828,2.71828,0.985422,0.985422,1,808
5.15,1.46156e-16,7.02867e-21,1.073e-21,7.02841e-21,15.1233,1,1,2.71828,2.71828,0.985422,0.985422,1,809
5.16,1.73922e-16,6.45446e-21,9.85344e-22,6.45421e-21,-5.89908,1,1,2.71828,2.71828,0.985422,0.985422,1,810
5.17,1.51074e-16,5.92718e-21,9.04847e-22,5.92694e-21,-4.69281,1,1,2.71828,2.71828,0.985422,0.985422,1,811
5.18,1.60545e-16,5.44297e-21,8.30926e-22,5.44274e-21,8.31327,1,1,2.71828,2.71828,0.985422,0.985422,1,812
5.19,1.6845e-16,4.99831e-21,7.63046e-22,4.99809e-21,-8.97185,1,1,2.71828,2.71828,0.985422,0.985422,1,813
5.2,1.55521e-16,4.58997e-21,7.0071e-22,4.58976e-21,5.43576,1,1,2.71828,2.71828,0.985422,0.985422,1,814
5.21,1.7085e-16,4.215e-21,6.43465e-22,4.2148e-21,-17.4929,1,1,2.71828,2.71828,0.985422,0.985422,1,815
5.22,1.62042e-16,3.87067e-21,5.909e-22,3.87048e-21,31.1792,1,1,2.71828,2.71828,0.985422,0.985422,1,816
5.23,1.96397e-16,3.55446e-21,5.42628e-22,3.55428e-21,-6.20808,1,1,2.71828,2.71828,0.985422,0.985422,1,817
5.24,1.49717e-16,3.2641e-21,4.98301e-22,3.26393e-21,-1.16875,1,1,2.71828,2.71828,0.985422,0.985422,1,818
5.25,1.59626e-16,2.99745e-21,4.57592e-22,2.99728e-21,-3.75107,1,1,2.71828,2.71828,0.985422,0.985422,1,819
5.26,1.61514e-16,2.75257e-21,4.2021e-22,2.75241e-21,8.31294,1,1,2.71828,2.71828,0.985422,0.985422,1,820
5.27,1.67809e-16,2.52771e-21,3.85882e-22,2.52755e-21,-14.0969,1,1,2.71828,2.71828,0.985422,0.985422,1,821
5.28,1.54929e-16,2.3212e-21,3.54357e-22,2.32105e-21,-0.0449305,1,1,2.71828,2.71828,0.985422,0.985422,1,822
5.29,1.80354e-16,2.13158e-21,3.25409e-22,2.13144e-21,21.3069,1,1,2.71828,2.71828,0.985422,0.985422,1,823
5.3,1.80435e-16,1.95743e-21,2.98824e-22,1.95729e-21,-1.14657,1,1,2.71828,2.71828,0.985422,0.985422,1,824
5.31,1.48742e-16,1.79753e-21,2.74412e-22,1.79739e-21,-9.54166,1,1,2.71828,2.71828,0.985422,0.985422,1,825
5.32,1.50468e-16,1.65068e-21,2.51994e-22,1.65056e-21,8.23061,1,1,2.71828,2.71828,0.985422,0.985422,1,826
5.33,1.66339e-16,1.51584e-21,2.3141e-22,1.51572e-21,-1.64911,1,1,2.71828,2.71828,0.985422,0.985422,1,827
5.34,1.5369e-16,1.39201e-21,2.12505e-22,1.39189e-21,-8.15801,1,1,2.71828,2.71828,0.985422,0.985422,1,828
5.35,1.56267e-16,1.27829e-21,1.95145e-22,1.27818e-21,-6.90828,1,1,2.71828,2.71828,0.985422,0.985422,1,829
5.36,1.70147e-16,1.17387e-21,1.79203e-22,1.17376e-21,22.5346,1,1,2.71828,2.71828,0.985422,0.985422,1,830
5.37,1.82774e-16,1.07797e-21,1.64563e-22,1.07786e-21,-10.7323,1,1,2.71828,2.71828,0.985422,0.985422,1,831
5.38,1.49161e-16,9.89906e-22,1.5112e-22,9.89807e-22,0.0976704,1,1,2.71828,2.71828,0.985422,0.985422,1,832
5.39,1.67094e-16,9.09037e-22,1.38774e-22,9.08943e-22,2.90143,1,1,2.71828,2.71828,0.985422,0.985422,1,833
5.4,1.66931e-16,8.34771e-22,1.27437e-22,8.34681e-22,-5.87317,1,1,2.71828,2.71828,0.985422,0.985422,1,834
5.41,1.62224e-16,7.66579e-22,1.17027e-22,7.66493e-22,2.75501,1,1,2.71828,2.71828,0.985422,0.985422,1,835
5.42,1.72346e-16,7.03955e-22,1.07466e-22,7.03872e-22,6.56564,1,1,2.71828,2.71828,0.985422,0.985422,1,836
5.43,1.67725e-16,6.46446e-22,9.86869e-23,6.46366e-22,-6.38042,1,1,2.71828,2.71828,0.985422,0.985422,1,837
5.44,1.57392e-16,5.93637e-22,9.06247e-23,5.93561e-22,-4.08218,1,1,2.71828,2.71828,0.985422,0.985422,1,838
5.45,1.68118e-16,5.45144e-22,8.32224e-23,5.45071e-22,-0.727131,1,1,2.71828,2.71828,0.985422,0.985422,1,839
5.46,1.75273e-16,5.0061e-22,7.64232e-23,5.0054e-22,1.02453,1,1,2.71828,2.71828,0.985422,0.985422,1,840
5.47,1.76557e-16,4.59712e-22,7.01801e-23,4.59645e-22,20.3562,1,1,2.71828,2.71828,0.985422,0.985422,1,841
5.48,1.74766e-16,4.22156e-22,6.44463e-23,4.22092e-22,-13.2645,1,1,2.71828,2.71828,0.985422,0.985422,1,842
5.49,1.45208e-16,3.87668e-22,5.91818e-23,3.87606e-22,0.356107,1,1,2.71828,2.71828,0.985422,0.985422,1,843
5.5,1.67414e-16,3.55995e-22,5.43463e-23,3.55937e-22,17.1992,1,1,2.71828,2.71828,0.985422,0.985422,1,844
5.51,1.6682e-16,3.26916e-22,4.99073e-23,3.2686e-22,-15.9596,1,1,2.71828,2.71828,0.985422,0.985422,1,845
5.52,1.42339e-16,3.00209e-22,4.58299e-23,3.00155e-22,-8.6215,1,1,2.71828,2.71828,0.985422,0.985422,1,846
5.53,1.6937e-16,2.75683e-22,4.20859e-23,2.75631e-22,11.5819,1,1,2.71828,2.71828,0.985422,0.985422,1,847
5.54,1.8535e-16,2.53162e-22,3.86478e-23,2.53113e-22,-3.65986,1,1,2.71828,2.71828,0.985422,0.985422,1,848
5.55,1.66111e-16,2.32478e-22,3.54899e-23,2.3243e-22,-5.53933,1,1,2.71828,2.71828,0.985422,0.985422,1,849
5.56,1.72421e-16,2.13487e-22,3.2591e-23,2.13441e-22,13.927,1,1,2.71828,2.71828,0.985422,0.985422,1,850
5.57,1.82532e-16,1.96048e-22,2.99289e-23,1.96004e-22,-2.72159,1,1,2.71828,2.71828,0.985422,0.985422,1,851
5.58,1.60219e-16,1.80033e-22,2.7484e-23,1.79991e-22,10.7053,1,1,2.71828,2.71828,0.985422,0.985422,1,852
5.59,1.64701e-16,1.65327e-22,2.52389e-23,1.65286e-22,-12.2656,1,1,2.71828,2.71828,0.985422,0.985422,1,853
5.6,1.48774e-16,1.5182e-22,2.31769e-23,1.51782e-22,-7.24387,1,1,2.71828,2.71828,0.985422,0.985422,1,854
5.61,1.69574e-16,1.39417e-22,2.12835e-23,1.3938e-22,15.8185,1,1,2.71828,2.71828,0.985422,0.985422,1,855
5.62,1.82817e-16,1.28027e-22,1.95448e-23,1.27992e-22,-1.14392,1,1,2.71828,2.71828,0.985422,0.985422,1,856
5.63,1.57847e-16,1.17569e-22,1.79482e-23,1.17535e-22,-13.6304,1,1,2.71828,2.71828,0.985422,0.985422,1,857
5.64,1.59674e-16,1.07963e-22,1.64818e-23,1.07931e-22,8.55293,1,1,2.71828,2.71828,0.985422,0.985422,1,858
5.65,1.84873e-16,9.91436e-23,1.51352e-23,9.91125e-23,-9.307,1,1,2.71828,2.71828,0.985422,0.985422,1,859
5.66,1.70307e-16,9.10446e-23,1.38987e-23,9.10149e-23,10.3268,1,1,2.71828,2.71828,0.985422,0.985422,1,860
5.67,1.87784e-16,8.36065e-23,1.27635e-23,8.3578e-23,6.00536,1,1,2.71828,2.71828,0.985422,0.985422,1,861
5.68,1.70207e-16,7.67763e-23,1.17208e-23,7.6749e-23,-0.284206,1,1,2.71828,2.71828,0.985422,0.985422,1,862
5.69,1.60564e-16,7.05031e-23,1.0763e-23,7.0477e-23,-4.76654,1,1,2.71828,2.71828,0.985422,0.985422,1,863
5.7,1.61022e-16,6.47421e-23,9.88345e-24,6.4717e-23,8.90012,1,1,2.71828,2.71828,0.985422,0.985422,1,864
5.71,1.69081e-16,5.94531e-23,9.07625e-24,5.94291e-23,-16.9529,1,1,2.71828,2.71828,0.985422,0.985422,1,865
5.72,1.55263e-16,5.45963e-23,8.33486e-24,5.45732e-23,16.5185,1,1,2.71828,2.71828,0.985422,0.985422,1,866
5.73,1.86957e-16,5.0136e-23,7.65375e-24,5.0114e-23,8.56144,1,1,2.71828,2.71828,0.985422,0.985422,1,867
5.74,1.60453e-16,4.60405e-23,7.02851e-24,4.60194e-23,-14.8003,1,1,2.71828,2.71828,0.985422,0.985422,1,868
5.75,1.47799e-16,4.228e-23,6.45452e-24,4.22597e-23,-3.15222,1,1,2.71828,2.71828,0.985422,0.985422,1,869
5.76,1.73474e-16,3.8826e-23,5.92712e-24,3.88065e-23,6.89071,1,1,2.71828,2.71828,0.985422,0.985422,1,870
5.77,1.7912e-16,3.56541e-23,5.44299e-24,3.56355e-23,-2.85555,1,1,2.71828,2.71828,0.985422,0.985422,1,871
5.78,1.67573e-16,3.27412e-23,4.99824e-24,3.27234e-23,-5.58648,1,1,2.71828,2.71828,0.985422,0.985422,1,872
5.79,1.72499e-16,3.00669e-23,4.5899e-24,3.00498e-23,16.4095,1,1,2.71828,2.71828,0.985422,0.985422,1,873
5.8,1.82706e-16,2.76095e-23,4.21491e-24,2.75931e-23,-9.62081,1,1,2.71828,2.71828,0.985422,0.985422,1,874
5.81,1.56951e-16,2.5354e-23,3.87055e-24,2.53383e-23,10.6597,1,1,2.71828,2.71828,0.985422,0.985422,1,875
5.82,1.73658e-16,2.32831e-23,3.55431e-24,2.3268e-23,-11.4059,1,1,2.71828,2.71828,0.985422,0.985422,1,876
5.83,1.5693e-16,2.13807e-23,3.26394e-24,2.13662e-23,2.40519,1,1,2.71828,2.71828,0.985422,0.985422,1,877
5.84,1.77134e-16,1.96338e-23,2.99726e-24,1.962e-23,15.0789,1,1,2.71828,2.71828,0.985422,0.985422,1,878
5.85,1.72973e-16,1.80303e-23,2.75258e-24,1.80171e-23,-11.2936,1,1,2.71828,2.71828,0.985422,0.985422,1,879
5.86,1.50309e-16,1.65564e-23,2.52747e-24,1.65437e-23,6.31834,1,1,2.71828,2.71828,0.985422,0.985422,1,880
5.87,1.69445e-16,1.52033e-23,2.32088e-24,1.51911e-23,2.12445,1,1,2.71828,2.71828,0.985422,0.985422,1,881
5.88,1.59375e-16,1.39611e-23,2.13123e-24,1.39494e-23,4.14246,1,1,2.71828,2.71828,0.985422,0.985422,1,882
5.89,1.5606e-16,1.28215e-23,1.95733e-24,1.28103e-23,-9.75606,1,1,2.71828,2.71828,0.985422,0.985422,1,883
5.9,1.49852e-16,1.17741e-23,1.79737e-24,1.17634e-23,-3.0017,1,1,2.71828,2.71828,0.985422,0.985422,1,884
5.91,1.66052e-16,1.08125e-23,1.65063e-24,1.08022e-23,2.59517,1,1,2.71828,2.71828,0.985422,0.985422,1,885
5.92,1.71191e-16,9.92917e-24,1.51572e-24,9.91934e-24,-4.17163,1,1,2.71828,2.71828,0.985422,0.985422,1,886
5.93,1.66861e-16,9.11829e-24,1.39203e-24,9.10887e-24,7.13906,1,1,2.71828,2.71828,0.985422,0.985422,1,887
5.94,1.74124e-16,8.37289e-24,1.27821e-24,8.36387e-24,11.7795,1,1,2.71828,2.71828,0.985422,0.985422,1,888
5.95,1.62522e-16,7.68873e-24,1.17368e-24,7.68008e-24,-11.9801,1,1,2.71828,2.71828,0.985422,0.985422,1,889
5.96,1.45395e-16,7.06031e-24,1.07785e-24,7.05202e-24,-13.4769,1,1,2.71828,2.71828,0.985422,0.985422,1,890
5.97,1.65184e-16,6.48371e-24,9.89805e-25,6.47577e-24,22.2706,1,1,2.71828,2.71828,0.985422,0.985422,1,891
5.98,1.90914e-16,5.95391e-24,9.08864e-25,5.9463e-24,-0.542286,1,1,2.71828,2.71828,0.985422,0.985422,1,892
5.99,1.5614e-16,5.4673e-24,8.34625e-25,5.46001e-24,-8.51698,1,1,2.71828,2.71828,0.985422,0.985422,1,893
6,1.56992e-16,5.02082e-24,7.66458e-25,5.01383e-24,-2.39012,1,1,2.71828,2.71828,0.985422,0.985422,1,894
6.01,1.71607e-16,4.61079e-24,7.03892e-25,4.6041e-24,14.4858,1,1,2.71828,2.71828,0.985422,0.985422,1,895
6.02,1.75809e-16,4.23414e-24,6.4636e-25,4.22773e-24,-9.40817,1,1,2.71828,2.71828,0.985422,0.985422,1,896
6.03,1.53564e-16,3.88831e-24,5.93597e-25,3.88216e-24,12.5592,1,1,2.71828,2.71828,0.985422,0.985422,1,897
6.04,1.69512e-16,3.57073e-24,5.451e-25,3.56484e-24,-2.53094,1,1,2.71828,2.71828,0.985422,0.985422,1,898
6.05,1.50598e-16,3.2794e-24,5.00588e-25,3.27376e-24,-2.05789,1,1,2.71828,2.71828,0.985422,0.985422,1,899
6.06,1.54509e-16,3.01169e-24,4.59724e-25,3.00628e-24,-0.345923,1,1,2.71828,2.71828,0.985422,0.985422,1,900
6.07,1.57755e-16,2.76555e-24,4.22174e-25,2.76036e-24,-13.9518,1,1,2.71828,2.71828,0.985422,0.985422,1,901
6.08,1.58303e-16,2.5396e-24,3.87665e-25,2.53464e-24,21.8247,1,1,2.71828,2.71828,0.985422,0.985422,1,902
6.09,1.8397e-16,2.33217e-24,3.5603e-25,2.32741e-24,-14.826,1,1,2.71828,2.71828,0.985422,0.985422,1,903
6.1,1.51012e-16,2.1416e-24,3.26907e-25,2.13704e-24,-2.59841,1,1,2.71828,2.71828,0.985422,0.985422,1,904
6.11,1.77298e-16,1.96659e-24,3.00194e-25,1.96222e-24,2.60347,1,1,2.71828,2.71828,0.985422,0.985422,1,905
6.12,1.82028e-16,1.80579e-24,2.75687e-25,1.8016e-24,1.82765,1,1,2.71828,2.71828,0.985422,0.985422,1,906
6.13,1.77409e-16,1.6583e-24,2.53161e-25,1.65429e-24,8.02495,1,1,2.71828,2.71828,0.985422,0.985422,1,907
6.14,1.74225e-16,1.52276e-24,2.3249e-25,1.51892e-24,-7.60854,1,1,2.71828,2.71828,0.985422,0.985422,1,908
6.15,1.61282e-16,1.39836e-24,2.13472e-25,1.39468e-24,11.8937,1,1,2.71828,2.71828,0.985422,0.985422,1,909
6.16,1.74564e-16,1.28431e-24,1.96061e-25,1.28078e-24,-11.5626,1,1,2.71828,2.71828,0.985422,0.985422,1,910
6.17,1.56009e-16,1.17956e-24,1.80081e-25,1.17618e-24,11.8886,1,1,2.71828,2.71828,0.985422,0.985422,1,911
6.18,1.76406e-16,1.08327e-24,1.65335e-25,1.08002e-24,-2.52172,1,1,2.71828,2.71828,0.985422,0.985422,1,912
6.19,1.57662e-16,9.94826e-25,1.51866e-25,9.91718e-25,9.91594,1,1,2.71828,2.71828,0.985422,0.985422,1,913
6.2,1.61741e-16,9.13569e-25,1.39461e-25,9.10591e-25,-0.587725,1,1,2.71828,2.71828,0.985422,0.985422,1,914
6.21,1.4715e-16,8.38826e-25,1.28063e-25,8.35972e-25,-20.7072,1,1,2.71828,2.71828,0.985422,0.985422,1,915
6.22,1.48019e-16,7.70161e-25,1.1757e-25,7.67426e-25,14.6827,1,1,2.71828,2.71828,0.985422,0.985422,1,916
6.23,1.86674e-16,7.07329e-25,1.07999e-25,7.04709e-25,-1.07833,1,1,2.71828,2.71828,0.985422,0.985422,1,917
6.24,1.62775e-16,6.49606e-25,9.91579e-26,6.47095e-25,-8.76855,1,1,2.71828,2.71828,0.985422,0.985422,1,918
6.25,1.64549e-16,5.96484e-25,9.10546e-26,5.94078e-25,25.344,1,1,2.71828,2.71828,0.985422,0.985422,1,919
6.26,1.80364e-16,5.47788e-25,8.36235e-26,5.45482e-25,-8.74134,1,1,2.71828,2.71828,0.985422,0.985422,1,920
6.27,1.43896e-16,5.02977e-25,7.67796e-26,5.00768e-25,-11.7645,1,1,2.71828,2.71828,0.985422,0.985422,1,921
6.28,1.57679e-16,4.6198e-25,7.05236e-26,4.59863e-25,0.333207,1,1,2.71828,2.71828,0.985422,0.985422,1,922
6.29,1.78702e-16,4.2437e-25,6.47801e-26,4.22341e-25,1.50218,1,1,2.71828,2.71828,0.985422,0.985422,1,923
6.3,1.78109e-16,3.89589e-25,5.94801e-26,3.87645e-25,0.761723,1,1,2.71828,2.71828,0.985422,0.985422,1,924
6.31,1.75473e-16,3.57847e-25,5.46167e-26,3.55984e-25,7.05714,1,1,2.71828,2.71828,0.985422,0.985422,1,925
6.32,1.74146e-16,3.28668e-25,5.01723e-26,3.26882e-25,-0.651831,1,1,2.71828,2.71828,0.985422,0.985422,1,926
6.33,1.62667e-16,3.01851e-25,4.60735e-26,3.0014e-25,-1.67822,1,1,2.71828,2.71828,0.985422,0.985422,1,927
6.34,1.63734e-16,2.77151e-25,4.23019e-26,2.75511e-25,-6.57765,1,1,2.71828,2.71828,0.985422,0.985422,1,928
6.35,1.66529e-16,2.54479e-25,3.88441e-26,2.52908e-25,14.4486,1,1,2.71828,2.71828,0.985422,0.985422,1,929
6.36,1.78254e-16,2.33689e-25,3.56664e-26,2.32184e-25,-1.93037,1,1,2.71828,2.71828,0.985422,0.985422,1,930
6.37,1.5575e-16,2.1464e-25,3.2776e-26,2.13198e-25,-10.1661,1,1,2.71828,2.71828,0.985422,0.985422,1,931
6.38,1.58816e-16,1.97044e-25,3.00789e-26,1.95662e-25,5.3308,1,1,2.71828,2.71828,0.985422,0.985422,1,932
6.39,1.76788e-16,1.80981e-25,2.76221e-26,1.79656e-25,3.61777,1,1,2.71828,2.71828,0.985422,0.985422,1,933
6.4,1.67841e-16,1.66196e-25,2.53659e-26,1.64927e-25,0.117984,1,1,2.71828,2.71828,0.985422,0.985422,1,934
6.41,1.61981e-16,1.52651e-25,2.3301e-26,1.51435e-25,1.2251,1,1,2.71828,2.71828,0.985422,0.985422,1,935
6.42,1.6179e-16,1.40165e-25,2.13897e-26,1.39e-25,-7.56286,1,1,2.71828,2.71828,0.985422,0.985422,1,936
6.43,1.59832e-16,1.28651e-25,1.96371e-26,1.27535e-25,0.00661926,1,1,2.71828,2.71828,0.985422,0.985422,1,937
6.44,1.72908e-16,1.18144e-25,1.80287e-26,1.17074e-25,8.23609,1,1,2.71828,2.71828,0.985422,0.985422,1,938
6.45,1.72897e-16,1.0849e-25,1.65591e-26,1.07465e-25,3.55893,1,1,2.71828,2.71828,0.985422,0.985422,1,939
6.46,1.59741e-16,9.96248e-26,1.5204e-26,9.86429e-26,-13.508,1,1,2.71828,2.71828,0.985422,0.985422,1,940
6.47,1.54251e-16,9.14616e-26,1.39628e-26,9.0521e-26,7.83056,1,1,2.71828,2.71828,0.985422,0.985422,1,941
6.48,1.78341e-16,8.39262e-26,1.28157e-26,8.30254e-26,-0.888883,1,1,2.71828,2.71828,0.985422,0.985422,1,942
6.49,1.6539e-16,7.70616e-26,1.17634e-26,7.61984e-26,-4.58496,1,1,2.71828,2.71828,0.985422,0.985422,1,943
6.5,1.66874e-16,7.07987e-26,1.08078e-26,6.99715e-26,15.6321,1,1,2.71828,2.71828,0.985422,0.985422,1,944
6.51,1.74892e-16,6.50188e-26,9.92607e-27,6.42259e-26,-9.50313,1,1,2.71828,2.71828,0.985422,0.985422,1,945
6.52,1.51249e-16,5.97141e-26,9.11855e-27,5.89546e-26,-1.64323,1,1,2.71828,2.71828,0.985422,0.985422,1,946
6.53,1.67132e-16,5.48655e-26,8.37393e-27,5.41376e-26,7.51491,1,1,2.71828,2.71828,0.985422,0.985422,1,947
6.54,1.69924e-16,5.03796e-26,7.68885e-27,4.96821e-26,8.15822,1,1,2.71828,2.71828,0.985422,0.985422,1,948
6.55,1.58047e-16,4.62622e-26,7.06159e-27,4.55939e-26,-18.4371,1,1,2.71828,2.71828,0.985422,0.985422,1,949
6.56,1.46126e-16,4.24686e-26,6.48245e-27,4.18285e-26,11.4642,1,1,2.71828,2.71828,0.985422,0.985422,1,950
6.57,1.79157e-16,3.90013e-26,5.95335e-27,3.83879e-26,9.91659,1,1,2.71828,2.71828,0.985422,0.985422,1,951
6.58,1.60731e-16,3.57921e-26,5.46206e-27,3.52045e-26,-12.3212,1,1,2.71828,2.71828,0.985422,0.985422,1,952
6.59,1.4623e-16,3.28685e-26,5.01793e-27,3.23056e-26,-2.15497,1,1,2.71828,2.71828,0.985422,0.985422,1,953
6.6,1.66779e-16,3.0158e-26,4.60424e-27,2.9619e-26,0.965451,1,1,2.71828,2.71828,0.985422,0.985422,1,954
6.61,1.70452e-16,2.76844e-26,4.2264e-27,2.71679e-26,1.4584,1,1,2.71828,2.71828,0.985422,0.985422,1,955
6.62,1.68822e-16,2.54097e-26,3.87979e-27,2.49149e-26,-1.52786,1,1,2.71828,2.71828,0.985422,0.985422,1,956
6.63,1.66395e-16,2.33039e-26,3.56201e-27,2.28303e-26,7.49636,1,1,2.71828,2.71828,0.985422,0.985422,1,957
6.64,1.68977e-16,2.13929e-26,3.26655e-27,2.09393e-26,-1.4846,1,1,2.71828,2.71828,0.985422,0.985422,1,958
6.65,1.57193e-16,1.96716e-26,3.0051e-27,1.92366e-26,6.8104,1,1,2.71828,2.71828,0.985422,0.985422,1,959
6.66,1.59562e-16,1.80598e-26,2.75853e-27,1.76432e-26,-9.60301,1,1,2.71828,2.71828,0.985422,0.985422,1,960
6.67,1.49388e-16,1.65864e-26,2.53544e-27,1.61874e-26,-4.15046,1,1,2.71828,2.71828,0.985422,0.985422,1,961
6.68,1.65258e-16,1.52248e-26,2.32417e-27,1.48425e-26,1.76214,1,1,2.71828,2.71828,0.985422,0.985422,1,962
6.69,1.72414e-16,1.39908e-26,2.13651e-27,1.36245e-26,8.01185,1,1,2.71828,2.71828,0.985422,0.985422,1,963
6.7,1.69428e-16,1.2839e-26,1.96068e-27,1.2488e-26,-4.09483,1,1,2.71828,2.71828,0.985422,0.985422,1,964
6.71,1.56861e-16,1.17769e-26,1.79885e-27,1.14409e-26,-5.48207,1,1,2.71828,2.71828,0.985422,0.985422,1,965
6.72,1.63558e-16,1.08315e-26,1.65666e-27,1.05097e-26,3.29627,1,1,2.71828,2.71828,0.985422,0.985422,1,966
6.73,1.73045e-16,9.9609e-27,1.52047e-27,9.65223e-27,4.09185,1,1,2.71828,2.71828,0.985422,0.985422,1,967
6.74,1.67523e-16,9.13706e-27,1.39567e-27,8.8416e-27,-8.46724,1,1,2.71828,2.71828,0.985422,0.985422,1,968
6.75,1.60938e-16,8.38942e-27,1.28379e-27,8.10643e-27,-11.5143,1,1,2.71828,2.71828,0.985422,0.985422,1,969
6.76,1.75825e-16,7.70518e-27,1.17831e-27,7.43402e-27,37.8255,1,1,2.71828,2.71828,0.985422,0.985422,1,970
6.77,1.98704e-16,7.07894e-27,1.08231e-27,6.81913e-27,-12.6721,1,1,2.71828,2.71828,0.985422,0.985422,1,971
6.78,1.44171e-16,6.5115e-27,9.95194e-28,6.26247e-27,6.41008,1,1,2.71828,2.71828,0.985422,0.985422,1,972
6.79,1.65092e-16,5.98082e-27,9.1324e-28,5.74222e-27,5.47583,1,1,2.71828,2.71828,0.985422,0.985422,1,973
6.8,1.55147e-16,5.48481e-27,8.39249e-28,5.25647e-27,-25.2468,1,1,2.71828,2.71828,0.985422,0.985422,1,974
6.81,1.47092e-16,5.0307e-27,7.70082e-28,4.81223e-27,16.7014,1,1,2.71828,2.71828,0.985422,0.985422,1,975
6.82,1.9677e-16,4.62416e-27,7.06988e-28,4.41468e-27,2.93916,1,1,2.71828,2.71828,0.985422,0.985422,1,976
6.83,1.6861e-16,4.23483e-27,6.49105e-28,4.03454e-27,6.46813,1,1,2.71828,2.71828,0.985422,0.985422,1,977
6.84,1.63796e-16,3.87709e-27,5.93872e-28,3.6854e-27,-7.96549,1,1,2.71828,2.71828,0.985422,0.985422,1,978
6.85,1.53845e-16,3.55354e-27,5.44003e-28,3.37013e-27,12.6333,1,1,2.71828,2.71828,0.985422,0.985422,1,979
6.86,1.6716e-16,3.26299e-27,5.00073e-28,3.08756e-27,-10.5659,1,1,2.71828,2.71828,0.985422,0.985422,1,980
6.87,1.48411e-16,3.01245e-27,4.6156e-28,2.84381e-27,13.8383,1,1,2.71828,2.71828,0.985422,0.985422,1,981
6.88,1.65944e-16,2.77715e-27,4.25039e-28,2.61536e-27,-11.9297,1,1,2.71828,2.71828,0.985422,0.985422,1,982
6.89,1.45772e-16,2.55612e-27,3.90935e-28,2.40093e-27,-5.46654,1,1,2.71828,2.71828,0.985422,0.985422,1,983
6.9,1.65518e-16,2.35039e-27,3.59829e-28,2.20168e-27,-1.68936,1,1,2.71828,2.71828,0.985422,0.985422,1,984
6.91,1.75089e-16,2.16356e-27,3.317e-28,2.02102e-27,2.63882,1,1,2.71828,2.71828,0.985422,0.985422,1,985
6.92,1.78098e-16,1.98319e-27,3.03499e-28,1.8468e-27,0.295991,1,1,2.71828,2.71828,0.985422,0.985422,1,986
6.93,1.73519e-16,1.82562e-27,2.80133e-28,1.69484e-27,8.66784,1,1,2.71828,2.71828,0.985422,0.985422,1,987
6.94,1.73007e-16,1.68109e-27,2.58012e-28,1.55583e-27,2.95684,1,1,2.71828,2.71828,0.985422,0.985422,1,988
6.95,1.59207e-16,1.54199e-27,2.38608e-28,1.42225e-27,-1.35164,1,1,2.71828,2.71828,0.985422,0.985422,1,989
6.96,1.54635e-16,1.4206e-27,2.17985e-28,1.30558e-27,-11.1378,1,1,2.71828,2.71828,0.985422,0.985422,1,990
6.97,1.56754e-16,1.30597e-27,2.01727e-28,1.19594e-27,0.911804,1,1,2.71828,2.71828,0.985422,0.985422,1,991
6.98,1.76401e-16,1.20054e-27,1.84877e-28,1.09508e-27,0.380737,1,1,2.71828,2.71828,0.985422,0.985422,1,992
6.99,1.74807e-16,1.10266e-27,1.69394e-28,1.00167e-27,3.76936,1,1,2.71828,2.71828,0.985422,0.985422,1,993
7,1.74144e-16,1.00925e-27,1.56861e-28,9.12853e-28,-4.52676,1,1,2.71828,2.71828,0.985422,0.985422,1,994
7.01,1.67818e-16,9.31903e-28,1.43307e-28,8.3927e-28,14.9956,1,1,2.71828,2.71828,0.985422,0.985422,1,995
7.02,1.75775e-16,8.55992e-28,1.32998e-28,7.6753e-28,-17.0118,1,1,2.71828,2.71828,0.985422,0.985422,1,996
7.03,1.52854e-16,7.84854e-28,1.21111e-28,7.00063e-28,15.1968,1,1,2.71828,2.71828,0.985422,0.985422,1,997
7.04,1.84187e-16,7.215e-28,1.11476e-28,6.4029e-28,-3.52076,1,1,2.71828,2.71828,0.985422,0.985422,1,998
7.05,1.59889e-16,6.64487e-28,1.03555e-28,5.8667e-28,-0.518295,1,1,2.71828,2.71828,0.985422,0.985422,1,999
7.06,1.65724e-16,6.11777e-28,9.5253e-29,5.36993e-28,-5.7985,1,1,2.71828,2.71828,0.985422,0.985422,1,1000
7.07,1.66588e-16,5.66538e-28,8.85051e-29,4.94638e-28,3.57714,1,1,2.71828,2.71828,0.985422,0.985422,1,1001
7.08,1.76842e-16,5.20222e-28,8.06417e-29,4.51362e-28,-4.14321,1,1,2.71828,2.71828,0.985422,0.985422,1,1002
7.09,1.70734e-16,4.79252e-28,7.45807e-29,4.13461e-28,8.03488,1,1,2.71828,2.71828,0.985422,0.985422,1,1003
7.1,1.78114e-16,4.41242e-28,6.92362e-29,3.78282e-28,-7.6164,1,1,2.71828,2.71828,0.985422,0.985422,1,1004
7.11,1.64867e-16,4.03119e-28,6.29506e-29,3.43035e-28,15.5048,1,1,2.71828,2.71828,0.985422,0.985422,1,1005
7.12,1.78459e-16,3.71882e-28,5.83932e-29,3.14321e-28,-8.56321,1,1,2.71828,2.71828,0.985422,0.985422,1,1006
7.13,1.54504e-16,3.39628e-28,5.43187e-29,2.8475e-28,-3.38821,1,1,2.71828,2.71828,0.985422,0.985422,1,1007
7.14,1.68973e-16,3.14876e-28,4.9534e-29,2.62206e-28,2.65955,1,1,2.71828,2.71828,0.985422,0.985422,1,1008
7.15,1.74899e-16,2.91584e-28,4.62755e-29,2.40944e-28,1.92303,1,1,2.71828,2.71828,0.985422,0.985422,1,1009
7.16,1.70368e-16,2.68846e-28,4.31257e-29,2.2022e-28,-10.7153,1,1,2.71828,2.71828,0.985422,0.985422,1,1010
7.17,1.67154e-16,2.48374e-28,3.96997e-29,2.01757e-28,3.45059,1,1,2.71828,2.71828,0.985422,0.985422,1,1011
7.18,1.87214e-16,2.28718e-28,3.57424e-29,1.8412e-28,-1.66748,1,1,2.71828,2.71828,0.985422,0.985422,1,1012
7.19,1.8097e-16,2.12545e-28,3.42314e-29,1.6977e-28,-5.97639,1,1,2.71828,2.71828,0.985422,0.985422,1,1013
7.2,1.84039e-16,1.947e-28,3.11068e-29,1.53852e-28,15.2228,1,1,2.71828,2.71828,0.985422,0.985422,1,1014
7.21,1.95737e-16,1.79877e-28,2.95332e-29,1.40701e-28,-10.9028,1,1,2.71828,2.71828,0.985422,0.985422,1,1015
7.22,1.69877e-16,1.66251e-28,2.66521e-29,1.28691e-28,-4.35221,1,1,2.71828,2.71828,0.985422,0.985422,1,1016
7.23,1.90665e-16,1.54134e-28,2.57215e-29,1.181e-28,8.8938,1,1,2.71828,2.71828,0.985422,0.985422,1,1017
7.24,1.9934e-16,1.43147e-28,2.36437e-29,1.08446e-28,-2.94557,1,1,2.71828,2.71828,0.985422,0.985422,1,1018
7.25,1.83059e-16,1.33377e-28,2.20148e-29,9.99728e-29,-2.0785,1,1,2.71828,2.71828,0.985422,0.985422,1,1019
7.26,1.88615e-16,1.25019e-28,2.08539e-29,9.27295e-29,4.53552,1,1,2.71828,2.71828,0.985422,0.985422,1,1020
7.27,1.92619e-16,1.13556e-28,2.00704e-29,8.2974e-29,1.10289,1,1,2.71828,2.71828,0.985422,0.985422,1,1021
7.28,1.84261e-16,1.06369e-28,1.83625e-29,7.65843e-29,-2.67554,1,1,2.71828,2.71828,0.985422,0.985422,1,1022
7.29,1.82251e-16,9.85259e-29,1.67739e-29,7.00613e-29,5.08363,1,1,2.71828,2.71828,0.985422,0.985422,1,1023
7.3,1.87262e-16,9.25315e-29,1.61174e-29,6.50804e-29,12.3032,1,1,2.71828,2.71828,0.985422,0.985422,1,1024
7.31,1.78203e-16,8.60655e-29,1.49195e-29,5.96844e-29,5.74668,1,1,2.71828,2.71828,0.985422,0.985422,1,1025
7.32,1.5868e-16,7.94005e-29,1.47905e-29,5.41319e-29,0.0472795,1,1,2.71828,2.71828,0.985422,0.985422,1,1026
7.33,1.50057e-16,7.27396e-29,1.21522e-29,4.86195e-29,0.0727906,1,1,2.71828,2.71828,0.985422,0.985422,1,1027
7.34,1.49986e-16,6.78438e-29,1.21275e-29,4.47347e-29,-4.87868,1,1,2.71828,2.71828,0.985422,0.985422,1,1028
7.35,1.49877e-16,6.36362e-29,1.15508e-29,4.13137e-29,6.19463,1,1,2.71828,2.71828,0.985422,0.985422,1,1029
7.36,1.57564e-16,6.19059e-29,1.30413e-29,4.01959e-29,-11.0412,1,1,2.71828,2.71828,0.985422,0.985422,1,1030
7.37,1.48372e-16,5.81123e-29,1.06891e-29,3.69016e-29,3.65092,1,1,2.71828,2.71828,0.985422,0.985422,1,1031
7.38,1.66788e-16,5.55624e-29,1.00776e-29,3.48115e-29,4.62772,1,1,2.71828,2.71828,0.985422,0.985422,1,1032
7.39,1.60913e-16,5.16618e-29,9.90867e-30,3.18232e-29,-6.93669,1,1,2.71828,2.71828,0.985422,0.985422,1,1033
7.4,1.53796e-16,4.89507e-29,9.29594e-30,2.97866e-29,7.43994,1,1,2.71828,2.71828,0.985422,0.985422,1,1034
7.41,1.65259e-16,4.54824e-29,8.81795e-30,2.70869e-29,0.0906782,1,1,2.71828,2.71828,0.985422,0.985422,1,1035
7.42,1.53816e-16,4.31747e-29,8.87728e-30,2.53984e-29,-4.22373,1,1,2.71828,2.71828,0.985422,0.985422,1,1036
7.43,1.53676e-16,4.01174e-29,8.31501e-30,2.29086e-29,-2.66305,1,1,2.71828,2.71828,0.985422,0.985422,1,1037
7.44,1.60453e-16,3.84955e-29,7.6218e-30,2.1616e-29,-5.08224,1,1,2.71828,2.71828,0.985422,0.985422,1,1038
7.45,1.64843e-16,3.61236e-29,6.89297e-30,1.99361e-29,1.43634,1,1,2.71828,2.71828,0.985422,0.985422,1,1039
7.46,1.73669e-16,3.46933e-29,6.46747e-30,1.88837e-29,-4.30652,1,1,2.71828,2.71828,0.985422,0.985422,1,1040
7.47,1.7121e-16,3.28007e-29,6.87281e-30,1.75705e-29,2.23888,1,1,2.71828,2.71828,0.985422,0.985422,1,1041
7.48,1.78915e-16,3.16836e-29,7.52359e-30,1.65969e-29,-3.7306,1,1,2.71828,2.71828,0.985422,0.985422,1,1042
7.49,1.74997e-16,3.02027e-29,6.32599e-30,1.55952e-29,11.4545,1,1,2.71828,2.71828,0.985422,0.985422,1,1043
7.5,1.81779e-16,2.93715e-29,6.3883e-30,1.49399e-29,6.71847,1,1,2.71828,2.71828,0.985422,0.985422,1,1044
7.51,1.63097e-16,2.78395e-29,5.54068e-30,1.39326e-29,-11.7875,1,1,2.71828,2.71828,0.985422,0.985422,1,1045
7.52,1.52829e-16,2.72815e-29,6.34311e-30,1.36351e-29,2.89221,1,1,2.71828,2.71828,0.985422,0.985422,1,1046
7.53,1.73251e-16,2.62984e-29,6.5748e-30,1.28023e-29,3.14253,1,1,2.71828,2.71828,0.985422,0.985422,1,1047
7.54,1.68381e-16,2.49838e-29,5.215e-30,1.19625e-29,5.58495,1,1,2.71828,2.71828,0.985422,0.985422,1,1048
7.55,1.63251e-16,2.34693e-29,5.81252e-30,1.10642e-29,2.18484,1,1,2.71828,2.71828,0.985422,0.985422,1,1049
7.56,1.54616e-16,2.33796e-29,5.66116e-30,1.08633e-29,5.57526,1,1,2.71828,2.71828,0.985422,0.985422,1,1050
7.57,1.5131e-16,2.16416e-29,5.6831e-30,9.86535e-30,1.00352,1,1,2.71828,2.71828,0.985422,0.985422,1,1051
7.58,1.43319e-16,2.07786e-29,5.8518e-30,9.17056e-30,-14.2752,1,1,2.71828,2.71828,0.985422,0.985422,1,1052
7.59,1.41895e-16,1.9758e-29,4.53031e-30,8.52689e-30,5.64294,1,1,2.71828,2.71828,0.985422,0.985422,1,1053
7.6,1.65524e-16,1.87744e-29,5.1337e-30,7.96222e-30,-2.08743,1,1,2.71828,2.71828,0.985422,0.985422,1,1054
7.61,1.56683e-16,1.78024e-29,5.185e-30,7.41361e-30,3.79835,1,1,2.71828,2.71828,0.985422,0.985422,1,1055
7.62,1.60023e-16,1.75286e-29,4.27442e-30,7.12734e-30,-5.35074,1,1,2.71828,2.71828,0.985422,0.985422,1,1056
7.63,1.54167e-16,1.67443e-29,5.29003e-30,6.78768e-30,0.469232,1,1,2.71828,2.71828,0.985422,0.985422,1,1057
7.64,1.62883e-16,1.62466e-29,5.19602e-30,6.5471e-30,0.218384,1,1,2.71828,2.71828,0.985422,0.985422,1,1058
7.65,1.62122e-16,1.56386e-29,4.69953e-30,5.99227e-30,9.01884,1,1,2.71828,2.71828,0.985422,0.985422,1,1059
7.66,1.61769e-16,1.50593e-29,4.26666e-30,5.64566e-30,-1.31258,1,1,2.71828,2.71828,0.985422,0.985422,1,1060
7.67,1.48386e-16,1.45969e-29,4.26867e-30,5.55932e-30,-3.75945,1,1,2.71828,2.71828,0.985422,0.985422,1,1061
7.68,1.5036e-16,1.42337e-29,4.35327e-30,5.17281e-30,2.60573,1,1,2.71828,2.71828,0.985422,0.985422,1,1062
7.69,1.56233e-16,1.36013e-29,4.38381e-30,4.89395e-30,-3.23849,1,1,2.71828,2.71828,0.985422,0.985422,1,1063
7.7,1.52266e-16,1.36561e-29,3.67721e-30,4.938e-30,-4.20049,1,1,2.71828,2.71828,0.985422,0.985422,1,1064
7.71,1.57362e-16,1.34141e-29,4.24757e-30,4.81895e-30,7.49105,1,1,2.71828,2.71828,0.985422,0.985422,1,1065
7.72,1.64262e-16,1.36581e-29,5.53856e-30,5.22318e-30,-12.9094,1,1,2.71828,2.71828,0.985422,0.985422,1,1066
7.73,1.52814e-16,1.30025e-29,3.86849e-30,4.54617e-30,6.88144,1,1,2.71828,2.71828,0.985422,0.985422,1,1067
7.74,1.75466e-16,1.33434e-29,5.8956e-30,5.23423e-30,-11.0976,1,1,2.71828,2.71828,0.985422,0.985422,1,1068
7.75,1.64169e-16,1.32582e-29,6.29973e-30,5.2049e-30,9.51284,1,1,2.71828,2.71828,0.985422,0.985422,1,1069
7.76,1.84662e-16,1.2358e-29,4.58635e-30,4.31305e-30,2.22067,1,1,2.71828,2.71828,0.985422,0.985422,1,1070
7.77,1.68621e-16,1.21735e-29,4.09261e-30,4.13246e-30,-6.56005,1,1,2.71828,2.71828,0.985422,0.985422,1,1071
7.78,1.64958e-16,1.18898e-29,4.03984e-30,4.08328e-30,4.91176,1,1,2.71828,2.71828,0.985422,0.985422,1,1072
7.79,1.76539e-16,1.1389e-29,4.03678e-30,3.80901e-30,-3.78275,1,1,2.71828,2.71828,0.985422,0.985422,1,1073
7.8,1.68274e-16,1.13203e-29,2.93556e-30,3.52155e-30,7.02152,1,1,2.71828,2.71828,0.985422,0.985422,1,1074
7.81,1.74889e-16,1.1046e-29,3.69506e-30,3.45757e-30,-3.48708,1,1,2.71828,2.71828,0.985422,0.985422,1,1075
7.82,1.63415e-16,1.14979e-29,4.04488e-30,3.66498e-30,-4.29998,1,1,2.71828,2.71828,0.985422,0.985422,1,1076
7.83,1.69319e-16,1.0985e-29,3.34351e-30,3.48592e-30,9.70508,1,1,2.71828,2.71828,0.985422,0.985422,1,1077
7.84,1.76927e-16,1.06772e-29,4.14317e-30,3.24433e-30,-1.81708,1,1,2.71828,2.71828,0.985422,0.985422,1,1078
7.85,1.61275e-16,1.12762e-29,3.9804e-30,3.75739e-30,2.49956,1,1,2.71828,2.71828,0.985422,0.985422,1,1079
7.86,1.6426e-16,1.03286e-29,3.24666e-30,3.16689e-30,-0.807823,1,1,2.71828,2.71828,0.985422,0.985422,1,1080
7.87,1.60254e-16,1.09086e-29,4.01017e-30,3.58944e-30,-2.76484,1,1,2.71828,2.71828,0.985422,0.985422,1,1081
7.88,1.6156e-16,1.06088e-29,3.60932e-30,3.25178e-30,-0.443538,1,1,2.71828,2.71828,0.985422,0.985422,1,1082
7.89,1.66153e-16,1.02972e-29,3.10818e-30,3.15647e-30,-0.202213,1,1,2.71828,2.71828,0.985422,0.985422,1,1083
7.9,1.66894e-16,1.03999e-29,4.26052e-30,3.25631e-30,-7.24132,1,1,2.71828,2.71828,0.985422,0.985422,1,1084
7.91,1.67232e-16,1.01308e-29,3.46041e-30,2.98127e-30,10.9678,1,1,2.71828,2.71828,0.985422,0.985422,1,1085
7.92,1.80287e-16,1.02526e-29,3.80954e-30,2.86524e-30,-2.37314,1,1,2.71828,2.71828,0.985422,0.985422,1,1086
7.93,1.62468e-16,9.83233e-30,3.53225e-30,2.94616e-30,-3.50941,1,1,2.71828,2.71828,0.985422,0.985422,1,1087
7.94,1.66417e-16,9.79368e-30,3.97568e-30,2.83591e-30,3.62112,1,1,2.71828,2.71828,0.985422,0.985422,1,1088
7.95,1.7247e-16,9.47963e-30,3.02998e-30,2.62513e-30,4.34584,1,1,2.71828,2.71828,0.985422,0.985422,1,1089
7.96,1.66443e-16,9.79824e-30,4.5269e-30,3.11033e-30,5.18536,1,1,2.71828,2.71828,0.985422,0.985422,1,1090
7.97,1.59511e-16,9.56056e-30,3.81238e-30,2.79861e-30,-5.30684,1,1,2.71828,2.71828,0.985422,0.985422,1,1091
7.98,1.51647e-16,9.80348e-30,3.7723e-30,2.99459e-30,-0.951428,1,1,2.71828,2.71828,0.985422,0.985422,1,1092
7.99,1.60146e-16,9.43897e-30,2.96885e-30,2.50596e-30,-5.59222,1,1,2.71828,2.71828,0.985422,0.985422,1,1093
8,1.61684e-16,9.60564e-30,3.7327e-30,2.78211e-30,3.48797,1,1,2.71828,2.71828,0.985422,0.985422,1,1094
8.01,1.71262e-16,8.87815e-30,3.69358e-30,2.40108e-30,-2.68097,1,1,2.71828,2.71828,0.985422,0.985422,1,1095
8.02,1.65489e-16,8.70353e-30,3.63675e-30,2.22571e-30,9.72243,1,1,2.71828,2.71828,0.985422,0.985422,1,1096
8.03,1.70048e-16,8.28661e-30,4.22124e-30,1.93772e-30,-3.77061,1,1,2.71828,2.71828,0.985422,0.985422,1,1097
8.04,1.5498e-16,8.41918e-30,3.31972e-30,2.12727e-30,8.31936,1,1,2.71828,2.71828,0.985422,0.985422,1,1098
8.05,1.61053e-16,8.19138e-30,4.13503e-30,1.87212e-30,-0.163414,1,1,2.71828,2.71828,0.985422,0.985422,1,1099
8.06,1.48684e-16,7.89104e-30,3.16525e-30,1.90355e-30,-0.863669,1,1,2.71828,2.71828,0.985422,0.985422,1,1100
8.07,1.48927e-16,7.63221e-30,2.66706e-30,1.63406e-30,-1.49376,1,1,2.71828,2.71828,0.985422,0.985422,1,1101
8.08,1.50224e-16,7.63744e-30,3.41201e-30,1.85239e-30,-10.3882,1,1,2.71828,2.71828,0.985422,0.985422,1,1102
8.09,1.52502e-16,7.97989e-30,4.0495e-30,1.82918e-30,4.21125,1,1,2.71828,2.71828,0.985422,0.985422,1,1103
8.1,1.70181e-16,7.6773e-30,3.1886e-30,1.63644e-30,7.56607,1,1,2.71828,2.71828,0.985422,0.985422,1,1104
8.11,1.63304e-16,7.49872e-30,4.13042e-30,1.79511e-30,-9.13693,1,1,2.71828,2.71828,0.985422,0.985422,1,1105
8.12,1.51817e-16,6.88366e-30,3.61441e-30,1.30331e-30,1.07918,1,1,2.71828,2.71828,0.985422,0.985422,1,1106
8.13,1.67084e-16,7.42027e-30,3.50148e-30,1.47838e-30,14.5927,1,1,2.71828,2.71828,0.985422,0.985422,1,1107
8.14,1.653e-16,7.04793e-30,3.14099e-30,1.42106e-30,-21.1542,1,1,2.71828,2.71828,0.985422,0.985422,1,1108
8.15,1.4425e-16,6.7416e-30,2.52944e-30,1.2347e-30,30.9523,1,1,2.71828,2.71828,0.985422,0.985422,1,1109
8.16,1.82952e-16,6.82496e-30,3.74548e-30,1.52392e-30,-11.8211,1,1,2.71828,2.71828,0.985422,0.985422,1,1110
8.17,1.39709e-16,6.33944e-30,3.68626e-30,1.00005e-30,-6.25392,1,1,2.71828,2.71828,0.985422,0.985422,1,1111
8.18,1.58438e-16,6.55326e-30,3.17109e-30,1.18807e-30,-0.866916,1,1,2.71828,2.71828,0.985422,0.985422,1,1112
8.19,1.69007e-16,6.15141e-30,2.49871e-30,9.4066e-31,8.60408,1,1,2.71828,2.71828,0.985422,0.985422,1,1113
8.2,1.70485e-16,6.41092e-30,2.48314e-30,1.13051e-30,-0.0224027,1,1,2.71828,2.71828,0.985422,0.985422,1,1114
8.21,1.56979e-16,6.03284e-30,3.15366e-30,9.93648e-31,-7.48608,1,1,2.71828,2.71828,0.985422,0.985422,1,1115
8.22,1.57014e-16,5.98043e-30,2.43835e-30,9.74827e-31,6.43896,1,1,2.71828,2.71828,0.985422,0.985422,1,1116
8.23,1.69719e-16,5.57811e-30,2.85466e-30,7.38476e-31,2.85519,1,1,2.71828,2.71828,0.985422,0.985422,1,1117
8.24,1.59452e-16,5.53595e-30,2.44248e-30,7.22109e-31,2.86792,1,1,2.71828,2.71828,0.985422,0.985422,1,1118
8.25,1.55026e-16,5.17891e-30,2.292e-30,7.33796e-31,-6.09128,1,1,2.71828,2.71828,0.985422,0.985422,1,1119
8.26,1.50704e-16,5.06894e-30,2.96463e-30,6.85769e-31,3.46386,1,1,2.71828,2.71828,0.985422,0.985422,1,1120
8.27,1.60479e-16,5.29561e-30,2.39262e-30,7.69262e-31,1.33332,1,1,2.71828,2.71828,0.985422,0.985422,1,1121
8.28,1.55106e-16,5.08732e-30,3.18955e-30,9.46645e-31,-1.08924,1,1,2.71828,2.71828,0.985422,0.985422,1,1122
8.29,1.53066e-16,4.77974e-30,3.15335e-30,5.3639e-31,-9.62428,1,1,2.71828,2.71828,0.985422,0.985422,1,1123
8.3,1.54751e-16,5.04665e-30,2.45727e-30,5.83241e-31,4.7988,1,1,2.71828,2.71828,0.985422,0.985422,1,1124
8.31,1.71231e-16,4.93488e-30,2.12613e-30,5.2904e-31,-4.02768,1,1,2.71828,2.71828,0.985422,0.985422,1,1125
8.32,1.6339e-16,4.87625e-30,2.70937e-30,5.22165e-31,9.66998,1,1,2.71828,2.71828,0.985422,0.985422,1,1126
8.33,1.70247e-16,4.81021e-30,2.98025e-30,5.61361e-31,-4.82745,1,1,2.71828,2.71828,0.985422,0.985422,1,1127
8.34,1.55236e-16,4.90345e-30,2.70297e-30,7.31385e-31,-5.55388,1,1,2.71828,2.71828,0.985422,0.985422,1,1128
8.35,1.6311e-16,4.87696e-30,2.57531e-30,5.27793e-31,3.06477,1,1,2.71828,2.71828,0.985422,0.985422,1,1129
8.36,1.72702e-16,4.67124e-30,2.15765e-30,4.75071e-31,1.94256,1,1,2.71828,2.71828,0.985422,0.985422,1,1130
8.37,1.67566e-16,4.61838e-30,2.96408e-30,6.48829e-31,3.5653,1,1,2.71828,2.71828,0.985422,0.985422,1,1131
8.38,1.64373e-16,4.69399e-30,2.76653e-30,6.47141e-31,0.0887834,1,1,2.71828,2.71828,0.985422,0.985422,1,1132
8.39,1.58714e-16,5.34898e-30,3.40824e-30,1.09514e-30,2.9782,1,1,2.71828,2.71828,0.985422,0.985422,1,1133
8.4,1.58574e-16,4.56014e-30,2.79073e-30,6.46562e-31,-5.10832,1,1,2.71828,2.71828,0.985422,0.985422,1,1134
8.41,1.53988e-16,4.61554e-30,1.97324e-30,5.05111e-31,-2.68241,1,1,2.71828,2.71828,0.985422,0.985422,1,1135
8.42,1.62277e-16,4.62077e-30,3.32712e-30,6.50538e-31,2.19428,1,1,2.71828,2.71828,0.985422,0.985422,1,1136
8.43,1.6675e-16,4.52968e-30,3.20457e-30,4.73163e-31,0.382092,1,1,2.71828,2.71828,0.985422,0.985422,1,1137
8.44,1.6317e-16,4.28575e-30,2.54706e-30,4.74487e-31,8.25389,1,1,2.71828,2.71828,0.985422,0.985422,1,1138
8.45,1.62549e-16,4.36836e-30,2.83909e-30,6.11615e-31,-8.15041,1,1,2.71828,2.71828,0.985422,0.985422,1,1139
8.46,1.50155e-16,4.1536e-30,2.54622e-30,3.54698e-31,-2.23004,1,1,2.71828,2.71828,0.985422,0.985422,1,1140
8.47,1.63479e-16,4.26404e-30,1.80681e-30,4.52574e-31,7.20211,1,1,2.71828,2.71828,0.985422,0.985422,1,1141
8.48,1.67208e-16,3.88346e-30,2.74289e-30,2.98122e-31,-6.45186,1,1,2.71828,2.71828,0.985422,0.985422,1,1142
8.49,1.55975e-16,4.2083e-30,2.27947e-30,3.74367e-31,4.55289,1,1,2.71828,2.71828,0.985422,0.985422,1,1143
8.5,1.66732e-16,3.85726e-30,2.47977e-30,3.75828e-31,0.0136721,1,1,2.71828,2.71828,0.985422,0.985422,1,1144
8.51,1.59471e-16,4.24048e-30,2.32391e-30,6.12287e-31,3.14297,1,1,2.71828,2.71828,0.985422,0.985422,1,1145
8.52,1.59449e-16,3.87719e-30,2.44382e-30,3.31181e-31,1.04,1,1,2.71828,2.71828,0.985422,0.985422,1,1146
8.53,1.54591e-16,3.8014e-30,3.19404e-30,3.21378e-31,1.54431,1,1,2.71828,2.71828,0.985422,0.985422,1,1147
8.54,1.53e-16,3.61432e-30,2.66853e-30,4.64923e-31,-4.54346,1,1,2.71828,2.71828,0.985422,0.985422,1,1148
8.55,1.50673e-16,3.83314e-30,3.94907e-30,5.88067e-31,3.44288,1,1,2.71828,2.71828,0.985422,0.985422,1,1149
8.56,1.57844e-16,3.58974e-30,2.84788e-30,2.78921e-31,4.65728,1,1,2.71828,2.71828,0.985422,0.985422,1,1150
8.57,1.52591e-16,3.69263e-30,3.21525e-30,5.0068e-31,-1.10584,1,1,2.71828,2.71828,0.985422,0.985422,1,1151
8.58,1.458e-16,3.54777e-30,2.36769e-30,3.34373e-31,-4.06116,1,1,2.71828,2.71828,0.985422,0.985422,1,1152
8.59,1.47431e-16,3.68754e-30,2.64124e-30,3.28933e-31,2.52417,1,1,2.71828,2.71828,0.985422,0.985422,1,1153
8.6,1.53672e-16,3.66394e-30,3.33116e-30,3.28646e-31,-11.0752,1,1,2.71828,2.71828,0.985422,0.985422,1,1154
8.61,1.49888e-16,3.92964e-30,2.77979e-30,2.92912e-31,9.26378,1,1,2.71828,2.71828,0.985422,0.985422,1,1155
8.62,1.68556e-16,3.46473e-30,2.32067e-30,2.31298e-31,-7.67569,1,1,2.71828,2.71828,0.985422,0.985422,1,1156
8.63,1.54265e-16,3.81555e-30,3.11683e-30,2.89033e-31,-0.592128,1,1,2.71828,2.71828,0.985422,0.985422,1,1157
8.64,1.67091e-16,3.43534e-30,2.3557e-30,2.17726e-31,1.24933,1,1,2.71828,2.71828,0.985422,0.985422,1,1158
8.65,1.68086e-16,3.7926e-30,2.0508e-30,2.87019e-31,-1.21374,1,1,2.71828,2.71828,0.985422,0.985422,1,1159
8.66,1.66012e-16,3.61165e-30,2.18392e-30,2.12599e-31,14.537,1,1,2.71828,2.71828,0.985422,0.985422,1,1160
8.67,1.68052e-16,3.80116e-30,2.51217e-30,3.00073e-31,-7.62083,1,1,2.71828,2.71828,0.985422,0.985422,1,1161
8.68,1.46723e-16,3.09474e-30,2.43557e-30,2.64858e-31,10.3896,1,1,2.71828,2.71828,0.985422,0.985422,1,1162
8.69,1.58826e-16,3.66455e-30,2.3925e-30,3.86589e-31,-11.8223,1,1,2.71828,2.71828,0.985422,0.985422,1,1163
8.7,1.43878e-16,3.29217e-30,2.25983e-30,2.39474e-31,12.2758,1,1,2.71828,2.71828,0.985422,0.985422,1,1164
8.71,1.63168e-16,3.61054e-30,2.47978e-30,2.8224e-31,-4.46531,1,1,2.71828,2.71828,0.985422,0.985422,1,1165
8.72,1.45328e-16,3.25337e-30,2.9948e-30,1.90078e-31,1.68121,1,1,2.71828,2.71828,0.985422,0.985422,1,1166
8.73,1.52121e-16,3.42501e-30,3.16027e-30,1.95012e-31,-5.71856,1,1,2.71828,2.71828,0.985422,0.985422,1,1167
8.74,1.49606e-16,3.51875e-30,2.93733e-30,2.55906e-31,10.0332,1,1,2.71828,2.71828,0.985422,0.985422,1,1168
8.75,1.5868e-16,3.20673e-30,2.74615e-30,1.73204e-31,-7.66342,1,1,2.71828,2.71828,0.985422,0.985422,1,1169
8.76,1.44211e-16,3.57608e-30,3.12224e-30,5.19458e-31,5.87204,1,1,2.71828,2.71828,0.985422,0.985422,1,1170
8.77,1.5618e-16,3.01192e-30,1.79287e-30,2.29748e-31,-2.60777,1,1,2.71828,2.71828,0.985422,0.985422,1,1171
8.78,1.47517e-16,3.38589e-30,2.34861e-30,2.51959e-31,4.10295,1,1,2.71828,2.71828,0.985422,0.985422,1,1172
8.79,1.51467e-16,3.35135e-30,2.81333e-30,3.89324e-31,-10.8585,1,1,2.71828,2.71828,0.985422,0.985422,1,1173
8.8,1.45498e-16,3.46527e-30,2.44967e-30,2.36285e-31,18.7207,1,1,2.71828,2.71828,0.985422,0.985422,1,1174
8.81,1.63221e-16,3.31227e-30,3.06003e-30,2.27195e-31,-15.9224,1,1,2.71828,2.71828,0.985422,0.985422,1,1175
8.82,1.37483e-16,3.33541e-30,2.36594e-30,3.54374e-31,11.4965,1,1,2.71828,2.71828,0.985422,0.985422,1,1176
8.83,1.63519e-16,3.40744e-30,2.09017e-30,1.92298e-31,-7.88293,1,1,2.71828,2.71828,0.985422,0.985422,1,1177
8.84,1.46659e-16,3.57046e-30,2.01905e-30,2.02798e-31,0.492024,1,1,2.71828,2.71828,0.985422,0.985422,1,1178
8.85,1.59209e-16,3.21704e-30,2.68401e-30,3.28536e-31,9.83405,1,1,2.71828,2.71828,0.985422,0.985422,1,1179
8.86,1.58429e-16,3.73548e-30,2.75108e-30,5.19561e-31,-6.58754,1,1,2.71828,2.71828,0.985422,0.985422,1,1180
8.87,1.44244e-16,3.37062e-30,2.54521e-30,2.91435e-31,-0.530653,1,1,2.71828,2.71828,0.985422,0.985422,1,1181
8.88,1.54417e-16,3.49244e-30,2.47268e-30,2.66058e-31,-5.16723,1,1,2.71828,2.71828,0.985422,0.985422,1,1182
8.89,1.5524e-16,3.40019e-30,2.20793e-30,2.37799e-31,4.04052,1,1,2.71828,2.71828,0.985422,0.985422,1,1183
8.9,1.63699e-16,3.46301e-30,2.38524e-30,2.15651e-31,11.3955,1,1,2.71828,2.71828,0.985422,0.985422,1,1184
8.91,1.57342e-16,3.45133e-30,2.50233e-30,2.4472e-31,-9.85679,1,1,2.71828,2.71828,0.985422,0.985422,1,1185
8.92,1.41246e-16,3.33867e-30,2.24226e-30,2.24882e-31,4.5081,1,1,2.71828,2.71828,0.985422,0.985422,1,1186
8.93,1.56691e-16,3.41155e-30,1.99988e-30,2.82316e-31,-10.1785,1,1,2.71828,2.71828,0.985422,0.985422,1,1187
8.94,1.49932e-16,3.58425e-30,2.29906e-30,4.15002e-31,11.235,1,1,2.71828,2.71828,0.985422,0.985422,1,1188
8.95,1.66922e-16,3.53938e-30,2.47474e-30,2.9566e-31,-9.44941,1,1,2.71828,2.71828,0.985422,0.985422,1,1189
8.96,1.50062e-16,3.47602e-30,2.82434e-30,2.50421e-31,8.08318,1,1,2.71828,2.71828,0.985422,0.985422,1,1190
8.97,1.65722e-16,3.47261e-30,3.08165e-30,2.6894e-31,-10.32,1,1,2.71828,2.71828,0.985422,0.985422,1,1191
8.98,1.53328e-16,3.55167e-30,2.25548e-30,2.2059e-31,13.8526,1,1,2.71828,2.71828,0.985422,0.985422,1,1192
8.99,1.70973e-16,3.56933e-30,2.09594e-30,2.45068e-31,0.0965241,1,1,2.71828,2.71828,0.985422,0.985422,1,1193
9,1.5017e-16,3.33341e-30,1.78494e-30,2.03013e-31,0.367209,1,1,2.71828,2.71828,0.985422,0.985422,1,1194
9.01,1.50025e-16,3.30858e-30,2.15073e-30,1.76631e-31,-4.86266,1,1,2.71828,2.71828,0.985422,0.985422,1,1195
9.02,1.49476e-16,3.53832e-30,2.46932e-30,3.25269e-31,2.3474,1,1,2.71828,2.71828,0.985422,0.985422,1,1196
9.03,1.57116e-16,3.28083e-30,2.24036e-30,1.59766e-31,3.88872,1,1,2.71828,2.71828,0.985422,0.985422,1,1197
9.04,1.53513e-16,3.36432e-30,2.68346e-30,3.352e-31,-6.16849,1,1,2.71828,2.71828,0.985422,0.985422,1,1198
9.05,1.47767e-16,3.66254e-30,3.87611e-30,5.94055e-31,-6.41025,1,1,2.71828,2.71828,0.985422,0.985422,1,1199
9.06,1.57481e-16,3.5019e-30,2.05575e-30,2.42738e-31,14.2787,1,1,2.71828,2.71828,0.985422,0.985422,1,1200
9.07,1.68267e-16,3.17544e-30,2.4714e-30,2.24508e-31,-9.63208,1,1,2.71828,2.71828,0.985422,0.985422,1,1201
9.08,1.47243e-16,3.41411e-30,2.65547e-30,2.91389e-31,16.2321,1,1,2.71828,2.71828,0.985422,0.985422,1,1202
9.09,1.62937e-16,3.15763e-30,1.85481e-30,2.23359e-31,-10.4783,1,1,2.71828,2.71828,0.985422,0.985422,1,1203
9.1,1.40182e-16,3.51514e-30,2.40593e-30,1.84828e-31,0.472243,1,1,2.71828,2.71828,0.985422,0.985422,1,1204
9.11,1.5659e-16,3.07943e-30,1.98837e-30,1.72355e-31,-3.28792,1,1,2.71828,2.71828,0.985422,0.985422,1,1205
9.12,1.55854e-16,3.3268e-30,2.4329e-30,3.01923e-31,0.516672,1,1,2.71828,2.71828,0.985422,0.985422,1,1206
9.13,1.61153e-16,3.32192e-30,2.03005e-30,2.88082e-31,3.43633,1,1,2.71828,2.71828,0.985422,0.985422,1,1207
9.14,1.60325e-16,3.31644e-30,2.52268e-30,1.91394e-31,-6.31102,1,1,2.71828,2.71828,0.985422,0.985422,1,1208
9.15,1.54998e-16,3.09814e-30,3.1256e-30,1.86433e-31,8.5085,1,1,2.71828,2.71828,0.985422,0.985422,1,1209
9.16,1.65439e-16,3.20773e-30,2.41104e-30,2.21177e-31,-3.13786,1,1,2.71828,2.71828,0.985422,0.985422,1,1210
9.17,1.52467e-16,3.55951e-30,2.92256e-30,4.70301e-31,-4.16576,1,1,2.71828,2.71828,0.985422,0.985422,1,1211
9.18,1.57406e-16,3.16214e-30,2.93767e-30,3.00021e-31,5.2532,1,1,2.71828,2.71828,0.985422,0.985422,1,1212
9.19,1.64248e-16,3.22093e-30,1.97972e-30,1.628e-31,-0.690316,1,1,2.71828,2.71828,0.985422,0.985422,1,1213
9.2,1.5605e-16,3.08575e-30,2.24106e-30,2.24616e-31,10.8806,1,1,2.71828,2.71828,0.985422,0.985422,1,1214
9.21,1.57135e-16,3.16716e-30,2.56766e-30,1.46195e-31,-14.0415,1,1,2.71828,2.71828,0.985422,0.985422,1,1215
9.22,1.41716e-16,3.25809e-30,2.68086e-30,3.28773e-31,4.55957,1,1,2.71828,2.71828,0.985422,0.985422,1,1216
9.23,1.64865e-16,3.10318e-30,2.84562e-30,1.74068e-31,-3.98497,1,1,2.71828,2.71828,0.985422,0.985422,1,1217
9.24,1.57676e-16,3.23517e-30,2.20659e-30,1.7838e-31,10.0817,1,1,2.71828,2.71828,0.985422,0.985422,1,1218
9.25,1.6422e-16,3.32549e-30,2.16232e-30,2.73409e-31,-6.4041,1,1,2.71828,2.71828,0.985422,0.985422,1,1219
9.26,1.4918e-16,3.17094e-30,2.4511e-30,2.93904e-31,7.43896,1,1,2.71828,2.71828,0.985422,0.985422,1,1220
9.27,1.59387e-16,3.11915e-30,2.28063e-30,2.94282e-31,-5.93393,1,1,2.71828,2.71828,0.985422,0.985422,1,1221
9.28,1.48352e-16,3.39537e-30,2.79772e-30,2.17257e-31,0.925274,1,1,2.71828,2.71828,0.985422,0.985422,1,1222
9.29,1.5771e-16,3.39166e-30,3.47577e-30,2.67814e-31,-5.31793,1,1,2.71828,2.71828,0.985422,0.985422,1,1223
9.3,1.56264e-16,3.13299e-30,2.87411e-30,1.67117e-31,-2.5876,1,1,2.71828,2.71828,0.985422,0.985422,1,1224
9.31,1.65041e-16,3.23189e-30,3.00958e-30,1.60601e-31,16.0966,1,1,2.71828,2.71828,0.985422,0.985422,1,1225
9.32,1.69425e-16,3.44043e-30,4.56472e-30,2.38163e-31,-2.20219,1,1,2.71828,2.71828,0.985422,0.985422,1,1226
9.33,1.45934e-16,3.30372e-30,2.66863e-30,1.95635e-31,-3.51584,1,1,2.71828,2.71828,0.985422,0.985422,1,1227
9.34,1.49221e-16,3.07438e-30,2.50328e-30,1.74318e-31,-6.79874,1,1,2.71828,2.71828,0.985422,0.985422,1,1228
9.35,1.54658e-16,3.32586e-30,2.36596e-30,1.66426e-31,1.61439,1,1,2.71828,2.71828,0.985422,0.985422,1,1229
9.36,1.6594e-16,3.14884e-30,2.23585e-30,1.86439e-31,8.41128,1,1,2.71828,2.71828,0.985422,0.985422,1,1230
9.37,1.63304e-16,3.53272e-30,2.06266e-30,1.71343e-31,-4.74876,1,1,2.71828,2.71828,0.985422,0.985422,1,1231
9.38,1.50633e-16,3.17751e-30,1.901e-30,1.57165e-31,4.12395,1,1,2.71828,2.71828,0.985422,0.985422,1,1232
9.39,1.58143e-16,3.53578e-30,4.91301e-30,4.59381e-31,-2.26902,1,1,2.71828,2.71828,0.985422,0.985422,1,1233
9.4,1.5188e-16,2.94946e-30,2.42804e-30,1.87948e-31,2.32231,1,1,2.71828,2.71828,0.985422,0.985422,1,1234
9.41,1.55406e-16,3.13733e-30,2.20927e-30,2.04864e-31,1.31441,1,1,2.71828,2.71828,0.985422,0.985422,1,1235
9.42,1.51879e-16,3.00345e-30,2.9037e-30,2.09519e-31,-6.05945,1,1,2.71828,2.71828,0.985422,0.985422,1,1236
9.43,1.49908e-16,3.1069e-30,2.00047e-30,1.27882e-31,5.36848,1,1,2.71828,2.71828,0.985422,0.985422,1,1237
9.44,1.59578e-16,3.27241e-30,2.79298e-30,1.72697e-31,-4.51056,1,1,2.71828,2.71828,0.985422,0.985422,1,1238
9.45,1.51448e-16,3.26277e-30,2.5121e-30,1.13318e-31,6.32811,1,1,2.71828,2.71828,0.985422,0.985422,1,1239
9.46,1.58601e-16,3.11495e-30,1.98197e-30,2.24731e-31,-7.77435,1,1,2.71828,2.71828,0.985422,0.985422,1,1240
9.47,1.49162e-16,3.17835e-30,2.70605e-30,2.45704e-31,4.96374,1,1,2.71828,2.71828,0.985422,0.985422,1,1241
9.48,1.61736e-16,2.95538e-30,2.23453e-30,2.2068e-31,-1.05758,1,1,2.71828,2.71828,0.985422,0.985422,1,1242
9.49,1.54088e-16,3.40838e-30,3.21838e-30,4.71806e-31,-0.769455,1,1,2.71828,2.71828,0.985422,0.985422,1,1243
9.5,1.55735e-16,3.1139e-30,2.68366e-30,1.77622e-31,-7.73062,1,1,2.71828,2.71828,0.985422,0.985422,1,1244
9.51,1.56942e-16,3.27281e-30,2.50541e-30,2.09399e-31,7.38199,1,1,2.71828,2.71828,0.985422,0.985422,1,1245
9.52,1.70091e-16,3.0362e-30,2.90219e-30,1.8811e-31,2.70218,1,1,2.71828,2.71828,0.985422,0.985422,1,1246
9.53,1.58398e-16,3.23972e-30,1.79025e-30,1.94279e-31,5.89664,1,1,2.71828,2.71828,0.985422,0.985422,1,1247
9.54,1.54231e-16,3.00318e-30,1.68698e-30,1.50071e-31,-9.50477,1,1,2.71828,2.71828,0.985422,0.985422,1,1248
9.55,1.45643e-16,3.11175e-30,1.98125e-30,2.53667e-31,7.2529,1,1,2.71828,2.71828,0.985422,0.985422,1,1249
9.56,1.6094e-16,2.92941e-30,2.63823e-30,3.65601e-31,-6.6855,1,1,2.71828,2.71828,0.985422,0.985422,1,1250
9.57,1.50056e-16,3.33286e-30,2.15221e-30,2.21995e-31,-8.02043,1,1,2.71828,2.71828,0.985422,0.985422,1,1251
9.58,1.60807e-16,3.19794e-30,2.18507e-30,1.67969e-31,2.24726,1,1,2.71828,2.71828,0.985422,0.985422,1,1252
9.59,1.74829e-16,3.08393e-30,2.28986e-30,2.16101e-31,0.106036,1,1,2.71828,2.71828,0.985422,0.985422,1,1253
9.6,1.70987e-16,3.14133e-30,1.78929e-30,1.80516e-31,3.54906,1,1,2.71828,2.71828,0.985422,0.985422,1,1254
9.61,1.70805e-16,3.35409e-30,2.13987e-30,1.64034e-31,3.18276,1,1,2.71828,2.71828,0.985422,0.985422,1,1255
9.62,1.64951e-16,3.0397e-30,2.31505e-30,2.34242e-31,-6.03907,1,1,2.71828,2.71828,0.985422,0.985422,1,1256
9.63,1.59863e-16,3.291e-30,3.49589e-30,2.35348e-31,7.19785,1,1,2.71828,2.71828,0.985422,0.985422,1,1257
9.64,1.70138e-16,3.60243e-30,4.22144e-30,6.40947e-31,-5.49368,1,1,2.71828,2.71828,0.985422,0.985422,1,1258
9.65,1.58714e-16,2.93166e-30,2.18907e-30,2.29977e-31,16.7639,1,1,2.71828,2.71828,0.985422,0.985422,1,1259
9.66,1.6794e-16,3.15522e-30,1.70649e-30,1.62551e-31,-9.83349,1,1,2.71828,2.71828,0.985422,0.985422,1,1260
9.67,1.43829e-16,3.24812e-30,3.05517e-30,3.162e-31,2.23946,1,1,2.71828,2.71828,0.985422,0.985422,1,1261
9.68,1.59515e-16,3.36896e-30,2.76717e-30,4.19868e-31,-2.76597,1,1,2.71828,2.71828,0.985422,0.985422,1,1262
9.69,1.56021e-16,3.19562e-30,2.50716e-30,2.711e-31,5.32106,1,1,2.71828,2.71828,0.985422,0.985422,1,1263
9.7,1.60459e-16,3.11426e-30,2.30062e-30,1.95445e-31,-4.91802,1,1,2.71828,2.71828,0.985422,0.985422,1,1264
9.71,1.52352e-16,3.29819e-30,3.96341e-30,7.87231e-31,0.911719,1,1,2.71828,2.71828,0.985422,0.985422,1,1265
9.72,1.60232e-16,3.12078e-30,3.37618e-30,2.63661e-31,15.6619,1,1,2.71828,2.71828,0.985422,0.985422,1,1266
9.73,1.58785e-16,3.28198e-30,3.13592e-30,2.40796e-31,-11.4688,1,1,2.71828,2.71828,0.985422,0.985422,1,1267
9.74,1.37283e-16,3.1724e-30,3.76586e-30,2.14044e-31,-2.51959,1,1,2.71828,2.71828,0.985422,0.985422,1,1268
9.75,1.55068e-16,2.78417e-30,2.16005e-30,2.32089e-31,-0.652487,1,1,2.71828,2.71828,0.985422,0.985422,1,1269
9.76,1.59076e-16,3.1203e-30,2.65056e-30,1.57926e-31,-2.00511,1,1,2.71828,2.71828,0.985422,0.985422,1,1270
9.77,1.60121e-16,3.01092e-30,3.21698e-30,1.87949e-31,2.22872,1,1,2.71828,2.71828,0.985422,0.985422,1,1271
9.78,1.63397e-16,2.96765e-30,1.93005e-30,1.53025e-31,0.931926,1,1,2.71828,2.71828,0.985422,0.985422,1,1272
9.79,1.59835e-16,3.07865e-30,2.49134e-30,4.38611e-31,1.42919,1,1,2.71828,2.71828,0.985422,0.985422,1,1273
9.8,1.58359e-16,3.36288e-30,4.05341e-30,3.40234e-31,1.83401,1,1,2.71828,2.71828,0.985422,0.985422,1,1274
9.81,1.56128e-16,2.85781e-30,2.59461e-30,3.93814e-31,5.10372,1,1,2.71828,2.71828,0.985422,0.985422,1,1275
9.82,1.53316e-16,2.89642e-30,2.58733e-30,1.50134e-31,-7.51493,1,1,2.71828,2.71828,0.985422,0.985422,1,1276
9.83,1.45871e-16,2.85938e-30,1.92794e-30,1.14526e-31,1.42917,1,1,2.71828,2.71828,0.985422,0.985422,1,1277
9.84,1.57724e-16,2.85788e-30,2.75697e-30,1.18223e-31,7.14839,1,1,2.71828,2.71828,0.985422,0.985422,1,1278
9.85,1.55501e-16,2.9711e-30,1.98643e-30,2.62711e-31,-1.33186,1,1,2.71828,2.71828,0.985422,0.985422,1,1279
9.86,1.45127e-16,2.91571e-30,2.48944e-30,2.45909e-31,-5.01446,1,1,2.71828,2.71828,0.985422,0.985422,1,1280
9.87,1.47086e-16,2.70924e-30,2.44727e-30,3.36126e-31,0.852989,1,1,2.71828,2.71828,0.985422,0.985422,1,1281
9.88,1.54851e-16,3.14224e-30,3.78998e-30,1.41681e-31,11.2331,1,1,2.71828,2.71828,0.985422,0.985422,1,1282
9.89,1.53541e-16,2.702e-30,2.42862e-30,1.46665e-31,-2.03792,1,1,2.71828,2.71828,0.985422,0.985422,1,1283
9.9,1.38036e-16,3.03263e-30,4.71742e-30,1.5715e-31,-2.36667,1,1,2.71828,2.71828,0.985422,0.985422,1,1284
9.91,1.40907e-16,3.05417e-30,2.24415e-30,1.81197e-31,-0.352418,1,1,2.71828,2.71828,0.985422,0.985422,1,1285
9.92,1.44323e-16,2.81538e-30,2.11677e-30,1.5842e-31,3.90412,1,1,2.71828,2.71828,0.985422,0.985422,1,1286
9.93,1.44833e-16,2.80331e-30,2.16997e-30,1.17709e-31,-4.30687,1,1,2.71828,2.71828,0.985422,0.985422,1,1287
9.94,1.39391e-16,2.79654e-30,2.53543e-30,8.50088e-32,0.857185,1,1,2.71828,2.71828,0.985422,0.985422,1,1288
9.95,1.45665e-16,2.73393e-30,2.16412e-30,2.66449e-31,-1.9919,1,1,2.71828,2.71828,0.985422,0.985422,1,1289
9.96,1.44427e-16,2.95211e-30,3.25634e-30,3.90635e-31,-4.06698,1,1,2.71828,2.71828,0.985422,0.985422,1,1290
9.97,1.47362e-16,2.61954e-30,2.44561e-30,2.23633e-31,3.1431,1,1,2.71828,2.71828,0.985422,0.985422,1,1291
9.98,1.53609e-16,2.88655e-30,2.12859e-30,1.19002e-31,-3.1796,1,1,2.71828,2.71828,0.985422,0.985422,1,1292
9.99,1.48929e-16,2.75476e-30,2.14317e-30,1.24752e-31,0.0332394,1,1,2.71828,2.71828,0.985422,0.985422,1,1293
10,1.53819e-16,2.826e-30,2.49091e-30,0,0.0332394,1,1,2.71828,2.71828,0.985422,0.985422,1,1294
10,1.53819e-16,2.77466e-30,7.77239e-31,7.29581e-32,0.559296,1,1,2.71828,2.71828,0.985422,0.985422,1,1295


==> graph_data/mesh_type/pi6_tiltedhexagonal_2/temps_long_impli.csv <==
This is the first cell in the first column.
Description ,Derive-diffusion, schéma couplé.
Eta,1.5
Pas de temps ref,0.01
Nombre d'itérations effectif,1001
Maillage,pi6_tiltedhexagonal_2
Finesse de maillage,0.0342345

Temps,Entropy,Diff_eq_L2,Weak_entropy,Diff_end_L2,Esti_nu,min_N,min_P,max_N,max_P,Diff_max_N,Diff_max_P,Nb_iter_Newton,Nb_resol_cumul,
0,0.494039,1.05387,0.556649,1.05387,16.4321,1,1,2.71828,2.71828,0.985422,0.985422,0,0
0.01,0.420776,0.891455,0.476008,0.891455,16.0815,1,1,2.71828,2.71828,0.985422,0.985422,4,4
0.02,0.361392,0.762869,0.40878,0.762869,15.8899,1,1,2.71828,2.71828,0.985422,0.985422,3,7
0.03,0.311326,0.65549,0.351635,0.65549,15.7623,1,1,2.71828,2.71828,0.985422,0.985422,3,10
0.04,0.268639,0.564441,0.302774,0.564441,15.6648,1,1,2.71828,2.71828,0.985422,0.985422,3,13
0.05,0.232061,0.486716,0.260881,0.486716,15.5828,1,1,2.71828,2.71828,0.985422,0.985422,3,16
0.06,0.200633,0.420129,0.224906,0.420129,15.5089,1,1,2.71828,2.71828,0.985422,0.985422,3,19
0.07,0.173583,0.362965,0.193981,0.362965,15.4392,1,1,2.71828,2.71828,0.985422,0.985422,3,22
0.08,0.150277,0.313822,0.167378,0.313822,15.3717,1,1,2.71828,2.71828,0.985422,0.985422,3,25
0.09,0.130179,0.271533,0.14448,0.271533,15.3048,1,1,2.71828,2.71828,0.985422,0.985422,3,28
0.1,0.112834,0.235112,0.12476,0.235112,15.2377,1,1,2.71828,2.71828,0.985422,0.985422,3,31
0.11,0.0978573,0.203724,0.107771,0.203724,15.17,1,1,2.71828,2.71828,0.985422,0.985422,3,34
0.12,0.0849177,0.176656,0.0931291,0.176656,15.101,1,1,2.71828,2.71828,0.985422,0.985422,3,37
0.13,0.0737325,0.1533,0.080505,0.1533,15.0306,1,1,2.71828,2.71828,0.985422,0.985422,3,40
0.14,0.064059,0.133136,0.0696171,0.133136,14.9586,1,1,2.71828,2.71828,0.985422,0.985422,3,43
0.15,0.0556886,0.115717,0.0602236,0.115717,14.8846,1,1,2.71828,2.71828,0.985422,0.985422,3,46
0.16,0.0484424,0.100661,0.0521167,0.100661,14.8086,1,1,2.71828,2.71828,0.985422,0.985422,3,49
0.17,0.0421661,0.08764,0.0451181,0.08764,14.7305,1,1,2.71828,2.71828,0.985422,0.985422,3,52
0.18,0.0367273,0.0763717,0.0390744,0.0763717,14.6502,1,1,2.71828,2.71828,0.985422,0.985422,3,55
0.19,0.0320118,0.0666142,0.0338536,0.0666142,14.5675,1,1,2.71828,2.71828,0.985422,0.985422,3,58
0.2,0.0279213,0.0581592,0.0293423,0.0581592,14.4824,1,1,2.71828,2.71828,0.985422,0.985422,3,61
0.21,0.024371,0.050828,0.0254429,0.050828,14.3949,1,1,2.71828,2.71828,0.985422,0.985422,3,64
0.22,0.021288,0.0444667,0.0220713,0.0444667,14.3049,1,1,2.71828,2.71828,0.985422,0.985422,3,67
0.23,0.0186092,0.0389428,0.019155,0.0389428,14.2124,1,1,2.71828,2.71828,0.985422,0.985422,3,70
0.24,0.0162804,0.0341424,0.0166319,0.0341424,14.1174,1,1,2.71828,2.71828,0.985422,0.985422,3,73
0.25,0.0142545,0.0299674,0.0144481,0.0299674,14.02,1,1,2.71828,2.71828,0.985422,0.985422,3,76
0.26,0.012491,0.0263332,0.0125573,0.0263332,13.9202,1,1,2.71828,2.71828,0.985422,0.985422,3,79
0.27,0.0109551,0.0231671,0.0109196,0.0231671,13.818,1,1,2.71828,2.71828,0.985422,0.985422,3,82
0.28,0.0096165,0.0204061,0.0095007,0.0204061,13.7135,1,1,2.71828,2.71828,0.985422,0.985422,3,85
0.29,0.00844901,0.0179964,0.00827079,0.0179964,13.6068,1,1,2.71828,2.71828,0.985422,0.985422,3,88
0.3,0.00743009,0.015891,0.00720431,0.015891,13.498,1,1,2.71828,2.71828,0.985422,0.985422,3,91
0.31,0.00654018,0.0140497,0.00627915,0.0140497,13.3873,1,1,2.71828,2.71828,0.985422,0.985422,3,94
0.32,0.00576237,0.0124376,0.00547624,0.0124376,13.2747,1,1,2.71828,2.71828,0.985422,0.985422,3,97
0.33,0.00508203,0.0110249,0.00477912,0.0110249,13.1605,1,1,2.71828,2.71828,0.985422,0.985422,3,100
0.34,0.00448646,0.00978528,0.00417357,0.00978528,13.0449,1,1,2.71828,2.71828,0.985422,0.985422,3,103
0.35,0.00396469,0.00869645,0.0036473,0.00869645,12.9279,1,1,2.71828,2.71828,0.985422,0.985422,3,106
0.36,0.00350718,0.00773893,0.0031897,0.00773893,12.8099,1,1,2.71828,2.71828,0.985422,0.985422,3,109
0.37,0.00310568,0.00689586,0.00279161,0.00689586,12.6909,1,1,2.71828,2.71828,0.985422,0.985422,3,112
0.38,0.00275302,0.00615266,0.0024451,0.00615266,12.5714,1,1,2.71828,2.71828,0.985422,0.985422,3,115
0.39,0.00244299,0.0054967,0.0021433,0.0054967,12.4514,1,1,2.71828,2.71828,0.985422,0.985422,3,118
0.4,0.00217017,0.00491699,0.00188031,0.00491699,12.3313,1,1,2.71828,2.71828,0.985422,0.985422,2,120
0.41,0.00192987,0.00440402,0.00165098,0.00440402,12.2112,1,1,2.71828,2.71828,0.985422,0.985422,2,122
0.42,0.00171802,0.00394953,0.00145088,0.00394953,12.0914,1,1,2.71828,2.71828,0.985422,0.985422,2,124
0.43,0.00153106,0.00354631,0.00127618,0.00354631,11.9722,1,1,2.71828,2.71828,0.985422,0.985422,2,126
0.44,0.0013659,0.00318813,0.00112353,0.00318813,11.8537,1,1,2.71828,2.71828,0.985422,0.985422,2,128
0.45,0.00121986,0.00286952,0.000990073,0.00286952,11.7362,1,1,2.71828,2.71828,0.985422,0.985422,2,130
0.46,0.00109058,0.00258574,0.000873298,0.00258574,11.62,1,1,2.71828,2.71828,0.985422,0.985422,2,132
0.47,0.000976032,0.00233266,0.000771045,0.00233266,11.5052,1,1,2.71828,2.71828,0.985422,0.985422,2,134
0.48,0.000874424,0.00210666,0.000681438,0.00210666,11.3921,1,1,2.71828,2.71828,0.985422,0.985422,2,136
0.49,0.0007842,0.00190458,0.000602849,0.00190458,11.2808,1,1,2.71828,2.71828,0.985422,0.985422,2,138
0.5,0.000704,0.00172366,0.000533867,0.00172366,11.1715,1,1,2.71828,2.71828,0.985422,0.985422,2,140
0.51,0.000632633,0.00156147,0.000473264,0.00156147,11.0645,1,1,2.71828,2.71828,0.985422,0.985422,2,142
0.52,0.000569061,0.0014159,0.000419977,0.0014159,10.9597,1,1,2.71828,2.71828,0.985422,0.985422,2,144
0.53,0.00051237,0.00128508,0.00037308,0.00128508,10.8575,1,1,2.71828,2.71828,0.985422,0.985422,2,146
0.54,0.000461762,0.00116738,0.000331768,0.00116738,10.7578,1,1,2.71828,2.71828,0.985422,0.985422,2,148
0.55,0.000416536,0.00106135,0.000295343,0.00106135,10.6608,1,1,2.71828,2.71828,0.985422,0.985422,2,150
0.56,0.000376079,0.000965731,0.000263195,0.000965731,10.5666,1,1,2.71828,2.71828,0.985422,0.985422,2,152
0.57,0.000339848,0.000879405,0.000234794,0.000879405,10.4753,1,1,2.71828,2.71828,0.985422,0.985422,2,154
0.58,0.00030737,0.000801383,0.000209678,0.000801383,10.3868,1,1,2.71828,2.71828,0.985422,0.985422,2,156
0.59,0.000278225,0.000730792,0.000187446,0.000730792,10.3013,1,1,2.71828,2.71828,0.985422,0.985422,2,158
0.6,0.000252045,0.000666861,0.000167745,0.000666861,10.2188,1,1,2.71828,2.71828,0.985422,0.985422,2,160
0.61,0.000228506,0.000608905,0.00015027,0.000608905,10.1392,1,1,2.71828,2.71828,0.985422,0.985422,2,162
0.62,0.000207321,0.000556316,0.000134753,0.000556316,10.0627,1,1,2.71828,2.71828,0.985422,0.985422,2,164
0.63,0.000188235,0.000508554,0.000120961,0.000508554,9.98905,1,1,2.71828,2.71828,0.985422,0.985422,2,166
0.64,0.000171025,0.000465138,0.000108688,0.000465138,9.91838,1,1,2.71828,2.71828,0.985422,0.985422,2,168
0.65,0.000155493,0.000425642,9.77552e-05,0.000425642,9.85063,1,1,2.71828,2.71828,0.985422,0.985422,2,170
0.66,0.000141462,0.000389682,8.80068e-05,0.000389682,9.78574,1,1,2.71828,2.71828,0.985422,0.985422,2,172
0.67,0.000128777,0.000356917,7.93051e-05,0.000356917,9.72367,1,1,2.71828,2.71828,0.985422,0.985422,2,174
0.68,0.000117298,0.000327043,7.15294e-05,0.000327043,9.66435,1,1,2.71828,2.71828,0.985422,0.985422,2,176
0.69,0.000106903,0.000299786,6.4574e-05,0.000299786,9.60773,1,1,2.71828,2.71828,0.985422,0.985422,2,178
0.7,9.74824e-05,0.000274901,5.83459e-05,0.000274901,9.55374,1,1,2.71828,2.71828,0.985422,0.985422,2,180
0.71,8.89375e-05,0.000252167,5.27633e-05,0.000252167,9.5023,1,1,2.71828,2.71828,0.985422,0.985422,2,182
0.72,8.11816e-05,0.000231387,4.77542e-05,0.000231387,9.45333,1,1,2.71828,2.71828,0.985422,0.985422,2,184
0.73,7.41369e-05,0.000212382,4.32553e-05,0.000212382,9.40676,1,1,2.71828,2.71828,0.985422,0.985422,2,186
0.74,6.77338e-05,0.000194993,3.92106e-05,0.000194993,9.36251,1,1,2.71828,2.71828,0.985422,0.985422,2,188
0.75,6.19101e-05,0.000179073,3.55707e-05,0.000179073,9.32049,1,1,2.71828,2.71828,0.985422,0.985422,2,190
0.76,5.661e-05,0.000164492,3.2292e-05,0.000164492,9.28063,1,1,2.71828,2.71828,0.985422,0.985422,2,192
0.77,5.17835e-05,0.000151133,2.9336e-05,0.000151133,9.24282,1,1,2.71828,2.71828,0.985422,0.985422,2,194
0.78,4.73858e-05,0.000138887,2.66684e-05,0.000138887,9.20701,1,1,2.71828,2.71828,0.985422,0.985422,2,196
0.79,4.33766e-05,0.000127658,2.4259e-05,0.000127658,9.17309,1,1,2.71828,2.71828,0.985422,0.985422,2,198
0.8,3.97196e-05,0.000117358,2.2081e-05,0.000117358,9.14099,1,1,2.71828,2.71828,0.985422,0.985422,2,200
0.81,3.63822e-05,0.000107907,2.01104e-05,0.000107907,9.11063,1,1,2.71828,2.71828,0.985422,0.985422,2,202
0.82,3.33351e-05,9.92317e-05,1.83261e-05,9.92317e-05,9.08193,1,1,2.71828,2.71828,0.985422,0.985422,2,204
0.83,3.05516e-05,9.1267e-05,1.67091e-05,9.1267e-05,9.05482,1,1,2.71828,2.71828,0.985422,0.985422,2,206
0.84,2.8008e-05,8.39524e-05,1.52427e-05,8.39524e-05,9.02921,1,1,2.71828,2.71828,0.985422,0.985422,2,208
0.85,2.56825e-05,7.72333e-05,1.3912e-05,7.72333e-05,9.00504,1,1,2.71828,2.71828,0.985422,0.985422,2,210
0.86,2.35556e-05,7.10599e-05,1.27033e-05,7.10599e-05,8.98223,1,1,2.71828,2.71828,0.985422,0.985422,2,212
0.87,2.16096e-05,6.53865e-05,1.1605e-05,6.53865e-05,8.96072,1,1,2.71828,2.71828,0.985422,0.985422,2,214
0.88,1.98286e-05,6.01717e-05,1.06061e-05,6.01717e-05,8.94043,1,1,2.71828,2.71828,0.985422,0.985422,2,216
0.89,1.81979e-05,5.53775e-05,9.69713e-06,5.53775e-05,8.92132,1,1,2.71828,2.71828,0.985422,0.985422,2,218
0.9,1.67045e-05,5.09693e-05,8.86951e-06,5.09693e-05,8.90331,1,1,2.71828,2.71828,0.985422,0.985422,2,220
0.91,1.53363e-05,4.69153e-05,8.1155e-06,4.69153e-05,8.88634,1,1,2.71828,2.71828,0.985422,0.985422,2,222
0.92,1.40825e-05,4.31866e-05,7.42819e-06,4.31866e-05,8.87037,1,1,2.71828,2.71828,0.985422,0.985422,2,224
0.93,1.29332e-05,3.97565e-05,6.80133e-06,3.97565e-05,8.85534,1,1,2.71828,2.71828,0.985422,0.985422,2,226
0.94,1.18794e-05,3.66009e-05,6.22933e-06,3.66009e-05,8.84119,1,1,2.71828,2.71828,0.985422,0.985422,2,228
0.95,1.0913e-05,3.36974e-05,5.70712e-06,3.36974e-05,8.82788,1,1,2.71828,2.71828,0.985422,0.985422,2,230
0.96,1.00266e-05,3.10256e-05,5.23017e-06,3.10256e-05,8.81536,1,1,2.71828,2.71828,0.985422,0.985422,2,232
0.97,9.21323e-06,2.85668e-05,4.79434e-06,2.85668e-05,8.80358,1,1,2.71828,2.71828,0.985422,0.985422,2,234
0.98,8.46685e-06,2.63038e-05,4.39594e-06,2.63038e-05,8.79251,1,1,2.71828,2.71828,0.985422,0.985422,2,236
0.99,7.78178e-06,2.42208e-05,4.0316e-06,2.42208e-05,8.78211,1,1,2.71828,2.71828,0.985422,0.985422,2,238
1,7.15286e-06,2.23034e-05,3.69829e-06,2.23034e-05,8.77233,1,1,2.71828,2.71828,0.985422,0.985422,2,240
1.01,6.5754e-06,2.05384e-05,3.39325e-06,2.05384e-05,8.76314,1,1,2.71828,2.71828,0.985422,0.985422,2,242
1.02,6.0451e-06,1.89134e-05,3.11399e-06,1.89134e-05,8.75451,1,1,2.71828,2.71828,0.985422,0.985422,2,244
1.03,5.55805e-06,1.74174e-05,2.85826e-06,1.74174e-05,8.7464,1,1,2.71828,2.71828,0.985422,0.985422,2,246
1.04,5.11063e-06,1.60399e-05,2.62399e-06,1.60399e-05,8.73878,1,1,2.71828,2.71828,0.985422,0.985422,2,248
1.05,4.69959e-06,1.47717e-05,2.40933e-06,1.47717e-05,8.73163,1,1,2.71828,2.71828,0.985422,0.985422,2,250
1.06,4.32191e-06,1.36039e-05,2.21258e-06,1.36039e-05,8.72491,1,1,2.71828,2.71828,0.985422,0.985422,2,252
1.07,3.97484e-06,1.25285e-05,2.03219e-06,1.25285e-05,8.71861,1,1,2.71828,2.71828,0.985422,0.985422,2,254
1.08,3.65587e-06,1.15383e-05,1.86678e-06,1.15383e-05,8.71269,1,1,2.71828,2.71828,0.985422,0.985422,2,256
1.09,3.36269e-06,1.06264e-05,1.71505e-06,1.06264e-05,8.70714,1,1,2.71828,2.71828,0.985422,0.985422,2,258
1.1,3.09319e-06,9.78661e-06,1.57586e-06,9.78661e-06,8.70192,1,1,2.71828,2.71828,0.985422,0.985422,2,260
1.11,2.84543e-06,9.01325e-06,1.44813e-06,9.01325e-06,8.69703,1,1,2.71828,2.71828,0.985422,0.985422,2,262
1.12,2.61765e-06,8.30103e-06,1.3309e-06,8.30103e-06,8.69244,1,1,2.71828,2.71828,0.985422,0.985422,2,264
1.13,2.4082e-06,7.64511e-06,1.22328e-06,7.64511e-06,8.68813,1,1,2.71828,2.71828,0.985422,0.985422,2,266
1.14,2.21561e-06,7.04103e-06,1.12448e-06,7.04103e-06,8.68409,1,1,2.71828,2.71828,0.985422,0.985422,2,268
1.15,2.03851e-06,6.48469e-06,1.03375e-06,6.48469e-06,8.6803,1,1,2.71828,2.71828,0.985422,0.985422,2,270
1.16,1.87563e-06,5.9723e-06,9.50424e-07,5.9723e-06,8.67674,1,1,2.71828,2.71828,0.985422,0.985422,2,272
1.17,1.72582e-06,5.50038e-06,8.73885e-07,5.50038e-06,8.67341,1,1,2.71828,2.71828,0.985422,0.985422,2,274
1.18,1.58803e-06,5.06575e-06,8.0357e-07,5.06575e-06,8.67028,1,1,2.71828,2.71828,0.985422,0.985422,2,276
1.19,1.46129e-06,4.66545e-06,7.38966e-07,4.66545e-06,8.66735,1,1,2.71828,2.71828,0.985422,0.985422,2,278
1.2,1.3447e-06,4.29677e-06,6.79602e-07,4.29677e-06,8.6646,1,1,2.71828,2.71828,0.985422,0.985422,2,280
1.21,1.23744e-06,3.95721e-06,6.25046e-07,3.95721e-06,8.66202,1,1,2.71828,2.71828,0.985422,0.985422,2,282
1.22,1.13877e-06,3.64447e-06,5.74904e-07,3.64447e-06,8.6596,1,1,2.71828,2.71828,0.985422,0.985422,2,284
1.23,1.048e-06,3.35643e-06,5.28813e-07,3.35643e-06,8.65733,1,1,2.71828,2.71828,0.985422,0.985422,2,286
1.24,9.64476e-07,3.09114e-06,4.86443e-07,3.09114e-06,8.6552,1,1,2.71828,2.71828,0.985422,0.985422,2,288
1.25,8.87631e-07,2.8468e-06,4.4749e-07,2.8468e-06,8.65321,1,1,2.71828,2.71828,0.985422,0.985422,2,290
1.26,8.16925e-07,2.62176e-06,4.11675e-07,2.62176e-06,8.65134,1,1,2.71828,2.71828,0.985422,0.985422,2,292
1.27,7.51864e-07,2.4145e-06,3.78743e-07,2.4145e-06,8.64959,1,1,2.71828,2.71828,0.985422,0.985422,2,294
1.28,6.91997e-07,2.22361e-06,3.48459e-07,2.22361e-06,8.64795,1,1,2.71828,2.71828,0.985422,0.985422,2,296
1.29,6.36907e-07,2.0478e-06,3.20609e-07,2.0478e-06,8.64641,1,1,2.71828,2.71828,0.985422,0.985422,2,298
1.3,5.86212e-07,1.88588e-06,2.94995e-07,1.88588e-06,8.64496,1,1,2.71828,2.71828,0.985422,0.985422,2,300
1.31,5.3956e-07,1.73675e-06,2.71437e-07,1.73675e-06,8.64361,1,1,2.71828,2.71828,0.985422,0.985422,2,302
1.32,4.96626e-07,1.5994e-06,2.49768e-07,1.5994e-06,8.64234,1,1,2.71828,2.71828,0.985422,0.985422,2,304
1.33,4.57115e-07,1.4729e-06,2.29836e-07,1.4729e-06,8.64116,1,1,2.71828,2.71828,0.985422,0.985422,2,306
1.34,4.20752e-07,1.3564e-06,2.115e-07,1.3564e-06,8.64004,1,1,2.71828,2.71828,0.985422,0.985422,2,308
1.35,3.87286e-07,1.24911e-06,1.94632e-07,1.24911e-06,8.639,1,1,2.71828,2.71828,0.985422,0.985422,2,310
1.36,3.56486e-07,1.1503e-06,1.79114e-07,1.1503e-06,8.63802,1,1,2.71828,2.71828,0.985422,0.985422,2,312
1.37,3.28138e-07,1.05929e-06,1.64837e-07,1.05929e-06,8.63711,1,1,2.71828,2.71828,0.985422,0.985422,2,314
1.38,3.02047e-07,9.75483e-07,1.51701e-07,9.75483e-07,8.63625,1,1,2.71828,2.71828,0.985422,0.985422,2,316
1.39,2.78033e-07,8.98298e-07,1.39614e-07,8.98298e-07,8.63545,1,1,2.71828,2.71828,0.985422,0.985422,2,318
1.4,2.5593e-07,8.27214e-07,1.28494e-07,8.27214e-07,8.63469,1,1,2.71828,2.71828,0.985422,0.985422,2,320
1.41,2.35586e-07,7.61751e-07,1.18261e-07,7.61751e-07,8.63399,1,1,2.71828,2.71828,0.985422,0.985422,2,322
1.42,2.16861e-07,7.01463e-07,1.08844e-07,7.01463e-07,8.63332,1,1,2.71828,2.71828,0.985422,0.985422,2,324
1.43,1.99625e-07,6.45943e-07,1.00179e-07,6.45943e-07,8.6327,1,1,2.71828,2.71828,0.985422,0.985422,2,326
1.44,1.83761e-07,5.94813e-07,9.22056e-08,5.94813e-07,8.63212,1,1,2.71828,2.71828,0.985422,0.985422,2,328
1.45,1.69158e-07,5.47727e-07,8.48677e-08,5.47727e-07,8.63158,1,1,2.71828,2.71828,0.985422,0.985422,2,330
1.46,1.55716e-07,5.04366e-07,7.81147e-08,5.04366e-07,8.63107,1,1,2.71828,2.71828,0.985422,0.985422,2,332
1.47,1.43343e-07,4.64434e-07,7.19e-08,4.64434e-07,8.63059,1,1,2.71828,2.71828,0.985422,0.985422,2,334
1.48,1.31954e-07,4.27661e-07,6.61804e-08,4.27661e-07,8.63015,1,1,2.71828,2.71828,0.985422,0.985422,2,336
1.49,1.21471e-07,3.93798e-07,6.09165e-08,3.93798e-07,8.62973,1,1,2.71828,2.71828,0.985422,0.985422,2,338
1.5,1.1182e-07,3.62614e-07,5.60718e-08,3.62614e-07,8.62934,1,1,2.71828,2.71828,0.985422,0.985422,2,340
1.51,1.02937e-07,3.33897e-07,5.16129e-08,3.33897e-07,8.62897,1,1,2.71828,2.71828,0.985422,0.985422,2,342
1.52,9.47601e-08,3.07453e-07,4.7509e-08,3.07453e-07,8.62862,1,1,2.71828,2.71828,0.985422,0.985422,2,344
1.53,8.72328e-08,2.83101e-07,4.37318e-08,2.83101e-07,8.6283,1,1,2.71828,2.71828,0.985422,0.985422,2,346
1.54,8.03037e-08,2.60677e-07,4.02552e-08,2.60677e-07,8.628,1,1,2.71828,2.71828,0.985422,0.985422,2,348
1.55,7.39252e-08,2.40028e-07,3.70552e-08,2.40028e-07,8.62772,1,1,2.71828,2.71828,0.985422,0.985422,2,350
1.56,6.80535e-08,2.21014e-07,3.41099e-08,2.21014e-07,8.62745,1,1,2.71828,2.71828,0.985422,0.985422,2,352
1.57,6.26484e-08,2.03504e-07,3.13988e-08,2.03504e-07,8.62721,1,1,2.71828,2.71828,0.985422,0.985422,2,354
1.58,5.76727e-08,1.87381e-07,2.89034e-08,1.87381e-07,8.62697,1,1,2.71828,2.71828,0.985422,0.985422,2,356
1.59,5.30923e-08,1.72535e-07,2.66065e-08,1.72535e-07,8.62676,1,1,2.71828,2.71828,0.985422,0.985422,2,358
1.6,4.88758e-08,1.58864e-07,2.44923e-08,1.58864e-07,8.62655,1,1,2.71828,2.71828,0.985422,0.985422,2,360
1.61,4.49943e-08,1.46275e-07,2.25461e-08,1.46275e-07,8.62636,1,1,2.71828,2.71828,0.985422,0.985422,2,362
1.62,4.14211e-08,1.34684e-07,2.07547e-08,1.34684e-07,8.62618,1,1,2.71828,2.71828,0.985422,0.985422,2,364
1.63,3.81317e-08,1.2401e-07,1.91057e-08,1.2401e-07,8.62602,1,1,2.71828,2.71828,0.985422,0.985422,2,366
1.64,3.51036e-08,1.14182e-07,1.75878e-08,1.14182e-07,8.62586,1,1,2.71828,2.71828,0.985422,0.985422,2,368
1.65,3.2316e-08,1.05132e-07,1.61906e-08,1.05132e-07,8.62571,1,1,2.71828,2.71828,0.985422,0.985422,2,370
1.66,2.97498e-08,9.67994e-08,1.49044e-08,9.67994e-08,8.62558,1,1,2.71828,2.71828,0.985422,0.985422,2,372
1.67,2.73875e-08,8.91267e-08,1.37204e-08,8.91267e-08,8.62545,1,1,2.71828,2.71828,0.985422,0.985422,2,374
1.68,2.52127e-08,8.20618e-08,1.26305e-08,8.20618e-08,8.62533,1,1,2.71828,2.71828,0.985422,0.985422,2,376
1.69,2.32107e-08,7.55567e-08,1.16273e-08,7.55567e-08,8.62522,1,1,2.71828,2.71828,0.985422,0.985422,2,378
1.7,2.13677e-08,6.9567e-08,1.07037e-08,6.9567e-08,8.62511,1,1,2.71828,2.71828,0.985422,0.985422,2,380
1.71,1.9671e-08,6.40518e-08,9.85357e-09,6.40518e-08,8.62501,1,1,2.71828,2.71828,0.985422,0.985422,2,382
1.72,1.81091e-08,5.89737e-08,9.07095e-09,5.89737e-08,8.62492,1,1,2.71828,2.71828,0.985422,0.985422,2,384
1.73,1.66712e-08,5.4298e-08,8.35051e-09,5.4298e-08,8.62484,1,1,2.71828,2.71828,0.985422,0.985422,2,386
1.74,1.53475e-08,4.99929e-08,7.68731e-09,4.99929e-08,8.62475,1,1,2.71828,2.71828,0.985422,0.985422,2,388
1.75,1.41289e-08,4.60289e-08,7.07679e-09,4.60289e-08,8.62468,1,1,2.71828,2.71828,0.985422,0.985422,2,390
1.76,1.3007e-08,4.23791e-08,6.51478e-09,4.23791e-08,8.62461,1,1,2.71828,2.71828,0.985422,0.985422,2,392
1.77,1.19743e-08,3.90186e-08,5.9974e-09,3.90186e-08,8.62454,1,1,2.71828,2.71828,0.985422,0.985422,2,394
1.78,1.10236e-08,3.59245e-08,5.52113e-09,3.59245e-08,8.62448,1,1,2.71828,2.71828,0.985422,0.985422,2,396
1.79,1.01483e-08,3.30756e-08,5.08268e-09,3.30756e-08,8.62442,1,1,2.71828,2.71828,0.985422,0.985422,2,398
1.8,9.34257e-09,3.04526e-08,4.67906e-09,3.04526e-08,8.62437,1,1,2.71828,2.71828,0.985422,0.985422,2,400
1.81,8.6008e-09,2.80375e-08,4.3075e-09,2.80375e-08,8.62432,1,1,2.71828,2.71828,0.985422,0.985422,2,402
1.82,7.91793e-09,2.58138e-08,3.96545e-09,2.58138e-08,8.62427,1,1,2.71828,2.71828,0.985422,0.985422,2,404
1.83,7.28928e-09,2.37665e-08,3.65056e-09,2.37665e-08,8.62423,1,1,2.71828,2.71828,0.985422,0.985422,2,406
1.84,6.71054e-09,2.18815e-08,3.36068e-09,2.18815e-08,8.62418,1,1,2.71828,2.71828,0.985422,0.985422,2,408
1.85,6.17776e-09,2.01459e-08,3.09383e-09,2.01459e-08,8.62415,1,1,2.71828,2.71828,0.985422,0.985422,2,410
1.86,5.68728e-09,1.8548e-08,2.84816e-09,1.8548e-08,8.62411,1,1,2.71828,2.71828,0.985422,0.985422,2,412
1.87,5.23574e-09,1.70767e-08,2.62201e-09,1.70767e-08,8.62408,1,1,2.71828,2.71828,0.985422,0.985422,2,414
1.88,4.82005e-09,1.57222e-08,2.41381e-09,1.57222e-08,8.62404,1,1,2.71828,2.71828,0.985422,0.985422,2,416
1.89,4.43737e-09,1.4475e-08,2.22215e-09,1.4475e-08,8.62402,1,1,2.71828,2.71828,0.985422,0.985422,2,418
1.9,4.08507e-09,1.33267e-08,2.04571e-09,1.33267e-08,8.62399,1,1,2.71828,2.71828,0.985422,0.985422,2,420
1.91,3.76075e-09,1.22696e-08,1.88328e-09,1.22696e-08,8.62396,1,1,2.71828,2.71828,0.985422,0.985422,2,422
1.92,3.46217e-09,1.12962e-08,1.73375e-09,1.12962e-08,8.62394,1,1,2.71828,2.71828,0.985422,0.985422,2,424
1.93,3.1873e-09,1.04e-08,1.59609e-09,1.04e-08,8.62392,1,1,2.71828,2.71828,0.985422,0.985422,2,426
1.94,2.93425e-09,9.57497e-09,1.46936e-09,9.57497e-09,8.62389,1,1,2.71828,2.71828,0.985422,0.985422,2,428
1.95,2.70129e-09,8.81533e-09,1.3527e-09,8.81533e-09,8.62388,1,1,2.71828,2.71828,0.985422,0.985422,2,430
1.96,2.48683e-09,8.11595e-09,1.2453e-09,8.11595e-09,8.62385,1,1,2.71828,2.71828,0.985422,0.985422,2,432
1.97,2.2894e-09,7.47203e-09,1.14642e-09,7.47203e-09,8.62384,1,1,2.71828,2.71828,0.985422,0.985422,2,434
1.98,2.10764e-09,6.8792e-09,1.0554e-09,6.8792e-09,8.62382,1,1,2.71828,2.71828,0.985422,0.985422,2,436
1.99,1.94031e-09,6.33339e-09,9.71606e-10,6.33339e-09,8.62381,1,1,2.71828,2.71828,0.985422,0.985422,2,438
2,1.78626e-09,5.83087e-09,8.94464e-10,5.83087e-09,8.6238,1,1,2.71828,2.71828,0.985422,0.985422,2,440
2.01,1.64445e-09,5.36822e-09,8.23448e-10,5.36822e-09,8.62378,1,1,2.71828,2.71828,0.985422,0.985422,2,442
2.02,1.51389e-09,4.94227e-09,7.5807e-10,4.94227e-09,8.62377,1,1,2.71828,2.71828,0.985422,0.985422,2,444
2.03,1.3937e-09,4.55012e-09,6.97883e-10,4.55012e-09,8.62375,1,1,2.71828,2.71828,0.985422,0.985422,2,446
2.04,1.28306e-09,4.18907e-09,6.42475e-10,4.18907e-09,8.62375,1,1,2.71828,2.71828,0.985422,0.985422,2,448
2.05,1.18119e-09,3.85667e-09,5.91466e-10,3.85667e-09,8.62373,1,1,2.71828,2.71828,0.985422,0.985422,2,450
2.06,1.08742e-09,3.55063e-09,5.44507e-10,3.55063e-09,8.62372,1,1,2.71828,2.71828,0.985422,0.985422,2,452
2.07,1.00109e-09,3.26888e-09,5.01276e-10,3.26888e-09,8.62372,1,1,2.71828,2.71828,0.985422,0.985422,2,454
2.08,9.21609e-10,3.00948e-09,4.61478e-10,3.00948e-09,8.62371,1,1,2.71828,2.71828,0.985422,0.985422,2,456
2.09,8.48442e-10,2.77067e-09,4.2484e-10,2.77067e-09,8.6237,1,1,2.71828,2.71828,0.985422,0.985422,2,458
2.1,7.81083e-10,2.5508e-09,3.9111e-10,2.5508e-09,8.62369,1,1,2.71828,2.71828,0.985422,0.985422,2,460
2.11,7.19073e-10,2.34837e-09,3.60059e-10,2.34837e-09,8.62369,1,1,2.71828,2.71828,0.985422,0.985422,2,462
2.12,6.61985e-10,2.16201e-09,3.31473e-10,2.16201e-09,8.62368,1,1,2.71828,2.71828,0.985422,0.985422,2,464
2.13,6.0943e-10,1.99044e-09,3.05156e-10,1.99044e-09,8.62368,1,1,2.71828,2.71828,0.985422,0.985422,2,466
2.14,5.61047e-10,1.83247e-09,2.80929e-10,1.83247e-09,8.62367,1,1,2.71828,2.71828,0.985422,0.985422,2,468
2.15,5.16505e-10,1.68705e-09,2.58625e-10,1.68705e-09,8.62367,1,1,2.71828,2.71828,0.985422,0.985422,2,470
2.16,4.755e-10,1.55316e-09,2.38093e-10,1.55316e-09,8.62366,1,1,2.71828,2.71828,0.985422,0.985422,2,472
2.17,4.3775e-10,1.4299e-09,2.1919e-10,1.4299e-09,8.62367,1,1,2.71828,2.71828,0.985422,0.985422,2,474
2.18,4.02997e-10,1.31642e-09,2.01788e-10,1.31642e-09,8.62365,1,1,2.71828,2.71828,0.985422,0.985422,2,476
2.19,3.71002e-10,1.21194e-09,1.85768e-10,1.21194e-09,8.62364,1,1,2.71828,2.71828,0.985422,0.985422,2,478
2.2,3.41549e-10,1.11575e-09,1.71019e-10,1.11575e-09,8.62364,1,1,2.71828,2.71828,0.985422,0.985422,2,480
2.21,3.14433e-10,1.0272e-09,1.57442e-10,1.0272e-09,8.62364,1,1,2.71828,2.71828,0.985422,0.985422,2,482
2.22,2.8947e-10,9.45675e-10,1.44942e-10,9.45675e-10,8.62365,1,1,2.71828,2.71828,0.985422,0.985422,2,484
2.23,2.66489e-10,8.70619e-10,1.33435e-10,8.70619e-10,8.62364,1,1,2.71828,2.71828,0.985422,0.985422,2,486
2.24,2.45332e-10,8.0152e-10,1.22841e-10,8.0152e-10,8.62364,1,1,2.71828,2.71828,0.985422,0.985422,2,488
2.25,2.25855e-10,7.37904e-10,1.13089e-10,7.37904e-10,8.62364,1,1,2.71828,2.71828,0.985422,0.985422,2,490
2.26,2.07925e-10,6.79337e-10,1.04111e-10,6.79337e-10,8.62362,1,1,2.71828,2.71828,0.985422,0.985422,2,492
2.27,1.91418e-10,6.25418e-10,9.58452e-11,6.25418e-10,8.62362,1,1,2.71828,2.71828,0.985422,0.985422,2,494
2.28,1.76221e-10,5.75778e-10,8.82359e-11,5.75778e-10,8.62365,1,1,2.71828,2.71828,0.985422,0.985422,2,496
2.29,1.62231e-10,5.30078e-10,8.12308e-11,5.30078e-10,8.62361,1,1,2.71828,2.71828,0.985422,0.985422,2,498
2.3,1.49351e-10,4.88005e-10,7.47818e-11,4.88005e-10,8.62362,1,1,2.71828,2.71828,0.985422,0.985422,2,500
2.31,1.37494e-10,4.49271e-10,6.88448e-11,4.49271e-10,8.62364,1,1,2.71828,2.71828,0.985422,0.985422,2,502
2.32,1.26579e-10,4.13611e-10,6.33792e-11,4.13611e-10,8.62359,1,1,2.71828,2.71828,0.985422,0.985422,2,504
2.33,1.1653e-10,3.80781e-10,5.83475e-11,3.80781e-10,8.62364,1,1,2.71828,2.71828,0.985422,0.985422,2,506
2.34,1.07278e-10,3.50557e-10,5.37152e-11,3.50557e-10,8.62363,1,1,2.71828,2.71828,0.985422,0.985422,2,508
2.35,9.87615e-11,3.22732e-10,4.94507e-11,3.22732e-10,8.62359,1,1,2.71828,2.71828,0.985422,0.985422,2,510
2.36,9.09208e-11,2.97115e-10,4.55248e-11,2.97115e-10,8.62363,1,1,2.71828,2.71828,0.985422,0.985422,2,512
2.37,8.37027e-11,2.73531e-10,4.19106e-11,2.73531e-10,8.62359,1,1,2.71828,2.71828,0.985422,0.985422,2,514
2.38,7.70575e-11,2.51819e-10,3.85833e-11,2.51819e-10,8.62364,1,1,2.71828,2.71828,0.985422,0.985422,2,516
2.39,7.09399e-11,2.31831e-10,3.55201e-11,2.31831e-10,8.62357,1,1,2.71828,2.71828,0.985422,0.985422,2,518
2.4,6.5308e-11,2.13429e-10,3.27002e-11,2.13429e-10,8.62368,1,1,2.71828,2.71828,0.985422,0.985422,2,520
2.41,6.01232e-11,1.96487e-10,3.01041e-11,1.96487e-10,8.6236,1,1,2.71828,2.71828,0.985422,0.985422,2,522
2.42,5.535e-11,1.80891e-10,2.77141e-11,1.80891e-10,8.62357,1,1,2.71828,2.71828,0.985422,0.985422,2,524
2.43,5.09558e-11,1.66532e-10,2.55139e-11,1.66532e-10,8.62353,1,1,2.71828,2.71828,0.985422,0.985422,2,526
2.44,4.69105e-11,1.53313e-10,2.34883e-11,1.53313e-10,8.62362,1,1,2.71828,2.71828,0.985422,0.985422,2,528
2.45,4.31863e-11,1.41143e-10,2.16236e-11,1.41143e-10,8.62378,1,1,2.71828,2.71828,0.985422,0.985422,2,530
2.46,3.97577e-11,1.29939e-10,1.99069e-11,1.29939e-10,8.62351,1,1,2.71828,2.71828,0.985422,0.985422,2,532
2.47,3.66013e-11,1.19625e-10,1.83265e-11,1.19625e-10,8.62363,1,1,2.71828,2.71828,0.985422,0.985422,2,534
2.48,3.36956e-11,1.10129e-10,1.68715e-11,1.10129e-10,8.62354,1,1,2.71828,2.71828,0.985422,0.985422,2,536
2.49,3.10205e-11,1.01387e-10,1.55321e-11,1.01387e-10,8.62367,1,1,2.71828,2.71828,0.985422,0.985422,2,538
2.5,2.85578e-11,9.33389e-11,1.4299e-11,9.33389e-11,8.62346,1,1,2.71828,2.71828,0.985422,0.985422,2,540
2.51,2.62906e-11,8.59296e-11,1.31638e-11,8.59296e-11,8.6237,1,1,2.71828,2.71828,0.985422,0.985422,2,542
2.52,2.42034e-11,7.91085e-11,1.21187e-11,7.91085e-11,8.62353,1,1,2.71828,2.71828,0.985422,0.985422,2,544
2.53,2.22819e-11,7.28287e-11,1.11566e-11,7.28287e-11,8.62379,1,1,2.71828,2.71828,0.985422,0.985422,2,546
2.54,2.05129e-11,6.70475e-11,1.02709e-11,6.70475e-11,8.62337,1,1,2.71828,2.71828,0.985422,0.985422,2,548
2.55,1.88844e-11,6.17251e-11,9.45548e-12,6.17251e-11,8.6237,1,1,2.71828,2.71828,0.985422,0.985422,2,550
2.56,1.73852e-11,5.68253e-11,8.7048e-12,5.68253e-11,8.62358,1,1,2.71828,2.71828,0.985422,0.985422,2,552
2.57,1.6005e-11,5.23144e-11,8.01373e-12,5.23144e-11,8.62359,1,1,2.71828,2.71828,0.985422,0.985422,2,554
2.58,1.47343e-11,4.81615e-11,7.37752e-12,4.81615e-11,8.62359,1,1,2.71828,2.71828,0.985422,0.985422,2,556
2.59,1.35646e-11,4.43383e-11,6.79182e-12,4.43383e-11,8.62342,1,1,2.71828,2.71828,0.985422,0.985422,2,558
2.6,1.24877e-11,4.08186e-11,6.25261e-12,4.08186e-11,8.62366,1,1,2.71828,2.71828,0.985422,0.985422,2,560
2.61,1.14963e-11,3.75783e-11,5.75622e-12,3.75783e-11,8.62344,1,1,2.71828,2.71828,0.985422,0.985422,2,562
2.62,1.05836e-11,3.45952e-11,5.29923e-12,3.45952e-11,8.62404,1,1,2.71828,2.71828,0.985422,0.985422,1,563
2.63,9.74341e-12,3.18489e-11,4.87853e-12,3.18489e-11,8.62335,1,1,2.71828,2.71828,0.985422,0.985422,1,564
2.64,8.96985e-12,2.93206e-11,4.49122e-12,2.93206e-11,8.62364,1,1,2.71828,2.71828,0.985422,0.985422,1,565
2.65,8.25775e-12,2.69931e-11,4.13466e-12,2.69931e-11,8.62362,1,1,2.71828,2.71828,0.985422,0.985422,1,566
2.66,7.60217e-12,2.48502e-11,3.80641e-12,2.48502e-11,8.62364,1,1,2.71828,2.71828,0.985422,0.985422,1,567
2.67,6.99863e-12,2.28775e-11,3.50422e-12,2.28775e-11,8.62395,1,1,2.71828,2.71828,0.985422,0.985422,1,568
2.68,6.44301e-12,2.10614e-11,3.22602e-12,2.10614e-11,8.62319,1,1,2.71828,2.71828,0.985422,0.985422,1,569
2.69,5.93148e-12,1.93894e-11,2.96991e-12,1.93894e-11,8.62371,1,1,2.71828,2.71828,0.985422,0.985422,1,570
2.7,5.46061e-12,1.78502e-11,2.73413e-12,1.78502e-11,8.62411,1,1,2.71828,2.71828,0.985422,0.985422,1,571
2.71,5.02708e-12,1.64332e-11,2.51706e-12,1.64332e-11,8.62288,1,1,2.71828,2.71828,0.985422,0.985422,1,572
2.72,4.62796e-12,1.51286e-11,2.31723e-12,1.51286e-11,8.62392,1,1,2.71828,2.71828,0.985422,0.985422,1,573
2.73,4.26058e-12,1.39276e-11,2.13327e-12,1.39276e-11,8.62312,1,1,2.71828,2.71828,0.985422,0.985422,1,574
2.74,3.92232e-12,1.2822e-11,1.96391e-12,1.2822e-11,8.62367,1,1,2.71828,2.71828,0.985422,0.985422,1,575
2.75,3.61095e-12,1.18041e-11,1.80799e-12,1.18041e-11,8.6232,1,1,2.71828,2.71828,0.985422,0.985422,1,576
2.76,3.32427e-12,1.0867e-11,1.66446e-12,1.0867e-11,8.62434,1,1,2.71828,2.71828,0.985422,0.985422,1,577
2.77,3.06037e-12,1.00043e-11,1.53232e-12,1.00043e-11,8.62219,1,1,2.71828,2.71828,0.985422,0.985422,1,578
2.78,2.81739e-12,9.21014e-12,1.41067e-12,9.21014e-12,8.62436,1,1,2.71828,2.71828,0.985422,0.985422,1,579
2.79,2.59375e-12,8.47898e-12,1.29867e-12,8.47898e-12,8.62332,1,1,2.71828,2.71828,0.985422,0.985422,1,580
2.8,2.38782e-12,7.80587e-12,1.19557e-12,7.80587e-12,8.62468,1,1,2.71828,2.71828,0.985422,0.985422,1,581
2.81,2.19825e-12,7.18619e-12,1.10066e-12,7.18619e-12,8.6229,1,1,2.71828,2.71828,0.985422,0.985422,1,582
2.82,2.02372e-12,6.6157e-12,1.01328e-12,6.6157e-12,8.62321,1,1,2.71828,2.71828,0.985422,0.985422,1,583
2.83,1.86306e-12,6.09051e-12,9.32831e-13,6.09051e-12,8.62415,1,1,2.71828,2.71828,0.985422,0.985422,1,584
2.84,1.71516e-12,5.607e-12,8.58774e-13,5.607e-12,8.62156,1,1,2.71828,2.71828,0.985422,0.985422,1,585
2.85,1.57899e-12,5.16188e-12,7.90596e-13,5.16188e-12,8.62695,1,1,2.71828,2.71828,0.985422,0.985422,1,586
2.86,1.45366e-12,4.7521e-12,7.27831e-13,4.7521e-12,8.62227,1,1,2.71828,2.71828,0.985422,0.985422,1,587
2.87,1.33821e-12,4.37484e-12,6.70048e-13,4.37484e-12,8.62419,1,1,2.71828,2.71828,0.985422,0.985422,1,588
2.88,1.23199e-12,4.02754e-12,6.16853e-13,4.02754e-12,8.62216,1,1,2.71828,2.71828,0.985422,0.985422,1,589
2.89,1.13417e-12,3.7078e-12,5.67881e-13,3.7078e-12,8.62165,1,1,2.71828,2.71828,0.985422,0.985422,1,590
2.9,1.04415e-12,3.41345e-12,5.22797e-13,3.41345e-12,8.62501,1,1,2.71828,2.71828,0.985422,0.985422,1,591
2.91,9.61269e-13,3.14247e-12,4.81293e-13,3.14247e-12,8.62272,1,1,2.71828,2.71828,0.985422,0.985422,1,592
2.92,8.84943e-13,2.89299e-12,4.43083e-13,2.89299e-12,8.62226,1,1,2.71828,2.71828,0.985422,0.985422,1,593
2.93,8.14694e-13,2.66333e-12,4.07907e-13,2.66333e-12,8.62501,1,1,2.71828,2.71828,0.985422,0.985422,1,594
2.94,7.50025e-13,2.45189e-12,3.75523e-13,2.45189e-12,8.62621,1,1,2.71828,2.71828,0.985422,0.985422,1,595
2.95,6.90472e-13,2.25724e-12,3.4571e-13,2.25724e-12,8.61872,1,1,2.71828,2.71828,0.985422,0.985422,1,596
2.96,6.3564e-13,2.07805e-12,3.18264e-13,2.07805e-12,8.62335,1,1,2.71828,2.71828,0.985422,0.985422,1,597
2.97,5.85203e-13,1.91307e-12,2.92997e-13,1.91307e-12,8.6182,1,1,2.71828,2.71828,0.985422,0.985422,1,598
2.98,5.38745e-13,1.7612e-12,2.69736e-13,1.7612e-12,8.62958,1,1,2.71828,2.71828,0.985422,0.985422,1,599
2.99,4.95999e-13,1.62138e-12,2.48322e-13,1.62138e-12,8.62764,1,1,2.71828,2.71828,0.985422,0.985422,1,600
3,4.56597e-13,1.49266e-12,2.28608e-13,1.49266e-12,8.61989,1,1,2.71828,2.71828,0.985422,0.985422,1,601
3.01,4.20332e-13,1.37416e-12,2.10459e-13,1.37416e-12,8.62884,1,1,2.71828,2.71828,0.985422,0.985422,1,602
3.02,3.86975e-13,1.26507e-12,1.9375e-13,1.26507e-12,8.62353,1,1,2.71828,2.71828,0.985422,0.985422,1,603
3.03,3.56236e-13,1.16464e-12,1.78369e-13,1.16464e-12,8.61649,1,1,2.71828,2.71828,0.985422,0.985422,1,604
3.04,3.27955e-13,1.07218e-12,1.64208e-13,1.07218e-12,8.61967,1,1,2.71828,2.71828,0.985422,0.985422,1,605
3.05,3.01938e-13,9.87063e-13,1.51171e-13,9.87063e-13,8.61881,1,1,2.71828,2.71828,0.985422,0.985422,1,606
3.06,2.77978e-13,9.08702e-13,1.3917e-13,9.08702e-13,8.62453,1,1,2.71828,2.71828,0.985422,0.985422,1,607
3.07,2.5592e-13,8.36562e-13,1.28121e-13,8.36562e-13,8.63736,1,1,2.71828,2.71828,0.985422,0.985422,1,608
3.08,2.35601e-13,7.70148e-13,1.1795e-13,7.70148e-13,8.62234,1,1,2.71828,2.71828,0.985422,0.985422,1,609
3.09,2.16869e-13,7.09008e-13,1.08586e-13,7.09008e-13,8.6216,1,1,2.71828,2.71828,0.985422,0.985422,1,610
3.1,1.99654e-13,6.52721e-13,9.99652e-14,6.52721e-13,8.60164,1,1,2.71828,2.71828,0.985422,0.985422,1,611
3.11,1.83807e-13,6.00902e-13,9.2029e-14,6.00902e-13,8.64424,1,1,2.71828,2.71828,0.985422,0.985422,1,612
3.12,1.69249e-13,5.53197e-13,8.47228e-14,5.53197e-13,8.62611,1,1,2.71828,2.71828,0.985422,0.985422,1,613
3.13,1.55783e-13,5.0928e-13,7.79967e-14,5.0928e-13,8.61744,1,1,2.71828,2.71828,0.985422,0.985422,1,614
3.14,1.43412e-13,4.68849e-13,7.18045e-14,4.68849e-13,8.63474,1,1,2.71828,2.71828,0.985422,0.985422,1,615
3.15,1.32034e-13,4.31628e-13,6.6104e-14,4.31628e-13,8.59134,1,1,2.71828,2.71828,0.985422,0.985422,1,616
3.16,1.21539e-13,3.97361e-13,6.0856e-14,3.97361e-13,8.65746,1,1,2.71828,2.71828,0.985422,0.985422,1,617
3.17,1.11924e-13,3.65815e-13,5.60247e-14,3.65815e-13,8.60425,1,1,2.71828,2.71828,0.985422,0.985422,1,618
3.18,1.03006e-13,3.36774e-13,5.15769e-14,3.36774e-13,8.59684,1,1,2.71828,2.71828,0.985422,0.985422,1,619
3.19,9.48451e-14,3.10038e-13,4.74822e-14,3.10038e-13,8.62931,1,1,2.71828,2.71828,0.985422,0.985422,1,620
3.2,8.73369e-14,2.85424e-13,4.37126e-14,2.85424e-13,8.61689,1,1,2.71828,2.71828,0.985422,0.985422,1,621
3.21,8.0399e-14,2.62765e-13,4.02423e-14,2.62765e-13,8.61865,1,1,2.71828,2.71828,0.985422,0.985422,1,622
3.22,7.40207e-14,2.41904e-13,3.70474e-14,2.41904e-13,8.68896,1,1,2.71828,2.71828,0.985422,0.985422,1,623
3.23,6.81473e-14,2.227e-13,3.41062e-14,2.227e-13,8.60796,1,1,2.71828,2.71828,0.985422,0.985422,1,624
3.24,6.26994e-14,2.0502e-13,3.13986e-14,2.0502e-13,8.60289,1,1,2.71828,2.71828,0.985422,0.985422,1,625
3.25,5.773e-14,1.88743e-13,2.89058e-14,1.88743e-13,8.6114,1,1,2.71828,2.71828,0.985422,0.985422,1,626
3.26,5.3157e-14,1.73759e-13,2.6611e-14,1.73759e-13,8.65258,1,1,2.71828,2.71828,0.985422,0.985422,1,627
3.27,4.89424e-14,1.59965e-13,2.44984e-14,1.59965e-13,8.54096,1,1,2.71828,2.71828,0.985422,0.985422,1,628
3.28,4.50448e-14,1.47265e-13,2.25534e-14,1.47265e-13,8.64283,1,1,2.71828,2.71828,0.985422,0.985422,1,629
3.29,4.15003e-14,1.35574e-13,2.07629e-14,1.35574e-13,8.66326,1,1,2.71828,2.71828,0.985422,0.985422,1,630
3.3,3.81989e-14,1.24811e-13,1.91146e-14,1.24811e-13,8.62988,1,1,2.71828,2.71828,0.985422,0.985422,1,631
3.31,3.51534e-14,1.14902e-13,1.75971e-14,1.14902e-13,8.50377,1,1,2.71828,2.71828,0.985422,0.985422,1,632
3.32,3.23607e-14,1.0578e-13,1.62e-14,1.0578e-13,8.61922,1,1,2.71828,2.71828,0.985422,0.985422,1,633
3.33,2.98245e-14,9.73825e-14,1.49139e-14,9.73825e-14,8.76125,1,1,2.71828,2.71828,0.985422,0.985422,1,634
3.34,2.74579e-14,8.96514e-14,1.37299e-14,8.96514e-14,8.45689,1,1,2.71828,2.71828,0.985422,0.985422,1,635
3.35,2.5246e-14,8.25341e-14,1.26399e-14,8.25341e-14,8.60901,1,1,2.71828,2.71828,0.985422,0.985422,1,636
3.36,2.32775e-14,7.59817e-14,1.16364e-14,7.59817e-14,8.642,1,1,2.71828,2.71828,0.985422,0.985422,1,637
3.37,2.14323e-14,6.99496e-14,1.07126e-14,6.99496e-14,8.67477,1,1,2.71828,2.71828,0.985422,0.985422,1,638
3.38,1.97275e-14,6.43964e-14,9.86213e-15,6.43964e-14,8.53146,1,1,2.71828,2.71828,0.985422,0.985422,1,639
3.39,1.81528e-14,5.9284e-14,9.07918e-15,5.9284e-14,8.60571,1,1,2.71828,2.71828,0.985422,0.985422,1,640
3.4,1.67258e-14,5.45775e-14,8.35838e-15,5.45775e-14,8.68563,1,1,2.71828,2.71828,0.985422,0.985422,1,641
3.41,1.54005e-14,5.02446e-14,7.69481e-15,5.02446e-14,8.53132,1,1,2.71828,2.71828,0.985422,0.985422,1,642
3.42,1.41698e-14,4.62557e-14,7.08392e-15,4.62557e-14,8.66379,1,1,2.71828,2.71828,0.985422,0.985422,1,643
3.43,1.30559e-14,4.25835e-14,6.52153e-15,4.25835e-14,8.3413,1,1,2.71828,2.71828,0.985422,0.985422,1,644
3.44,1.2015e-14,3.92028e-14,6.00379e-15,3.92028e-14,8.88623,1,1,2.71828,2.71828,0.985422,0.985422,1,645
3.45,1.10899e-14,3.60906e-14,5.52715e-15,3.60906e-14,8.45337,1,1,2.71828,2.71828,0.985422,0.985422,1,646
3.46,1.01849e-14,3.32254e-14,5.08835e-15,3.32254e-14,8.79799,1,1,2.71828,2.71828,0.985422,0.985422,1,647
3.47,9.39102e-15,3.05876e-14,4.68439e-15,3.05876e-14,8.45092,1,1,2.71828,2.71828,0.985422,0.985422,1,648
3.48,8.63161e-15,2.81593e-14,4.31249e-15,2.81593e-14,8.85324,1,1,2.71828,2.71828,0.985422,0.985422,1,649
3.49,7.959e-15,2.59237e-14,3.97013e-15,2.59237e-14,8.32118,1,1,2.71828,2.71828,0.985422,0.985422,1,650
3.5,7.31168e-15,2.38657e-14,3.65494e-15,2.38657e-14,8.53411,1,1,2.71828,2.71828,0.985422,0.985422,1,651
3.51,6.75e-15,2.1971e-14,3.36477e-15,2.1971e-14,8.34821,1,1,2.71828,2.71828,0.985422,0.985422,1,652
3.52,6.21924e-15,2.02267e-14,3.09765e-15,2.02267e-14,8.70627,1,1,2.71828,2.71828,0.985422,0.985422,1,653
3.53,5.74005e-15,1.86209e-14,2.85172e-15,1.86209e-14,8.48445,1,1,2.71828,2.71828,0.985422,0.985422,1,654
3.54,5.28033e-15,1.71426e-14,2.62533e-15,1.71426e-14,8.69736,1,1,2.71828,2.71828,0.985422,0.985422,1,655
3.55,4.86736e-15,1.57817e-14,2.4169e-15,1.57817e-14,8.96657,1,1,2.71828,2.71828,0.985422,0.985422,1,656
3.56,4.4779e-15,1.45288e-14,2.22502e-15,1.45288e-14,7.95726,1,1,2.71828,2.71828,0.985422,0.985422,1,657
3.57,4.10943e-15,1.33754e-14,2.04838e-15,1.33754e-14,8.02533,1,1,2.71828,2.71828,0.985422,0.985422,1,658
3.58,3.80653e-15,1.23135e-14,1.88576e-15,1.23135e-14,8.1124,1,1,2.71828,2.71828,0.985422,0.985422,1,659
3.59,3.52374e-15,1.13359e-14,1.73605e-15,1.13359e-14,10.0227,1,1,2.71828,2.71828,0.985422,0.985422,1,660
3.6,3.25933e-15,1.0436e-14,1.59823e-15,1.0436e-14,7.73785,1,1,2.71828,2.71828,0.985422,0.985422,1,661
3.61,2.96242e-15,9.60747e-15,1.47134e-15,9.60747e-15,7.84343,1,1,2.71828,2.71828,0.985422,0.985422,1,662
3.62,2.74965e-15,8.84474e-15,1.35453e-15,8.84473e-15,8.87803,1,1,2.71828,2.71828,0.985422,0.985422,1,663
3.63,2.54967e-15,8.14256e-15,1.247e-15,8.14256e-15,7.61902,1,1,2.71828,2.71828,0.985422,0.985422,1,664
3.64,2.34177e-15,7.49612e-15,1.148e-15,7.49612e-15,8.54558,1,1,2.71828,2.71828,0.985422,0.985422,1,665
3.65,2.17598e-15,6.90101e-15,1.05686e-15,6.90101e-15,8.82299,1,1,2.71828,2.71828,0.985422,0.985422,1,666
3.66,2.00467e-15,6.35314e-15,9.72955e-16,6.35314e-15,9.59188,1,1,2.71828,2.71828,0.985422,0.985422,1,667
3.67,1.84214e-15,5.84877e-15,8.95712e-16,5.84877e-15,5.61931,1,1,2.71828,2.71828,0.985422,0.985422,1,668
3.68,1.68091e-15,5.38444e-15,8.24602e-16,5.38444e-15,11.1786,1,1,2.71828,2.71828,0.985422,0.985422,1,669
3.69,1.59148e-15,4.95697e-15,7.59137e-16,4.95697e-15,6.99186,1,1,2.71828,2.71828,0.985422,0.985422,1,670
3.7,1.43146e-15,4.56344e-15,6.98869e-16,4.56344e-15,9.08277,1,1,2.71828,2.71828,0.985422,0.985422,1,671
3.71,1.33792e-15,4.20115e-15,6.43386e-16,4.20115e-15,4.23652,1,1,2.71828,2.71828,0.985422,0.985422,1,672
3.72,1.22651e-15,3.86762e-15,5.92308e-16,3.86762e-15,9.44352,1,1,2.71828,2.71828,0.985422,0.985422,1,673
3.73,1.17666e-15,3.56057e-15,5.45285e-16,3.56057e-15,7.31621,1,1,2.71828,2.71828,0.985422,0.985422,1,674
3.74,1.07513e-15,3.2779e-15,5.01995e-16,3.2779e-15,12.6228,1,1,2.71828,2.71828,0.985422,0.985422,1,675
3.75,1.00184e-15,3.01767e-15,4.62141e-16,3.01767e-15,4.8406,1,1,2.71828,2.71828,0.985422,0.985422,1,676
3.76,8.89551e-16,2.7781e-15,4.25452e-16,2.7781e-15,7.69517,1,1,2.71828,2.71828,0.985422,0.985422,1,677
3.77,8.48479e-16,2.55754e-15,3.91676e-16,2.55754e-15,8.55786,1,1,2.71828,2.71828,0.985422,0.985422,1,678
3.78,7.87853e-16,2.3545e-15,3.60581e-16,2.3545e-15,7.74497,1,1,2.71828,2.71828,0.985422,0.985422,1,679
3.79,7.25744e-16,2.16758e-15,3.31954e-16,2.16758e-15,8.61896,1,1,2.71828,2.71828,0.985422,0.985422,1,680
3.8,6.73576e-16,1.9955e-15,3.056e-16,1.9955e-15,1.91866,1,1,2.71828,2.71828,0.985422,0.985422,1,681
3.81,6.20128e-16,1.83707e-15,2.81339e-16,1.83707e-15,12.7494,1,1,2.71828,2.71828,0.985422,0.985422,1,682
3.82,6.08453e-16,1.69123e-15,2.59003e-16,1.69123e-15,0.95957,1,1,2.71828,2.71828,0.985422,0.985422,1,683
3.83,5.39651e-16,1.55696e-15,2.38441e-16,1.55696e-15,18.0193,1,1,2.71828,2.71828,0.985422,0.985422,1,684
3.84,5.34522e-16,1.43336e-15,2.19511e-16,1.43336e-15,-1.1847,1,1,2.71828,2.71828,0.985422,0.985422,1,685
3.85,4.52911e-16,1.31956e-15,2.02084e-16,1.31956e-15,12.3675,1,1,2.71828,2.71828,0.985422,0.985422,1,686
3.86,4.58341e-16,1.2148e-15,1.86041e-16,1.2148e-15,1.82106,1,1,2.71828,2.71828,0.985422,0.985422,1,687
3.87,4.07894e-16,1.11836e-15,1.71271e-16,1.11836e-15,3.95676,1,1,2.71828,2.71828,0.985422,0.985422,1,688
3.88,4.00599e-16,1.02957e-15,1.57674e-16,1.02957e-15,11.9272,1,1,2.71828,2.71828,0.985422,0.985422,1,689
3.89,3.85352e-16,9.47837e-16,1.45156e-16,9.47836e-16,10.0996,1,1,2.71828,2.71828,0.985422,0.985422,1,690
3.9,3.44288e-16,8.72588e-16,1.33632e-16,8.72588e-16,-8.1457,1,1,2.71828,2.71828,0.985422,0.985422,1,691
3.91,3.12706e-16,8.03314e-16,1.23023e-16,8.03313e-16,12.1172,1,1,2.71828,2.71828,0.985422,0.985422,1,692
3.92,3.40437e-16,7.39539e-16,1.13257e-16,7.39539e-16,12.5048,1,1,2.71828,2.71828,0.985422,0.985422,1,693
3.93,3.03643e-16,6.80827e-16,1.04265e-16,6.80827e-16,-2.42607,1,1,2.71828,2.71828,0.985422,0.985422,1,694
3.94,2.69894e-16,6.26777e-16,9.59876e-17,6.26776e-16,6.7633,1,1,2.71828,2.71828,0.985422,0.985422,1,695
3.95,2.76604e-16,5.77017e-16,8.83672e-17,5.77017e-16,11.2574,1,1,2.71828,2.71828,0.985422,0.985422,1,696
3.96,2.59082e-16,5.31208e-16,8.13517e-17,5.31208e-16,-5.0862,1,1,2.71828,2.71828,0.985422,0.985422,1,697
3.97,2.32867e-16,4.89035e-16,7.48932e-17,4.89035e-16,14.8383,1,1,2.71828,2.71828,0.985422,0.985422,1,698
3.98,2.45346e-16,4.50211e-16,6.89475e-17,4.50211e-16,-5.06137,1,1,2.71828,2.71828,0.985422,0.985422,1,699
3.99,2.13645e-16,4.14469e-16,6.34737e-17,4.14469e-16,7.30826,1,1,2.71828,2.71828,0.985422,0.985422,1,700
4,2.25035e-16,3.81564e-16,5.84346e-17,3.81564e-16,-2.28078,1,1,2.71828,2.71828,0.985422,0.985422,1,701
4.01,2.09709e-16,3.51272e-16,5.37955e-17,3.51272e-16,4.58619,1,1,2.71828,2.71828,0.985422,0.985422,1,702
4.02,2.14603e-16,3.23385e-16,4.95247e-17,3.23385e-16,-0.0357577,1,1,2.71828,2.71828,0.985422,0.985422,1,703
4.03,2.05193e-16,2.97711e-16,4.55929e-17,2.97711e-16,-5.59791,1,1,2.71828,2.71828,0.985422,0.985422,1,704
4.04,2.05266e-16,2.74076e-16,4.19733e-17,2.74076e-16,7.55826,1,1,2.71828,2.71828,0.985422,0.985422,1,705
4.05,2.17438e-16,2.52317e-16,3.8641e-17,2.52317e-16,4.3665,1,1,2.71828,2.71828,0.985422,0.985422,1,706
4.06,2.02158e-16,2.32286e-16,3.55733e-17,2.32286e-16,4.9319,1,1,2.71828,2.71828,0.985422,0.985422,1,707
4.07,1.93701e-16,2.13845e-16,3.27492e-17,2.13845e-16,2.98138,1,1,2.71828,2.71828,0.985422,0.985422,1,708
4.08,1.84596e-16,1.96868e-16,3.01492e-17,1.96868e-16,-6.09445,1,1,2.71828,2.71828,0.985422,0.985422,1,709
4.09,1.79252e-16,1.81238e-16,2.77557e-17,1.81238e-16,5.17305,1,1,2.71828,2.71828,0.985422,0.985422,1,710
4.1,1.90886e-16,1.6685e-16,2.55522e-17,1.6685e-16,-5.08043,1,1,2.71828,2.71828,0.985422,0.985422,1,711
4.11,1.81497e-16,1.53604e-16,2.35236e-17,1.53604e-16,5.25834,1,1,2.71828,2.71828,0.985422,0.985422,1,712
4.12,1.91211e-16,1.41409e-16,2.16561e-17,1.41409e-16,-8.91923,1,1,2.71828,2.71828,0.985422,0.985422,1,713
4.13,1.81659e-16,1.30183e-16,1.99368e-17,1.30183e-16,0.810813,1,1,2.71828,2.71828,0.985422,0.985422,1,714
4.14,1.99448e-16,1.19848e-16,1.8354e-17,1.19848e-16,17.4342,1,1,2.71828,2.71828,0.985422,0.985422,1,715
4.15,1.97844e-16,1.10333e-16,1.68969e-17,1.10333e-16,0.925708,1,1,2.71828,2.71828,0.985422,0.985422,1,716
4.16,1.68472e-16,1.01574e-16,1.55555e-17,1.01574e-16,-4.99877,1,1,2.71828,2.71828,0.985422,0.985422,1,717
4.17,1.66927e-16,9.35098e-17,1.43205e-17,9.35097e-17,14.6694,1,1,2.71828,2.71828,0.985422,0.985422,1,718
4.18,1.7571e-16,8.6086e-17,1.31836e-17,8.6086e-17,-3.41362,1,1,2.71828,2.71828,0.985422,0.985422,1,719
4.19,1.53232e-16,7.92517e-17,1.2137e-17,7.92516e-17,-16.261,1,1,2.71828,2.71828,0.985422,0.985422,1,720
4.2,1.58648e-16,7.29599e-17,1.11734e-17,7.29598e-17,10.4942,1,1,2.71828,2.71828,0.985422,0.985422,1,721
4.21,1.89455e-16,6.71677e-17,1.02864e-17,6.71676e-17,2.7219,1,1,2.71828,2.71828,0.985422,0.985422,1,722
4.22,1.71462e-16,6.18352e-17,9.46973e-18,6.18352e-17,-5.12125,1,1,2.71828,2.71828,0.985422,0.985422,1,723
4.23,1.66918e-16,5.69262e-17,8.71793e-18,5.69261e-17,1.4994,1,1,2.71828,2.71828,0.985422,0.985422,1,724
4.24,1.75928e-16,5.24068e-17,8.02582e-18,5.24067e-17,-1.93076,1,1,2.71828,2.71828,0.985422,0.985422,1,725
4.25,1.73329e-16,4.82462e-17,7.38865e-18,4.82462e-17,14.9856,1,1,2.71828,2.71828,0.985422,0.985422,1,726
4.26,1.76742e-16,4.4416e-17,6.80207e-18,4.44159e-17,-13.1454,1,1,2.71828,2.71828,0.985422,0.985422,1,727
4.27,1.53707e-16,4.08898e-17,6.26205e-18,4.08898e-17,-5.18913,1,1,2.71828,2.71828,0.985422,0.985422,1,728
4.28,1.76971e-16,3.76436e-17,5.76491e-18,3.76435e-17,8.42198,1,1,2.71828,2.71828,0.985422,0.985422,1,729
4.29,1.86657e-16,3.46551e-17,5.30723e-18,3.4655e-17,5.95721,1,1,2.71828,2.71828,0.985422,0.985422,1,730
4.3,1.72158e-16,3.19038e-17,4.88589e-18,3.19038e-17,-18.8443,1,1,2.71828,2.71828,0.985422,0.985422,1,731
4.31,1.62479e-16,2.9371e-17,4.498e-18,2.93709e-17,12.4492,1,1,2.71828,2.71828,0.985422,0.985422,1,732
4.32,2.00206e-16,2.70392e-17,4.14091e-18,2.70392e-17,7.63647,1,1,2.71828,2.71828,0.985422,0.985422,1,733
4.33,1.78041e-16,2.48926e-17,3.81216e-18,2.48925e-17,-17.0197,1,1,2.71828,2.71828,0.985422,0.985422,1,734
4.34,1.6541e-16,2.29164e-17,3.50952e-18,2.29163e-17,23.5991,1,1,2.71828,2.71828,0.985422,0.985422,1,735
4.35,1.99337e-16,2.10971e-17,3.2309e-18,2.1097e-17,-5.69816,1,1,2.71828,2.71828,0.985422,0.985422,1,736
4.36,1.61277e-16,1.94222e-17,2.9744e-18,1.94221e-17,-4.70391,1,1,2.71828,2.71828,0.985422,0.985422,1,737
4.37,1.71022e-16,1.78802e-17,2.73826e-18,1.78802e-17,-3.44674,1,1,2.71828,2.71828,0.985422,0.985422,1,738
4.38,1.79464e-16,1.64607e-17,2.52087e-18,1.64607e-17,5.81865,1,1,2.71828,2.71828,0.985422,0.985422,1,739
4.39,1.8587e-16,1.51539e-17,2.32074e-18,1.51539e-17,24.0687,1,1,2.71828,2.71828,0.985422,0.985422,1,740
4.4,1.7565e-16,1.39509e-17,2.1365e-18,1.39508e-17,-17.0037,1,1,2.71828,2.71828,0.985422,0.985422,1,741
4.41,1.41575e-16,1.28433e-17,1.96688e-18,1.28433e-17,-5.01915,1,1,2.71828,2.71828,0.985422,0.985422,1,742
4.42,1.70579e-16,1.18237e-17,1.81073e-18,1.18236e-17,1.28359,1,1,2.71828,2.71828,0.985422,0.985422,1,743
4.43,1.79593e-16,1.0885e-17,1.66698e-18,1.0885e-17,-3.28317,1,1,2.71828,2.71828,0.985422,0.985422,1,744
4.44,1.77317e-16,1.00208e-17,1.53464e-18,1.00208e-17,7.91697,1,1,2.71828,2.71828,0.985422,0.985422,1,745
4.45,1.83337e-16,9.2253e-18,1.4128e-18,9.22527e-18,0.833076,1,1,2.71828,2.71828,0.985422,0.985422,1,746
4.46,1.69887e-16,8.4929e-18,1.30064e-18,8.49287e-18,-5.50636,1,1,2.71828,2.71828,0.985422,0.985422,1,747
4.47,1.68483e-16,7.81865e-18,1.19738e-18,7.81863e-18,3.02708,1,1,2.71828,2.71828,0.985422,0.985422,1,748
4.48,1.78301e-16,7.19793e-18,1.10232e-18,7.19791e-18,-12.8616,1,1,2.71828,2.71828,0.985422,0.985422,1,749
4.49,1.73062e-16,6.62649e-18,1.01481e-18,6.62647e-18,13.1382,1,1,2.71828,2.71828,0.985422,0.985422,1,750
4.5,1.98606e-16,6.10042e-18,9.34245e-19,6.10039e-18,-2.40497,1,1,2.71828,2.71828,0.985422,0.985422,1,751
4.51,1.75543e-16,5.61611e-18,8.60076e-19,5.61608e-18,-8.28052,1,1,2.71828,2.71828,0.985422,0.985422,1,752
4.52,1.79869e-16,5.17025e-18,7.91794e-19,5.17022e-18,18.4872,1,1,2.71828,2.71828,0.985422,0.985422,1,753
4.53,1.96108e-16,4.75978e-18,7.28934e-19,4.75976e-18,0.910406,1,1,2.71828,2.71828,0.985422,0.985422,1,754
4.54,1.6551e-16,4.38191e-18,6.71064e-19,4.38188e-18,-5.27137,1,1,2.71828,2.71828,0.985422,0.985422,1,755
4.55,1.64016e-16,4.03403e-18,6.17789e-19,4.03401e-18,-9.72591,1,1,2.71828,2.71828,0.985422,0.985422,1,756
4.56,1.73143e-16,3.71377e-18,5.68743e-19,3.71375e-18,3.32127,1,1,2.71828,2.71828,0.985422,0.985422,1,757
4.57,1.91797e-16,3.41893e-18,5.2359e-19,3.41892e-18,0.566283,1,1,2.71828,2.71828,0.985422,0.985422,1,758
4.58,1.85632e-16,3.14751e-18,4.82023e-19,3.14749e-18,3.83602,1,1,2.71828,2.71828,0.985422,0.985422,1,759
4.59,1.84587e-16,2.89763e-18,4.43755e-19,2.89761e-18,10.5627,1,1,2.71828,2.71828,0.985422,0.985422,1,760
4.6,1.77768e-16,2.66759e-18,4.08526e-19,2.66757e-18,-11.2921,1,1,2.71828,2.71828,0.985422,0.985422,1,761
4.61,1.60784e-16,2.45581e-18,3.76093e-19,2.45579e-18,12.6526,1,1,2.71828,2.71828,0.985422,0.985422,1,762
4.62,1.81251e-16,2.26084e-18,3.46235e-19,2.26083e-18,-0.905111,1,1,2.71828,2.71828,0.985422,0.985422,1,763
4.63,1.60894e-16,2.08135e-18,3.18748e-19,2.08134e-18,3.66365,1,1,2.71828,2.71828,0.985422,0.985422,1,764
4.64,1.62364e-16,1.91612e-18,2.93442e-19,1.9161e-18,-6.82529,1,1,2.71828,2.71828,0.985422,0.985422,1,765
4.65,1.56626e-16,1.764e-18,2.70146e-19,1.76398e-18,-2.69431,1,1,2.71828,2.71828,0.985422,0.985422,1,766
4.66,1.68099e-16,1.62395e-18,2.48699e-19,1.62394e-18,4.17037,1,1,2.71828,2.71828,0.985422,0.985422,1,767
4.67,1.72753e-16,1.49503e-18,2.28955e-19,1.49502e-18,3.27453,1,1,2.71828,2.71828,0.985422,0.985422,1,768
4.68,1.65837e-16,1.37634e-18,2.10779e-19,1.37633e-18,-1.97603,1,1,2.71828,2.71828,0.985422,0.985422,1,769
4.69,1.60579e-16,1.26707e-18,1.94045e-19,1.26706e-18,-14.8557,1,1,2.71828,2.71828,0.985422,0.985422,1,770
4.7,1.63816e-16,1.16648e-18,1.7864e-19,1.16647e-18,26.8845,1,1,2.71828,2.71828,0.985422,0.985422,1,771
4.71,1.92398e-16,1.07387e-18,1.64458e-19,1.07386e-18,-14.4124,1,1,2.71828,2.71828,0.985422,0.985422,1,772
4.72,1.51633e-16,9.88619e-19,1.51402e-19,9.8861e-19,-0.625404,1,1,2.71828,2.71828,0.985422,0.985422,1,773
4.73,1.77166e-16,9.10134e-19,1.39382e-19,9.10124e-19,11.682,1,1,2.71828,2.71828,0.985422,0.985422,1,774
4.74,1.78281e-16,8.37879e-19,1.28316e-19,8.3787e-19,-7.89104,1,1,2.71828,2.71828,0.985422,0.985422,1,775
4.75,1.59633e-16,7.7136e-19,1.18129e-19,7.71351e-19,-3.39501,1,1,2.71828,2.71828,0.985422,0.985422,1,776
4.76,1.73309e-16,7.10122e-19,1.08751e-19,7.10114e-19,-1.62695,1,1,2.71828,2.71828,0.985422,0.985422,1,777
4.77,1.794e-16,6.53746e-19,1.00118e-19,6.53738e-19,1.96401,1,1,2.71828,2.71828,0.985422,0.985422,1,778
4.78,1.82367e-16,6.01846e-19,9.21693e-20,6.01838e-19,6.77159,1,1,2.71828,2.71828,0.985422,0.985422,1,779
4.79,1.78854e-16,5.54066e-19,8.4852e-20,5.54058e-19,-9.39861,1,1,2.71828,2.71828,0.985422,0.985422,1,780
4.8,1.67511e-16,5.10079e-19,7.81157e-20,5.10072e-19,-1.4871,1,1,2.71828,2.71828,0.985422,0.985422,1,781
4.81,1.84888e-16,4.69584e-19,7.19142e-20,4.69577e-19,6.93177,1,1,2.71828,2.71828,0.985422,0.985422,1,782
4.82,1.87679e-16,4.32304e-19,6.6205e-20,4.32298e-19,-6.92835,1,1,2.71828,2.71828,0.985422,0.985422,1,783
4.83,1.75513e-16,3.97984e-19,6.0949e-20,3.97978e-19,4.83281,1,1,2.71828,2.71828,0.985422,0.985422,1,784
4.84,1.88578e-16,3.66388e-19,5.61103e-20,3.66382e-19,1.43818,1,1,2.71828,2.71828,0.985422,0.985422,1,785
4.85,1.79884e-16,3.37301e-19,5.16557e-20,3.37295e-19,14.6526,1,1,2.71828,2.71828,0.985422,0.985422,1,786
4.86,1.77334e-16,3.10523e-19,4.75548e-20,3.10517e-19,-3.50088,1,1,2.71828,2.71828,0.985422,0.985422,1,787
4.87,1.54671e-16,2.8587e-19,4.37794e-20,2.85865e-19,-10.2533,1,1,2.71828,2.71828,0.985422,0.985422,1,788
4.88,1.60282e-16,2.63175e-19,4.03038e-20,2.6317e-19,6.33724,1,1,2.71828,2.71828,0.985422,0.985422,1,789
4.89,1.78594e-16,2.42282e-19,3.71041e-20,2.42277e-19,0.390383,1,1,2.71828,2.71828,0.985422,0.985422,1,790
4.9,1.6795e-16,2.23048e-19,3.41585e-20,2.23043e-19,1.9821,1,1,2.71828,2.71828,0.985422,0.985422,1,791
4.91,1.67297e-16,2.0534e-19,3.14467e-20,2.05335e-19,2.71641,1,1,2.71828,2.71828,0.985422,0.985422,1,792
4.92,1.64046e-16,1.89038e-19,2.89501e-20,1.89034e-19,-1.62966,1,1,2.71828,2.71828,0.985422,0.985422,1,793
4.93,1.59707e-16,1.7403e-19,2.66518e-20,1.74026e-19,-12.5245,1,1,2.71828,2.71828,0.985422,0.985422,1,794
4.94,1.62353e-16,1.60214e-19,2.45359e-20,1.6021e-19,6.40975,1,1,2.71828,2.71828,0.985422,0.985422,1,795
4.95,1.85598e-16,1.47495e-19,2.2588e-20,1.47491e-19,5.97367,1,1,2.71828,2.71828,0.985422,0.985422,1,796
4.96,1.74419e-16,1.35786e-19,2.07948e-20,1.35782e-19,-10.2993,1,1,2.71828,2.71828,0.985422,0.985422,1,797
4.97,1.64587e-16,1.25006e-19,1.91439e-20,1.25002e-19,5.29926,1,1,2.71828,2.71828,0.985422,0.985422,1,798
4.98,1.83484e-16,1.15082e-19,1.76241e-20,1.15078e-19,4.848,1,1,2.71828,2.71828,0.985422,0.985422,1,799
4.99,1.7425e-16,1.05945e-19,1.62249e-20,1.05942e-19,5.48038,1,1,2.71828,2.71828,0.985422,0.985422,1,800
5,1.66193e-16,9.75345e-20,1.49369e-20,9.75314e-20,-6.26857,1,1,2.71828,2.71828,0.985422,0.985422,1,801
5.01,1.57559e-16,8.97914e-20,1.3751e-20,8.97884e-20,9.97584,1,1,2.71828,2.71828,0.985422,0.985422,1,802
5.02,1.68096e-16,8.2663e-20,1.26594e-20,8.26601e-20,-13.5608,1,1,2.71828,2.71828,0.985422,0.985422,1,803
5.03,1.52848e-16,7.61004e-20,1.16544e-20,7.60977e-20,2.55597,1,1,2.71828,2.71828,0.985422,0.985422,1,804
5.04,1.76827e-16,7.00589e-20,1.07291e-20,7.00563e-20,4.08996,1,1,2.71828,2.71828,0.985422,0.985422,1,805
5.05,1.7242e-16,6.4497e-20,9.87735e-21,6.44945e-20,-0.584424,1,1,2.71828,2.71828,0.985422,0.985422,1,806
5.06,1.65645e-16,5.93767e-20,9.0932e-21,5.93742e-20,-1.52071,1,1,2.71828,2.71828,0.985422,0.985422,1,807
5.07,1.66619e-16,5.46628e-20,8.3713e-21,5.46605e-20,14.4398,1,1,2.71828,2.71828,0.985422,0.985422,1,808
5.08,1.69192e-16,5.03232e-20,7.70671e-21,5.0321e-20,-16.7626,1,1,2.71828,2.71828,0.985422,0.985422,1,809
5.09,1.47844e-16,4.63281e-20,7.09488e-21,4.63259e-20,-0.957666,1,1,2.71828,2.71828,0.985422,0.985422,1,810
5.1,1.77617e-16,4.26502e-20,6.53163e-21,4.26481e-20,0.980548,1,1,2.71828,2.71828,0.985422,0.985422,1,811
5.11,1.79334e-16,3.92642e-20,6.01309e-21,3.92622e-20,9.82462,1,1,2.71828,2.71828,0.985422,0.985422,1,812
5.12,1.77593e-16,3.61471e-20,5.53572e-21,3.61452e-20,-14.4293,1,1,2.71828,2.71828,0.985422,0.985422,1,813
5.13,1.61706e-16,3.32775e-20,5.09626e-21,3.32757e-20,18.7458,1,1,2.71828,2.71828,0.985422,0.985422,1,814
5.14,1.88973e-16,3.06356e-20,4.69168e-21,3.06339e-20,-7.06679,1,1,2.71828,2.71828,0.985422,0.985422,1,815
5.15,1.59141e-16,2.82035e-20,4.31921e-21,2.82018e-20,1.86311,1,1,2.71828,2.71828,0.985422,0.985422,1,816
5.16,1.71242e-16,2.59645e-20,3.97632e-21,2.59629e-20,-0.740143,1,1,2.71828,2.71828,0.985422,0.985422,1,817
5.17,1.6811e-16,2.39032e-20,3.66064e-21,2.39017e-20,-3.61723,1,1,2.71828,2.71828,0.985422,0.985422,1,818
5.18,1.69364e-16,2.20055e-20,3.37003e-21,2.20041e-20,6.00381,1,1,2.71828,2.71828,0.985422,0.985422,1,819
5.19,1.7572e-16,2.02586e-20,3.10248e-21,2.02571e-20,-7.20743,1,1,2.71828,2.71828,0.985422,0.985422,1,820
5.2,1.65768e-16,1.86503e-20,2.85619e-21,1.86489e-20,10.2212,1,1,2.71828,2.71828,0.985422,0.985422,1,821
5.21,1.78643e-16,1.71697e-20,2.62945e-21,1.71684e-20,-3.05618,1,1,2.71828,2.71828,0.985422,0.985422,1,822
5.22,1.62077e-16,1.58066e-20,2.4207e-21,1.58054e-20,-13.3612,1,1,2.71828,2.71828,0.985422,0.985422,1,823
5.23,1.67187e-16,1.45518e-20,2.22853e-21,1.45506e-20,16.5235,1,1,2.71828,2.71828,0.985422,0.985422,1,824
5.24,1.9297e-16,1.33966e-20,2.05161e-21,1.33954e-20,-15.9299,1,1,2.71828,2.71828,0.985422,0.985422,1,825
5.25,1.65606e-16,1.2333e-20,1.88874e-21,1.23319e-20,13.5353,1,1,2.71828,2.71828,0.985422,0.985422,1,826
5.26,1.96985e-16,1.1354e-20,1.73879e-21,1.13529e-20,-0.808664,1,1,2.71828,2.71828,0.985422,0.985422,1,827
5.27,1.73501e-16,1.04526e-20,1.60076e-21,1.04516e-20,11.1725,1,1,2.71828,2.71828,0.985422,0.985422,1,828
5.28,1.74916e-16,9.62283e-21,1.47368e-21,9.62186e-21,-5.71795,1,1,2.71828,2.71828,0.985422,0.985422,1,829
5.29,1.57337e-16,8.85892e-21,1.35669e-21,8.85798e-21,-10.7157,1,1,2.71828,2.71828,0.985422,0.985422,1,830
5.3,1.66879e-16,8.15564e-21,1.24899e-21,8.15475e-21,-4.27028,1,1,2.71828,2.71828,0.985422,0.985422,1,831
5.31,1.86908e-16,7.50819e-21,1.14984e-21,7.50733e-21,13.7613,1,1,2.71828,2.71828,0.985422,0.985422,1,832
5.32,1.95245e-16,6.91214e-21,1.05855e-21,6.91131e-21,-0.76574,1,1,2.71828,2.71828,0.985422,0.985422,1,833
5.33,1.71627e-16,6.36341e-21,9.74518e-22,6.36262e-21,-7.80006,1,1,2.71828,2.71828,0.985422,0.985422,1,834
5.34,1.72951e-16,5.85825e-21,8.97156e-22,5.85749e-21,7.47147,1,1,2.71828,2.71828,0.985422,0.985422,1,835
5.35,1.87583e-16,5.39319e-21,8.25935e-22,5.39246e-21,8.44854,1,1,2.71828,2.71828,0.985422,0.985422,1,836
5.36,1.74542e-16,4.96504e-21,7.60367e-22,4.96434e-21,-11.4232,1,1,2.71828,2.71828,0.985422,0.985422,1,837
5.37,1.60945e-16,4.57088e-21,7.00003e-22,4.57021e-21,12.5575,1,1,2.71828,2.71828,0.985422,0.985422,1,838
5.38,1.81701e-16,4.20801e-21,6.44434e-22,4.20737e-21,-2.3034,1,1,2.71828,2.71828,0.985422,0.985422,1,839
5.39,1.61429e-16,3.87398e-21,5.9328e-22,3.87337e-21,2.5782,1,1,2.71828,2.71828,0.985422,0.985422,1,840
5.4,1.65235e-16,3.56645e-21,5.46182e-22,3.56586e-21,-4.45389,1,1,2.71828,2.71828,0.985422,0.985422,1,841
5.41,1.61082e-16,3.28333e-21,5.02822e-22,3.28276e-21,-8.3666,1,1,2.71828,2.71828,0.985422,0.985422,1,842
5.42,1.68591e-16,3.02268e-21,4.62904e-22,3.02213e-21,4.9664,1,1,2.71828,2.71828,0.985422,0.985422,1,843
5.43,1.83984e-16,2.78273e-21,4.26159e-22,2.78221e-21,0.478415,1,1,2.71828,2.71828,0.985422,0.985422,1,844
5.44,1.75279e-16,2.56182e-21,3.92328e-22,2.56132e-21,0.963733,1,1,2.71828,2.71828,0.985422,0.985422,1,845
5.45,1.74445e-16,2.35846e-21,3.61183e-22,2.35798e-21,-3.81343,1,1,2.71828,2.71828,0.985422,0.985422,1,846
5.46,1.72779e-16,2.17125e-21,3.32513e-22,2.17079e-21,2.60915,1,1,2.71828,2.71828,0.985422,0.985422,1,847
5.47,1.7963e-16,1.9989e-21,3.06119e-22,1.99845e-21,4.09801,1,1,2.71828,2.71828,0.985422,0.985422,1,848
5.48,1.75062e-16,1.84023e-21,2.81819e-22,1.8398e-21,-10.9432,1,1,2.71828,2.71828,0.985422,0.985422,1,849
5.49,1.6817e-16,1.69414e-21,2.59447e-22,1.69374e-21,-2.94801,1,1,2.71828,2.71828,0.985422,0.985422,1,850
5.5,1.88835e-16,1.55966e-21,2.38852e-22,1.55926e-21,8.08334,1,1,2.71828,2.71828,0.985422,0.985422,1,851
5.51,1.94571e-16,1.43586e-21,2.19892e-22,1.43548e-21,-0.778866,1,1,2.71828,2.71828,0.985422,0.985422,1,852
5.52,1.80019e-16,1.32188e-21,2.02438e-22,1.32152e-21,0.844348,1,1,2.71828,2.71828,0.985422,0.985422,1,853
5.53,1.81432e-16,1.21696e-21,1.86369e-22,1.21661e-21,-0.892684,1,1,2.71828,2.71828,0.985422,0.985422,1,854
5.54,1.79913e-16,1.12034e-21,1.71573e-22,1.12001e-21,8.26315,1,1,2.71828,2.71828,0.985422,0.985422,1,855
5.55,1.81534e-16,1.03141e-21,1.57953e-22,1.03109e-21,-6.60176,1,1,2.71828,2.71828,0.985422,0.985422,1,856
5.56,1.67678e-16,9.49528e-22,1.45414e-22,9.49222e-22,4.88236,1,1,2.71828,2.71828,0.985422,0.985422,1,857
5.57,1.7953e-16,8.74154e-22,1.3387e-22,8.73861e-22,-1.38993,1,1,2.71828,2.71828,0.985422,0.985422,1,858
5.58,1.71173e-16,8.04758e-22,1.23243e-22,8.04477e-22,-7.31295,1,1,2.71828,2.71828,0.985422,0.985422,1,859
5.59,1.73586e-16,7.40871e-22,1.1346e-22,7.40601e-22,4.36913,1,1,2.71828,2.71828,0.985422,0.985422,1,860
5.6,1.87282e-16,6.82062e-22,1.04453e-22,6.81803e-22,-5.30805,1,1,2.71828,2.71828,0.985422,0.985422,1,861
5.61,1.79442e-16,6.27927e-22,9.6163e-23,6.27678e-22,8.58709,1,1,2.71828,2.71828,0.985422,0.985422,1,862
5.62,1.895e-16,5.78083e-22,8.85295e-23,5.77845e-22,6.80349,1,1,2.71828,2.71828,0.985422,0.985422,1,863
5.63,1.74515e-16,5.32194e-22,8.15019e-23,5.31965e-22,-6.68408,1,1,2.71828,2.71828,0.985422,0.985422,1,864
5.64,1.63398e-16,4.89947e-22,7.50323e-23,4.89728e-22,3.22923,1,1,2.71828,2.71828,0.985422,0.985422,1,865
5.65,1.75102e-16,4.51056e-22,6.90767e-23,4.50845e-22,15.9403,1,1,2.71828,2.71828,0.985422,0.985422,1,866
5.66,1.69624e-16,4.15259e-22,6.35948e-23,4.15057e-22,-13.1537,1,1,2.71828,2.71828,0.985422,0.985422,1,867
5.67,1.46303e-16,3.82298e-22,5.85466e-23,3.82104e-22,-10.9874,1,1,2.71828,2.71828,0.985422,0.985422,1,868
5.68,1.68462e-16,3.51944e-22,5.38978e-23,3.51758e-22,9.58755,1,1,2.71828,2.71828,0.985422,0.985422,1,869
5.69,1.89256e-16,3.2401e-22,4.962e-23,3.23832e-22,2.20692,1,1,2.71828,2.71828,0.985422,0.985422,1,870
5.7,1.72699e-16,2.98292e-22,4.56815e-23,2.98121e-22,4.62786,1,1,2.71828,2.71828,0.985422,0.985422,1,871
5.71,1.6897e-16,2.74619e-22,4.20558e-23,2.74455e-22,3.62407,1,1,2.71828,2.71828,0.985422,0.985422,1,872
5.72,1.61496e-16,2.5282e-22,3.87175e-23,2.52662e-22,-10.0583,1,1,2.71828,2.71828,0.985422,0.985422,1,873
5.73,1.55848e-16,2.32756e-22,3.5645e-23,2.32605e-22,-0.678073,1,1,2.71828,2.71828,0.985422,0.985422,1,874
5.74,1.73277e-16,2.14287e-22,3.2816e-23,2.14142e-22,1.71723,1,1,2.71828,2.71828,0.985422,0.985422,1,875
5.75,1.7446e-16,1.97281e-22,3.02121e-23,1.97142e-22,1.6425,1,1,2.71828,2.71828,0.985422,0.985422,1,876
5.76,1.71514e-16,1.81622e-22,2.7814e-23,1.81489e-22,-4.24724,1,1,2.71828,2.71828,0.985422,0.985422,1,877
5.77,1.68743e-16,1.67207e-22,2.56066e-23,1.67078e-22,6.25004,1,1,2.71828,2.71828,0.985422,0.985422,1,878
5.78,1.76227e-16,1.53935e-22,2.35735e-23,1.53812e-22,-6.88617,1,1,2.71828,2.71828,0.985422,0.985422,1,879
5.79,1.65861e-16,1.41718e-22,2.17027e-23,1.416e-22,1.62753,1,1,2.71828,2.71828,0.985422,0.985422,1,880
5.8,1.78127e-16,1.30467e-22,1.998e-23,1.30354e-22,25.6432,1,1,2.71828,2.71828,0.985422,0.985422,1,881
5.81,1.75275e-16,1.20112e-22,1.83943e-23,1.20003e-22,-19.5353,1,1,2.71828,2.71828,0.985422,0.985422,1,882
5.82,1.39502e-16,1.10579e-22,1.69342e-23,1.10474e-22,-4.40132,1,1,2.71828,2.71828,0.985422,0.985422,1,883
5.83,1.7337e-16,1.01806e-22,1.55906e-23,1.01707e-22,4.38566,1,1,2.71828,2.71828,0.985422,0.985422,1,884
5.84,1.81352e-16,9.37284e-23,1.43535e-23,9.36325e-23,-5.70917,1,1,2.71828,2.71828,0.985422,0.985422,1,885
5.85,1.73733e-16,8.6291e-23,1.32148e-23,8.61989e-23,19.9872,1,1,2.71828,2.71828,0.985422,0.985422,1,886
5.86,1.84252e-16,7.94439e-23,1.21659e-23,7.93556e-23,-5.32972,1,1,2.71828,2.71828,0.985422,0.985422,1,887
5.87,1.5356e-16,7.31401e-23,1.12008e-23,7.30553e-23,-4.14483,1,1,2.71828,2.71828,0.985422,0.985422,1,888
5.88,1.62205e-16,6.73358e-23,1.03118e-23,6.72545e-23,-5.81355,1,1,2.71828,2.71828,0.985422,0.985422,1,889
5.89,1.69219e-16,6.19903e-23,9.49325e-24,6.19123e-23,3.61564,1,1,2.71828,2.71828,0.985422,0.985422,1,890
5.9,1.79663e-16,5.7072e-23,8.74009e-24,5.69972e-23,10.4392,1,1,2.71828,2.71828,0.985422,0.985422,1,891
5.91,1.73394e-16,5.25425e-23,8.04619e-24,5.24707e-23,-12.4546,1,1,2.71828,2.71828,0.985422,0.985422,1,892
5.92,1.57004e-16,4.83729e-23,7.408e-24,4.8304e-23,15.5924,1,1,2.71828,2.71828,0.985422,0.985422,1,893
5.93,1.7934e-16,4.4533e-23,6.81976e-24,4.44669e-23,-9.58229,1,1,2.71828,2.71828,0.985422,0.985422,1,894
5.94,1.55149e-16,4.10015e-23,6.27912e-24,4.0938e-23,4.26576,1,1,2.71828,2.71828,0.985422,0.985422,1,895
5.95,1.71591e-16,3.77478e-23,5.78074e-24,3.7687e-23,1.02317,1,1,2.71828,2.71828,0.985422,0.985422,1,896
5.96,1.64571e-16,3.47517e-23,5.32193e-24,3.46933e-23,-6.94845,1,1,2.71828,2.71828,0.985422,0.985422,1,897
5.97,1.62904e-16,3.19947e-23,4.89977e-24,3.19387e-23,9.09305,1,1,2.71828,2.71828,0.985422,0.985422,1,898
5.98,1.75069e-16,2.94545e-23,4.51063e-24,2.94008e-23,-6.28603,1,1,2.71828,2.71828,0.985422,0.985422,1,899
5.99,1.60477e-16,2.71181e-23,4.15283e-24,2.70665e-23,0.266804,1,1,2.71828,2.71828,0.985422,0.985422,1,900
6,1.71241e-16,2.4966e-23,3.82346e-24,2.49165e-23,8.01989,1,1,2.71828,2.71828,0.985422,0.985422,1,901
6.01,1.70785e-16,2.29852e-23,3.51999e-24,2.29377e-23,-5.28131,1,1,2.71828,2.71828,0.985422,0.985422,1,902
6.02,1.58105e-16,2.11627e-23,3.24091e-24,2.11171e-23,-5.5176,1,1,2.71828,2.71828,0.985422,0.985422,1,903
6.03,1.66921e-16,1.94838e-23,2.98382e-24,1.94401e-23,1.75061,1,1,2.71828,2.71828,0.985422,0.985422,1,904
6.04,1.76669e-16,1.79377e-23,2.74695e-24,1.78957e-23,9.11873,1,1,2.71828,2.71828,0.985422,0.985422,1,905
6.05,1.73629e-16,1.6516e-23,2.52923e-24,1.64757e-23,-3.53678,1,1,2.71828,2.71828,0.985422,0.985422,1,906
6.06,1.59119e-16,1.52053e-23,2.32852e-24,1.51667e-23,-3.10426,1,1,2.71828,2.71828,0.985422,0.985422,1,907
6.07,1.64954e-16,1.39986e-23,2.14374e-24,1.39616e-23,-12.3338,1,1,2.71828,2.71828,0.985422,0.985422,1,908
6.08,1.70238e-16,1.2889e-23,1.97394e-24,1.28535e-23,7.51083,1,1,2.71828,2.71828,0.985422,0.985422,1,909
6.09,1.94189e-16,1.18669e-23,1.81724e-24,1.18328e-23,1.29314,1,1,2.71828,2.71828,0.985422,0.985422,1,910
6.1,1.80623e-16,1.09261e-23,1.67322e-24,1.08934e-23,-5.46053,1,1,2.71828,2.71828,0.985422,0.985422,1,911
6.11,1.78317e-16,1.00597e-23,1.54051e-24,1.00283e-23,5.64655,1,1,2.71828,2.71828,0.985422,0.985422,1,912
6.12,1.88616e-16,9.26219e-24,1.41842e-24,9.23205e-24,4.72737,1,1,2.71828,2.71828,0.985422,0.985422,1,913
6.13,1.78535e-16,8.52762e-24,1.30587e-24,8.49871e-24,-5.77852,1,1,2.71828,2.71828,0.985422,0.985422,1,914
6.14,1.70476e-16,7.85183e-24,1.20243e-24,7.82408e-24,7.20417,1,1,2.71828,2.71828,0.985422,0.985422,1,915
6.15,1.80931e-16,7.22926e-24,1.10715e-24,7.20263e-24,2.79687,1,1,2.71828,2.71828,0.985422,0.985422,1,916
6.16,1.68773e-16,6.65626e-24,1.01931e-24,6.63071e-24,-1.27226,1,1,2.71828,2.71828,0.985422,0.985422,1,917
6.17,1.64181e-16,6.12799e-24,9.38468e-25,6.10348e-24,-10.5765,1,1,2.71828,2.71828,0.985422,0.985422,1,918
6.18,1.66296e-16,5.64253e-24,8.64065e-25,5.61901e-24,5.35745,1,1,2.71828,2.71828,0.985422,0.985422,1,919
6.19,1.85965e-16,5.19526e-24,7.95603e-25,5.17269e-24,-3.35007,1,1,2.71828,2.71828,0.985422,0.985422,1,920
6.2,1.76509e-16,4.7834e-24,7.32554e-25,4.76175e-24,11.4696,1,1,2.71828,2.71828,0.985422,0.985422,1,921
6.21,1.82627e-16,4.40501e-24,6.74551e-25,4.38423e-24,-13.6604,1,1,2.71828,2.71828,0.985422,0.985422,1,922
6.22,1.63836e-16,4.05603e-24,6.21131e-25,4.03609e-24,8.85166,1,1,2.71828,2.71828,0.985422,0.985422,1,923
6.23,1.89757e-16,3.73414e-24,5.71802e-25,3.71501e-24,10.4979,1,1,2.71828,2.71828,0.985422,0.985422,1,924
6.24,1.74326e-16,3.43882e-24,5.26568e-25,3.42046e-24,7.69386,1,1,2.71828,2.71828,0.985422,0.985422,1,925
6.25,1.57764e-16,3.16632e-24,4.84879e-25,3.14871e-24,-18.382,1,1,2.71828,2.71828,0.985422,0.985422,1,926
6.26,1.46493e-16,2.91546e-24,4.46438e-25,2.89856e-24,-2.1708,1,1,2.71828,2.71828,0.985422,0.985422,1,927
6.27,1.79487e-16,2.68444e-24,4.11116e-25,2.66823e-24,3.66219,1,1,2.71828,2.71828,0.985422,0.985422,1,928
6.28,1.83469e-16,2.47199e-24,3.78554e-25,2.45643e-24,-2.79433,1,1,2.71828,2.71828,0.985422,0.985422,1,929
6.29,1.76988e-16,2.27603e-24,3.48545e-25,2.2611e-24,1.15287,1,1,2.71828,2.71828,0.985422,0.985422,1,930
6.3,1.82076e-16,2.09601e-24,3.21006e-25,2.08169e-24,11.2992,1,1,2.71828,2.71828,0.985422,0.985422,1,931
6.31,1.8e-16,1.92973e-24,2.95513e-25,1.91599e-24,-3.44352,1,1,2.71828,2.71828,0.985422,0.985422,1,932
6.32,1.61727e-16,1.77723e-24,2.72177e-25,1.76404e-24,-10.1432,1,1,2.71828,2.71828,0.985422,0.985422,1,933
6.33,1.67494e-16,1.63632e-24,2.5058e-25,1.62367e-24,0.940137,1,1,2.71828,2.71828,0.985422,0.985422,1,934
6.34,1.86401e-16,1.50633e-24,2.30718e-25,1.49419e-24,9.63966,1,1,2.71828,2.71828,0.985422,0.985422,1,935
6.35,1.84665e-16,1.38714e-24,2.12411e-25,1.37549e-24,8.15617,1,1,2.71828,2.71828,0.985422,0.985422,1,936
6.36,1.68429e-16,1.27711e-24,1.95592e-25,1.26594e-24,-10.8639,1,1,2.71828,2.71828,0.985422,0.985422,1,937
6.37,1.55728e-16,1.17594e-24,1.80085e-25,1.16522e-24,14.4164,1,1,2.71828,2.71828,0.985422,0.985422,1,938
6.38,1.74708e-16,1.08302e-24,1.65869e-25,1.07273e-24,-20.66,1,1,2.71828,2.71828,0.985422,0.985422,1,939
6.39,1.52695e-16,9.97061e-25,1.52684e-25,9.87189e-25,3.99332,1,1,2.71828,2.71828,0.985422,0.985422,1,940
6.4,1.92456e-16,9.17997e-25,1.40604e-25,9.08526e-25,4.56868,1,1,2.71828,2.71828,0.985422,0.985422,1,941
6.41,1.85066e-16,8.45309e-25,1.29439e-25,8.36221e-25,7.45878,1,1,2.71828,2.71828,0.985422,0.985422,1,942
6.42,1.7698e-16,7.78659e-25,1.19225e-25,7.69937e-25,-4.04545,1,1,2.71828,2.71828,0.985422,0.985422,1,943
6.43,1.64696e-16,7.17014e-25,1.09787e-25,7.08646e-25,-1.08597,1,1,2.71828,2.71828,0.985422,0.985422,1,944
6.44,1.7164e-16,6.60326e-25,1.01113e-25,6.52297e-25,7.22677,1,1,2.71828,2.71828,0.985422,0.985422,1,945
6.45,1.73524e-16,6.08082e-25,9.31256e-26,6.00379e-25,-0.348601,1,1,2.71828,2.71828,0.985422,0.985422,1,946
6.46,1.61829e-16,5.60138e-25,8.57755e-26,5.52744e-25,-4.76489,1,1,2.71828,2.71828,0.985422,0.985422,1,947
6.47,1.62395e-16,5.1578e-25,7.89987e-26,5.08686e-25,14.0865,1,1,2.71828,2.71828,0.985422,0.985422,1,948
6.48,1.7052e-16,4.75054e-25,7.27543e-26,4.68247e-25,-7.21406,1,1,2.71828,2.71828,0.985422,0.985422,1,949
6.49,1.49466e-16,4.37559e-25,6.70182e-26,4.31027e-25,2.39308,1,1,2.71828,2.71828,0.985422,0.985422,1,950
6.5,1.61087e-16,4.03138e-25,6.1728e-26,3.9687e-25,-0.868314,1,1,2.71828,2.71828,0.985422,0.985422,1,951
6.51,1.57322e-16,3.71408e-25,5.68956e-26,3.65392e-25,-0.298826,1,1,2.71828,2.71828,0.985422,0.985422,1,952
6.52,1.587e-16,3.42225e-25,5.24177e-26,3.36452e-25,-11.9314,1,1,2.71828,2.71828,0.985422,0.985422,1,953
6.53,1.59175e-16,3.15352e-25,4.82865e-26,3.09812e-25,-9.6411,1,1,2.71828,2.71828,0.985422,0.985422,1,954
6.54,1.8074e-16,2.90401e-25,4.44627e-26,2.85085e-25,22.0739,1,1,2.71828,2.71828,0.985422,0.985422,1,955
6.55,2.00025e-16,2.67518e-25,4.09618e-26,2.62415e-25,-7.76989,1,1,2.71828,2.71828,0.985422,0.985422,1,956
6.56,1.63856e-16,2.46458e-25,3.77414e-26,2.41564e-25,8.30491,1,1,2.71828,2.71828,0.985422,0.985422,1,957
6.57,1.7766e-16,2.27103e-25,3.47658e-26,2.22405e-25,-5.61529,1,1,2.71828,2.71828,0.985422,0.985422,1,958
6.58,1.64037e-16,2.09274e-25,3.20322e-26,2.04764e-25,8.77566,1,1,2.71828,2.71828,0.985422,0.985422,1,959
6.59,1.73796e-16,1.92795e-25,2.9516e-26,1.88468e-25,-4.64756,1,1,2.71828,2.71828,0.985422,0.985422,1,960
6.6,1.59774e-16,1.77646e-25,2.71984e-26,1.73493e-25,-7.21596,1,1,2.71828,2.71828,0.985422,0.985422,1,961
6.61,1.67562e-16,1.63632e-25,2.50473e-26,1.59647e-25,5.80177,1,1,2.71828,2.71828,0.985422,0.985422,1,962
6.62,1.80594e-16,1.50735e-25,2.30807e-26,1.46912e-25,-2.47407,1,1,2.71828,2.71828,0.985422,0.985422,1,963
6.63,1.7069e-16,1.38903e-25,2.12705e-26,1.35234e-25,2.94769,1,1,2.71828,2.71828,0.985422,0.985422,1,964
6.64,1.75021e-16,1.28042e-25,1.96079e-26,1.24521e-25,-2.2692,1,1,2.71828,2.71828,0.985422,0.985422,1,965
6.65,1.70009e-16,1.17985e-25,1.80712e-26,1.14606e-25,-4.45764,1,1,2.71828,2.71828,0.985422,0.985422,1,966
6.66,1.73957e-16,1.08699e-25,1.66359e-26,1.05456e-25,-6.11158,1,1,2.71828,2.71828,0.985422,0.985422,1,967
6.67,1.82073e-16,1.00111e-25,1.53299e-26,9.70004e-26,10.5026,1,1,2.71828,2.71828,0.985422,0.985422,1,968
6.68,1.93925e-16,9.2265e-26,1.41241e-26,8.92799e-26,-0.942157,1,1,2.71828,2.71828,0.985422,0.985422,1,969
6.69,1.75493e-16,8.4998e-26,1.30107e-26,8.21336e-26,-4.28792,1,1,2.71828,2.71828,0.985422,0.985422,1,970
6.7,1.77162e-16,7.82989e-26,1.19954e-26,7.55503e-26,13.07,1,1,2.71828,2.71828,0.985422,0.985422,1,971
6.71,1.85099e-16,7.2169e-26,1.10537e-26,6.95319e-26,-3.43486,1,1,2.71828,2.71828,0.985422,0.985422,1,972
6.72,1.63703e-16,6.65594e-26,1.0189e-26,6.40272e-26,6.46062,1,1,2.71828,2.71828,0.985422,0.985422,1,973
6.73,1.69526e-16,6.13571e-26,9.39566e-27,5.8928e-26,-2.00118,1,1,2.71828,2.71828,0.985422,0.985422,1,974
6.74,1.59239e-16,5.65479e-26,8.66075e-27,5.42158e-26,8.2517,1,1,2.71828,2.71828,0.985422,0.985422,1,975
6.75,1.6249e-16,5.21049e-26,7.97667e-27,4.98671e-26,-14.9062,1,1,2.71828,2.71828,0.985422,0.985422,1,976
6.76,1.50104e-16,4.80344e-26,7.35309e-27,4.5888e-26,6.30481,1,1,2.71828,2.71828,0.985422,0.985422,1,977
6.77,1.76398e-16,4.42561e-26,6.77362e-27,4.21955e-26,-11.691,1,1,2.71828,2.71828,0.985422,0.985422,1,978
6.78,1.65936e-16,4.07893e-26,6.2504e-27,3.88128e-26,0.324339,1,1,2.71828,2.71828,0.985422,0.985422,1,979
6.79,1.87904e-16,3.76428e-26,5.76798e-27,3.57448e-26,7.32136,1,1,2.71828,2.71828,0.985422,0.985422,1,980
6.8,1.87297e-16,3.46522e-26,5.3149e-27,3.28326e-26,-2.18003,1,1,2.71828,2.71828,0.985422,0.985422,1,981
6.81,1.7452e-16,3.19879e-26,4.90303e-27,3.02397e-26,-5.00429,1,1,2.71828,2.71828,0.985422,0.985422,1,982
6.82,1.78409e-16,2.94903e-26,4.51684e-27,2.78132e-26,0.313251,1,1,2.71828,2.71828,0.985422,0.985422,1,983
6.83,1.87807e-16,2.72447e-26,4.18799e-27,2.56326e-26,10.4327,1,1,2.71828,2.71828,0.985422,0.985422,1,984
6.84,1.87221e-16,2.51497e-26,3.85264e-27,2.36027e-26,2.85757,1,1,2.71828,2.71828,0.985422,0.985422,1,985
6.85,1.69534e-16,2.31801e-26,3.55538e-27,2.16953e-26,-3.80293,1,1,2.71828,2.71828,0.985422,0.985422,1,986
6.86,1.64824e-16,2.14223e-26,3.28182e-27,1.99967e-26,-1.7318,1,1,2.71828,2.71828,0.985422,0.985422,1,987
6.87,1.7134e-16,1.97688e-26,3.03933e-27,1.83992e-26,-0.690824,1,1,2.71828,2.71828,0.985422,0.985422,1,988
6.88,1.7436e-16,1.82177e-26,2.79501e-27,1.69043e-26,7.22163,1,1,2.71828,2.71828,0.985422,0.985422,1,989
6.89,1.75572e-16,1.68275e-26,2.58096e-27,1.55672e-26,-6.36501,1,1,2.71828,2.71828,0.985422,0.985422,1,990
6.9,1.63747e-16,1.55257e-26,2.38547e-27,1.43161e-26,5.18711,1,1,2.71828,2.71828,0.985422,0.985422,1,991
6.91,1.74878e-16,1.43245e-26,2.19596e-27,1.31632e-26,2.91427,1,1,2.71828,2.71828,0.985422,0.985422,1,992
6.92,1.66254e-16,1.32169e-26,2.0332e-27,1.2102e-26,-6.37893,1,1,2.71828,2.71828,0.985422,0.985422,1,993
6.93,1.61547e-16,1.22331e-26,1.87817e-27,1.11624e-26,6.48609,1,1,2.71828,2.71828,0.985422,0.985422,1,994
6.94,1.72554e-16,1.12912e-26,1.73226e-27,1.02627e-26,-1.31815,1,1,2.71828,2.71828,0.985422,0.985422,1,995
6.95,1.62043e-16,1.0409e-26,1.59906e-27,9.42213e-27,-4.10804,1,1,2.71828,2.71828,0.985422,0.985422,1,996
6.96,1.64208e-16,9.62815e-27,1.47853e-27,8.681e-27,-3.02562,1,1,2.71828,2.71828,0.985422,0.985422,1,997
6.97,1.71243e-16,8.8924e-27,1.36709e-27,7.9829e-27,9.67638,1,1,2.71828,2.71828,0.985422,0.985422,1,998
6.98,1.76585e-16,8.21468e-27,1.2616e-27,7.34148e-27,-2.84393,1,1,2.71828,2.71828,0.985422,0.985422,1,999
6.99,1.61006e-16,7.58879e-27,1.16782e-27,6.74963e-27,-2.99626,1,1,2.71828,2.71828,0.985422,0.985422,1,1000
7,1.65719e-16,7.01919e-27,1.07891e-27,6.21437e-27,-1.75806,1,1,2.71828,2.71828,0.985422,0.985422,1,1001
7.01,1.70837e-16,6.49096e-27,9.98003e-28,5.71725e-27,-15.7242,1,1,2.71828,2.71828,0.985422,0.985422,1,1002
7.02,1.73895e-16,5.99794e-27,9.26784e-28,5.2546e-27,18.6392,1,1,2.71828,2.71828,0.985422,0.985422,1,1003
7.03,2.0634e-16,5.54655e-27,8.54131e-28,4.83359e-27,2.90421,1,1,2.71828,2.71828,0.985422,0.985422,1,1004
7.04,1.73922e-16,5.12597e-27,7.90175e-28,4.44172e-27,-4.73816,1,1,2.71828,2.71828,0.985422,0.985422,1,1005
7.05,1.69014e-16,4.75958e-27,7.35905e-28,4.09982e-27,4.95161,1,1,2.71828,2.71828,0.985422,0.985422,1,1006
7.06,1.7742e-16,4.43174e-27,6.82775e-28,3.79687e-27,-8.59281,1,1,2.71828,2.71828,0.985422,0.985422,1,1007
7.07,1.69049e-16,4.09604e-27,6.35256e-28,3.4859e-27,-0.667092,1,1,2.71828,2.71828,0.985422,0.985422,1,1008
7.08,1.84941e-16,3.78275e-27,5.83232e-28,3.19765e-27,9.04295,1,1,2.71828,2.71828,0.985422,0.985422,1,1009
7.09,1.86183e-16,3.5067e-27,5.42923e-28,2.9444e-27,-1.03087,1,1,2.71828,2.71828,0.985422,0.985422,1,1010
7.1,1.70743e-16,3.23167e-27,4.98332e-28,2.6936e-27,-6.22955,1,1,2.71828,2.71828,0.985422,0.985422,1,1011
7.11,1.72521e-16,2.97944e-27,4.63732e-28,2.46306e-27,-4.35511,1,1,2.71828,2.71828,0.985422,0.985422,1,1012
7.12,1.83983e-16,2.7611e-27,4.30715e-28,2.26506e-27,0.257054,1,1,2.71828,2.71828,0.985422,0.985422,1,1013
7.13,1.9236e-16,2.55491e-27,3.9585e-28,2.07894e-27,9.02372,1,1,2.71828,2.71828,0.985422,0.985422,1,1014
7.14,1.91867e-16,2.37e-27,3.68022e-28,1.91273e-27,-6.20245,1,1,2.71828,2.71828,0.985422,0.985422,1,1015
7.15,1.75986e-16,2.19628e-27,3.41957e-28,1.7565e-27,-0.560031,1,1,2.71828,2.71828,0.985422,0.985422,1,1016
7.16,1.87624e-16,2.03446e-27,3.20194e-28,1.61194e-27,8.36532,1,1,2.71828,2.71828,0.985422,0.985422,1,1017
7.17,1.8868e-16,1.89019e-27,2.9332e-28,1.4849e-27,-4.54121,1,1,2.71828,2.71828,0.985422,0.985422,1,1018
7.18,1.74115e-16,1.75743e-27,2.75984e-28,1.36664e-27,8.75122,1,1,2.71828,2.71828,0.985422,0.985422,1,1019
7.19,1.82398e-16,1.62975e-27,2.53505e-28,1.2553e-27,-15.3353,1,1,2.71828,2.71828,0.985422,0.985422,1,1020
7.2,1.67721e-16,1.50246e-27,2.33598e-28,1.14337e-27,7.82404,1,1,2.71828,2.71828,0.985422,0.985422,1,1021
7.21,1.981e-16,1.39569e-27,2.20684e-28,1.05073e-27,2.81618,1,1,2.71828,2.71828,0.985422,0.985422,1,1022
7.22,1.83725e-16,1.30718e-27,2.05515e-28,9.74205e-28,0.0202104,1,1,2.71828,2.71828,0.985422,0.985422,1,1023
7.23,1.78693e-16,1.21093e-27,1.9083e-28,8.91273e-28,8.77305,1,1,2.71828,2.71828,0.985422,0.985422,1,1024
7.24,1.78657e-16,1.12913e-27,1.78163e-28,8.2109e-28,-9.95456,1,1,2.71828,2.71828,0.985422,0.985422,1,1025
7.25,1.64247e-16,1.05298e-27,1.70029e-28,7.56616e-28,-1.72054,1,1,2.71828,2.71828,0.985422,0.985422,1,1026
7.26,1.82405e-16,9.82911e-28,1.57236e-28,6.97628e-28,13.382,1,1,2.71828,2.71828,0.985422,0.985422,1,1027
7.27,1.85598e-16,9.22175e-28,1.49448e-28,6.46081e-28,-14.0099,1,1,2.71828,2.71828,0.985422,0.985422,1,1028
7.28,1.63693e-16,8.65228e-28,1.36728e-28,5.99632e-28,1.29295,1,1,2.71828,2.71828,0.985422,0.985422,1,1029
7.29,1.90362e-16,8.06357e-28,1.29085e-28,5.51295e-28,10.6804,1,1,2.71828,2.71828,0.985422,0.985422,1,1030
7.3,1.87932e-16,7.46681e-28,1.1962e-28,5.01272e-28,-2.4323,1,1,2.71828,2.71828,0.985422,0.985422,1,1031
7.31,1.69797e-16,6.95971e-28,1.09851e-28,4.60658e-28,-4.3799,1,1,2.71828,2.71828,0.985422,0.985422,1,1032
7.32,1.7403e-16,6.45135e-28,1.02848e-28,4.19298e-28,5.29873,1,1,2.71828,2.71828,0.985422,0.985422,1,1033
7.33,1.82002e-16,6.04399e-28,9.67843e-29,3.86652e-28,-9.1421,1,1,2.71828,2.71828,0.985422,0.985422,1,1034
7.34,1.72843e-16,5.66604e-28,9.23437e-29,3.56102e-28,9.01865,1,1,2.71828,2.71828,0.985422,0.985422,1,1035
7.35,1.90234e-16,5.27855e-28,8.40908e-29,3.25931e-28,-3.84465,1,1,2.71828,2.71828,0.985422,0.985422,1,1036
7.36,1.74497e-16,5.0227e-28,8.41548e-29,3.05915e-28,1.33824,1,1,2.71828,2.71828,0.985422,0.985422,1,1037
7.37,1.81474e-16,4.74786e-28,7.75151e-29,2.84955e-28,-4.95979,1,1,2.71828,2.71828,0.985422,0.985422,1,1038
7.38,1.79078e-16,4.4735e-28,7.16755e-29,2.63782e-28,10.6548,1,1,2.71828,2.71828,0.985422,0.985422,1,1039
7.39,1.88423e-16,4.22657e-28,6.99212e-29,2.44801e-28,0.554956,1,1,2.71828,2.71828,0.985422,0.985422,1,1040
7.4,1.7028e-16,3.99998e-28,7.01771e-29,2.27294e-28,-7.39933,1,1,2.71828,2.71828,0.985422,0.985422,1,1041
7.41,1.6934e-16,3.81841e-28,6.5099e-29,2.14249e-28,2.12785,1,1,2.71828,2.71828,0.985422,0.985422,1,1042
7.42,1.82872e-16,3.59991e-28,6.3003e-29,1.97674e-28,0.447973,1,1,2.71828,2.71828,0.985422,0.985422,1,1043
7.43,1.79061e-16,3.37079e-28,5.827e-29,1.81245e-28,-3.06409,1,1,2.71828,2.71828,0.985422,0.985422,1,1044
7.44,1.78263e-16,3.15893e-28,5.23383e-29,1.65796e-28,1.7356,1,1,2.71828,2.71828,0.985422,0.985422,1,1045
7.45,1.83898e-16,2.9765e-28,5.05684e-29,1.52443e-28,-3.07501,1,1,2.71828,2.71828,0.985422,0.985422,1,1046
7.46,1.8076e-16,2.83078e-28,4.75813e-29,1.42276e-28,0.542472,1,1,2.71828,2.71828,0.985422,0.985422,1,1047
7.47,1.86495e-16,2.68082e-28,5.11917e-29,1.30968e-28,-3.56805,1,1,2.71828,2.71828,0.985422,0.985422,1,1048
7.48,1.85489e-16,2.51523e-28,4.45719e-29,1.20214e-28,14.8588,1,1,2.71828,2.71828,0.985422,0.985422,1,1049
7.49,1.92352e-16,2.35698e-28,4.02011e-29,1.09103e-28,-7.09208,1,1,2.71828,2.71828,0.985422,0.985422,1,1050
7.5,1.67468e-16,2.22266e-28,4.18206e-29,9.99145e-29,-0.353866,1,1,2.71828,2.71828,0.985422,0.985422,1,1051
7.51,1.80252e-16,2.1138e-28,3.74606e-29,9.29027e-29,0.897394,1,1,2.71828,2.71828,0.985422,0.985422,1,1052
7.52,1.80892e-16,1.9931e-28,3.65961e-29,8.50267e-29,8.3884,1,1,2.71828,2.71828,0.985422,0.985422,1,1053
7.53,1.79283e-16,1.88074e-28,3.67659e-29,7.7007e-29,0.352419,1,1,2.71828,2.71828,0.985422,0.985422,1,1054
7.54,1.65408e-16,1.7932e-28,3.3166e-29,7.33029e-29,-8.25413,1,1,2.71828,2.71828,0.985422,0.985422,1,1055
7.55,1.64827e-16,1.70954e-28,3.72254e-29,6.61664e-29,18.5104,1,1,2.71828,2.71828,0.985422,0.985422,1,1056
7.56,1.79656e-16,1.64177e-28,3.12672e-29,6.27018e-29,-12.542,1,1,2.71828,2.71828,0.985422,0.985422,1,1057
7.57,1.51595e-16,1.56005e-28,3.22425e-29,5.7481e-29,-14.5355,1,1,2.71828,2.71828,0.985422,0.985422,1,1058
7.58,1.73335e-16,1.46979e-28,3.32932e-29,5.2102e-29,6.02008,1,1,2.71828,2.71828,0.985422,0.985422,1,1059
7.59,2.02815e-16,1.38778e-28,2.58948e-29,4.75711e-29,17.6045,1,1,2.71828,2.71828,0.985422,0.985422,1,1060
7.6,1.91299e-16,1.31628e-28,2.83078e-29,4.27211e-29,4.23531,1,1,2.71828,2.71828,0.985422,0.985422,1,1061
7.61,1.62663e-16,1.2475e-28,2.42815e-29,3.96844e-29,-3.57355,1,1,2.71828,2.71828,0.985422,0.985422,1,1062
7.62,1.56054e-16,1.2005e-28,2.55178e-29,3.66079e-29,3.20131,1,1,2.71828,2.71828,0.985422,0.985422,1,1063
7.63,1.61837e-16,1.12136e-28,2.12379e-29,3.26634e-29,-6.36208,1,1,2.71828,2.71828,0.985422,0.985422,1,1064
7.64,1.56817e-16,1.08287e-28,2.67177e-29,2.96921e-29,-10.2264,1,1,2.71828,2.71828,0.985422,0.985422,1,1065
7.65,1.67471e-16,1.03256e-28,1.97659e-29,2.77398e-29,12.076,1,1,2.71828,2.71828,0.985422,0.985422,1,1066
7.66,1.86549e-16,1.01433e-28,2.43562e-29,2.62871e-29,-2.48069,1,1,2.71828,2.71828,0.985422,0.985422,1,1067
7.67,1.66448e-16,9.6996e-29,2.4634e-29,2.41276e-29,-8.18054,1,1,2.71828,2.71828,0.985422,0.985422,1,1068
7.68,1.70682e-16,9.40926e-29,1.99402e-29,2.29546e-29,5.55194,1,1,2.71828,2.71828,0.985422,0.985422,1,1069
7.69,1.85889e-16,9.08981e-29,1.9145e-29,2.15855e-29,4.16396,1,1,2.71828,2.71828,0.985422,0.985422,1,1070
7.7,1.76111e-16,8.92368e-29,1.84484e-29,2.09568e-29,-3.94308,1,1,2.71828,2.71828,0.985422,0.985422,1,1071
7.71,1.69071e-16,8.51627e-29,1.87567e-29,1.88844e-29,3.91681,1,1,2.71828,2.71828,0.985422,0.985422,1,1072
7.72,1.76012e-16,8.13445e-29,1.95707e-29,1.70235e-29,-4.80899,1,1,2.71828,2.71828,0.985422,0.985422,1,1073
7.73,1.69377e-16,7.88467e-29,2.12154e-29,1.55802e-29,-0.731636,1,1,2.71828,2.71828,0.985422,0.985422,1,1074
7.74,1.77934e-16,7.62976e-29,1.62102e-29,1.52671e-29,6.69675,1,1,2.71828,2.71828,0.985422,0.985422,1,1075
7.75,1.79246e-16,7.37501e-29,1.60198e-29,1.42827e-29,-3.26023,1,1,2.71828,2.71828,0.985422,0.985422,1,1076
7.76,1.67996e-16,7.2927e-29,1.80429e-29,1.36471e-29,0.863056,1,1,2.71828,2.71828,0.985422,0.985422,1,1077
7.77,1.73657e-16,7.1166e-29,1.91555e-29,1.28517e-29,5.30497,1,1,2.71828,2.71828,0.985422,0.985422,1,1078
7.78,1.72171e-16,7.01288e-29,1.92434e-29,1.20566e-29,-4.91614,1,1,2.71828,2.71828,0.985422,0.985422,1,1079
7.79,1.63498e-16,6.8334e-29,1.53043e-29,1.21127e-29,0.25603,1,1,2.71828,2.71828,0.985422,0.985422,1,1080
7.8,1.71951e-16,6.8526e-29,1.78929e-29,1.13528e-29,7.57177,1,1,2.71828,2.71828,0.985422,0.985422,1,1081
7.81,1.71512e-16,6.61243e-29,1.67216e-29,1.08531e-29,0.481107,1,1,2.71828,2.71828,0.985422,0.985422,1,1082
7.82,1.5944e-16,6.47554e-29,1.72238e-29,1.0014e-29,-2.20497,1,1,2.71828,2.71828,0.985422,0.985422,1,1083
7.83,1.58676e-16,6.17407e-29,1.578e-29,9.03497e-30,3.35754,1,1,2.71828,2.71828,0.985422,0.985422,1,1084
7.84,1.62254e-16,5.93153e-29,1.44847e-29,8.00383e-30,-1.94234,1,1,2.71828,2.71828,0.985422,0.985422,1,1085
7.85,1.56983e-16,5.89921e-29,1.50404e-29,7.83756e-30,2.55623,1,1,2.71828,2.71828,0.985422,0.985422,1,1086
7.86,1.60093e-16,5.71022e-29,1.28084e-29,7.80943e-30,10.3047,1,1,2.71828,2.71828,0.985422,0.985422,1,1087
7.87,1.56102e-16,5.42072e-29,1.54817e-29,6.322e-30,-13.0973,1,1,2.71828,2.71828,0.985422,0.985422,1,1088
7.88,1.41519e-16,5.22662e-29,1.30835e-29,6.01259e-30,3.49921,1,1,2.71828,2.71828,0.985422,0.985422,1,1089
7.89,1.62848e-16,5.05134e-29,1.31779e-29,5.63352e-30,-6.42495,1,1,2.71828,2.71828,0.985422,0.985422,1,1090
7.9,1.57342e-16,4.92751e-29,1.25944e-29,4.85958e-30,-10.2947,1,1,2.71828,2.71828,0.985422,0.985422,1,1091
7.91,1.68145e-16,4.64325e-29,1.32934e-29,3.67214e-30,8.71878,1,1,2.71828,2.71828,0.985422,0.985422,1,1092
7.92,1.87442e-16,4.68205e-29,1.15771e-29,4.91105e-30,6.2488,1,1,2.71828,2.71828,0.985422,0.985422,1,1093
7.93,1.7241e-16,4.47988e-29,1.13473e-29,3.79951e-30,-9.80147,1,1,2.71828,2.71828,0.985422,0.985422,1,1094
7.94,1.6227e-16,4.32526e-29,1.20232e-29,3.19186e-30,20.6685,1,1,2.71828,2.71828,0.985422,0.985422,1,1095
7.95,1.79903e-16,4.47407e-29,1.47416e-29,3.37063e-30,-9.5775,1,1,2.71828,2.71828,0.985422,0.985422,1,1096
7.96,1.49089e-16,4.26394e-29,1.43816e-29,2.76518e-30,-6.8925,1,1,2.71828,2.71828,0.985422,0.985422,1,1097
7.97,1.6488e-16,4.17637e-29,1.1253e-29,3.17488e-30,9.01287,1,1,2.71828,2.71828,0.985422,0.985422,1,1098
7.98,1.77086e-16,4.20165e-29,1.45805e-29,2.57162e-30,-0.624855,1,1,2.71828,2.71828,0.985422,0.985422,1,1099
7.99,1.62445e-16,4.22923e-29,1.23394e-29,2.97293e-30,2.18993,1,1,2.71828,2.71828,0.985422,0.985422,1,1100
8,1.63466e-16,4.0283e-29,1.12806e-29,2.41681e-30,3.30516,1,1,2.71828,2.71828,0.985422,0.985422,1,1101
8.01,1.59963e-16,4.16814e-29,1.74244e-29,2.59039e-30,5.2769,1,1,2.71828,2.71828,0.985422,0.985422,1,1102
8.02,1.54845e-16,3.96243e-29,1.13607e-29,2.42777e-30,-8.07741,1,1,2.71828,2.71828,0.985422,0.985422,1,1103
8.03,1.47084e-16,3.90771e-29,1.07964e-29,1.99239e-30,5.16223,1,1,2.71828,2.71828,0.985422,0.985422,1,1104
8.04,1.60008e-16,3.81538e-29,9.95605e-30,1.92365e-30,-8.28183,1,1,2.71828,2.71828,0.985422,0.985422,1,1105
8.05,1.52154e-16,3.72801e-29,1.21737e-29,2.03785e-30,-0.521075,1,1,2.71828,2.71828,0.985422,0.985422,1,1106
8.06,1.65893e-16,3.75372e-29,1.16984e-29,1.83649e-30,1.31081,1,1,2.71828,2.71828,0.985422,0.985422,1,1107
8.07,1.66762e-16,3.61791e-29,1.13788e-29,1.34058e-30,-6.45085,1,1,2.71828,2.71828,0.985422,0.985422,1,1108
8.08,1.64604e-16,3.65149e-29,1.44318e-29,1.46772e-30,8.77231,1,1,2.71828,2.71828,0.985422,0.985422,1,1109
8.09,1.75955e-16,3.50467e-29,9.66894e-30,1.97368e-30,6.7843,1,1,2.71828,2.71828,0.985422,0.985422,1,1110
8.1,1.61764e-16,3.54903e-29,1.13273e-29,2.81145e-30,0.357239,1,1,2.71828,2.71828,0.985422,0.985422,1,1111
8.11,1.51487e-16,3.49273e-29,1.06204e-29,1.41725e-30,-11.933,1,1,2.71828,2.71828,0.985422,0.985422,1,1112
8.12,1.50948e-16,3.51131e-29,1.04444e-29,1.73644e-30,13.0636,1,1,2.71828,2.71828,0.985422,0.985422,1,1113
8.13,1.71401e-16,3.34743e-29,1.25053e-29,1.62998e-30,-6.43618,1,1,2.71828,2.71828,0.985422,0.985422,1,1114
8.14,1.51597e-16,3.2489e-29,1.12607e-29,1.39848e-30,0.963644,1,1,2.71828,2.71828,0.985422,0.985422,1,1115
8.15,1.62025e-16,3.30587e-29,1.34275e-29,1.17645e-30,6.15591,1,1,2.71828,2.71828,0.985422,0.985422,1,1116
8.16,1.60478e-16,3.28405e-29,9.76955e-30,1.42873e-30,-5.79635,1,1,2.71828,2.71828,0.985422,0.985422,1,1117
8.17,1.51172e-16,3.22661e-29,1.0893e-29,1.26052e-30,7.00167,1,1,2.71828,2.71828,0.985422,0.985422,1,1118
8.18,1.60474e-16,3.32985e-29,1.0082e-29,1.1734e-30,-4.07442,1,1,2.71828,2.71828,0.985422,0.985422,1,1119
8.19,1.49973e-16,3.11453e-29,1.07525e-29,8.81973e-31,0.933013,1,1,2.71828,2.71828,0.985422,0.985422,1,1120
8.2,1.56344e-16,3.15062e-29,1.10495e-29,1.55271e-30,-12.3942,1,1,2.71828,2.71828,0.985422,0.985422,1,1121
8.21,1.54898e-16,3.13249e-29,1.334e-29,2.84905e-30,10.4896,1,1,2.71828,2.71828,0.985422,0.985422,1,1122
8.22,1.76813e-16,3.01917e-29,1.00686e-29,1.43935e-30,-7.77666,1,1,2.71828,2.71828,0.985422,0.985422,1,1123
8.23,1.60027e-16,2.99944e-29,9.71223e-30,1.26674e-30,-3.88713,1,1,2.71828,2.71828,0.985422,0.985422,1,1124
8.24,1.73521e-16,3.09439e-29,9.18792e-30,1.50272e-30,15.9549,1,1,2.71828,2.71828,0.985422,0.985422,1,1125
8.25,1.80539e-16,3.00353e-29,1.08911e-29,7.28902e-31,-9.779,1,1,2.71828,2.71828,0.985422,0.985422,1,1126
8.26,1.55697e-16,2.92104e-29,1.27401e-29,9.66426e-31,10.1197,1,1,2.71828,2.71828,0.985422,0.985422,1,1127
8.27,1.72573e-16,2.88107e-29,9.23381e-30,1.06549e-30,-16.6023,1,1,2.71828,2.71828,0.985422,0.985422,1,1128
8.28,1.56714e-16,3.08579e-29,1.36021e-29,1.11408e-30,8.13776,1,1,2.71828,2.71828,0.985422,0.985422,1,1129
8.29,1.87912e-16,2.89999e-29,9.67574e-30,1.75801e-30,12.4949,1,1,2.71828,2.71828,0.985422,0.985422,1,1130
8.3,1.73771e-16,2.96399e-29,1.21139e-29,7.85834e-31,-15.3183,1,1,2.71828,2.71828,0.985422,0.985422,1,1131
8.31,1.5447e-16,2.9734e-29,1.43418e-29,6.79428e-31,13.6545,1,1,2.71828,2.71828,0.985422,0.985422,1,1132
8.32,1.82412e-16,2.84615e-29,1.00531e-29,1.37832e-30,2.39203,1,1,2.71828,2.71828,0.985422,0.985422,1,1133
8.33,1.60497e-16,2.9035e-29,1.21432e-29,6.50485e-31,-5.10905,1,1,2.71828,2.71828,0.985422,0.985422,1,1134
8.34,1.56748e-16,2.89063e-29,7.65368e-30,1.14339e-30,-1.73399,1,1,2.71828,2.71828,0.985422,0.985422,1,1135
8.35,1.65187e-16,2.82027e-29,8.05398e-30,7.51719e-31,4.95854,1,1,2.71828,2.71828,0.985422,0.985422,1,1136
8.36,1.68102e-16,2.91404e-29,9.63986e-30,7.42297e-31,3.43476,1,1,2.71828,2.71828,0.985422,0.985422,1,1137
8.37,1.60161e-16,2.778e-29,1.10666e-29,5.38809e-31,-4.44535,1,1,2.71828,2.71828,0.985422,0.985422,1,1138
8.38,1.54842e-16,2.94498e-29,1.16554e-29,7.8308e-31,6.80277,1,1,2.71828,2.71828,0.985422,0.985422,1,1139
8.39,1.62046e-16,2.83198e-29,1.01078e-29,1.88877e-30,-10.1572,1,1,2.71828,2.71828,0.985422,0.985422,1,1140
8.4,1.51724e-16,2.83479e-29,1.09616e-29,4.87475e-31,1.30814,1,1,2.71828,2.71828,0.985422,0.985422,1,1141
8.41,1.68877e-16,2.8494e-29,8.91137e-30,7.63375e-31,5.8673,1,1,2.71828,2.71828,0.985422,0.985422,1,1142
8.42,1.66697e-16,2.84721e-29,1.17058e-29,5.23514e-31,-1.92361,1,1,2.71828,2.71828,0.985422,0.985422,1,1143
8.43,1.57458e-16,2.95666e-29,9.73285e-30,7.25712e-31,4.54254,1,1,2.71828,2.71828,0.985422,0.985422,1,1144
8.44,1.60547e-16,2.93523e-29,1.4126e-29,6.58632e-31,-3.67334,1,1,2.71828,2.71828,0.985422,0.985422,1,1145
8.45,1.53571e-16,2.88444e-29,9.76151e-30,1.47232e-30,-3.36529,1,1,2.71828,2.71828,0.985422,0.985422,1,1146
8.46,1.59427e-16,2.87168e-29,1.14089e-29,1.01327e-30,-4.18682,1,1,2.71828,2.71828,0.985422,0.985422,1,1147
8.47,1.64979e-16,2.86887e-29,1.19645e-29,5.42802e-31,9.04535,1,1,2.71828,2.71828,0.985422,0.985422,1,1148
8.48,1.72188e-16,2.85093e-29,9.88308e-30,8.6625e-31,-4.40233,1,1,2.71828,2.71828,0.985422,0.985422,1,1149
8.49,1.57905e-16,2.76539e-29,1.32763e-29,9.89314e-31,-0.761953,1,1,2.71828,2.71828,0.985422,0.985422,1,1150
8.5,1.65177e-16,2.82923e-29,8.63844e-30,9.72882e-31,16.4837,1,1,2.71828,2.71828,0.985422,0.985422,1,1151
8.51,1.66445e-16,2.92136e-29,1.10022e-29,6.88358e-31,-9.34733,1,1,2.71828,2.71828,0.985422,0.985422,1,1152
8.52,1.42891e-16,2.96436e-29,1.42791e-29,7.04957e-31,0.0603538,1,1,2.71828,2.71828,0.985422,0.985422,1,1153
8.53,1.57625e-16,2.72983e-29,1.00696e-29,3.44257e-31,1.29537,1,1,2.71828,2.71828,0.985422,0.985422,1,1154
8.54,1.5753e-16,2.69342e-29,9.03758e-30,4.84992e-31,-10.5349,1,1,2.71828,2.71828,0.985422,0.985422,1,1155
8.55,1.55515e-16,2.71699e-29,1.2362e-29,3.18744e-31,9.99237,1,1,2.71828,2.71828,0.985422,0.985422,1,1156
8.56,1.73828e-16,2.6652e-29,9.01547e-30,4.40885e-31,-4.13251,1,1,2.71828,2.71828,0.985422,0.985422,1,1157
8.57,1.58036e-16,2.679e-29,1.14159e-29,3.61911e-31,4.3626,1,1,2.71828,2.71828,0.985422,0.985422,1,1158
8.58,1.64849e-16,2.66362e-29,9.40305e-30,3.64008e-31,-3.88017,1,1,2.71828,2.71828,0.985422,0.985422,1,1159
8.59,1.57958e-16,2.64693e-29,1.06289e-29,7.37251e-31,4.38963,1,1,2.71828,2.71828,0.985422,0.985422,1,1160
8.6,1.64334e-16,2.71657e-29,1.02669e-29,6.52023e-31,-10.9026,1,1,2.71828,2.71828,0.985422,0.985422,1,1161
8.61,1.57424e-16,2.66901e-29,8.52641e-30,4.97715e-31,3.32522,1,1,2.71828,2.71828,0.985422,0.985422,1,1162
8.62,1.76687e-16,2.60305e-29,1.164e-29,7.39502e-31,3.94303,1,1,2.71828,2.71828,0.985422,0.985422,1,1163
8.63,1.71001e-16,2.67279e-29,1.11362e-29,4.77267e-31,1.20275,1,1,2.71828,2.71828,0.985422,0.985422,1,1164
8.64,1.64514e-16,2.65946e-29,9.49084e-30,1.5037e-30,-1.01566,1,1,2.71828,2.71828,0.985422,0.985422,1,1165
8.65,1.62559e-16,2.68246e-29,1.00972e-29,5.00674e-31,-5.6203,1,1,2.71828,2.71828,0.985422,0.985422,1,1166
8.66,1.64227e-16,2.65261e-29,9.81735e-30,4.4707e-31,1.66691,1,1,2.71828,2.71828,0.985422,0.985422,1,1167
8.67,1.74007e-16,2.69045e-29,9.47194e-30,7.20421e-31,-3.51122,1,1,2.71828,2.71828,0.985422,0.985422,1,1168
8.68,1.71154e-16,2.55096e-29,1.15262e-29,4.42017e-31,13.5991,1,1,2.71828,2.71828,0.985422,0.985422,1,1169
8.69,1.77382e-16,2.69219e-29,1.15001e-29,4.43914e-31,-9.82793,1,1,2.71828,2.71828,0.985422,0.985422,1,1170
8.7,1.56147e-16,2.6639e-29,1.29257e-29,8.71135e-31,9.89417,1,1,2.71828,2.71828,0.985422,0.985422,1,1171
8.71,1.73166e-16,2.61142e-29,9.772e-30,8.59953e-31,-2.22934,1,1,2.71828,2.71828,0.985422,0.985422,1,1172
8.72,1.57575e-16,2.57629e-29,1.13777e-29,4.04179e-31,-3.17435,1,1,2.71828,2.71828,0.985422,0.985422,1,1173
8.73,1.61168e-16,2.63598e-29,9.80762e-30,2.86779e-31,-6.44361,1,1,2.71828,2.71828,0.985422,0.985422,1,1174
8.74,1.66452e-16,2.63711e-29,8.69849e-30,8.18803e-31,3.58723,1,1,2.71828,2.71828,0.985422,0.985422,1,1175
8.75,1.77916e-16,2.58868e-29,1.09323e-29,8.49634e-31,1.47087,1,1,2.71828,2.71828,0.985422,0.985422,1,1176
8.76,1.71755e-16,2.69548e-29,1.06041e-29,7.00112e-31,-7.73832,1,1,2.71828,2.71828,0.985422,0.985422,1,1177
8.77,1.69265e-16,2.64994e-29,8.89828e-30,7.95532e-31,8.65883,1,1,2.71828,2.71828,0.985422,0.985422,1,1178
8.78,1.83462e-16,2.74321e-29,1.13251e-29,8.14356e-31,2.35247,1,1,2.71828,2.71828,0.985422,0.985422,1,1179
8.79,1.68842e-16,2.67056e-29,9.20379e-30,9.16958e-31,-10.325,1,1,2.71828,2.71828,0.985422,0.985422,1,1180
8.8,1.64962e-16,2.64498e-29,1.00495e-29,3.33459e-31,1.15699,1,1,2.71828,2.71828,0.985422,0.985422,1,1181
8.81,1.83955e-16,2.67516e-29,1.19928e-29,3.0194e-31,1.71491,1,1,2.71828,2.71828,0.985422,0.985422,1,1182
8.82,1.81851e-16,2.67506e-29,8.59097e-30,1.38807e-30,-7.29388,1,1,2.71828,2.71828,0.985422,0.985422,1,1183
8.83,1.78785e-16,2.65085e-29,1.21653e-29,5.84932e-31,12.8192,1,1,2.71828,2.71828,0.985422,0.985422,1,1184
8.84,1.92851e-16,2.65388e-29,9.8448e-30,9.1946e-31,-9.57645,1,1,2.71828,2.71828,0.985422,0.985422,1,1185
8.85,1.70939e-16,2.58255e-29,8.44778e-30,6.86508e-31,6.19988,1,1,2.71828,2.71828,0.985422,0.985422,1,1186
8.86,1.89042e-16,2.75616e-29,1.06573e-29,3.24348e-31,6.64037,1,1,2.71828,2.71828,0.985422,0.985422,1,1187
8.87,1.78006e-16,2.67868e-29,9.98866e-30,4.66029e-31,-2.46101,1,1,2.71828,2.71828,0.985422,0.985422,1,1188
8.88,1.66922e-16,2.69461e-29,1.05186e-29,2.75968e-31,-1.82665,1,1,2.71828,2.71828,0.985422,0.985422,1,1189
8.89,1.71133e-16,2.61603e-29,9.94139e-30,2.53173e-31,0.726011,1,1,2.71828,2.71828,0.985422,0.985422,1,1190
8.9,1.74317e-16,2.75815e-29,1.06354e-29,4.40749e-31,5.54128,1,1,2.71828,2.71828,0.985422,0.985422,1,1191
8.91,1.73061e-16,2.63369e-29,8.95131e-30,8.87841e-31,-6.51914,1,1,2.71828,2.71828,0.985422,0.985422,1,1192
8.92,1.63975e-16,2.67616e-29,1.09305e-29,6.14649e-31,15.6884,1,1,2.71828,2.71828,0.985422,0.985422,1,1193
8.93,1.7541e-16,2.69521e-29,8.51098e-30,6.55573e-31,-1.25401,1,1,2.71828,2.71828,0.985422,0.985422,1,1194
8.94,1.51623e-16,2.63061e-29,8.60555e-30,6.45433e-31,-6.64138,1,1,2.71828,2.71828,0.985422,0.985422,1,1195
8.95,1.53548e-16,2.65788e-29,1.21863e-29,3.86449e-31,-0.426016,1,1,2.71828,2.71828,0.985422,0.985422,1,1196
8.96,1.64471e-16,2.71253e-29,1.02069e-29,8.9279e-31,-0.348157,1,1,2.71828,2.71828,0.985422,0.985422,1,1197
8.97,1.65175e-16,2.72223e-29,1.35513e-29,4.53003e-31,-0.523805,1,1,2.71828,2.71828,0.985422,0.985422,1,1198
8.98,1.65752e-16,2.82006e-29,1.04949e-29,4.17165e-31,-3.72336,1,1,2.71828,2.71828,0.985422,0.985422,1,1199
8.99,1.66625e-16,2.76903e-29,7.39972e-30,8.70406e-31,-2.04138,1,1,2.71828,2.71828,0.985422,0.985422,1,1200
9,1.73069e-16,2.75444e-29,9.0589e-30,5.13538e-31,5.10603,1,1,2.71828,2.71828,0.985422,0.985422,1,1201
9.01,1.76676e-16,2.74852e-29,1.01625e-29,6.59084e-31,2.78557,1,1,2.71828,2.71828,0.985422,0.985422,1,1202
9.02,1.68093e-16,2.80292e-29,1.15017e-29,4.04034e-31,2.22494,1,1,2.71828,2.71828,0.985422,0.985422,1,1203
9.03,1.63537e-16,2.81201e-29,1.04111e-29,5.6377e-31,7.06037,1,1,2.71828,2.71828,0.985422,0.985422,1,1204
9.04,1.59978e-16,2.84008e-29,1.04111e-29,1.34127e-30,-7.59141,1,1,2.71828,2.71828,0.985422,0.985422,1,1205
9.05,1.49428e-16,2.81685e-29,9.03618e-30,5.16489e-31,-8.38801,1,1,2.71828,2.71828,0.985422,0.985422,1,1206
9.06,1.61703e-16,2.72687e-29,9.51158e-30,8.81742e-31,10.3812,1,1,2.71828,2.71828,0.985422,0.985422,1,1207
9.07,1.76509e-16,2.74837e-29,9.28347e-30,6.56841e-31,4.23942,1,1,2.71828,2.71828,0.985422,0.985422,1,1208
9.08,1.59908e-16,2.82516e-29,1.22687e-29,5.87343e-31,-7.30166,1,1,2.71828,2.71828,0.985422,0.985422,1,1209
9.09,1.53405e-16,2.73348e-29,9.6079e-30,4.04372e-31,10.5106,1,1,2.71828,2.71828,0.985422,0.985422,1,1210
9.1,1.65488e-16,2.72055e-29,1.50339e-29,2.52996e-31,-2.89642,1,1,2.71828,2.71828,0.985422,0.985422,1,1211
9.11,1.49749e-16,2.72197e-29,8.59079e-30,6.51061e-31,-1.63776,1,1,2.71828,2.71828,0.985422,0.985422,1,1212
9.12,1.54215e-16,2.60277e-29,9.73495e-30,2.3524e-31,-8.7086,1,1,2.71828,2.71828,0.985422,0.985422,1,1213
9.13,1.56783e-16,2.73378e-29,1.23339e-29,3.66965e-31,-0.50093,1,1,2.71828,2.71828,0.985422,0.985422,1,1214
9.14,1.71739e-16,2.50473e-29,1.06326e-29,3.13561e-31,9.13841,1,1,2.71828,2.71828,0.985422,0.985422,1,1215
9.15,1.72604e-16,2.57914e-29,1.16271e-29,7.51898e-31,-1.4775,1,1,2.71828,2.71828,0.985422,0.985422,1,1216
9.16,1.58151e-16,2.54897e-29,1.11639e-29,1.48247e-30,-3.62086,1,1,2.71828,2.71828,0.985422,0.985422,1,1217
9.17,1.60523e-16,2.54899e-29,7.9345e-30,5.64698e-31,0.594062,1,1,2.71828,2.71828,0.985422,0.985422,1,1218
9.18,1.66554e-16,2.53823e-29,9.55762e-30,5.80387e-31,14.719,1,1,2.71828,2.71828,0.985422,0.985422,1,1219
9.19,1.6557e-16,2.58773e-29,1.17239e-29,3.40646e-31,-10.0693,1,1,2.71828,2.71828,0.985422,0.985422,1,1220
9.2,1.44327e-16,2.50775e-29,8.68752e-30,6.61328e-31,-0.46747,1,1,2.71828,2.71828,0.985422,0.985422,1,1221
9.21,1.60487e-16,2.55399e-29,9.55974e-30,1.31215e-30,-1.6634,1,1,2.71828,2.71828,0.985422,0.985422,1,1222
9.22,1.6124e-16,2.5637e-29,8.2187e-30,5.31614e-31,1.69311,1,1,2.71828,2.71828,0.985422,0.985422,1,1223
9.23,1.63968e-16,2.55722e-29,1.15579e-29,3.10891e-31,-4.65986,1,1,2.71828,2.71828,0.985422,0.985422,1,1224
9.24,1.61238e-16,2.65847e-29,9.61287e-30,7.5615e-31,3.85172,1,1,2.71828,2.71828,0.985422,0.985422,1,1225
9.25,1.69119e-16,2.68974e-29,9.71501e-30,5.01793e-31,3.29214,1,1,2.71828,2.71828,0.985422,0.985422,1,1226
9.26,1.62846e-16,2.61507e-29,7.82419e-30,9.1186e-31,-1.77455,1,1,2.71828,2.71828,0.985422,0.985422,1,1227
9.27,1.57656e-16,2.75963e-29,9.93555e-30,4.7714e-31,-8.07234,1,1,2.71828,2.71828,0.985422,0.985422,1,1228
9.28,1.60504e-16,2.70441e-29,1.01313e-29,5.34256e-31,5.06496,1,1,2.71828,2.71828,0.985422,0.985422,1,1229
9.29,1.74598e-16,2.68759e-29,8.95815e-30,9.03055e-31,0.251925,1,1,2.71828,2.71828,0.985422,0.985422,1,1230
9.3,1.66181e-16,2.71234e-29,1.42908e-29,7.83099e-31,0.342269,1,1,2.71828,2.71828,0.985422,0.985422,1,1231
9.31,1.65764e-16,2.7343e-29,1.08909e-29,8.43909e-31,-3.60185,1,1,2.71828,2.71828,0.985422,0.985422,1,1232
9.32,1.65198e-16,2.69575e-29,9.34217e-30,4.74566e-31,5.224,1,1,2.71828,2.71828,0.985422,0.985422,1,1233
9.33,1.71371e-16,2.8365e-29,9.71817e-30,8.41605e-31,0.801489,1,1,2.71828,2.71828,0.985422,0.985422,1,1234
9.34,1.62863e-16,2.75108e-29,9.01027e-30,9.04801e-31,2.62204,1,1,2.71828,2.71828,0.985422,0.985422,1,1235
9.35,1.61568e-16,2.84565e-29,8.86812e-30,7.30414e-31,-1.04438,1,1,2.71828,2.71828,0.985422,0.985422,1,1236
9.36,1.5744e-16,2.66431e-29,8.80314e-30,9.37118e-31,-3.68041,1,1,2.71828,2.71828,0.985422,0.985422,1,1237
9.37,1.59101e-16,2.74812e-29,1.06111e-29,1.18364e-30,-0.4148,1,1,2.71828,2.71828,0.985422,0.985422,1,1238
9.38,1.65181e-16,2.59636e-29,9.67016e-30,5.84817e-31,6.68321,1,1,2.71828,2.71828,0.985422,0.985422,1,1239
9.39,1.65869e-16,2.6628e-29,1.2023e-29,4.27962e-31,-8.43578,1,1,2.71828,2.71828,0.985422,0.985422,1,1240
9.4,1.55478e-16,2.71667e-29,1.00792e-29,1.04193e-30,12.2006,1,1,2.71828,2.71828,0.985422,0.985422,1,1241
9.41,1.69802e-16,2.88889e-29,9.09533e-30,1.24029e-30,2.09203,1,1,2.71828,2.71828,0.985422,0.985422,1,1242
9.42,1.51338e-16,2.87712e-29,1.10013e-29,9.29512e-31,-7.68946,1,1,2.71828,2.71828,0.985422,0.985422,1,1243
9.43,1.48237e-16,2.73702e-29,8.02079e-30,8.61634e-31,5.62918,1,1,2.71828,2.71828,0.985422,0.985422,1,1244
9.44,1.60585e-16,2.72353e-29,1.1092e-29,7.04894e-31,-3.85699,1,1,2.71828,2.71828,0.985422,0.985422,1,1245
9.45,1.52027e-16,2.77339e-29,1.08738e-29,1.28575e-30,-9.40892,1,1,2.71828,2.71828,0.985422,0.985422,1,1246
9.46,1.58126e-16,2.82515e-29,9.34466e-30,8.15297e-31,8.8938,1,1,2.71828,2.71828,0.985422,0.985422,1,1247
9.47,1.74549e-16,2.70863e-29,9.12744e-30,1.00666e-30,-6.43974,1,1,2.71828,2.71828,0.985422,0.985422,1,1248
9.48,1.60293e-16,2.72028e-29,8.52532e-30,9.66681e-31,9.30073,1,1,2.71828,2.71828,0.985422,0.985422,1,1249
9.49,1.71326e-16,2.66675e-29,9.6232e-30,6.7716e-31,6.24159,1,1,2.71828,2.71828,0.985422,0.985422,1,1250
9.5,1.56747e-16,2.60048e-29,8.46047e-30,8.24167e-31,-5.50808,1,1,2.71828,2.71828,0.985422,0.985422,1,1251
9.51,1.47538e-16,2.71374e-29,1.07456e-29,6.24796e-31,-5.06577,1,1,2.71828,2.71828,0.985422,0.985422,1,1252
9.52,1.56139e-16,2.75058e-29,8.86265e-30,8.84406e-31,-1.75358,1,1,2.71828,2.71828,0.985422,0.985422,1,1253
9.53,1.6447e-16,2.75146e-29,1.11738e-29,8.11667e-31,8.80596,1,1,2.71828,2.71828,0.985422,0.985422,1,1254
9.54,1.67406e-16,2.77073e-29,1.0578e-29,6.31367e-31,-3.09774,1,1,2.71828,2.71828,0.985422,0.985422,1,1255
9.55,1.53857e-16,2.88568e-29,1.28915e-29,8.11743e-31,-0.0279246,1,1,2.71828,2.71828,0.985422,0.985422,1,1256
9.56,1.58776e-16,2.6673e-29,1.03933e-29,1.1658e-30,-3.58437,1,1,2.71828,2.71828,0.985422,0.985422,1,1257
9.57,1.5882e-16,2.71568e-29,9.78878e-30,9.40868e-31,0.00701341,1,1,2.71828,2.71828,0.985422,0.985422,1,1258
9.58,1.64725e-16,2.68652e-29,9.12436e-30,6.72561e-31,1.8454,1,1,2.71828,2.71828,0.985422,0.985422,1,1259
9.59,1.64713e-16,2.81112e-29,1.13273e-29,8.308e-31,1.41058,1,1,2.71828,2.71828,0.985422,0.985422,1,1260
9.6,1.61728e-16,2.75441e-29,1.05305e-29,6.4987e-31,-2.76535,1,1,2.71828,2.71828,0.985422,0.985422,1,1261
9.61,1.59479e-16,2.79877e-29,1.20232e-29,9.01582e-31,1.58853,1,1,2.71828,2.71828,0.985422,0.985422,1,1262
9.62,1.64014e-16,2.86036e-29,9.39462e-30,9.35628e-31,4.21593,1,1,2.71828,2.71828,0.985422,0.985422,1,1263
9.63,1.6145e-16,3.03886e-29,1.13892e-29,9.00112e-31,-8.1663,1,1,2.71828,2.71828,0.985422,0.985422,1,1264
9.64,1.54919e-16,2.87257e-29,1.11633e-29,6.23549e-31,8.21873,1,1,2.71828,2.71828,0.985422,0.985422,1,1265
9.65,1.68695e-16,2.96884e-29,9.12195e-30,8.49347e-31,-2.75762,1,1,2.71828,2.71828,0.985422,0.985422,1,1266
9.66,1.55883e-16,2.9102e-29,1.2167e-29,6.54176e-31,4.4927,1,1,2.71828,2.71828,0.985422,0.985422,1,1267
9.67,1.60304e-16,2.94337e-29,9.61629e-30,7.36266e-31,-10.353,1,1,2.71828,2.71828,0.985422,0.985422,1,1268
9.68,1.53411e-16,3.02146e-29,1.50539e-29,9.6006e-31,8.87072,1,1,2.71828,2.71828,0.985422,0.985422,1,1269
9.69,1.71128e-16,2.77995e-29,8.85165e-30,1.09545e-30,-3.85529,1,1,2.71828,2.71828,0.985422,0.985422,1,1270
9.7,1.57185e-16,2.66267e-29,1.12484e-29,1.99139e-30,-2.15512,1,1,2.71828,2.71828,0.985422,0.985422,1,1271
9.71,1.63488e-16,2.78427e-29,8.5919e-30,8.55249e-31,1.75278,1,1,2.71828,2.71828,0.985422,0.985422,1,1272
9.72,1.67089e-16,2.76287e-29,1.05352e-29,6.42729e-31,-1.46634,1,1,2.71828,2.71828,0.985422,0.985422,1,1273
9.73,1.6421e-16,2.88975e-29,1.21943e-29,6.80456e-31,4.33011,1,1,2.71828,2.71828,0.985422,0.985422,1,1274
9.74,1.66654e-16,2.78071e-29,1.26654e-29,1.51682e-30,4.87157,1,1,2.71828,2.71828,0.985422,0.985422,1,1275
9.75,1.59737e-16,2.77485e-29,1.08686e-29,1.97748e-30,-4.36161,1,1,2.71828,2.71828,0.985422,0.985422,1,1276
9.76,1.52317e-16,2.73576e-29,8.904e-30,7.09637e-31,-4.81923,1,1,2.71828,2.71828,0.985422,0.985422,1,1277
9.77,1.59264e-16,2.78458e-29,1.1545e-29,8.76823e-31,-1.43515,1,1,2.71828,2.71828,0.985422,0.985422,1,1278
9.78,1.67328e-16,2.69037e-29,9.09346e-30,7.63841e-31,11.2146,1,1,2.71828,2.71828,0.985422,0.985422,1,1279
9.79,1.69764e-16,2.68139e-29,1.0524e-29,8.84422e-31,-7.1712,1,1,2.71828,2.71828,0.985422,0.985422,1,1280
9.8,1.52645e-16,2.7028e-29,1.15204e-29,8.8419e-31,-2.1351,1,1,2.71828,2.71828,0.985422,0.985422,1,1281
9.81,1.64437e-16,2.65127e-29,8.79689e-30,9.41948e-31,-2.13897,1,1,2.71828,2.71828,0.985422,0.985422,1,1282
9.82,1.68025e-16,2.7261e-29,1.182e-29,6.55934e-31,5.27978,1,1,2.71828,2.71828,0.985422,0.985422,1,1283
9.83,1.71697e-16,2.6396e-29,9.19603e-30,6.17404e-31,3.11971,1,1,2.71828,2.71828,0.985422,0.985422,1,1284
9.84,1.63087e-16,2.64337e-29,1.0212e-29,2.62121e-31,2.68085,1,1,2.71828,2.71828,0.985422,0.985422,1,1285
9.85,1.58153e-16,2.60986e-29,8.32994e-30,4.89373e-31,-13.0043,1,1,2.71828,2.71828,0.985422,0.985422,1,1286
9.86,1.54024e-16,2.61437e-29,1.01168e-29,3.23533e-31,14.632,1,1,2.71828,2.71828,0.985422,0.985422,1,1287
9.87,1.77048e-16,2.57706e-29,9.12491e-30,2.68016e-31,-8.64707,1,1,2.71828,2.71828,0.985422,0.985422,1,1288
9.88,1.54449e-16,2.50676e-29,9.54966e-30,4.91411e-31,9.11381,1,1,2.71828,2.71828,0.985422,0.985422,1,1289
9.89,1.69068e-16,2.54695e-29,1.03078e-29,8.33805e-31,0.638952,1,1,2.71828,2.71828,0.985422,0.985422,1,1290
9.9,1.54947e-16,2.50603e-29,1.0959e-29,1.13708e-30,-3.6818,1,1,2.71828,2.71828,0.985422,0.985422,1,1291
9.91,1.53963e-16,2.71575e-29,1.05587e-29,6.50654e-31,3.00919,1,1,2.71828,2.71828,0.985422,0.985422,1,1292
9.92,1.59848e-16,2.72367e-29,1.09773e-29,5.27867e-31,2.6126,1,1,2.71828,2.71828,0.985422,0.985422,1,1293
9.93,1.55178e-16,2.61219e-29,8.32956e-30,4.40848e-31,-5.12266,1,1,2.71828,2.71828,0.985422,0.985422,1,1294
9.94,1.51228e-16,2.69867e-29,9.26419e-30,7.29174e-31,-1.82029,1,1,2.71828,2.71828,0.985422,0.985422,1,1295
9.95,1.59393e-16,2.62336e-29,9.72052e-30,7.65546e-31,10.63,1,1,2.71828,2.71828,0.985422,0.985422,1,1296
9.96,1.62348e-16,2.61192e-29,9.32757e-30,6.37211e-31,-6.42025,1,1,2.71828,2.71828,0.985422,0.985422,1,1297
9.97,1.46749e-16,2.5092e-29,1.08438e-29,4.15699e-31,-5.12364,1,1,2.71828,2.71828,0.985422,0.985422,1,1298
9.98,1.56817e-16,2.66895e-29,1.05203e-29,2.9837e-31,4.37073,1,1,2.71828,2.71828,0.985422,0.985422,1,1299
9.99,1.65285e-16,2.54612e-29,1.15446e-29,3.93301e-31,0.109771,1,1,2.71828,2.71828,0.985422,0.985422,1,1300
10,1.58364e-16,2.57824e-29,1.02768e-29,0,0.109771,1,1,2.71828,2.71828,0.985422,0.985422,1,1301
10,1.58364e-16,2.53647e-29,4.40773e-30,6.02109e-31,-0.71022,1,1,2.71828,2.71828,0.985422,0.985422,1,1302


==> graph_data/mesh_var(dt=0.01)/mesh1_1/temps_long_impli.csv <==
This is the first cell in the first column.
Description ,Derive-diffusion, schéma couplé.
Eta,1.5
Pas de temps ref,0.01
Nombre d'itérations effectif,1001
Maillage,mesh1_1
Finesse de maillage,0.0307176

Temps,Entropy,Diff_eq_L2,Weak_entropy,Diff_end_L2,Esti_nu,Nb_iter_Newton,
0,0.102516,0.16307,0.0978777,0.16307,14.8658,0
0.01,0.0874694,0.135814,0.0845049,0.135814,14.013,4
0.02,0.0761492,0.116649,0.0738012,0.116649,13.5992,4
0.03,0.06679,0.101287,0.0647355,0.101287,13.3619,3
0.04,0.0587944,0.0883838,0.0569073,0.0883838,13.2066,3
0.05,0.0518643,0.0773221,0.0500894,0.0773221,13.0927,3
0.06,0.0458139,0.0677454,0.0441257,0.0677454,13.0011,3
0.07,0.04051,0.059412,0.0388963,0.059412,12.9219,3
0.08,0.0358492,0.05214,0.0343041,0.05214,12.8499,3
0.09,0.0317469,0.0457836,0.0302674,0.0457836,12.7821,3
0.1,0.028132,0.0402216,0.0267163,0.0402216,12.7166,3
0.11,0.0249437,0.0353513,0.0235909,0.0353513,12.6523,3
0.12,0.0221295,0.0310846,0.0208387,0.0310846,12.5885,3
0.13,0.0196441,0.0273451,0.0184143,0.0273451,12.5247,3
0.14,0.0174477,0.0240665,0.0162779,0.0240665,12.4607,3
0.15,0.0155057,0.0211912,0.0143946,0.0211912,12.3961,3
0.16,0.0137876,0.0186689,0.0127339,0.0186689,12.3309,3
0.17,0.012267,0.0164555,0.0112691,0.0164555,12.265,3
0.18,0.0109204,0.0145127,0.00997663,0.0145127,12.1984,3
0.19,0.00972734,0.0128069,0.00883588,0.0128069,12.1309,3
0.2,0.00866977,0.0113086,0.00782873,0.0113086,12.0627,3
0.21,0.00773183,0.00999216,0.00693925,0.00999216,11.9938,3
0.22,0.00689956,0.00883505,0.00615343,0.00883505,11.9242,3
0.23,0.00616066,0.00781757,0.00545897,0.00781757,11.8539,3
0.24,0.00550432,0.00692248,0.00484504,0.00692248,11.783,3
0.25,0.00492099,0.0061347,0.00430211,0.0061347,11.7115,3
0.26,0.00440227,0.00544101,0.00382179,0.00544101,11.6396,3
0.27,0.00394075,0.00482986,0.00339672,0.00482986,11.5673,3
0.28,0.00352988,0.00429111,0.00302039,0.00429111,11.4946,3
0.29,0.00316391,0.00381592,0.00268709,0.00381592,11.4218,3
0.3,0.00283772,0.00339651,0.00239178,0.00339651,11.3487,3
0.31,0.00254683,0.00302609,0.00213002,0.00302609,11.2756,3
0.32,0.00228725,0.00269871,0.0018979,0.00269871,11.2025,3
0.33,0.00205549,0.00240916,0.00169199,0.00240916,11.1296,3
0.34,0.00184842,0.00215286,0.00150923,0.00215286,11.0568,3
0.35,0.0016633,0.00192583,0.00134696,0.00192583,10.9843,3
0.36,0.0014977,0.00172455,0.0012028,0.00172455,10.9122,3
0.37,0.00134947,0.00154594,0.00107469,0.00154594,10.8406,3
0.38,0.0012167,0.00138731,0.000960766,0.00138731,10.7695,3
0.39,0.0010977,0.00124629,0.00085942,0.00124629,10.699,3
0.4,0.00099098,0.00112082,0.000769214,0.00112082,10.6293,3
0.41,0.000895202,0.00100906,0.000688884,0.00100906,10.5604,3
0.42,0.000809191,0.000909426,0.000617309,0.000909426,10.4923,3
0.43,0.0007319,0.000820502,0.000553503,0.000820502,10.4251,3
0.44,0.000662399,0.000741058,0.00049659,0.000741058,10.359,3
0.45,0.000599863,0.000670008,0.000445799,0.000670008,10.2939,3
0.46,0.000543556,0.000606396,0.000400446,0.000606396,10.23,3
0.47,0.000492825,0.000549382,0.000359925,0.000549382,10.1672,3
0.48,0.000447088,0.000498227,0.000323701,0.000498227,10.1056,3
0.49,0.000405827,0.000452277,0.0002913,0.000452277,10.0453,3
0.5,0.000368579,0.000410958,0.000262301,0.000410958,9.98631,3
0.51,0.000334934,0.000373763,0.000236332,0.000373763,9.92863,3
0.52,0.000304524,0.000340242,0.000213062,0.000340242,9.87232,3
0.53,0.000277019,0.00031,0.000192199,0.00031,9.81739,3
0.54,0.000252128,0.000282687,0.000173482,0.000282687,9.76386,3
0.55,0.000229589,0.000257992,0.00015668,0.000257992,9.71174,3
0.56,0.000209166,0.000235641,0.000141589,0.000235641,9.66105,3
0.57,0.000190651,0.000215391,0.000128025,0.000215391,9.61179,3
0.58,0.000173854,0.000197025,0.000115828,0.000197025,9.56397,3
0.59,0.000158609,0.000180352,0.000104851,0.000180352,9.51757,3
0.6,0.000144764,0.0001652,9.49687e-05,0.0001652,9.4726,3
0.61,0.000132183,0.000151418,8.6065e-05,0.000151418,9.42905,3
0.62,0.000120746,0.00013887,7.80385e-05,0.00013887,9.3869,3
0.63,0.000110341,0.000127436,7.07984e-05,0.000127436,9.34614,3
0.64,0.000100873,0.000117007,6.42639e-05,0.000117007,9.30676,3
0.65,9.22508e-05,0.000107488,5.83626e-05,0.000107488,9.26872,3
0.66,8.43962e-05,9.87917e-05,5.30302e-05,9.87917e-05,9.23203,3
0.67,7.72373e-05,9.08411e-05,4.82089e-05,9.08411e-05,9.19663,3
0.68,7.07094e-05,8.35668e-05,4.38472e-05,8.35668e-05,9.16253,3
0.69,6.47542e-05,7.69066e-05,3.98992e-05,7.69066e-05,9.12968,3
0.7,5.93191e-05,7.08045e-05,3.63236e-05,7.08045e-05,9.09806,3
0.71,5.43565e-05,6.52102e-05,3.30834e-05,6.52102e-05,9.06764,3
0.72,4.98235e-05,6.00781e-05,3.01456e-05,6.00781e-05,9.03839,3
0.73,4.56813e-05,5.53675e-05,2.74805e-05,5.53675e-05,9.01029,3
0.74,4.18947e-05,5.10412e-05,2.50617e-05,5.10412e-05,8.98329,3
0.75,3.84319e-05,4.70658e-05,2.2865e-05,4.70658e-05,8.95737,3
0.76,3.5264e-05,4.34111e-05,2.08693e-05,4.34111e-05,8.9325,3
0.77,3.2365e-05,4.00496e-05,1.90551e-05,4.00496e-05,8.90865,3
0.78,2.9711e-05,3.69564e-05,1.74052e-05,3.69564e-05,8.88578,3
0.79,2.72807e-05,3.41091e-05,1.59039e-05,3.41091e-05,8.86386,3
0.8,2.50544e-05,3.14869e-05,1.45373e-05,3.14869e-05,8.84286,3
0.81,2.30144e-05,2.90712e-05,1.32926e-05,2.90712e-05,8.82275,3
0.82,2.11446e-05,2.68451e-05,1.21586e-05,2.68451e-05,8.8035,3
0.83,1.94304e-05,2.4793e-05,1.11249e-05,2.4793e-05,8.78508,3
0.84,1.78582e-05,2.29007e-05,1.01823e-05,2.29007e-05,8.76746,3
0.85,1.6416e-05,2.11554e-05,9.32229e-06,2.11554e-05,8.75061,3
0.86,1.50928e-05,1.95451e-05,8.53743e-06,1.95451e-05,8.7345,3
0.87,1.38783e-05,1.80592e-05,7.82085e-06,1.80592e-05,8.7191,3
0.88,1.27635e-05,1.66876e-05,7.16636e-06,1.66876e-05,8.70439,3
0.89,1.17399e-05,1.54215e-05,6.56835e-06,1.54215e-05,8.69034,3
0.9,1.07998e-05,1.42524e-05,6.02177e-06,1.42524e-05,8.67692,3
0.91,9.93634e-06,1.31727e-05,5.52202e-06,1.31727e-05,8.6641,3
0.92,9.14301e-06,1.21754e-05,5.06493e-06,1.21754e-05,8.65187,3
0.93,8.41401e-06,1.12542e-05,4.64672e-06,1.12542e-05,8.6402,3
0.94,7.74401e-06,1.04031e-05,4.26397e-06,1.04031e-05,8.62906,3
0.95,7.12813e-06,9.61664e-06,3.91357e-06,9.61664e-06,8.61844,3
0.96,6.5619e-06,8.88991e-06,3.59269e-06,8.88991e-06,8.6083,3
0.97,6.04124e-06,8.21829e-06,3.29876e-06,8.21829e-06,8.59864,3
0.98,5.56241e-06,7.59753e-06,3.02944e-06,7.59753e-06,8.58943,3
0.99,5.12199e-06,7.02376e-06,2.7826e-06,7.02376e-06,8.58064,3
1,4.71684e-06,6.49338e-06,2.55632e-06,6.49338e-06,8.57227,3
1.01,4.34409e-06,6.00308e-06,2.34883e-06,6.00308e-06,8.5643,3
1.02,4.0011e-06,5.54981e-06,2.15852e-06,5.54981e-06,8.5567,2
1.03,3.68547e-06,5.13076e-06,1.98394e-06,5.13076e-06,8.54946,2
1.04,3.39497e-06,4.74332e-06,1.82374e-06,4.74332e-06,8.54256,2
1.05,3.12758e-06,4.38511e-06,1.67671e-06,4.38511e-06,8.53599,2
1.06,2.88143e-06,4.05391e-06,1.54175e-06,4.05391e-06,8.52974,2
1.07,2.65482e-06,3.74768e-06,1.41783e-06,3.74768e-06,8.52378,2
1.08,2.44616e-06,3.46453e-06,1.30404e-06,3.46453e-06,8.51811,2
1.09,2.25404e-06,3.20272e-06,1.19952e-06,3.20272e-06,8.51271,2
1.1,2.07711e-06,2.96064e-06,1.1035e-06,2.96064e-06,8.50757,2
1.11,1.91416e-06,2.73681e-06,1.01528e-06,2.73681e-06,8.50268,2
1.12,1.76408e-06,2.52985e-06,9.34215e-07,2.52985e-06,8.49802,2
1.13,1.62584e-06,2.33848e-06,8.59707e-07,2.33848e-06,8.49359,2
1.14,1.4985e-06,2.16154e-06,7.91218e-07,2.16154e-06,8.48937,2
1.15,1.38118e-06,1.99794e-06,7.28252e-07,1.99794e-06,8.48536,2
1.16,1.27311e-06,1.84667e-06,6.70357e-07,1.84667e-06,8.48154,2
1.17,1.17353e-06,1.70682e-06,6.17117e-07,1.70682e-06,8.47791,2
1.18,1.08178e-06,1.57751e-06,5.68152e-07,1.57751e-06,8.47446,2
1.19,9.97232e-07,1.45796e-06,5.23112e-07,1.45796e-06,8.47117,2
1.2,9.19324e-07,1.34743e-06,4.81679e-07,1.34743e-06,8.46805,2
1.21,8.47528e-07,1.24524e-06,4.4356e-07,1.24524e-06,8.46507,2
1.22,7.81362e-07,1.15077e-06,4.08485e-07,1.15077e-06,8.46225,2
1.23,7.20381e-07,1.06344e-06,3.76209e-07,1.06344e-06,8.45956,2
1.24,6.64177e-07,9.82707e-07,3.46505e-07,9.82707e-07,8.457,2
1.25,6.12373e-07,9.08075e-07,3.19166e-07,9.08075e-07,8.45457,2
1.26,5.64623e-07,8.39087e-07,2.94e-07,8.39087e-07,8.45225,2
1.27,5.20608e-07,7.75317e-07,2.70834e-07,7.75317e-07,8.45006,2
1.28,4.80034e-07,7.16373e-07,2.49507e-07,7.16373e-07,8.44796,2
1.29,4.42631e-07,6.6189e-07,2.2987e-07,6.6189e-07,8.44598,2
1.3,4.08151e-07,6.11533e-07,2.1179e-07,6.11533e-07,8.44409,2
1.31,3.76363e-07,5.6499e-07,1.95141e-07,5.6499e-07,8.44229,2
1.32,3.47058e-07,5.21975e-07,1.79808e-07,5.21975e-07,8.44058,2
1.33,3.20039e-07,4.8222e-07,1.65688e-07,4.8222e-07,8.43896,2
1.34,2.95128e-07,4.45481e-07,1.52682e-07,4.45481e-07,8.43742,2
1.35,2.72161e-07,4.11528e-07,1.40703e-07,4.11528e-07,8.43595,2
1.36,2.50984e-07,3.80153e-07,1.29669e-07,3.80153e-07,8.43455,2
1.37,2.31459e-07,3.5116e-07,1.19504e-07,3.5116e-07,8.43323,2
1.38,2.13455e-07,3.24369e-07,1.1014e-07,3.24369e-07,8.43197,2
1.39,1.96854e-07,2.99614e-07,1.01513e-07,2.99614e-07,8.43077,2
1.4,1.81546e-07,2.76741e-07,9.35651e-08,2.76741e-07,8.42963,2
1.41,1.6743e-07,2.55607e-07,8.62418e-08,2.55607e-07,8.42855,2
1.42,1.54414e-07,2.3608e-07,7.94941e-08,2.3608e-07,8.42752,2
1.43,1.4241e-07,2.1804e-07,7.32764e-08,2.1804e-07,8.42655,2
1.44,1.31342e-07,2.01373e-07,6.75468e-08,2.01373e-07,8.42562,2
1.45,1.21134e-07,1.85975e-07,6.22668e-08,1.85975e-07,8.42473,2
1.46,1.11721e-07,1.7175e-07,5.7401e-08,1.7175e-07,8.4239,2
1.47,1.0304e-07,1.5861e-07,5.29167e-08,1.5861e-07,8.4231,2
1.48,9.50345e-08,1.46471e-07,4.87838e-08,1.46471e-07,8.42234,2
1.49,8.76515e-08,1.35258e-07,4.49747e-08,1.35258e-07,8.42162,2
1.5,8.08427e-08,1.24901e-07,4.14638e-08,1.24901e-07,8.42094,2
1.51,7.45632e-08,1.15334e-07,3.82278e-08,1.15334e-07,8.42029,2
1.52,6.8772e-08,1.06497e-07,3.52451e-08,1.06497e-07,8.41967,2
1.53,6.34309e-08,9.83352e-08,3.24956e-08,9.83352e-08,8.41908,2
1.54,5.8505e-08,9.07969e-08,2.99612e-08,9.07969e-08,8.41853,2
1.55,5.39619e-08,8.38347e-08,2.76249e-08,8.38347e-08,8.418,2
1.56,4.97718e-08,7.74047e-08,2.54713e-08,7.74047e-08,8.41749,2
1.57,4.59074e-08,7.14663e-08,2.34858e-08,7.14663e-08,8.41702,2
1.58,4.23431e-08,6.59822e-08,2.16555e-08,6.59822e-08,8.41656,2
1.59,3.90558e-08,6.09178e-08,1.99681e-08,6.09178e-08,8.41613,2
1.6,3.60238e-08,5.62409e-08,1.84124e-08,5.62409e-08,8.41572,2
1.61,3.32274e-08,5.19221e-08,1.69782e-08,5.19221e-08,8.41533,2
1.62,3.06481e-08,4.7934e-08,1.56559e-08,4.7934e-08,8.41496,2
1.63,2.82692e-08,4.42515e-08,1.44368e-08,4.42515e-08,8.41461,2
1.64,2.6075e-08,4.08511e-08,1.33127e-08,4.08511e-08,8.41427,2
1.65,2.40512e-08,3.77113e-08,1.22763e-08,3.77113e-08,8.41396,2
1.66,2.21845e-08,3.48123e-08,1.13207e-08,3.48123e-08,8.41365,2
1.67,2.04628e-08,3.21355e-08,1.04396e-08,3.21355e-08,8.41337,2
1.68,1.88747e-08,2.96641e-08,9.6272e-09,2.96641e-08,8.4131,2
1.69,1.74099e-08,2.73823e-08,8.87809e-09,2.73823e-08,8.41284,2
1.7,1.60589e-08,2.52756e-08,8.18734e-09,2.52756e-08,8.41259,2
1.71,1.48127e-08,2.33306e-08,7.55041e-09,2.33306e-08,8.41236,2
1.72,1.36633e-08,2.1535e-08,6.96308e-09,2.1535e-08,8.41214,2
1.73,1.26031e-08,1.98773e-08,6.4215e-09,1.98773e-08,8.41193,2
1.74,1.16252e-08,1.83469e-08,5.92209e-09,1.83469e-08,8.41173,2
1.75,1.07231e-08,1.69341e-08,5.46156e-09,1.69341e-08,8.41154,2
1.76,9.89112e-09,1.56298e-08,5.03688e-09,1.56298e-08,8.41135,2
1.77,9.12367e-09,1.44258e-08,4.64525e-09,1.44258e-08,8.41118,2
1.78,8.41579e-09,1.33144e-08,4.28411e-09,1.33144e-08,8.41102,2
1.79,7.76285e-09,1.22885e-08,3.95107e-09,1.22885e-08,8.41087,2
1.8,7.16057e-09,1.13414e-08,3.64394e-09,1.13414e-08,8.41072,2
1.81,6.60503e-09,1.04672e-08,3.36071e-09,1.04672e-08,8.41058,2
1.82,6.0926e-09,9.66029e-09,3.09951e-09,9.66029e-09,8.41045,2
1.83,5.61993e-09,8.91547e-09,2.85862e-09,8.91547e-09,8.41032,2
1.84,5.18394e-09,8.22797e-09,2.63648e-09,8.22797e-09,8.4102,2
1.85,4.78177e-09,7.5934e-09,2.43161e-09,7.5934e-09,8.41009,2
1.86,4.41082e-09,7.00769e-09,2.24267e-09,7.00769e-09,8.40998,2
1.87,4.06864e-09,6.46708e-09,2.06842e-09,6.46708e-09,8.40988,2
1.88,3.75301e-09,5.96812e-09,1.90772e-09,5.96812e-09,8.40978,2
1.89,3.46187e-09,5.5076e-09,1.75951e-09,5.5076e-09,8.40968,2
1.9,3.19332e-09,5.08256e-09,1.62282e-09,5.08256e-09,8.4096,2
1.91,2.94561e-09,4.69027e-09,1.49676e-09,4.69027e-09,8.40952,2
1.92,2.71711e-09,4.32822e-09,1.3805e-09,4.32822e-09,8.40943,2
1.93,2.50634e-09,3.99408e-09,1.27327e-09,3.99408e-09,8.40936,2
1.94,2.31192e-09,3.6857e-09,1.17438e-09,3.6857e-09,8.40929,2
1.95,2.13258e-09,3.4011e-09,1.08317e-09,3.4011e-09,8.40922,2
1.96,1.96716e-09,3.13845e-09,9.99045e-10,3.13845e-09,8.40916,2
1.97,1.81457e-09,2.89605e-09,9.2146e-10,2.89605e-09,8.40909,2
1.98,1.67381e-09,2.67236e-09,8.49903e-10,2.67236e-09,8.40904,2
1.99,1.54398e-09,2.46592e-09,7.83905e-10,2.46592e-09,8.40898,2
2,1.42422e-09,2.27541e-09,7.23034e-10,2.27541e-09,8.40893,2
2.01,1.31374e-09,2.0996e-09,6.66893e-10,2.0996e-09,8.40888,2
2.02,1.21184e-09,1.93736e-09,6.15112e-10,1.93736e-09,8.40883,2
2.03,1.11784e-09,1.78764e-09,5.67353e-10,1.78764e-09,8.40879,2
2.04,1.03114e-09,1.64949e-09,5.23304e-10,1.64949e-09,8.40874,2
2.05,9.51155e-10,1.52199e-09,4.82676e-10,1.52199e-09,8.4087,2
2.06,8.77379e-10,1.40435e-09,4.45203e-10,1.40435e-09,8.40866,2
2.07,8.09325e-10,1.29578e-09,4.10641e-10,1.29578e-09,8.40863,2
2.08,7.4655e-10,1.1956e-09,3.78763e-10,1.1956e-09,8.40859,2
2.09,6.88645e-10,1.10316e-09,3.4936e-10,1.10316e-09,8.40856,2
2.1,6.35231e-10,1.01786e-09,3.2224e-10,1.01786e-09,8.40852,2
2.11,5.8596e-10,9.39153e-10,2.97226e-10,9.39153e-10,8.40851,2
2.12,5.40511e-10,8.66524e-10,2.74155e-10,8.66524e-10,8.40847,2
2.13,4.98587e-10,7.99507e-10,2.52875e-10,7.99507e-10,8.40844,2
2.14,4.59915e-10,7.37669e-10,2.33247e-10,7.37669e-10,8.40842,2
2.15,4.24243e-10,6.8061e-10,2.15143e-10,6.8061e-10,8.4084,2
2.16,3.91338e-10,6.27961e-10,1.98445e-10,6.27961e-10,8.40837,2
2.17,3.60985e-10,5.79381e-10,1.83043e-10,5.79381e-10,8.40835,2
2.18,3.32986e-10,5.34557e-10,1.68836e-10,5.34557e-10,8.40832,2
2.19,3.07159e-10,4.93198e-10,1.55733e-10,4.93198e-10,8.40831,2
2.2,2.83335e-10,4.55037e-10,1.43647e-10,4.55037e-10,8.40831,2
2.21,2.61359e-10,4.19827e-10,1.32498e-10,4.19827e-10,8.40827,2
2.22,2.41088e-10,3.87339e-10,1.22216e-10,3.87339e-10,8.40826,2
2.23,2.22389e-10,3.57363e-10,1.12731e-10,3.57363e-10,8.40821,2
2.24,2.0514e-10,3.29706e-10,1.03983e-10,3.29706e-10,8.40824,2
2.25,1.89229e-10,3.04188e-10,9.59136e-11,3.04188e-10,8.40821,2
2.26,1.74553e-10,2.80644e-10,8.84706e-11,2.80644e-10,8.40819,2
2.27,1.61014e-10,2.58921e-10,8.16053e-11,2.58921e-10,8.40819,2
2.28,1.48526e-10,2.38878e-10,7.52728e-11,2.38878e-10,8.40814,2
2.29,1.37006e-10,2.20386e-10,6.94318e-11,2.20386e-10,8.40818,2
2.3,1.2638e-10,2.03325e-10,6.40442e-11,2.03325e-10,8.40816,2
2.31,1.16578e-10,1.87583e-10,5.90746e-11,1.87583e-10,8.40812,2
2.32,1.07536e-10,1.7306e-10,5.44908e-11,1.7306e-10,8.40812,2
2.33,9.91956e-11,1.59661e-10,5.02626e-11,1.59661e-10,8.40815,2
2.34,9.1502e-11,1.47299e-10,4.63626e-11,1.47299e-10,8.4081,2
2.35,8.44051e-11,1.35893e-10,4.27653e-11,1.35893e-10,8.40809,2
2.36,7.78586e-11,1.2537e-10,3.94471e-11,1.2537e-10,8.4081,2
2.37,7.18199e-11,1.15661e-10,3.63864e-11,1.15661e-10,8.40806,2
2.38,6.62496e-11,1.06704e-10,3.35632e-11,1.06704e-10,8.40811,2
2.39,6.11113e-11,9.84408e-11,3.09591e-11,9.84408e-11,8.40804,2
2.4,5.63716e-11,9.08168e-11,2.85571e-11,9.08168e-11,8.40805,2
2.41,5.19994e-11,8.3783e-11,2.63415e-11,8.3783e-11,8.40806,2
2.42,4.79664e-11,7.72938e-11,2.42977e-11,7.72938e-11,8.40807,2
2.43,4.42461e-11,7.1307e-11,2.24126e-11,7.1307e-11,8.4081,2
2.44,4.08144e-11,6.57837e-11,2.06737e-11,6.57837e-11,8.408,2
2.45,3.76489e-11,6.06881e-11,1.90698e-11,6.06881e-11,8.40799,2
2.46,3.47289e-11,5.5987e-11,1.75903e-11,5.5987e-11,8.40802,2
2.47,3.20353e-11,5.165e-11,1.62256e-11,5.165e-11,8.40804,2
2.48,2.95507e-11,4.76488e-11,1.49668e-11,4.76488e-11,8.40798,2
2.49,2.72588e-11,4.39574e-11,1.38057e-11,4.39574e-11,8.40814,2
2.5,2.51446e-11,4.05519e-11,1.27346e-11,4.05519e-11,8.40798,2
2.51,2.31944e-11,3.74102e-11,1.17467e-11,3.74102e-11,8.40793,2
2.52,2.13955e-11,3.45118e-11,1.08354e-11,3.45118e-11,8.40799,2
2.53,1.97361e-11,3.18379e-11,9.99478e-12,3.18379e-11,8.40818,2
2.54,1.82054e-11,2.93711e-11,9.21941e-12,2.93711e-11,8.40786,2
2.55,1.67934e-11,2.70953e-11,8.50419e-12,2.70953e-11,8.40819,2
2.56,1.54909e-11,2.49959e-11,7.84446e-12,2.49959e-11,8.40811,2
2.57,1.42894e-11,2.30591e-11,7.23591e-12,2.30591e-11,8.40783,2
2.58,1.31811e-11,2.12723e-11,6.67458e-12,2.12723e-11,8.40791,2
2.59,1.21588e-11,1.96239e-11,6.1568e-12,1.96239e-11,8.40783,2
2.6,1.12158e-11,1.81032e-11,5.67918e-12,1.81032e-11,8.40811,2
2.61,1.0346e-11,1.67003e-11,5.23862e-12,1.67003e-11,8.40807,2
2.62,9.54353e-12,1.54061e-11,4.83224e-12,1.54061e-11,8.40766,2
2.63,8.80334e-12,1.42122e-11,4.45739e-12,1.42122e-11,8.40799,2
2.64,8.12059e-12,1.31108e-11,4.11161e-12,1.31108e-11,8.40765,2
2.65,7.49076e-12,1.20947e-11,3.79266e-12,1.20947e-11,8.4085,2
2.66,6.90981e-12,1.11574e-11,3.49845e-12,1.11574e-11,8.40809,2
2.67,6.37386e-12,1.02927e-11,3.22707e-12,1.02927e-11,8.40808,2
2.68,5.87951e-12,9.49495e-12,2.97674e-12,9.49495e-12,8.40786,2
2.69,5.4235e-12,8.75904e-12,2.74583e-12,8.75904e-12,8.40794,2
2.7,5.00286e-12,8.08016e-12,2.53283e-12,8.08016e-12,8.40737,2
2.71,4.61485e-12,7.45389e-12,2.33636e-12,7.45389e-12,8.40852,2
2.72,4.25695e-12,6.87614e-12,2.15513e-12,6.87614e-12,8.40655,2
2.73,3.92677e-12,6.34317e-12,1.98795e-12,6.34317e-12,8.40861,2
2.74,3.62226e-12,5.85151e-12,1.83375e-12,5.85151e-12,8.40828,2
2.75,3.34131e-12,5.39794e-12,1.69151e-12,5.39794e-12,8.40786,2
2.76,3.08215e-12,4.97953e-12,1.5603e-12,4.97953e-12,8.40834,2
2.77,2.8431e-12,4.59354e-12,1.43927e-12,4.59354e-12,8.40835,2
2.78,2.62259e-12,4.23747e-12,1.32762e-12,4.23747e-12,8.40809,2
2.79,2.41918e-12,3.90899e-12,1.22464e-12,3.90899e-12,8.409,2
2.8,2.23155e-12,3.60598e-12,1.12965e-12,3.60598e-12,8.40602,2
2.81,2.05845e-12,3.32645e-12,1.04202e-12,3.32645e-12,8.40775,2
2.82,1.89883e-12,3.06858e-12,9.61197e-13,3.06858e-12,8.41024,2
2.83,1.75157e-12,2.8307e-12,8.86639e-13,2.8307e-12,8.40551,2
2.84,1.61568e-12,2.61126e-12,8.17865e-13,2.61126e-12,8.41017,2
2.85,1.49041e-12,2.40883e-12,7.54426e-13,2.40883e-12,8.40721,2
2.86,1.37479e-12,2.22209e-12,6.95907e-13,2.22209e-12,8.40914,2
2.87,1.26817e-12,2.04982e-12,6.41928e-13,2.04982e-12,8.40822,2
2.88,1.1698e-12,1.89091e-12,5.92136e-13,1.89091e-12,8.40626,2
2.89,1.07907e-12,1.74431e-12,5.46207e-13,1.74431e-12,8.41063,2
2.9,9.95393e-13,1.60908e-12,5.0384e-13,1.60908e-12,8.40507,2
2.91,9.18169e-13,1.48433e-12,4.64759e-13,1.48433e-12,8.4085,2
2.92,8.4698e-13,1.36925e-12,4.2871e-13,1.36925e-12,8.40471,2
2.93,7.81285e-13,1.2631e-12,3.95457e-13,1.2631e-12,8.41571,2
2.94,7.20712e-13,1.16517e-12,3.64783e-13,1.16517e-12,8.40368,2
2.95,6.64767e-13,1.07483e-12,3.36489e-13,1.07483e-12,8.407,2
2.96,6.13233e-13,9.915e-13,3.10389e-13,9.915e-13,8.40953,2
2.97,5.65676e-13,9.14627e-13,2.86314e-13,9.14627e-13,8.41004,2
2.98,5.21796e-13,8.43713e-13,2.64106e-13,8.43713e-13,8.4024,2
2.99,4.81317e-13,7.78297e-13,2.43621e-13,7.78297e-13,8.41689,2
3,4.44009e-13,7.17953e-13,2.24724e-13,7.17953e-13,8.39919,2
3.01,4.09539e-13,6.62287e-13,2.07294e-13,6.62287e-13,8.40814,2
3.02,3.77806e-13,6.10936e-13,1.91215e-13,6.10936e-13,8.41025,2
3.03,3.48504e-13,5.63567e-13,1.76384e-13,5.63567e-13,8.40653,2
3.04,3.21467e-13,5.1987e-13,1.62703e-13,5.1987e-13,8.40984,2
3.05,2.96539e-13,4.79561e-13,1.50083e-13,4.79561e-13,8.39768,2
3.06,2.73535e-13,4.42377e-13,1.38442e-13,4.42377e-13,8.41931,2
3.07,2.52344e-13,4.08076e-13,1.27704e-13,4.08076e-13,8.41092,2
3.08,2.32748e-13,3.76434e-13,1.17799e-13,3.76434e-13,8.40796,2
3.09,2.14691e-13,3.47246e-13,1.08662e-13,3.47246e-13,8.40704,2
3.1,1.9804e-13,3.20321e-13,1.00234e-13,3.20321e-13,8.40656,2
3.11,1.82681e-13,2.95483e-13,9.24597e-14,2.95483e-13,8.39695,2
3.12,1.68515e-13,2.72571e-13,8.52883e-14,2.72571e-13,8.42793,2
3.13,1.55461e-13,2.51436e-13,7.86731e-14,2.51436e-13,8.38502,2
3.14,1.43377e-13,2.31939e-13,7.2571e-14,2.31939e-13,8.43817,2
3.15,1.32285e-13,2.13954e-13,6.69422e-14,2.13954e-13,8.38108,2
3.16,1.21991e-13,1.97364e-13,6.175e-14,1.97364e-13,8.4269,2
3.17,1.12558e-13,1.8206e-13,5.69606e-14,1.8206e-13,8.41531,2
3.18,1.0381e-13,1.67942e-13,5.25426e-14,1.67942e-13,8.38466,2
3.19,9.5752e-14,1.54919e-13,4.84673e-14,1.54919e-13,8.43611,2
3.2,8.83446e-14,1.42906e-13,4.47081e-14,1.42906e-13,8.34437,2
3.21,8.14716e-14,1.31825e-13,4.12405e-14,1.31825e-13,8.44996,2
3.22,7.51969e-14,1.21603e-13,3.80418e-14,1.21603e-13,8.39203,2
3.23,6.93379e-14,1.12173e-13,3.50912e-14,1.12173e-13,8.44225,2
3.24,6.39695e-14,1.03474e-13,3.23695e-14,1.03474e-13,8.41639,2
3.25,5.89895e-14,9.54505e-14,2.98588e-14,9.54505e-14,8.37623,2
3.26,5.44101e-14,8.80487e-14,2.7543e-14,8.80487e-14,8.3617,2
3.27,5.02048e-14,8.12209e-14,2.54067e-14,8.12209e-14,8.48885,2
3.28,4.63308e-14,7.49225e-14,2.34361e-14,7.49225e-14,8.39843,2
3.29,4.27056e-14,6.91125e-14,2.16184e-14,6.91125e-14,8.30156,2
3.3,3.93969e-14,6.3753e-14,1.99416e-14,6.3753e-14,8.5098,2
3.31,3.6377e-14,5.88092e-14,1.8395e-14,5.88091e-14,8.44227,2
3.32,3.35242e-14,5.42486e-14,1.69682e-14,5.42486e-14,8.37645,2
3.33,3.09143e-14,5.00418e-14,1.56522e-14,5.00418e-14,8.33852,2
3.34,2.85249e-14,4.61611e-14,1.44382e-14,4.61611e-14,8.42242,2
3.35,2.63294e-14,4.25814e-14,1.33183e-14,4.25814e-14,8.43286,2
3.36,2.42841e-14,3.92793e-14,1.22853e-14,3.92793e-14,8.39775,2
3.37,2.23955e-14,3.62332e-14,1.13325e-14,3.62332e-14,8.44112,2
3.38,2.06605e-14,3.34234e-14,1.04535e-14,3.34234e-14,8.18984,2
3.39,1.90523e-14,3.08314e-14,9.64275e-15,3.08314e-14,8.57071,2
3.4,1.76101e-14,2.84405e-14,8.89486e-15,2.84405e-14,8.17722,2
3.41,1.62199e-14,2.62349e-14,8.20497e-15,2.62349e-14,8.60275,2
3.42,1.49938e-14,2.42004e-14,7.56859e-15,2.42004e-14,8.27787,2
3.43,1.38061e-14,2.23236e-14,6.98157e-15,2.23236e-14,8.39894,2
3.44,1.27506e-14,2.05924e-14,6.44008e-15,2.05924e-14,8.44377,2
3.45,1.17627e-14,1.89955e-14,5.94058e-15,1.89955e-14,8.85239,2
3.46,1.08468e-14,1.75224e-14,5.47983e-15,1.75224e-14,8.26094,2
3.47,9.9647e-15,1.61635e-14,5.05481e-15,1.61635e-14,7.97695,2
3.48,9.20433e-15,1.491e-14,4.66276e-15,1.491e-14,8.95201,2
3.49,8.52435e-15,1.37537e-14,4.30112e-15,1.37537e-14,7.84661,2
3.5,7.82395e-15,1.26871e-14,3.96752e-15,1.26871e-14,8.9217,2
3.51,7.2547e-15,1.17032e-14,3.6598e-15,1.17032e-14,7.73142,2
3.52,6.66047e-15,1.07956e-14,3.37595e-15,1.07956e-14,8.34144,2
3.53,6.18248e-15,9.95836e-15,3.11411e-15,9.95836e-15,8.47186,2
3.54,5.70648e-15,9.18607e-15,2.87258e-15,9.18607e-15,8.75187,2
3.55,5.26079e-15,8.47367e-15,2.64979e-15,8.47366e-15,7.90882,2
3.56,4.83743e-15,7.81651e-15,2.44427e-15,7.81651e-15,8.52851,2
3.57,4.48288e-15,7.21032e-15,2.25469e-15,7.21032e-15,8.04022,2
3.58,4.1306e-15,6.65114e-15,2.07982e-15,6.65114e-15,8.5022,2
3.59,3.82321e-15,6.13533e-15,1.91851e-15,6.13533e-15,8.80359,2
3.6,3.52362e-15,5.65951e-15,1.76971e-15,5.65951e-15,8.34782,2
3.61,3.23852e-15,5.2206e-15,1.63245e-15,5.2206e-15,7.79368,2
3.62,2.989e-15,4.81572e-15,1.50584e-15,4.81572e-15,8.41107,2
3.63,2.77289e-15,4.44225e-15,1.38905e-15,4.44225e-15,7.78166,2
3.64,2.55776e-15,4.09774e-15,1.28131e-15,4.09774e-15,9.02681,2
3.65,2.37309e-15,3.77994e-15,1.18194e-15,3.77994e-15,9.04032,2
3.66,2.17661e-15,3.48679e-15,1.09027e-15,3.48679e-15,6.50186,2
3.67,1.99615e-15,3.21638e-15,1.00571e-15,3.21638e-15,8.26955,2
3.68,1.87429e-15,2.96694e-15,9.27704e-16,2.96694e-15,9.18691,2
3.69,1.73113e-15,2.73684e-15,8.55751e-16,2.73684e-15,6.49849,2
3.7,1.58548e-15,2.52458e-15,7.8938e-16,2.52458e-15,8.69314,2
3.71,1.48873e-15,2.32879e-15,7.28156e-16,2.32879e-15,9.15207,2
3.72,1.36966e-15,2.14818e-15,6.71681e-16,2.14818e-15,8.51336,2
3.73,1.25482e-15,1.98158e-15,6.19586e-16,1.98158e-15,7.75231,2
3.74,1.15638e-15,1.8279e-15,5.71531e-16,1.8279e-15,5.64228,1
3.75,1.07318e-15,1.68614e-15,5.27204e-16,1.68614e-15,8.89444,1
3.76,1.01586e-15,1.55537e-15,4.86314e-16,1.55537e-15,9.64993,1
3.77,9.32887e-16,1.43474e-15,4.48596e-16,1.43474e-15,6.14872,1
3.78,8.50787e-16,1.32347e-15,4.13804e-16,1.32347e-15,9.97763,1
3.79,8.01504e-16,1.22083e-15,3.81709e-16,1.22083e-15,6.97874,1
3.8,7.28788e-16,1.12615e-15,3.52104e-16,1.12615e-15,4.25504,1
3.81,6.81246e-16,1.03881e-15,3.24795e-16,1.03881e-15,9.41623,1
3.82,6.53442e-16,9.58245e-16,2.99605e-16,9.58245e-16,7.47342,1
3.83,5.97207e-16,8.83928e-16,2.76368e-16,8.83928e-16,4.75114,1
3.84,5.55679e-16,8.15375e-16,2.54933e-16,8.15374e-16,12.2885,1
3.85,5.30476e-16,7.52138e-16,2.3516e-16,7.52138e-16,0.154929,1
3.86,4.72422e-16,6.93805e-16,2.16922e-16,6.93805e-16,10.873,1
3.87,4.71691e-16,6.39997e-16,2.00097e-16,6.39997e-16,2.8809,1
3.88,4.25434e-16,5.90361e-16,1.84578e-16,5.90361e-16,14.0505,1
3.89,4.13521e-16,5.44575e-16,1.70262e-16,5.44575e-16,10.4682,1
3.9,3.62577e-16,5.0234e-16,1.57057e-16,5.0234e-16,2.64517,1
3.91,3.28218e-16,4.63381e-16,1.44876e-16,4.63381e-16,2.5581,1
3.92,3.1976e-16,4.27443e-16,1.33639e-16,4.27443e-16,9.67587,1
3.93,3.11784e-16,3.94292e-16,1.23275e-16,3.94292e-16,3.56834,1
3.94,2.84278e-16,3.63712e-16,1.13713e-16,3.63712e-16,4.42473,1
3.95,2.74483e-16,3.35504e-16,1.04894e-16,3.35504e-16,-0.365402,1
3.96,2.62853e-16,3.09484e-16,9.67585e-17,3.09484e-16,6.31706,1
3.97,2.63817e-16,2.85481e-16,8.92541e-17,2.85481e-16,15.2578,1
3.98,2.48141e-16,2.63341e-16,8.23316e-17,2.6334e-16,-2.68893,1
3.99,2.15293e-16,2.42917e-16,7.59461e-17,2.42917e-16,10.3201,1
4,2.21242e-16,2.24077e-16,7.00558e-17,2.24077e-16,11.5236,1
4.01,2.00545e-16,2.06698e-16,6.46224e-17,2.06698e-16,-14.8144,1
4.02,1.79823e-16,1.90668e-16,5.96103e-17,1.90668e-16,15.2426,1
4.03,2.11096e-16,1.7588e-16,5.4987e-17,1.7588e-16,-6.09255,1
4.04,1.83175e-16,1.62239e-16,5.07223e-17,1.62239e-16,10.2096,1
4.05,1.95059e-16,1.49657e-16,4.67883e-17,1.49657e-16,6.98499,1
4.06,1.76989e-16,1.3805e-16,4.31595e-17,1.3805e-16,-11.0332,1
4.07,1.65434e-16,1.27343e-16,3.98121e-17,1.27343e-16,17.7383,1
4.08,1.8595e-16,1.17467e-16,3.67243e-17,1.17467e-16,0.0864437,1
4.09,1.57935e-16,1.08356e-16,3.3876e-17,1.08356e-16,-2.76481,1
4.1,1.57798e-16,9.99527e-17,3.12487e-17,9.99526e-17,6.7219,1
4.11,1.62285e-16,9.22007e-17,2.88251e-17,9.22006e-17,-4.50053,1
4.12,1.52064e-16,8.50499e-17,2.65894e-17,8.50498e-17,9.19273,1
4.13,1.5923e-16,7.84536e-17,2.45272e-17,7.84536e-17,-1.42815,1
4.14,1.45825e-16,7.2369e-17,2.26249e-17,7.2369e-17,1.80366,1
4.15,1.47937e-16,6.67563e-17,2.08701e-17,6.67563e-17,-9.67331,1
4.16,1.45316e-16,6.15789e-17,1.92515e-17,6.15788e-17,18.5605,1
4.17,1.60879e-16,5.6803e-17,1.77584e-17,5.6803e-17,-13.6862,1
4.18,1.35693e-16,5.23975e-17,1.6381e-17,5.23975e-17,11.7625,1
4.19,1.57209e-16,4.83337e-17,1.51106e-17,4.83337e-17,-2.86214,1
4.2,1.40664e-16,4.45851e-17,1.39386e-17,4.45851e-17,5.2234,1
4.21,1.44808e-16,4.11272e-17,1.28575e-17,4.11272e-17,-4.0721,1
4.22,1.3762e-16,3.79375e-17,1.18603e-17,3.79375e-17,2.61187,1
4.23,1.43462e-16,3.49952e-17,1.09405e-17,3.49951e-17,-6.45634,1
4.24,1.3981e-16,3.2281e-17,1.00919e-17,3.2281e-17,13.9976,1
4.25,1.4946e-16,2.97774e-17,9.30922e-18,2.97774e-17,-15.009,1
4.26,1.31108e-16,2.74679e-17,8.58721e-18,2.74679e-17,9.04307,1
4.27,1.54261e-16,2.53376e-17,7.9212e-18,2.53376e-17,-2.4427,1
4.28,1.41468e-16,2.33725e-17,7.30684e-18,2.33725e-17,3.16455,1
4.29,1.4501e-16,2.15598e-17,6.74013e-18,2.15598e-17,-0.0705046,1
4.3,1.40562e-16,1.98877e-17,6.21737e-18,1.98876e-17,-4.2369,1
4.31,1.40661e-16,1.83452e-17,5.73516e-18,1.83452e-17,8.71718,1
4.32,1.46884e-16,1.69224e-17,5.29036e-18,1.69224e-17,-0.618503,1
4.33,1.35107e-16,1.56099e-17,4.88004e-18,1.56099e-17,8.95501,1
4.34,1.35948e-16,1.43993e-17,4.50155e-18,1.43993e-17,-9.46755,1
4.35,1.24774e-16,1.32825e-17,4.15242e-18,1.32825e-17,12.8261,1
4.36,1.37822e-16,1.22523e-17,3.83036e-18,1.22523e-17,-12.9882,1
4.37,1.22155e-16,1.13021e-17,3.53329e-18,1.13021e-17,7.62734,1
4.38,1.40389e-16,1.04255e-17,3.25925e-18,1.04255e-17,-15.3964,1
4.39,1.3044e-16,9.61694e-18,3.00647e-18,9.61693e-18,30.0326,1
4.4,1.54178e-16,8.87108e-18,2.77329e-18,8.87106e-18,-9.82446,1
4.41,1.18568e-16,8.18306e-18,2.5582e-18,8.18304e-18,-9.47084,1
4.42,1.31486e-16,7.5484e-18,2.35979e-18,7.54838e-18,0.717044,1
4.43,1.45242e-16,6.96296e-18,2.17677e-18,6.96295e-18,6.83606,1
4.44,1.44208e-16,6.42293e-18,2.00794e-18,6.42292e-18,1.56049,1
4.45,1.3498e-16,5.92478e-18,1.85221e-18,5.92477e-18,-5.23519,1
4.46,1.32906e-16,5.46527e-18,1.70855e-18,5.46526e-18,-6.61141,1
4.47,1.40249e-16,5.0414e-18,1.57604e-18,5.04139e-18,10.4169,1
4.48,1.50178e-16,4.6504e-18,1.45381e-18,4.65039e-18,-1.81964,1
4.49,1.3601e-16,4.28972e-18,1.34105e-18,4.28971e-18,7.49388,1
4.5,1.3853e-16,3.95702e-18,1.23704e-18,3.95701e-18,-6.64809,1
4.51,1.28873e-16,3.65012e-18,1.1411e-18,3.65011e-18,-1.73193,1
4.52,1.38051e-16,3.36703e-18,1.0526e-18,3.36702e-18,6.70839,1
4.53,1.40484e-16,3.10589e-18,9.70958e-19,3.10588e-18,-12.5128,1
4.54,1.31652e-16,2.865e-18,8.95651e-19,2.86499e-18,28.1475,1
4.55,1.50481e-16,2.6428e-18,8.26186e-19,2.64279e-18,-17.9235,1
4.56,1.17428e-16,2.43783e-18,7.62109e-19,2.43782e-18,7.67322,1
4.57,1.43072e-16,2.24876e-18,7.03001e-19,2.24875e-18,2.65198,1
4.58,1.32876e-16,2.07435e-18,6.48477e-19,2.07434e-18,-8.51638,1
4.59,1.29443e-16,1.91346e-18,5.98183e-19,1.91346e-18,3.0938,1
4.6,1.41493e-16,1.76506e-18,5.51789e-19,1.76505e-18,8.64251,1
4.61,1.37247e-16,1.62817e-18,5.08993e-19,1.62816e-18,-9.07796,1
4.62,1.26329e-16,1.50189e-18,4.69516e-19,1.50188e-18,-4.62487,1
4.63,1.38942e-16,1.38541e-18,4.33101e-19,1.3854e-18,14.8924,1
4.64,1.4568e-16,1.27796e-18,3.99511e-19,1.27795e-18,-8.21511,1
4.65,1.26797e-16,1.17884e-18,3.68525e-19,1.17884e-18,1.90936,1
4.66,1.38145e-16,1.08741e-18,3.39942e-19,1.08741e-18,8.50563,1
4.67,1.35557e-16,1.00307e-18,3.13577e-19,1.00307e-18,3.96017,1
4.68,1.24931e-16,9.25278e-19,2.89257e-19,9.25274e-19,-5.60385,1
4.69,1.20172e-16,8.53516e-19,2.66823e-19,8.53512e-19,-3.55896,1
4.7,1.27306e-16,7.87318e-19,2.46128e-19,7.87315e-19,8.34664,1
4.71,1.32004e-16,7.26256e-19,2.27039e-19,7.26252e-19,-15.7307,1
4.72,1.21835e-16,6.69929e-19,2.0943e-19,6.69925e-19,-10.5834,1
4.73,1.44578e-16,6.1797e-19,1.93187e-19,6.17967e-19,26.7876,1
4.74,1.6169e-16,5.70042e-19,1.78204e-19,5.70038e-19,-3.32,1
4.75,1.27528e-16,5.25831e-19,1.64383e-19,5.25827e-19,24.13,1
4.76,1.31908e-16,4.85048e-19,1.51634e-19,4.85045e-19,-32.8705,1
4.77,1.06266e-16,4.47429e-19,1.39873e-19,4.47426e-19,21.031,1
4.78,1.583e-16,4.12727e-19,1.29025e-19,4.12724e-19,-8.38459,1
4.79,1.30793e-16,3.80717e-19,1.19018e-19,3.80714e-19,-3.97316,1
4.8,1.42763e-16,3.51189e-19,1.09787e-19,3.51186e-19,6.44436,1
4.81,1.4867e-16,3.23951e-19,1.01272e-19,3.23949e-19,5.39427,1
4.82,1.39669e-16,2.98826e-19,9.34173e-20,2.98824e-19,3.53089,1
4.83,1.3252e-16,2.7565e-19,8.61721e-20,2.75648e-19,9.52437,1
4.84,1.28001e-16,2.54271e-19,7.94891e-20,2.54269e-19,-15.7656,1
4.85,1.1687e-16,2.34551e-19,7.33239e-20,2.34548e-19,-2.6983,1
4.86,1.38744e-16,2.16359e-19,6.76366e-20,2.16357e-19,4.86203,1
4.87,1.42591e-16,1.99579e-19,6.23914e-20,1.99577e-19,8.14574,1
4.88,1.3598e-16,1.841e-19,5.75522e-20,1.84098e-19,2.79858,1
4.89,1.25737e-16,1.69821e-19,5.30885e-20,1.6982e-19,-11.085,1
4.9,1.22314e-16,1.5665e-19,4.8971e-20,1.56649e-19,-4.01991,1
4.91,1.37563e-16,1.44501e-19,4.51725e-20,1.44499e-19,8.55989,1
4.92,1.43325e-16,1.33294e-19,4.16693e-20,1.33292e-19,-13.1864,1
4.93,1.32024e-16,1.22956e-19,3.84375e-20,1.22954e-19,15.9143,1
4.94,1.52077e-16,1.13419e-19,3.54565e-20,1.13418e-19,-11.9595,1
4.95,1.31198e-16,1.04623e-19,3.27065e-20,1.04622e-19,-6.62304,1
4.96,1.4902e-16,9.65086e-20,3.017e-20,9.65073e-20,17.6298,1
4.97,1.5959e-16,8.90235e-20,2.78299e-20,8.90222e-20,-8.11556,1
4.98,1.35671e-16,8.2119e-20,2.56713e-20,8.21177e-20,4.91074,1
4.99,1.47654e-16,7.575e-20,2.36804e-20,7.57488e-20,-0.443707,1
5,1.40743e-16,6.98749e-20,2.18438e-20,6.98738e-20,23.1571,1
5.01,1.4137e-16,6.44555e-20,2.01495e-20,6.44544e-20,-23.9178,1
5.02,1.14788e-16,5.94565e-20,1.85869e-20,5.94554e-20,17.9465,1
5.03,1.50874e-16,5.48451e-20,1.71453e-20,5.48441e-20,-10.6208,1
5.04,1.27917e-16,5.05914e-20,1.58154e-20,5.05904e-20,-7.79414,1
5.05,1.43117e-16,4.66677e-20,1.45889e-20,4.66667e-20,7.20114,1
5.06,1.55215e-16,4.30482e-20,1.34575e-20,4.30473e-20,8.29267,1
5.07,1.44789e-16,3.97094e-20,1.24136e-20,3.97085e-20,-6.71388,1
5.08,1.33701e-16,3.66297e-20,1.14509e-20,3.66288e-20,5.72209,1
5.09,1.43324e-16,3.37888e-20,1.05629e-20,3.3788e-20,19.6696,1
5.1,1.35567e-16,3.11681e-20,9.74351e-21,3.11674e-20,-20.8566,1
5.11,1.13284e-16,2.87508e-20,8.98775e-21,2.875e-20,3.55176,1
5.12,1.43138e-16,2.65209e-20,8.29076e-21,2.65202e-20,-10.6008,1
5.13,1.38228e-16,2.4464e-20,7.64776e-21,2.44633e-20,2.47917,1
5.14,1.54619e-16,2.25666e-20,7.05457e-21,2.2566e-20,4.21721,1
5.15,1.50878e-16,2.08164e-20,6.5074e-21,2.08157e-20,2.23354,1
5.16,1.44773e-16,1.92019e-20,6.00268e-21,1.92013e-20,4.25715,1
5.17,1.4161e-16,1.77126e-20,5.53718e-21,1.77121e-20,-6.65909,1
5.18,1.35828e-16,1.63389e-20,5.10775e-21,1.63383e-20,12.1814,1
5.19,1.45518e-16,1.50717e-20,4.71151e-21,1.50711e-20,-0.596526,1
5.2,1.29717e-16,1.39028e-20,4.34614e-21,1.39022e-20,0.603512,1
5.21,1.30495e-16,1.28245e-20,4.00914e-21,1.2824e-20,-6.19539,1
5.22,1.29712e-16,1.18298e-20,3.69807e-21,1.18293e-20,-7.84578,1
5.23,1.38279e-16,1.09123e-20,3.41134e-21,1.09119e-20,3.59948,1
5.24,1.50052e-16,1.0066e-20,3.14677e-21,1.00656e-20,-5.41189,1
5.25,1.44839e-16,9.2853e-21,2.90269e-21,9.28487e-21,8.27705,1
5.26,1.53126e-16,8.56516e-21,2.67758e-21,8.56475e-21,13.4107,1
5.27,1.4142e-16,7.90085e-21,2.46989e-21,7.90046e-21,-11.7994,1
5.28,1.24697e-16,7.28807e-21,2.27832e-21,7.2877e-21,10.6173,1
5.29,1.41379e-16,6.72282e-21,2.10164e-21,6.72246e-21,-16.4603,1
5.3,1.27809e-16,6.20141e-21,1.93862e-21,6.20106e-21,18.854,1
5.31,1.52992e-16,5.72044e-21,1.78828e-21,5.7201e-21,-6.50226,1
5.32,1.28723e-16,5.27677e-21,1.64956e-21,5.27645e-21,-5.11801,1
5.33,1.37675e-16,4.86751e-21,1.52167e-21,4.86721e-21,9.30841,1
5.34,1.45101e-16,4.48998e-21,1.4036e-21,4.48969e-21,-10.2118,1
5.35,1.32745e-16,4.14176e-21,1.29475e-21,4.14148e-21,9.87624,1
5.36,1.47842e-16,3.82054e-21,1.19437e-21,3.82027e-21,2.07065,1
5.37,1.34553e-16,3.52422e-21,1.10169e-21,3.52396e-21,-2.85382,1
5.38,1.31824e-16,3.25088e-21,1.01624e-21,3.25063e-21,0.744241,1
5.39,1.35696e-16,2.99874e-21,9.37419e-22,2.9985e-21,1.79742,1
5.4,1.34694e-16,2.76618e-21,8.64732e-22,2.76595e-21,-14.1338,1
5.41,1.32315e-16,2.55165e-21,7.9768e-22,2.55142e-21,6.3831,1
5.42,1.54095e-16,2.35376e-21,7.358e-22,2.35354e-21,3.77084,1
5.43,1.44849e-16,2.17119e-21,6.78721e-22,2.17098e-21,-2.3616,1
5.44,1.39586e-16,2.00279e-21,6.26106e-22,2.0026e-21,0.871309,1
5.45,1.42962e-16,1.84746e-21,5.77534e-22,1.84727e-21,-7.76914,1
5.46,1.41727e-16,1.70416e-21,5.32715e-22,1.70398e-21,10.1249,1
5.47,1.53665e-16,1.57199e-21,4.9139e-22,1.57181e-21,10.5522,1
5.48,1.39537e-16,1.45007e-21,4.53318e-22,1.4499e-21,8.41899,1
5.49,1.26218e-16,1.3376e-21,4.18142e-22,1.33743e-21,-17.1966,1
5.5,1.16417e-16,1.23386e-21,3.85714e-22,1.2337e-21,8.91455,1
5.51,1.40595e-16,1.13817e-21,3.55821e-22,1.13802e-21,-4.63027,1
5.52,1.29087e-16,1.0499e-21,3.2822e-22,1.04976e-21,-8.94199,1
5.53,1.35354e-16,9.68469e-22,3.02762e-22,9.68332e-22,1.10819,1
5.54,1.48646e-16,8.93349e-22,2.79265e-22,8.93217e-22,-9.47496,1
5.55,1.47017e-16,8.24067e-22,2.57615e-22,8.23941e-22,14.7562,1
5.56,1.62405e-16,7.60155e-22,2.37636e-22,7.60033e-22,32.2113,1
5.57,1.41522e-16,7.01204e-22,2.19217e-22,7.01087e-22,-17.5517,1
5.58,1.07042e-16,6.46808e-22,2.02184e-22,6.46696e-22,-8.61795,1
5.59,1.29829e-16,5.96645e-22,1.86514e-22,5.96537e-22,5.07329,1
5.6,1.42073e-16,5.50374e-22,1.72057e-22,5.50271e-22,-6.69644,1
5.61,1.35213e-16,5.07686e-22,1.58711e-22,5.07587e-22,-0.194263,1
5.62,1.44918e-16,4.68311e-22,1.46397e-22,4.68215e-22,2.90335,1
5.63,1.452e-16,4.31993e-22,1.35049e-22,4.31902e-22,1.78012,1
5.64,1.41103e-16,3.98493e-22,1.24575e-22,3.98405e-22,-1.2639,1
5.65,1.38635e-16,3.67587e-22,1.14911e-22,3.67502e-22,0.539302,1
5.66,1.4041e-16,3.39073e-22,1.05988e-22,3.38992e-22,0.96945,1
5.67,1.39657e-16,3.1278e-22,9.77746e-23,3.12702e-22,-8.48663,1
5.68,1.38316e-16,2.88524e-22,9.01989e-23,2.88449e-22,6.95254,1
5.69,1.51143e-16,2.66148e-22,8.31975e-23,2.66076e-22,5.06448,1
5.7,1.41317e-16,2.45506e-22,7.67487e-23,2.45437e-22,-6.67949,1
5.71,1.34505e-16,2.26463e-22,7.07938e-23,2.26397e-22,4.04381,1
5.72,1.44133e-16,2.08897e-22,6.52991e-23,2.08833e-22,-1.76301,1
5.73,1.38531e-16,1.92695e-22,6.02347e-23,1.92634e-22,-7.95796,1
5.74,1.41017e-16,1.77751e-22,5.55686e-23,1.77693e-22,20.2328,1
5.75,1.53209e-16,1.63966e-22,5.12545e-23,1.6391e-22,-11.3709,1
5.76,1.27427e-16,1.51249e-22,4.72798e-23,1.51195e-22,-12.9634,1
5.77,1.43776e-16,1.3952e-22,4.36135e-23,1.39468e-22,19.9913,1
5.78,1.6519e-16,1.28701e-22,4.0231e-23,1.28651e-22,7.40105,1
5.79,1.37668e-16,1.18722e-22,3.71081e-23,1.18674e-22,8.30116,1
5.8,1.28182e-16,1.09514e-22,3.4231e-23,1.09468e-22,-14.0999,1
5.81,1.18357e-16,1.01019e-22,3.1576e-23,1.00975e-22,2.03449,1
5.82,1.37784e-16,9.31856e-23,2.9137e-23,9.31431e-23,-9.55875,1
5.83,1.35037e-16,8.59579e-23,2.68707e-23,8.59171e-23,12.4509,1
5.84,1.49309e-16,7.92911e-23,2.47856e-23,7.92519e-23,-10.2281,1
5.85,1.32777e-16,7.31417e-23,2.28628e-23,7.3104e-23,14.7875,1
5.86,1.47905e-16,6.74683e-23,2.10893e-23,6.74321e-23,-10.2538,1
5.87,1.28851e-16,6.22367e-23,1.94594e-23,6.2202e-23,-11.6819,1
5.88,1.43572e-16,5.74082e-23,1.79416e-23,5.73748e-23,35.5233,1
5.89,1.62563e-16,5.2957e-23,1.65544e-23,5.29249e-23,-9.33565,1
5.9,1.19952e-16,4.88506e-23,1.52723e-23,4.88198e-23,-3.39139,1
5.91,1.32303e-16,4.50611e-23,1.4084e-23,4.50316e-23,4.33856,1
5.92,1.36948e-16,4.15661e-23,1.29909e-23,4.15377e-23,-9.88417,1
5.93,1.31253e-16,3.83432e-23,1.19859e-23,3.83159e-23,9.3501,1
5.94,1.45649e-16,3.5368e-23,1.1052e-23,3.53418e-23,10.1034,1
5.95,1.33196e-16,3.26251e-23,1.01973e-23,3.26e-23,-10.0799,1
5.96,1.20973e-16,3.00955e-23,9.40757e-24,3.00713e-23,-4.97429,1
5.97,1.34534e-16,2.77613e-23,8.67707e-24,2.77381e-23,3.4941,1
5.98,1.41576e-16,2.56093e-23,8.00367e-24,2.5587e-23,-0.200781,1
5.99,1.36797e-16,2.3623e-23,7.38568e-24,2.36016e-23,9.20014,1
6,1.37072e-16,2.17898e-23,6.80982e-24,2.17693e-23,-10.3924,1
6.01,1.25524e-16,2.01001e-23,6.2818e-24,2.00804e-23,11.4617,1
6.02,1.40081e-16,1.8541e-23,5.79447e-24,1.85221e-23,-8.25672,1
6.03,1.25677e-16,1.71026e-23,5.34603e-24,1.70844e-23,13.7366,1
6.04,1.36987e-16,1.57763e-23,4.93388e-24,1.57588e-23,-11.9757,1
6.05,1.20443e-16,1.45522e-23,4.54877e-24,1.45354e-23,10.2695,1
6.06,1.36829e-16,1.34234e-23,4.19566e-24,1.34073e-23,1.1035,1
6.07,1.24086e-16,1.23832e-23,3.87157e-24,1.23678e-23,-13.5778,1
6.08,1.22731e-16,1.14223e-23,3.57032e-24,1.14074e-23,4.45663,1
6.09,1.42014e-16,1.05361e-23,3.29318e-24,1.05218e-23,3.37483,1
6.1,1.35955e-16,9.72014e-24,3.03994e-24,9.70642e-24,-9.52308,1
6.11,1.31516e-16,8.96634e-24,2.80448e-24,8.95316e-24,14.1168,1
6.12,1.45359e-16,8.27111e-24,2.58583e-24,8.25845e-24,-0.216179,1
6.13,1.27377e-16,7.62978e-24,2.38456e-24,7.61762e-24,-11.7772,1
6.14,1.27653e-16,7.03825e-24,2.19982e-24,7.02657e-24,2.89651,1
6.15,1.44694e-16,6.49301e-24,2.02961e-24,6.4818e-24,2.09259,1
6.16,1.40621e-16,5.98854e-24,1.87011e-24,5.97776e-24,3.52661,1
6.17,1.37739e-16,5.5247e-24,1.72762e-24,5.51436e-24,-4.7219,1
6.18,1.33047e-16,5.09616e-24,1.59376e-24,5.08623e-24,-4.06837,1
6.19,1.3964e-16,4.70051e-24,1.46808e-24,4.69097e-24,-3.31033,1
6.2,1.45562e-16,4.33643e-24,1.3557e-24,4.32727e-24,11.1634,1
6.21,1.50546e-16,4.00009e-24,1.25043e-24,3.99129e-24,-10.0436,1
6.22,1.35428e-16,3.68961e-24,1.15284e-24,3.68115e-24,2.18276,1
6.23,1.50548e-16,3.40401e-24,1.06541e-24,3.3959e-24,11.0889,1
6.24,1.47332e-16,3.13941e-24,9.81311e-25,3.13161e-24,-2.54088,1
6.25,1.32626e-16,2.89594e-24,9.05473e-25,2.88845e-24,-3.77348,1
6.26,1.36083e-16,2.67134e-24,8.35383e-25,2.66415e-24,3.89905,1
6.27,1.4142e-16,2.46424e-24,7.70557e-25,2.45733e-24,-5.91206,1
6.28,1.36113e-16,2.27308e-24,7.10672e-25,2.26645e-24,-6.39147,1
6.29,1.44665e-16,2.09689e-24,6.54984e-25,2.09052e-24,10.365,1
6.3,1.54543e-16,1.93424e-24,6.03905e-25,1.92811e-24,-5.23647,1
6.31,1.40029e-16,1.78447e-24,5.58034e-25,1.7786e-24,1.86039,1
6.32,1.47767e-16,1.64595e-24,5.13853e-25,1.6403e-24,0.8157,1
6.33,1.45068e-16,1.51842e-24,4.74699e-25,1.513e-24,0.507352,1
6.34,1.43894e-16,1.40062e-24,4.37535e-25,1.39542e-24,-7.96234,1
6.35,1.43168e-16,1.29188e-24,4.04191e-25,1.28688e-24,5.57082,1
6.36,1.55553e-16,1.19166e-24,3.72195e-25,1.18685e-24,19.6039,1
6.37,1.47345e-16,1.09924e-24,3.43838e-25,1.09463e-24,-17.2824,1
6.38,1.23194e-16,1.01408e-24,3.1739e-25,1.00966e-24,5.96956,1
6.39,1.48933e-16,9.35189e-25,2.91986e-25,9.30934e-25,0.410264,1
6.4,1.40544e-16,8.63019e-25,2.70196e-25,8.58937e-25,-11.0908,1
6.41,1.39969e-16,7.96093e-25,2.4912e-25,7.92172e-25,2.85192,1
6.42,1.5743e-16,7.3429e-25,2.29785e-25,7.30524e-25,16.7318,1
6.43,1.53064e-16,6.77354e-25,2.11728e-25,6.73737e-25,-11.4121,1
6.44,1.31125e-16,6.24848e-25,1.95552e-25,6.21375e-25,16.4192,1
6.45,1.48016e-16,5.76257e-25,1.80042e-25,5.7292e-25,-9.11734,1
6.46,1.27141e-16,5.31457e-25,1.65843e-25,5.2825e-25,2.90236,1
6.47,1.39896e-16,4.90296e-25,1.53047e-25,4.87218e-25,-3.78393,1
6.48,1.3595e-16,4.52162e-25,1.41082e-25,4.49205e-25,-1.68273,1
6.49,1.41297e-16,4.17224e-25,1.30405e-25,4.14386e-25,10.2997,1
6.5,1.43715e-16,3.84925e-25,1.20096e-25,3.82198e-25,-10.0487,1
6.51,1.30295e-16,3.55184e-25,1.11117e-25,3.52567e-25,-4.08203,1
6.52,1.44851e-16,3.27545e-25,1.02453e-25,3.25032e-25,1.95783,1
6.53,1.51015e-16,3.02101e-25,9.43904e-26,2.99687e-25,6.32477,1
6.54,1.48115e-16,2.7868e-25,8.70021e-26,2.76361e-25,-8.41467,1
6.55,1.39305e-16,2.57185e-25,8.07017e-26,2.54962e-25,11.1393,1
6.56,1.52104e-16,2.37149e-25,7.41796e-26,2.35012e-25,-2.22268,1
6.57,1.36858e-16,2.18863e-25,6.83893e-26,2.16808e-25,-6.61104,1
6.58,1.3997e-16,2.01891e-25,6.30499e-26,1.99917e-25,-5.2217,1
6.59,1.49878e-16,1.86228e-25,5.81367e-26,1.84333e-25,26.0583,1
6.6,1.58135e-16,1.71773e-25,5.34454e-26,1.6995e-25,-7.30086,1
6.61,1.25446e-16,1.58487e-25,4.95868e-26,1.56741e-25,-10.4757,1
6.62,1.35326e-16,1.46174e-25,4.57703e-26,1.44497e-25,11.2902,1
6.63,1.51161e-16,1.34859e-25,4.22737e-26,1.3325e-25,0.47883,1
6.64,1.35826e-16,1.24342e-25,3.88586e-26,1.22795e-25,-0.585809,1
6.65,1.35179e-16,1.14835e-25,3.6062e-26,1.13352e-25,-5.65689,1
6.66,1.35976e-16,1.05968e-25,3.30679e-26,1.0454e-25,-4.00658,1
6.67,1.44129e-16,9.77743e-26,3.04786e-26,9.64014e-26,-6.29832,1
6.68,1.50144e-16,9.02562e-26,2.83158e-26,8.89409e-26,10.4099,1
6.69,1.60237e-16,8.31689e-26,2.58947e-26,8.19026e-26,-5.56685,1
6.7,1.45129e-16,7.67051e-26,2.39843e-26,7.54922e-26,13.5474,1
6.71,1.53684e-16,7.07609e-26,2.21295e-26,6.95956e-26,-2.41223,1
6.72,1.35348e-16,6.52684e-26,2.03365e-26,6.41478e-26,5.04448,1
6.73,1.38694e-16,6.02439e-26,1.88575e-26,5.9169e-26,2.39632,1
6.74,1.32033e-16,5.5574e-26,1.73564e-26,5.45414e-26,-4.88374,1
6.75,1.28943e-16,5.12689e-26,1.59988e-26,5.02768e-26,-8.68477,1
6.76,1.35564e-16,4.73122e-26,1.47867e-26,4.63603e-26,1.58822,1
6.77,1.48457e-16,4.36567e-26,1.37305e-26,4.27444e-26,15.6865,1
6.78,1.46136e-16,4.02569e-26,1.25682e-26,3.93787e-26,-10.3707,1
6.79,1.26321e-16,3.71681e-26,1.16368e-26,3.63253e-26,-0.780937,1
6.8,1.40937e-16,3.42831e-26,1.06439e-26,3.34708e-26,-7.68106,1
6.81,1.42046e-16,3.1652e-26,9.93914e-27,3.08759e-26,14.5987,1
6.82,1.53865e-16,2.91837e-26,9.11945e-27,2.84366e-26,-5.97445,1
6.83,1.34264e-16,2.69152e-26,8.39715e-27,2.61974e-26,3.75368,1
6.84,1.42795e-16,2.48301e-26,7.82932e-27,2.4144e-26,0.0878922,1
6.85,1.37629e-16,2.29254e-26,7.1874e-27,2.22653e-26,-4.19402,1
6.86,1.37508e-16,2.11321e-26,6.59602e-27,2.04972e-26,0.952817,1
6.87,1.43528e-16,1.9496e-26,6.13947e-27,1.88885e-26,6.12435,1
6.88,1.42173e-16,1.79802e-26,5.60834e-27,1.73948e-26,-10.902,1
6.89,1.33969e-16,1.65503e-26,5.13224e-27,1.59873e-26,12.0478,1
6.9,1.50361e-16,1.53057e-26,4.82791e-27,1.47687e-26,-13.247,1
6.91,1.34194e-16,1.41028e-26,4.40513e-27,1.35851e-26,2.17572,1
6.92,1.54685e-16,1.30066e-26,4.09132e-27,1.25116e-26,3.75909,1
6.93,1.51391e-16,1.19945e-26,3.74766e-27,1.15173e-26,25.2412,1
6.94,1.45906e-16,1.10819e-26,3.53187e-27,1.06274e-26,-17.5022,1
6.95,1.165e-16,1.02063e-26,3.16291e-27,9.76533e-27,3.54237,1
6.96,1.41216e-16,9.42044e-27,2.96048e-27,8.99971e-27,-1.01926,1
6.97,1.36385e-16,8.71939e-27,2.76861e-27,8.31519e-27,2.53653,1
6.98,1.37789e-16,8.02832e-27,2.50793e-27,7.63925e-27,-9.41702,1
6.99,1.34381e-16,7.40582e-27,2.29794e-27,7.0295e-27,5.26322,1
7,1.48351e-16,6.83493e-27,2.13801e-27,6.47648e-27,4.58639,1
7.01,1.40933e-16,6.30631e-27,1.98282e-27,5.96201e-27,-6.12297,1
7.02,1.34753e-16,5.81826e-27,1.84552e-27,5.48972e-27,7.07046,1
7.03,1.43542e-16,5.37001e-27,1.71827e-27,5.05539e-27,8.30035,1
7.04,1.34063e-16,4.95555e-27,1.55698e-27,4.65042e-27,-3.96437,1
7.05,1.23788e-16,4.57481e-27,1.45719e-27,4.28402e-27,-7.86506,1
7.06,1.28898e-16,4.22036e-27,1.35768e-27,3.94248e-27,-0.847555,1
7.07,1.39902e-16,3.89333e-27,1.24919e-27,3.62579e-27,-4.15788,1
7.08,1.41097e-16,3.57892e-27,1.12839e-27,3.32145e-27,19.7412,1
7.09,1.47219e-16,3.29816e-27,1.03812e-27,3.05118e-27,-18.4554,1
7.1,1.22947e-16,3.03924e-27,9.54939e-28,2.80243e-27,14.2434,1
7.11,1.50773e-16,2.81101e-27,9.12216e-28,2.58597e-27,-8.54835,1
7.12,1.31975e-16,2.58598e-27,8.25841e-28,2.36846e-27,1.60392,1
7.13,1.44312e-16,2.39583e-27,7.64469e-28,2.18705e-27,-3.52759,1
7.14,1.42033e-16,2.2254e-27,7.31571e-28,2.02621e-27,4.06003,1
7.15,1.47227e-16,2.0509e-27,6.5216e-28,1.85703e-27,6.65532,1
7.16,1.41483e-16,1.90258e-27,6.07642e-28,1.71619e-27,-6.89393,1
7.17,1.32654e-16,1.75068e-27,5.60358e-28,1.57276e-27,-6.30971,1
7.18,1.42476e-16,1.63552e-27,5.8898e-28,1.46894e-27,12.8037,1
7.19,1.52072e-16,1.49726e-27,4.86278e-28,1.33297e-27,-4.83143,1
7.2,1.34811e-16,1.38738e-27,4.62211e-28,1.23089e-27,2.55319,1
7.21,1.41655e-16,1.27099e-27,4.16997e-28,1.1216e-27,-3.36339,1
7.22,1.38128e-16,1.17478e-27,4.13852e-28,1.03298e-27,-12.2834,1
7.23,1.42936e-16,1.08239e-27,3.53562e-28,9.43271e-28,18.1253,1
7.24,1.62952e-16,1.00963e-27,3.37244e-28,8.77156e-28,-1.48418,1
7.25,1.37948e-16,9.3567e-28,3.2009e-28,8.08331e-28,-3.73098,1
7.26,1.40026e-16,8.70462e-28,2.98906e-28,7.48413e-28,-2.92438,1
7.27,1.45453e-16,7.99965e-28,2.5844e-28,6.79719e-28,1.38794,1
7.28,1.49835e-16,7.39947e-28,2.40594e-28,6.24822e-28,7.18208,1
7.29,1.47784e-16,6.93435e-28,2.53381e-28,5.85481e-28,-10.2879,1
7.3,1.37881e-16,6.37845e-28,2.0534e-28,5.31004e-28,-5.15017,1
7.31,1.53693e-16,5.91672e-28,2.02099e-28,4.89079e-28,15.1948,1
7.32,1.62038e-16,5.49982e-28,1.84424e-28,4.51376e-28,-8.24635,1
7.33,1.40664e-16,5.14827e-28,1.78609e-28,4.20791e-28,3.40382,1
7.34,1.53307e-16,4.76165e-28,1.73785e-28,3.85515e-28,-2.42325,1
7.35,1.4826e-16,4.4287e-28,1.63496e-28,3.57311e-28,22.6162,1
7.36,1.51942e-16,4.10262e-28,1.6134e-28,3.27144e-28,-10.063,1
7.37,1.23917e-16,3.80452e-28,1.57048e-28,3.01576e-28,-4.281,1
7.38,1.37782e-16,3.52403e-28,1.3766e-28,2.76686e-28,-7.8736,1
7.39,1.43944e-16,3.18312e-28,1.05346e-28,2.44001e-28,7.61877,1
7.4,1.56246e-16,2.95087e-28,1.22938e-28,2.27082e-28,11.2583,1
7.41,1.45185e-16,2.72049e-28,1.07102e-28,2.0722e-28,-13.4888,1
7.42,1.30494e-16,2.50554e-28,1.0523e-28,1.88365e-28,24.7661,1
7.43,1.5084e-16,2.31458e-28,8.36407e-29,1.70078e-28,-5.32136,1
7.44,1.20898e-16,2.14274e-28,8.03077e-29,1.55265e-28,-6.65532,1
7.45,1.27693e-16,2.03497e-28,8.21519e-29,1.47085e-28,6.20896,1
7.46,1.36798e-16,1.94633e-28,1.09421e-28,1.43514e-28,-6.78735,1
7.47,1.288e-16,1.72755e-28,8.01943e-29,1.17713e-28,-7.19126,1
7.48,1.38179e-16,1.58125e-28,6.5347e-29,1.06302e-28,19.5453,1
7.49,1.48886e-16,1.46199e-28,6.49915e-29,1.00033e-28,-11.8509,1
7.5,1.24544e-16,1.35929e-28,6.95597e-29,9.29305e-29,8.35023,1
7.51,1.41287e-16,1.2824e-28,7.36143e-29,8.82117e-29,-1.70066,1
7.52,1.30399e-16,1.14849e-28,5.06693e-29,7.16976e-29,0.852463,1
7.53,1.32655e-16,1.08759e-28,4.60647e-29,6.75113e-29,2.46308,1
7.54,1.31533e-16,1.05386e-28,6.21611e-29,6.75995e-29,-2.51571,1
7.55,1.28372e-16,9.96259e-29,6.32028e-29,6.39628e-29,-10.6089,1
7.56,1.31684e-16,8.95129e-29,5.31133e-29,5.2063e-29,14.9652,1
7.57,1.47312e-16,8.58091e-29,5.32248e-29,5.15679e-29,-3.30722,1
7.58,1.28137e-16,8.02351e-29,4.68613e-29,4.61151e-29,-4.38684,1
7.59,1.32519e-16,7.48317e-29,4.16288e-29,4.03606e-29,-1.69523,1
7.6,1.38599e-16,7.00756e-29,3.53164e-29,3.70305e-29,9.13793,1
7.61,1.4099e-16,6.68897e-29,3.77018e-29,3.52621e-29,-1.00818,1
7.62,1.29185e-16,6.34265e-29,3.38145e-29,3.33013e-29,9.75288,1
7.63,1.305e-16,5.9093e-29,3.36653e-29,2.98844e-29,-12.1446,1
7.64,1.18904e-16,5.80178e-29,4.44077e-29,2.74167e-29,4.01018,1
7.65,1.3534e-16,6.52497e-29,8.0957e-29,3.1994e-29,-2.96364,1
7.66,1.30122e-16,5.07919e-29,4.16091e-29,2.47696e-29,7.34645,1
7.67,1.34096e-16,4.69159e-29,3.03041e-29,2.1226e-29,-10.0317,1
7.68,1.24919e-16,4.33939e-29,2.55527e-29,1.82826e-29,16.4622,1
7.69,1.38848e-16,4.28747e-29,4.03675e-29,1.73399e-29,-11.3398,1
7.7,1.19222e-16,3.73652e-29,4.33853e-29,1.46355e-29,-3.32631,1
7.71,1.3447e-16,3.39391e-29,2.52017e-29,1.34609e-29,3.40386,1
7.72,1.39097e-16,3.29779e-29,2.6352e-29,1.34742e-29,5.28357,1
7.73,1.34518e-16,3.11762e-29,2.71301e-29,1.27594e-29,-2.95854,1
7.74,1.27768e-16,2.99436e-29,2.96046e-29,1.24529e-29,-0.078051,1
7.75,1.31663e-16,2.88171e-29,3.19877e-29,1.23337e-29,6.05294,1
7.76,1.31766e-16,2.71448e-29,3.06727e-29,1.02884e-29,-8.53847,1
7.77,1.24245e-16,2.50132e-29,2.9636e-29,9.54491e-30,-2.36724,1
7.78,1.35844e-16,2.437e-29,2.55512e-29,1.01174e-29,-2.98208,1
7.79,1.39138e-16,2.13049e-29,2.55366e-29,8.12646e-30,7.5904,1
7.8,1.43415e-16,2.23476e-29,2.83602e-29,9.18512e-30,-11.0737,1
7.81,1.33297e-16,2.78628e-29,5.34145e-29,1.73142e-29,8.32066,1
7.82,1.49896e-16,1.9052e-29,2.24731e-29,4.73853e-30,-3.99097,1
7.83,1.38382e-16,1.87873e-29,3.043e-29,5.62276e-30,8.29098,1
7.84,1.44134e-16,1.71917e-29,2.64367e-29,4.35353e-30,2.24419,1
7.85,1.33099e-16,1.68367e-29,3.13754e-29,4.04663e-30,-8.72499,1
7.86,1.30177e-16,1.62755e-29,1.88986e-29,3.3265e-30,-0.561433,1
7.87,1.42621e-16,1.51893e-29,2.39847e-29,3.99124e-30,0.614621,1
7.88,1.43426e-16,1.47131e-29,1.92045e-29,4.13541e-30,10.6956,1
7.89,1.4255e-16,1.60638e-29,3.82243e-29,6.15105e-30,-9.95203,1
7.9,1.28777e-16,1.52295e-29,2.77797e-29,5.56667e-30,-0.988654,1
7.91,1.43009e-16,1.36896e-29,2.95991e-29,3.36805e-30,7.42789,1
7.92,1.44437e-16,1.43425e-29,2.6332e-29,1.69659e-30,-3.43931,1
7.93,1.3445e-16,1.39813e-29,2.22587e-29,1.65127e-30,-0.326407,1
7.94,1.39239e-16,1.28524e-29,1.79755e-29,1.71169e-30,-5.25507,1
7.95,1.39695e-16,1.72242e-29,3.93001e-29,1.04402e-29,1.87211,1
7.96,1.47443e-16,1.41593e-29,3.75039e-29,2.07892e-30,-2.78072,1
7.97,1.44734e-16,1.46161e-29,3.09533e-29,7.11824e-30,1.63155,1
7.98,1.48873e-16,2.17465e-29,5.86837e-29,1.55056e-29,17.0373,1
7.99,1.46483e-16,1.1865e-29,2.04749e-29,2.57234e-30,-12.2032,1
8,1.2516e-16,1.1346e-29,2.52433e-29,1.61978e-30,-0.488343,1
8.01,1.42556e-16,1.29806e-29,2.07386e-29,1.24179e-30,-2.54068,1
8.02,1.43256e-16,1.15039e-29,1.95415e-29,2.99284e-30,10.9157,1
8.03,1.4699e-16,1.15487e-29,1.90061e-29,1.26058e-30,-2.21498,1
8.04,1.32524e-16,1.33609e-29,2.64855e-29,6.18708e-30,-14.6592,1
8.05,1.35526e-16,1.18004e-29,1.89084e-29,9.77832e-31,13.119,1
8.06,1.58806e-16,1.12171e-29,2.20982e-29,1.43306e-30,-5.42379,1
8.07,1.40388e-16,1.16524e-29,2.25694e-29,1.22958e-30,5.08596,1
8.08,1.48439e-16,1.10758e-29,2.04201e-29,3.22043e-30,-8.31346,1
8.09,1.41255e-16,1.42306e-29,3.65589e-29,8.19038e-30,12.5493,1
8.1,1.54063e-16,1.40343e-29,4.01296e-29,7.24802e-30,0.26615,1
8.11,1.36885e-16,1.06528e-29,2.29758e-29,8.09121e-31,6.80899,1
8.12,1.36522e-16,1.17016e-29,2.93837e-29,4.15834e-30,-5.55326,1
8.13,1.27818e-16,1.59008e-29,5.05289e-29,1.11584e-29,-5.65163,1
8.14,1.35334e-16,1.01122e-29,1.64372e-29,2.14273e-30,-0.834443,1
8.15,1.43441e-16,1.0915e-29,2.82606e-29,8.82962e-31,9.36865,1
8.16,1.44648e-16,9.97564e-30,2.6816e-29,5.86819e-31,-9.77544,1
8.17,1.32257e-16,9.45529e-30,2.50476e-29,5.31356e-31,7.4929,1
8.18,1.46586e-16,1.25321e-29,4.17403e-29,1.83473e-30,11.7207,1
8.19,1.36368e-16,1.01129e-29,2.61362e-29,6.7735e-31,-2.84832,1
8.2,1.22062e-16,9.34331e-30,1.88358e-29,7.99343e-31,4.93234,1
8.21,1.2564e-16,1.07373e-29,2.50725e-29,4.83084e-30,-16.6794,1
8.22,1.19735e-16,9.46223e-30,2.09667e-29,3.29612e-30,4.0153,1
8.23,1.43704e-16,8.79499e-30,2.68383e-29,7.59156e-31,9.40034,1
8.24,1.38156e-16,8.90238e-30,1.9755e-29,7.36139e-31,-0.29851,1
8.25,1.26285e-16,8.29839e-30,2.25147e-29,1.46954e-30,7.72632,1
8.26,1.26663e-16,9.271e-30,3.37045e-29,2.40087e-30,-4.44511,1
8.27,1.17579e-16,8.1464e-30,1.77743e-29,1.87045e-30,5.03761,1
8.28,1.23048e-16,8.76839e-30,2.33083e-29,5.67267e-31,-8.53151,1
8.29,1.17147e-16,9.3414e-30,2.35318e-29,6.79925e-31,5.95194,1
8.3,1.28074e-16,9.04016e-30,1.77346e-29,3.92313e-31,-1.78616,1
8.31,1.20879e-16,8.2172e-30,1.5825e-29,9.48216e-31,-0.749362,1
8.32,1.23077e-16,8.07839e-30,1.98262e-29,1.64013e-30,0.551043,1
8.33,1.24006e-16,1.25434e-29,4.12744e-29,2.02679e-30,-13.1163,1
8.34,1.23327e-16,8.13264e-30,2.08439e-29,2.22321e-30,21.2333,1
8.35,1.41945e-16,8.55007e-30,1.16342e-29,5.39514e-31,-11.8064,1
8.36,1.17084e-16,1.22126e-29,4.00227e-29,2.27204e-30,16.5893,1
8.37,1.32758e-16,9.21639e-30,2.06922e-29,4.65464e-31,-12.7457,1
8.38,1.13868e-16,8.11559e-30,1.83679e-29,1.15432e-30,-0.607036,1
8.39,1.30501e-16,1.21006e-29,3.87464e-29,2.07806e-30,-2.33381,1
8.4,1.31298e-16,7.99913e-30,2.12839e-29,1.29585e-30,11.7005,1
8.41,1.34436e-16,8.83178e-30,2.30937e-29,1.91324e-30,-9.59627,1
8.42,1.20354e-16,8.29707e-30,1.82977e-29,1.73996e-30,7.81809,1
8.43,1.33129e-16,2.36976e-29,9.77207e-29,2.2157e-29,-14.1074,1
8.44,1.23476e-16,1.0586e-29,3.14879e-29,5.16172e-30,17.7518,1
8.45,1.43756e-16,9.59594e-30,2.05511e-29,3.58167e-30,-0.071731,1
8.46,1.22084e-16,8.78178e-30,2.10295e-29,2.371e-30,-9.67823,1
8.47,1.22171e-16,9.13503e-30,3.055e-29,3.52784e-30,0.906432,1
8.48,1.35262e-16,8.89312e-30,1.65488e-29,3.37012e-31,5.33023,1
8.49,1.34047e-16,8.91423e-30,1.95057e-29,7.97642e-31,-1.99109,1
8.5,1.27264e-16,1.39701e-29,3.95864e-29,3.0942e-30,-3.49843,1
8.51,1.29849e-16,9.30367e-30,2.82768e-29,5.99888e-31,9.23543,1
8.52,1.34557e-16,1.28336e-29,4.14007e-29,1.93998e-30,-3.21183,1
8.53,1.2318e-16,7.74369e-30,1.78586e-29,1.05691e-30,-0.830095,1
8.54,1.27268e-16,8.14916e-30,1.63005e-29,5.89057e-31,-8.56525,1
8.55,1.28333e-16,8.37701e-30,2.22707e-29,3.13627e-31,16.9242,1
8.56,1.40355e-16,8.09601e-30,2.26241e-29,6.99982e-31,-3.69445,1
8.57,1.20039e-16,9.63049e-30,1.98222e-29,4.67538e-31,-9.21531,1
8.58,1.24644e-16,9.31064e-30,2.17002e-29,3.84729e-31,14.4859,1
8.59,1.37297e-16,8.64467e-30,1.72073e-29,9.3552e-31,-7.64469,1
8.6,1.19925e-16,1.18704e-29,3.83299e-29,2.10487e-30,-10.9266,1
8.61,1.29851e-16,9.64507e-30,3.48242e-29,3.83487e-30,24.8965,1
8.62,1.4578e-16,9.8099e-30,2.55593e-29,5.24011e-30,-2.21227,1
8.63,1.16721e-16,8.32066e-30,2.19516e-29,1.39574e-30,-2.02878,1
8.64,1.19361e-16,9.36853e-30,2.806e-29,1.11537e-30,-14.7404,1
8.65,1.21833e-16,1.24516e-29,3.96313e-29,9.04326e-30,4.25422,1
8.66,1.42897e-16,9.10231e-30,2.56636e-29,2.67568e-30,17.0842,1
8.67,1.37066e-16,9.19804e-30,2.88585e-29,4.72804e-31,-7.64998,1
8.68,1.17066e-16,9.8295e-30,2.77601e-29,1.1382e-30,1.30691,1
8.69,1.26763e-16,1.29729e-29,4.46298e-29,2.71206e-30,-7.48186,1
8.7,1.25128e-16,8.31913e-30,2.84067e-29,1.44162e-30,12.2096,1
8.71,1.35247e-16,9.92339e-30,2.9495e-29,4.59868e-30,-5.79051,1
8.72,1.20531e-16,8.73325e-30,3.06867e-29,6.36708e-31,11.6423,1
8.73,1.27939e-16,8.37761e-30,2.62292e-29,4.42578e-31,-8.16119,1
8.74,1.14597e-16,2.05714e-29,7.00678e-29,8.19573e-30,8.00269,1
8.75,1.24781e-16,9.10662e-30,2.35234e-29,5.7509e-31,-13.647,1
8.76,1.15535e-16,8.13108e-30,1.51566e-29,2.79079e-31,7.13445,1
8.77,1.33794e-16,1.09914e-29,2.7219e-29,1.17988e-30,10.1156,1
8.78,1.24884e-16,8.36355e-30,2.09323e-29,5.91706e-31,3.73513,1
8.79,1.13412e-16,8.01975e-30,1.30517e-29,1.24708e-30,-20.7546,1
8.8,1.09328e-16,1.5256e-29,5.65472e-29,4.33861e-30,-0.8135,1
8.81,1.37961e-16,9.48673e-30,3.00642e-29,3.21411e-30,-9.39815,1
8.82,1.39093e-16,9.53537e-30,2.60332e-29,4.68265e-30,25.3755,1
8.83,1.53521e-16,1.50812e-29,4.9811e-29,1.17221e-29,-3.36654,1
8.84,1.22449e-16,1.78317e-29,5.94668e-29,6.6248e-30,-8.48531,1
8.85,1.26715e-16,8.42192e-30,2.70782e-29,5.43829e-31,8.47503,1
8.86,1.38464e-16,7.58312e-30,1.43549e-29,1.68051e-30,-9.22607,1
8.87,1.27646e-16,7.4049e-30,1.89865e-29,4.04169e-31,11.1703,1
8.88,1.4062e-16,8.50768e-30,2.85756e-29,5.34441e-31,-5.97887,1
8.89,1.2649e-16,1.1783e-29,3.826e-29,2.12597e-30,16.2288,1
8.9,1.34534e-16,8.43677e-30,2.35551e-29,7.02477e-31,-5.36763,1
8.91,1.15749e-16,8.67154e-30,2.51757e-29,7.86836e-31,10.8505,1
8.92,1.22315e-16,8.63965e-30,2.69091e-29,5.30789e-31,-4.55426,1
8.93,1.10342e-16,9.51409e-30,2.53176e-29,5.51291e-31,-11.9677,1
8.94,1.15607e-16,8.26522e-30,2.14357e-29,6.88239e-31,-0.264103,1
8.95,1.31323e-16,8.3754e-30,2.10793e-29,2.4441e-30,6.18297,1
8.96,1.31671e-16,9.63974e-30,3.46017e-29,3.43959e-30,-4.24601,1
8.97,1.24004e-16,7.99287e-30,2.3374e-29,1.30884e-30,4.63312,1
8.98,1.29503e-16,9.0859e-30,1.65374e-29,1.9906e-30,-6.59138,1
8.99,1.23768e-16,7.32467e-30,1.80682e-29,1.6006e-30,0.851523,1
9,1.32502e-16,1.12671e-29,3.33099e-29,1.75596e-30,-1.26838,1
9.01,1.31383e-16,7.62461e-30,1.66675e-29,5.83351e-31,11.0921,1
9.02,1.33071e-16,8.04052e-30,2.32684e-29,1.28255e-30,-14.7808,1
9.03,1.19785e-16,9.25369e-30,2.38991e-29,4.80163e-31,4.22336,1
9.04,1.40561e-16,7.74798e-30,1.52162e-29,8.96499e-31,0.770731,1
9.05,1.34865e-16,8.13626e-30,1.358e-29,4.18728e-31,-0.45492,1
9.06,1.33833e-16,8.34416e-30,1.9447e-29,1.94172e-30,5.75579,1
9.07,1.34445e-16,7.95106e-30,1.57441e-29,8.79622e-31,-4.78653,1
9.08,1.27128e-16,1.13666e-29,3.2759e-29,1.23013e-30,-0.403,1
9.09,1.33519e-16,9.41373e-30,2.04623e-29,4.26981e-31,7.14965,1
9.1,1.34059e-16,8.98308e-30,3.0274e-29,1.56142e-30,-12.2936,1
9.11,1.25114e-16,1.21681e-29,4.12416e-29,2.36934e-30,10.2931,1
9.12,1.4265e-16,8.25573e-30,2.55911e-29,4.12468e-31,-7.49367,1
9.13,1.29338e-16,7.76103e-30,1.60208e-29,2.34443e-30,-1.31539,1
9.14,1.39815e-16,9.36864e-30,2.71022e-29,4.92781e-30,-1.30661,1
9.15,1.41679e-16,8.83812e-30,2.73724e-29,4.81169e-31,-3.21156,1
9.16,1.43554e-16,1.0231e-29,3.40748e-29,5.50295e-30,5.80237,1
9.17,1.48318e-16,1.48429e-29,4.90174e-29,1.10318e-29,-4.66617,1
9.18,1.40184e-16,7.92378e-30,1.7803e-29,7.13422e-31,19.6609,1
9.19,1.47045e-16,9.89587e-30,2.75e-29,7.38015e-31,-6.17583,1
9.2,1.22885e-16,7.54947e-30,1.60963e-29,2.57711e-30,-2.31145,1
9.21,1.30973e-16,1.08321e-29,3.54374e-29,6.73156e-30,1.96093,1
9.22,1.34072e-16,8.77358e-30,2.82999e-29,4.41472e-30,-0.258159,1
9.23,1.31494e-16,9.94883e-30,3.28685e-29,5.28956e-30,-2.48854,1
9.24,1.31834e-16,7.99697e-30,2.47839e-29,3.0669e-30,-5.63443,1
9.25,1.35199e-16,1.16161e-29,4.02733e-29,7.39162e-30,2.66982,1
9.26,1.43271e-16,8.87283e-30,3.01417e-29,5.9544e-31,1.14041,1
9.27,1.39546e-16,9.21417e-30,2.16594e-29,4.87571e-31,-7.41054,1
9.28,1.37972e-16,1.23543e-29,3.5369e-29,2.29691e-30,27.0172,1
9.29,1.49015e-16,8.12829e-30,1.74496e-29,8.79055e-31,-19.695,1
9.3,1.17319e-16,8.7476e-30,2.28822e-29,3.09749e-30,-0.00768711,1
9.31,1.46091e-16,8.50687e-30,2.18579e-29,2.1557e-30,5.53435,1
9.32,1.46103e-16,9.71441e-30,2.67483e-29,5.76279e-30,-6.22583,1
9.33,1.38441e-16,8.38794e-30,2.53633e-29,3.4927e-31,9.4678,1
9.34,1.47632e-16,8.12579e-30,2.23454e-29,2.99566e-30,-4.91849,1
9.35,1.34864e-16,7.80704e-30,1.56582e-29,2.25435e-30,5.12281,1
9.36,1.4184e-16,1.03827e-29,2.76308e-29,5.79611e-30,-1.85443,1
9.37,1.34928e-16,9.52823e-30,3.21512e-29,3.61352e-30,17.8918,1
9.38,1.37477e-16,8.06587e-30,2.66474e-29,1.78308e-30,0.10597,1
9.39,1.16613e-16,9.30394e-30,1.7513e-29,3.55018e-31,-4.73779,1
9.4,1.1649e-16,1.0346e-29,2.58857e-29,7.43571e-31,-4.31993,1
9.41,1.22283e-16,9.75373e-30,2.11007e-29,6.49696e-31,5.68128,1
9.42,1.27804e-16,1.04742e-29,2.87855e-29,1.25293e-30,-10.1501,1
9.43,1.20934e-16,7.71339e-30,1.74529e-29,5.26595e-31,6.25446,1
9.44,1.34595e-16,8.38107e-30,2.15693e-29,5.60469e-31,3.11898,1
9.45,1.26673e-16,8.98284e-30,2.06851e-29,3.54962e-30,-9.19466,1
9.46,1.22841e-16,8.7067e-30,1.92278e-29,2.93185e-30,9.53802,1
9.47,1.3528e-16,7.50631e-30,2.00526e-29,4.51385e-31,-6.98453,1
9.48,1.235e-16,1.01741e-29,3.64511e-29,1.27819e-30,-1.63104,1
9.49,1.32774e-16,1.34425e-29,4.17956e-29,3.21918e-30,21.4331,1
9.5,1.34975e-16,8.30806e-30,1.78974e-29,6.41809e-31,-10.488,1
9.51,1.11152e-16,7.72029e-30,1.53494e-29,4.18631e-31,-3.72023,1
9.52,1.24176e-16,8.4738e-30,1.67406e-29,4.5015e-31,7.94257,1
9.53,1.28974e-16,8.70118e-30,2.3182e-29,5.39276e-31,-3.02987,1
9.54,1.19484e-16,8.41283e-30,1.6548e-29,6.99855e-31,-16.2451,1
9.55,1.23217e-16,8.73661e-30,1.71652e-29,1.75345e-30,33.4011,1
9.56,1.47116e-16,9.39127e-30,2.79106e-29,2.52653e-30,-12.0386,1
9.57,1.10281e-16,9.09761e-30,2.57368e-29,2.64926e-30,-6.85293,1
9.58,1.25374e-16,9.77215e-30,2.63993e-29,3.57746e-30,0.738305,1
9.59,1.34598e-16,9.84413e-30,2.4988e-29,4.0214e-30,-5.48205,1
9.6,1.33612e-16,1.00954e-29,3.15492e-29,1.59211e-30,3.7273,1
9.61,1.41361e-16,1.02637e-29,2.38359e-29,5.38102e-31,13.2489,1
9.62,1.36282e-16,8.71237e-30,1.83928e-29,3.59846e-31,-1.14532,1
9.63,1.20338e-16,8.73057e-30,1.61568e-29,4.62363e-31,-15.1583,1
9.64,1.21732e-16,9.20469e-30,2.31186e-29,5.09754e-31,22.3815,1
9.65,1.43482e-16,7.90981e-30,1.99054e-29,1.15744e-30,-10.2753,1
9.66,1.17241e-16,9.97314e-30,3.30961e-29,8.8252e-31,2.73627,1
9.67,1.30668e-16,9.45298e-30,2.85712e-29,5.89758e-31,-2.66315,1
9.68,1.27188e-16,7.86982e-30,1.26996e-29,4.07913e-31,-0.806573,1
9.69,1.30668e-16,9.88752e-30,2.12299e-29,7.72482e-31,11.9395,1
9.7,1.3173e-16,8.38952e-30,1.40739e-29,1.9172e-31,-0.337857,1
9.71,1.1768e-16,1.06797e-29,2.76415e-29,1.20242e-30,7.88084,1
9.72,1.18079e-16,7.51592e-30,1.31823e-29,6.53773e-31,-7.42987,1
9.73,1.09453e-16,6.90661e-30,1.68476e-29,9.49624e-31,0.119157,1
9.74,1.18238e-16,8.55766e-30,2.39868e-29,5.38318e-31,-1.60784,1
9.75,1.18097e-16,1.10903e-29,3.58915e-29,1.83511e-30,0.146807,1
9.76,1.20027e-16,1.20555e-29,5.34892e-29,2.3836e-30,-4.79872,1
9.77,1.19851e-16,2.06717e-29,7.28357e-29,1.91167e-29,-8.5268,1
9.78,1.25892e-16,8.7521e-30,2.32717e-29,3.91125e-30,17.972,1
9.79,1.37627e-16,1.85143e-29,7.17568e-29,1.67341e-29,-20.3597,1
9.8,1.16661e-16,1.20706e-29,3.86839e-29,2.5287e-30,16.9792,1
9.81,1.46485e-16,8.48267e-30,1.90731e-29,3.19802e-31,4.30715,1
9.82,1.25223e-16,8.10606e-30,2.00694e-29,3.80092e-31,8.84995,1
9.83,1.20052e-16,8.16218e-30,2.76136e-29,7.79309e-31,-18.3936,1
9.84,1.10291e-16,8.27887e-30,2.7294e-29,2.57941e-30,8.06165,1
9.85,1.3515e-16,7.61868e-30,1.6424e-29,9.92974e-31,-5.58309,1
9.86,1.25068e-16,8.4475e-30,1.88744e-29,6.32969e-31,5.60032,1
9.87,1.32463e-16,8.40832e-30,1.64364e-29,1.77523e-30,4.7855,1
9.88,1.25439e-16,7.48273e-30,2.00494e-29,1.30153e-30,3.8211,1
9.89,1.1971e-16,8.01348e-30,1.7695e-29,2.11764e-30,-4.94103,1
9.9,1.15304e-16,7.88778e-30,2.17092e-29,1.39599e-30,-12.5371,1
9.91,1.21297e-16,8.41729e-30,1.84159e-29,2.8258e-30,6.1396,1
9.92,1.38684e-16,1.11682e-29,4.29756e-29,6.48618e-30,15.6169,1
9.93,1.30662e-16,8.49674e-30,2.37902e-29,9.10965e-31,-14.2612,1
9.94,1.13013e-16,8.85438e-30,2.09202e-29,3.23396e-31,-1.11495,1
9.95,1.31811e-16,7.93237e-30,2.38073e-29,5.63531e-31,8.90644,1
9.96,1.33297e-16,8.94318e-30,3.14884e-29,8.63815e-31,-3.36987,1
9.97,1.22396e-16,9.10846e-30,2.35428e-29,6.11609e-31,10.3566,1
9.98,1.26664e-16,8.4887e-30,1.91437e-29,4.31694e-31,-11.0447,1
9.99,1.14777e-16,7.97143e-30,1.71719e-29,1.01191e-30,0.360031,1
10,1.29028e-16,7.97841e-30,1.95912e-29,0,0.360031,1
10,1.29028e-16,7.51421e-30,3.93053e-30,2.12113e-31,0,1


==> graph_data/mesh_var(dt=0.01)/mesh1_2/temps_long_impli.csv <==
This is the first cell in the first column.
Description ,Derive-diffusion, schéma couplé.
Eta,1.5
Pas de temps ref,0.01
Nombre d'itérations effectif,1001
Maillage,mesh1_2
Finesse de maillage,0.0153588

Temps,Entropy,Diff_eq_L2,Weak_entropy,Diff_end_L2,Esti_nu,Nb_iter_Newton,
0,0.0974649,0.155226,0.0917713,0.155226,15.0763,0
0.01,0.0828554,0.128449,0.0789612,0.128449,14.2626,4
0.02,0.0720004,0.110136,0.0688028,0.110136,13.8672,4
0.03,0.0630131,0.0954346,0.0602057,0.0954346,13.6382,3
0.04,0.0553391,0.0830852,0.0527942,0.0830852,13.487,3
0.05,0.0486976,0.0725111,0.0463527,0.0725111,13.3756,3
0.06,0.0429103,0.0633731,0.0407311,0.0633731,13.2855,3
0.07,0.0378479,0.0554382,0.0358134,0.0554382,13.2076,3
0.08,0.0334093,0.0485297,0.0315053,0.0485297,13.1366,3
0.09,0.0295115,0.0425052,0.0277275,0.0425052,13.0696,3
0.1,0.0260849,0.0372466,0.0244125,0.0372466,13.005,3
0.11,0.0230698,0.0326532,0.0215019,0.0326532,12.9415,3
0.12,0.0204148,0.0286389,0.0189453,0.0286389,12.8786,3
0.13,0.0180756,0.0251294,0.0166987,0.0251294,12.8158,3
0.14,0.0160133,0.0220601,0.0147238,0.0220601,12.7527,3
0.15,0.0141942,0.0193751,0.0129872,0.0193751,12.6893,3
0.16,0.0125888,0.0170254,0.0114597,0.0170254,12.6252,3
0.17,0.0111712,0.0149686,0.0101156,0.0149686,12.5605,3
0.18,0.00991893,0.0131677,0.00893256,0.0131677,12.4952,3
0.19,0.00881209,0.0115902,0.00789097,0.0115902,12.4291,3
0.2,0.0078333,0.0102081,0.00697361,0.0102081,12.3624,3
0.21,0.00696732,0.00899665,0.00616542,0.00899665,12.295,3
0.22,0.00620076,0.00793437,0.00545317,0.00793437,12.2269,3
0.23,0.00552185,0.00700251,0.00482526,0.00700251,12.1583,3
0.24,0.00492025,0.00618471,0.00427152,0.00618471,12.089,3
0.25,0.00438689,0.00546665,0.00378301,0.00546665,12.0193,3
0.26,0.00391375,0.00483585,0.00335191,0.00483585,11.9492,3
0.27,0.00349382,0.00428141,0.00297132,0.00428141,11.8787,3
0.28,0.0031209,0.00379381,0.0026352,0.00379381,11.8078,3
0.29,0.00278954,0.00336474,0.00233824,0.00336474,11.7368,3
0.3,0.00249494,0.00298692,0.00207577,0.00298692,11.6656,3
0.31,0.00223287,0.00265402,0.0018437,0.00265402,11.5944,3
0.32,0.0019996,0.00236048,0.00163841,0.00236048,11.5232,3
0.33,0.00179185,0.00210147,0.00145674,0.00210147,11.4521,3
0.34,0.0016067,0.00187274,0.00129591,0.00187274,11.3812,3
0.35,0.00144161,0.00167061,0.00115345,0.00167061,11.3106,3
0.36,0.0012943,0.00149182,0.00102722,0.00149182,11.2403,3
0.37,0.00116279,0.00133354,0.000915305,0.00133354,11.1704,3
0.38,0.00104529,0.0011933,0.000816042,0.0011933,11.1011,3
0.39,0.000940261,0.00106893,0.000727956,0.00106893,11.0324,3
0.4,0.000846311,0.000958534,0.000649749,0.000958534,10.9644,3
0.41,0.00076222,0.00086044,0.000580279,0.00086044,10.8971,3
0.42,0.000686905,0.000773195,0.000518538,0.000773195,10.8306,3
0.43,0.000619408,0.000695521,0.000463637,0.000695521,10.765,3
0.44,0.000558878,0.000626298,0.000414792,0.000626298,10.7004,3
0.45,0.000504562,0.000564542,0.000371313,0.000564542,10.6367,3
0.46,0.000455791,0.000509389,0.000332588,0.000509389,10.5742,3
0.47,0.00041197,0.000460083,0.000298078,0.000460083,10.5127,3
0.48,0.000372574,0.000415955,0.000267308,0.000415955,10.4524,3
0.49,0.000337132,0.00037642,0.000239856,0.00037642,10.3933,3
0.5,0.000305228,0.000340961,0.000215351,0.000340961,10.3354,3
0.51,0.000276492,0.000309125,0.000193464,0.000309125,10.2788,3
0.52,0.000250592,0.00028051,0.000173904,0.00028051,10.2236,3
0.53,0.000227235,0.000254764,0.000156412,0.000254764,10.1696,3
0.54,0.000206158,0.000231575,0.000140762,0.000231575,10.1169,3
0.55,0.000187128,0.000210666,0.000126752,0.000210666,10.0657,3
0.56,0.000169936,0.000191794,0.000114201,0.000191794,10.0157,3
0.57,0.000154395,0.000174744,0.000102951,0.000174744,9.96719,3
0.58,0.000140339,0.000159325,9.28617e-05,0.000159325,9.92002,3
0.59,0.000127619,0.000145366,8.38076e-05,0.000145366,9.87423,3
0.6,0.000116102,0.000132718,7.56778e-05,0.000132718,9.82981,3
0.61,0.000105668,0.000121247,6.83735e-05,0.000121247,9.78675,3
0.62,9.62104e-05,0.000110834,6.18072e-05,0.000110834,9.74504,3
0.63,8.76339e-05,0.000101373,5.59008e-05,0.000101373,9.70468,3
0.64,7.98523e-05,9.27703e-05,5.05849e-05,9.27703e-05,9.66565,3
0.65,7.27884e-05,8.49414e-05,4.57977e-05,8.49414e-05,9.62792,3
0.66,6.6373e-05,7.78111e-05,4.14842e-05,7.78111e-05,9.59149,3
0.67,6.05439e-05,7.13122e-05,3.75952e-05,7.13122e-05,9.55632,3
0.68,5.52451e-05,6.53845e-05,3.40872e-05,6.53845e-05,9.5224,3
0.69,5.04262e-05,5.99741e-05,3.09209e-05,5.99741e-05,9.48971,3
0.7,4.60419e-05,5.50325e-05,2.80615e-05,5.50325e-05,9.45821,3
0.71,4.20513e-05,5.05163e-05,2.54779e-05,5.05163e-05,9.42788,3
0.72,3.84177e-05,4.63865e-05,2.31423e-05,4.63865e-05,9.39869,3
0.73,3.51078e-05,4.26077e-05,2.10297e-05,4.26077e-05,9.37062,3
0.74,3.20916e-05,3.91483e-05,1.91179e-05,3.91483e-05,9.34363,3
0.75,2.93421e-05,3.59796e-05,1.73869e-05,3.59796e-05,9.3177,3
0.76,2.68347e-05,3.30759e-05,1.58189e-05,3.30759e-05,9.29279,3
0.77,2.45475e-05,3.04138e-05,1.43978e-05,3.04138e-05,9.26889,3
0.78,2.24603e-05,2.79721e-05,1.31091e-05,2.79721e-05,9.24594,3
0.79,2.05551e-05,2.57316e-05,1.19402e-05,2.57316e-05,9.22393,3
0.8,1.88154e-05,2.36751e-05,1.08792e-05,2.36751e-05,9.20283,3
0.81,1.72264e-05,2.17866e-05,9.91593e-06,2.17866e-05,9.18261,3
0.82,1.57747e-05,2.0052e-05,9.04089e-06,2.0052e-05,9.16323,3
0.83,1.4448e-05,1.84582e-05,8.24569e-06,1.84582e-05,9.14467,3
0.84,1.32352e-05,1.69933e-05,7.52275e-06,1.69933e-05,9.1269,3
0.85,1.21263e-05,1.56466e-05,6.86524e-06,1.56466e-05,9.1099,3
0.86,1.11121e-05,1.44082e-05,6.267e-06,1.44082e-05,9.09362,3
0.87,1.01843e-05,1.32691e-05,5.72249e-06,1.32691e-05,9.07806,2
0.88,9.33542e-06,1.22212e-05,5.22669e-06,1.22212e-05,9.06317,2
0.89,8.55848e-06,1.12569e-05,4.77509e-06,1.12569e-05,9.04894,2
0.9,7.84727e-06,1.03695e-05,4.3636e-06,1.03695e-05,9.03533,2
0.91,7.1961e-06,9.55264e-06,3.98853e-06,9.55264e-06,9.02234,2
0.92,6.59978e-06,8.80062e-06,3.64655e-06,8.80062e-06,9.00992,2
0.93,6.05361e-06,8.10819e-06,3.33465e-06,8.10819e-06,8.99806,2
0.94,5.55326e-06,7.47057e-06,3.05008e-06,7.47057e-06,8.98673,2
0.95,5.09483e-06,6.88334e-06,2.79037e-06,6.88334e-06,8.97592,2
0.96,4.67472e-06,6.34246e-06,2.5533e-06,6.34246e-06,8.96559,2
0.97,4.28968e-06,5.84422e-06,2.33681e-06,5.84422e-06,8.95574,2
0.98,3.93673e-06,5.38524e-06,2.13908e-06,5.38524e-06,8.94634,2
0.99,3.61315e-06,4.96238e-06,1.95843e-06,4.96238e-06,8.93737,2
1,3.31645e-06,4.57278e-06,1.79334e-06,4.57278e-06,8.92882,2
1.01,3.04436e-06,4.2138e-06,1.64244e-06,4.2138e-06,8.92066,2
1.02,2.79482e-06,3.88301e-06,1.50448e-06,3.88301e-06,8.91288,2
1.03,2.56592e-06,3.5782e-06,1.37831e-06,3.5782e-06,8.90546,2
1.04,2.35594e-06,3.2973e-06,1.26292e-06,3.2973e-06,8.89839,2
1.05,2.16329e-06,3.03844e-06,1.15734e-06,3.03844e-06,8.89165,2
1.06,1.98652e-06,2.79988e-06,1.06074e-06,2.79988e-06,8.88523,2
1.07,1.82431e-06,2.58002e-06,9.7232e-07,2.58002e-06,8.8791,2
1.08,1.67544e-06,2.37739e-06,8.91384e-07,2.37739e-06,8.87327,2
1.09,1.53881e-06,2.19065e-06,8.17284e-07,2.19065e-06,8.86771,2
1.1,1.41339e-06,2.01854e-06,7.49429e-07,2.01854e-06,8.86242,2
1.11,1.29827e-06,1.85992e-06,6.87284e-07,1.85992e-06,8.85737,2
1.12,1.19258e-06,1.71374e-06,6.30358e-07,1.71374e-06,8.85257,2
1.13,1.09554e-06,1.579e-06,5.78206e-07,1.579e-06,8.84799,2
1.14,1.00644e-06,1.45483e-06,5.3042e-07,1.45483e-06,8.84363,2
1.15,9.24633e-07,1.3404e-06,4.86628e-07,1.3404e-06,8.83948,2
1.16,8.49506e-07,1.23493e-06,4.46492e-07,1.23493e-06,8.83553,2
1.17,7.80512e-07,1.13774e-06,4.09701e-07,1.13774e-06,8.83177,2
1.18,7.17149e-07,1.04816e-06,3.75973e-07,1.04816e-06,8.82819,2
1.19,6.58951e-07,9.65617e-07,3.45048e-07,9.65617e-07,8.82478,2
1.2,6.05497e-07,8.89548e-07,3.16691e-07,8.89548e-07,8.82153,2
1.21,5.56396e-07,8.19449e-07,2.90685e-07,8.19449e-07,8.81844,2
1.22,5.11292e-07,7.54853e-07,2.66833e-07,7.54853e-07,8.8155,2
1.23,4.69858e-07,6.95329e-07,2.44955e-07,6.95329e-07,8.8127,2
1.24,4.31794e-07,6.40481e-07,2.24885e-07,6.40481e-07,8.81004,2
1.25,3.96823e-07,5.89942e-07,2.06472e-07,5.89942e-07,8.80751,2
1.26,3.64693e-07,5.43376e-07,1.89577e-07,5.43376e-07,8.80509,2
1.27,3.35173e-07,5.00471e-07,1.74075e-07,5.00471e-07,8.8028,2
1.28,3.08049e-07,4.6094e-07,1.59849e-07,4.6094e-07,8.80061,2
1.29,2.83126e-07,4.24519e-07,1.46793e-07,4.24519e-07,8.79854,2
1.3,2.60224e-07,3.90965e-07,1.3481e-07,3.90965e-07,8.79656,2
1.31,2.3918e-07,3.60053e-07,1.23811e-07,3.60053e-07,8.79468,2
1.32,2.19842e-07,3.31575e-07,1.13714e-07,3.31575e-07,8.79289,2
1.33,2.0207e-07,3.05341e-07,1.04446e-07,3.05341e-07,8.79118,2
1.34,1.85738e-07,2.81175e-07,9.59367e-08,2.81175e-07,8.78956,2
1.35,1.70729e-07,2.58913e-07,8.81243e-08,2.58913e-07,8.78802,2
1.36,1.56935e-07,2.38408e-07,8.09512e-08,2.38408e-07,8.78656,2
1.37,1.44258e-07,2.19521e-07,7.43647e-08,2.19521e-07,8.78516,2
1.38,1.32606e-07,2.02124e-07,6.83164e-08,2.02124e-07,8.78384,2
1.39,1.21897e-07,1.86101e-07,6.27623e-08,1.86101e-07,8.78257,2
1.4,1.12055e-07,1.71343e-07,5.76615e-08,1.71343e-07,8.78137,2
1.41,1.03008e-07,1.57752e-07,5.29769e-08,1.57752e-07,8.78023,2
1.42,9.46927e-08,1.45235e-07,4.86743e-08,1.45235e-07,8.77915,2
1.43,8.70496e-08,1.33707e-07,4.47225e-08,1.33707e-07,8.77811,2
1.44,8.00241e-08,1.23092e-07,4.10926e-08,1.23092e-07,8.77713,2
1.45,7.35664e-08,1.13316e-07,3.77583e-08,1.13316e-07,8.7762,2
1.46,6.76304e-08,1.04314e-07,3.46954e-08,1.04314e-07,8.77531,2
1.47,6.21739e-08,9.60247e-08,3.18818e-08,9.60247e-08,8.77446,2
1.48,5.71581e-08,8.83921e-08,2.9297e-08,8.83921e-08,8.77366,2
1.49,5.25473e-08,8.13642e-08,2.69223e-08,8.13642e-08,8.7729,2
1.5,4.83089e-08,7.48933e-08,2.47407e-08,7.48933e-08,8.77217,2
1.51,4.44126e-08,6.89355e-08,2.27363e-08,6.89355e-08,8.77148,2
1.52,4.08308e-08,6.34501e-08,2.08947e-08,6.34501e-08,8.77082,2
1.53,3.75382e-08,5.83999e-08,1.92026e-08,5.83999e-08,8.7702,2
1.54,3.45113e-08,5.37505e-08,1.76479e-08,5.37505e-08,8.7696,2
1.55,3.17286e-08,4.94702e-08,1.62193e-08,4.94702e-08,8.76904,2
1.56,2.91705e-08,4.55298e-08,1.49066e-08,4.55298e-08,8.7685,2
1.57,2.68187e-08,4.19024e-08,1.37004e-08,4.19024e-08,8.76799,2
1.58,2.46567e-08,3.85631e-08,1.2592e-08,3.85631e-08,8.7675,2
1.59,2.26691e-08,3.54893e-08,1.15734e-08,3.54893e-08,8.76704,2
1.6,2.08418e-08,3.26598e-08,1.06373e-08,3.26598e-08,8.7666,2
1.61,1.91619e-08,3.00554e-08,9.77714e-09,3.00554e-08,8.76619,2
1.62,1.76174e-08,2.76581e-08,8.98662e-09,2.76581e-08,8.76579,2
1.63,1.61975e-08,2.54515e-08,8.26012e-09,2.54515e-08,8.76541,2
1.64,1.48921e-08,2.34206e-08,7.59244e-09,2.34206e-08,8.76505,2
1.65,1.36919e-08,2.15513e-08,6.97881e-09,2.15513e-08,8.76471,2
1.66,1.25885e-08,1.98309e-08,6.41485e-09,1.98309e-08,8.76439,2
1.67,1.15741e-08,1.82475e-08,5.89652e-09,1.82475e-08,8.76408,2
1.68,1.06415e-08,1.67902e-08,5.42013e-09,1.67902e-08,8.76378,2
1.69,9.78398e-09,1.54491e-08,4.98228e-09,1.54491e-08,8.7635,2
1.7,8.99562e-09,1.42148e-08,4.57984e-09,1.42148e-08,8.76324,2
1.71,8.27081e-09,1.3079e-08,4.20995e-09,1.3079e-08,8.76299,2
1.72,7.60441e-09,1.20337e-08,3.86996e-09,1.20337e-08,8.76275,2
1.73,6.99173e-09,1.10718e-08,3.55747e-09,1.10718e-08,8.76252,2
1.74,6.42842e-09,1.01866e-08,3.27023e-09,1.01866e-08,8.7623,2
1.75,5.91051e-09,9.37209e-09,3.00621e-09,9.37209e-09,8.7621,2
1.76,5.43434e-09,8.62257e-09,2.76352e-09,8.62257e-09,8.7619,2
1.77,4.99654e-09,7.93287e-09,2.54045e-09,7.93287e-09,8.76171,2
1.78,4.59402e-09,7.29824e-09,2.33539e-09,7.29824e-09,8.76154,2
1.79,4.22393e-09,6.71429e-09,2.14691e-09,6.71429e-09,8.76137,2
1.8,3.88366e-09,6.17699e-09,1.97364e-09,6.17699e-09,8.76121,2
1.81,3.57081e-09,5.6826e-09,1.81438e-09,5.6826e-09,8.76106,2
1.82,3.28316e-09,5.22772e-09,1.66797e-09,5.22772e-09,8.76091,2
1.83,3.01869e-09,4.8092e-09,1.53339e-09,4.8092e-09,8.76077,2
1.84,2.77553e-09,4.42413e-09,1.40967e-09,4.42413e-09,8.76064,2
1.85,2.55196e-09,4.06984e-09,1.29595e-09,4.06984e-09,8.76052,2
1.86,2.3464e-09,3.74388e-09,1.1914e-09,3.74388e-09,8.7604,2
1.87,2.1574e-09,3.44399e-09,1.09529e-09,3.44399e-09,8.76029,2
1.88,1.98363e-09,3.16808e-09,1.00694e-09,3.16808e-09,8.76018,2
1.89,1.82385e-09,2.91425e-09,9.25725e-10,2.91425e-09,8.76008,2
1.9,1.67695e-09,2.68073e-09,8.51061e-10,2.68073e-09,8.75998,2
1.91,1.54188e-09,2.46589e-09,7.82423e-10,2.46589e-09,8.75989,2
1.92,1.41769e-09,2.26825e-09,7.19323e-10,2.26825e-09,8.7598,2
1.93,1.3035e-09,2.08643e-09,6.61315e-10,2.08643e-09,8.75972,2
1.94,1.19852e-09,1.91917e-09,6.07987e-10,1.91917e-09,8.75964,2
1.95,1.10199e-09,1.76529e-09,5.58962e-10,1.76529e-09,8.75957,2
1.96,1.01323e-09,1.62374e-09,5.13891e-10,1.62374e-09,8.7595,2
1.97,9.31624e-10,1.49353e-09,4.72457e-10,1.49353e-09,8.75943,2
1.98,8.56591e-10,1.37375e-09,4.34364e-10,1.37375e-09,8.75936,2
1.99,7.87601e-10,1.26356e-09,3.99344e-10,1.26356e-09,8.7593,2
2,7.24169e-10,1.1622e-09,3.67149e-10,1.1622e-09,8.75925,2
2.01,6.65845e-10,1.06897e-09,3.3755e-10,1.06897e-09,8.75919,2
2.02,6.1222e-10,9.83202e-10,3.10339e-10,9.83202e-10,8.75914,2
2.03,5.62913e-10,9.04311e-10,2.85322e-10,9.04311e-10,8.75909,2
2.04,5.17578e-10,8.31744e-10,2.62322e-10,8.31744e-10,8.75904,2
2.05,4.75894e-10,7.64994e-10,2.41177e-10,7.64994e-10,8.75899,2
2.06,4.37567e-10,7.03597e-10,2.21737e-10,7.03597e-10,8.75896,2
2.07,4.02327e-10,6.47122e-10,2.03864e-10,6.47122e-10,8.75891,2
2.08,3.69926e-10,5.95176e-10,1.87433e-10,5.95176e-10,8.75887,2
2.09,3.40134e-10,5.47397e-10,1.72326e-10,5.47397e-10,8.75884,2
2.1,3.12741e-10,5.0345e-10,1.58437e-10,5.0345e-10,8.7588,2
2.11,2.87555e-10,4.63028e-10,1.45668e-10,4.63028e-10,8.75877,2
2.12,2.64397e-10,4.25848e-10,1.33928e-10,4.25848e-10,8.75873,2
2.13,2.43104e-10,3.91652e-10,1.23135e-10,3.91652e-10,8.7587,2
2.14,2.23526e-10,3.602e-10,1.13212e-10,3.602e-10,8.75868,2
2.15,2.05524e-10,3.31271e-10,1.04088e-10,3.31271e-10,8.75865,2
2.16,1.88973e-10,3.04664e-10,9.57004e-11,3.04664e-10,8.75863,2
2.17,1.73754e-10,2.80193e-10,8.79885e-11,2.80193e-10,8.75859,2
2.18,1.59761e-10,2.57686e-10,8.08982e-11,2.57686e-10,8.75859,2
2.19,1.46895e-10,2.36985e-10,7.43794e-11,2.36985e-10,8.75854,2
2.2,1.35066e-10,2.17946e-10,6.8386e-11,2.17946e-10,8.75853,2
2.21,1.24189e-10,2.00436e-10,6.28756e-11,2.00436e-10,8.75851,2
2.22,1.14187e-10,1.84332e-10,5.78093e-11,1.84332e-10,8.75851,2
2.23,1.04992e-10,1.6952e-10,5.31513e-11,1.6952e-10,8.75846,2
2.24,9.65365e-11,1.55899e-10,4.88688e-11,1.55899e-10,8.75846,2
2.25,8.87623e-11,1.43371e-10,4.49313e-11,1.43371e-10,8.75842,2
2.26,8.16142e-11,1.31849e-10,4.13111e-11,1.31849e-10,8.75844,2
2.27,7.50417e-11,1.21252e-10,3.79827e-11,1.21252e-10,8.75842,2
2.28,6.89985e-11,1.11507e-10,3.49225e-11,1.11507e-10,8.75837,2
2.29,6.3442e-11,1.02545e-10,3.21089e-11,1.02545e-10,8.75841,2
2.3,5.8333e-11,9.43023e-11,2.9522e-11,9.43023e-11,8.75836,2
2.31,5.36354e-11,8.6722e-11,2.71435e-11,8.6722e-11,8.75835,2
2.32,4.93161e-11,7.97507e-11,2.49567e-11,7.97507e-11,8.75836,2
2.33,4.53446e-11,7.33396e-11,2.29461e-11,7.33396e-11,8.75834,2
2.34,4.1693e-11,6.74435e-11,2.10975e-11,6.74435e-11,8.75828,2
2.35,3.83355e-11,6.20213e-11,1.93979e-11,6.20213e-11,8.75835,2
2.36,3.52483e-11,5.70348e-11,1.78352e-11,5.70348e-11,8.7583,2
2.37,3.24098e-11,5.2449e-11,1.63984e-11,5.2449e-11,8.75836,2
2.38,2.97998e-11,4.82318e-11,1.50773e-11,4.82318e-11,8.75825,2
2.39,2.74e-11,4.43535e-11,1.38627e-11,4.43535e-11,8.75828,2
2.4,2.51935e-11,4.0787e-11,1.2746e-11,4.0787e-11,8.75823,2
2.41,2.31647e-11,3.75071e-11,1.17192e-11,3.75071e-11,8.75834,2
2.42,2.12992e-11,3.44909e-11,1.07752e-11,3.44909e-11,8.75831,2
2.43,1.9584e-11,3.17171e-11,9.90719e-12,3.17171e-11,8.75817,2
2.44,1.80069e-11,2.91663e-11,9.10912e-12,2.91663e-11,8.75819,2
2.45,1.65568e-11,2.68206e-11,8.37535e-12,2.68206e-11,8.75839,2
2.46,1.52235e-11,2.46635e-11,7.70069e-12,2.46635e-11,8.75821,2
2.47,1.39976e-11,2.26798e-11,7.08038e-12,2.26798e-11,8.75809,2
2.48,1.28704e-11,2.08556e-11,6.51005e-12,2.08556e-11,8.75823,2
2.49,1.18339e-11,1.9178e-11,5.98566e-12,1.9178e-11,8.75833,2
2.5,1.08809e-11,1.76354e-11,5.50351e-12,1.76354e-11,8.75819,2
2.51,1.00047e-11,1.62168e-11,5.0602e-12,1.62168e-11,8.75811,2
2.52,9.19903e-12,1.49123e-11,4.65261e-12,1.49123e-11,8.75814,2
2.53,8.45825e-12,1.37127e-11,4.27785e-12,1.37127e-11,8.75841,2
2.54,7.77712e-12,1.26096e-11,3.93328e-12,1.26096e-11,8.75807,2
2.55,7.15082e-12,1.15951e-11,3.61646e-12,1.15951e-11,8.75814,2
2.56,6.57498e-12,1.06623e-11,3.32516e-12,1.06623e-11,8.7582,2
2.57,6.04551e-12,9.8045e-12,3.05733e-12,9.8045e-12,8.75823,2
2.58,5.55867e-12,9.01569e-12,2.81108e-12,9.01569e-12,8.7582,2
2.59,5.11103e-12,8.29032e-12,2.58466e-12,8.29032e-12,8.75846,2
2.6,4.69944e-12,7.6233e-12,2.37648e-12,7.6233e-12,8.75797,2
2.61,4.32099e-12,7.00994e-12,2.18506e-12,7.00994e-12,8.75845,2
2.62,3.97303e-12,6.44591e-12,2.00907e-12,6.44591e-12,8.75812,2
2.63,3.65308e-12,5.92725e-12,1.84725e-12,5.92725e-12,8.75787,2
2.64,3.3589e-12,5.45032e-12,1.69847e-12,5.45032e-12,8.75844,2
2.65,3.08842e-12,5.01175e-12,1.56167e-12,5.01175e-12,8.758,2
2.66,2.83971e-12,4.60847e-12,1.43589e-12,4.60847e-12,8.75851,2
2.67,2.61104e-12,4.23763e-12,1.32024e-12,4.23763e-12,8.7578,2
2.68,2.40076e-12,3.89663e-12,1.2139e-12,3.89663e-12,8.75804,2
2.69,2.20744e-12,3.58306e-12,1.11613e-12,3.58306e-12,8.75812,2
2.7,2.02968e-12,3.29472e-12,1.02624e-12,3.29472e-12,8.75831,2
2.71,1.86623e-12,3.02958e-12,9.43583e-13,3.02958e-12,8.75847,2
2.72,1.71595e-12,2.78577e-12,8.67587e-13,2.78577e-12,8.7581,2
2.73,1.57776e-12,2.56158e-12,7.97711e-13,2.56158e-12,8.75922,2
2.74,1.4507e-12,2.35542e-12,7.33463e-13,2.35542e-12,8.75721,2
2.75,1.33387e-12,2.16586e-12,6.7439e-13,2.16586e-12,8.75756,2
2.76,1.22646e-12,1.99155e-12,6.20075e-13,1.99155e-12,8.75763,2
2.77,1.1277e-12,1.83126e-12,5.70135e-13,1.83126e-12,8.75892,2
2.78,1.0369e-12,1.68388e-12,5.24217e-13,1.68388e-12,8.75841,2
2.79,9.5339e-13,1.54835e-12,4.81997e-13,1.54835e-12,8.75805,2
2.8,8.76613e-13,1.42373e-12,4.43178e-13,1.42373e-12,8.75693,2
2.81,8.06021e-13,1.30914e-12,4.07485e-13,1.30914e-12,8.75942,2
2.82,7.41122e-13,1.20377e-12,3.74667e-13,1.20377e-12,8.75919,2
2.83,6.81432e-13,1.10688e-12,3.44492e-13,1.10688e-12,8.75611,2
2.84,6.26551e-13,1.01779e-12,3.16748e-13,1.01779e-12,8.75846,2
2.85,5.76107e-13,9.35866e-13,2.91238e-13,9.35866e-13,8.75957,2
2.86,5.29712e-13,8.60537e-13,2.67783e-13,8.60537e-13,8.75861,2
2.87,4.87049e-13,7.9127e-13,2.46216e-13,7.9127e-13,8.75546,2
2.88,4.47825e-13,7.27578e-13,2.26387e-13,7.27578e-13,8.75981,2
2.89,4.11773e-13,6.69012e-13,2.08155e-13,6.69012e-13,8.75491,2
2.9,3.78608e-13,6.1516e-13,1.91391e-13,6.1516e-13,8.75789,2
2.91,3.48129e-13,5.65642e-13,1.75977e-13,5.65642e-13,8.75785,2
2.92,3.20096e-13,5.2011e-13,1.61804e-13,5.2011e-13,8.75922,2
2.93,2.94319e-13,4.78242e-13,1.48773e-13,4.78242e-13,8.75795,2
2.94,2.70616e-13,4.39745e-13,1.36792e-13,4.39745e-13,8.7628,2
2.95,2.48824e-13,4.04346e-13,1.25775e-13,4.04346e-13,8.75882,2
2.96,2.28777e-13,3.71796e-13,1.15646e-13,3.71796e-13,8.75543,2
2.97,2.10352e-13,3.41866e-13,1.06332e-13,3.41866e-13,8.75183,2
2.98,1.93418e-13,3.14346e-13,9.7769e-14,3.14346e-13,8.76273,2
2.99,1.77852e-13,2.8904e-13,8.98952e-14,2.8904e-13,8.75034,2
3,1.63523e-13,2.65772e-13,8.26556e-14,2.65772e-13,8.76189,2
3.01,1.50366e-13,2.44376e-13,7.5999e-14,2.44376e-13,8.75926,2
3.02,1.38252e-13,2.24703e-13,6.98785e-14,2.24703e-13,8.76273,2
3.03,1.27118e-13,2.06614e-13,6.42509e-14,2.06614e-13,8.76335,2
3.04,1.16876e-13,1.8998e-13,5.90765e-14,1.8998e-13,8.74854,2
3.05,1.07459e-13,1.74686e-13,5.43189e-14,1.74686e-13,8.75607,2
3.06,9.88143e-14,1.60622e-13,4.99444e-14,1.60622e-13,8.75558,2
3.07,9.08586e-14,1.47691e-13,4.59222e-14,1.47691e-13,8.78157,2
3.08,8.35439e-14,1.35801e-13,4.22239e-14,1.35801e-13,8.72287,2
3.09,7.67997e-14,1.24868e-13,3.88235e-14,1.24868e-13,8.76174,2
3.1,7.0638e-14,1.14815e-13,3.56969e-14,1.14815e-13,8.77785,2
3.11,6.49475e-14,1.05571e-13,3.28221e-14,1.05571e-13,8.73567,2
3.12,5.97065e-14,9.7072e-14,3.01789e-14,9.7072e-14,8.77468,2
3.13,5.49098e-14,8.92568e-14,2.77485e-14,8.92568e-14,8.75113,2
3.14,5.04803e-14,8.20707e-14,2.55138e-14,8.20707e-14,8.75166,2
3.15,4.64182e-14,7.54631e-14,2.34591e-14,7.54631e-14,8.75738,2
3.16,4.26827e-14,6.93875e-14,2.15699e-14,6.93875e-14,8.78,2
3.17,3.92458e-14,6.3801e-14,1.98328e-14,6.3801e-14,8.76688,2
3.18,3.60782e-14,5.86643e-14,1.82357e-14,5.86643e-14,8.72201,2
3.19,3.31702e-14,5.39411e-14,1.67671e-14,5.39411e-14,8.74004,2
3.2,3.05092e-14,4.95981e-14,1.54168e-14,4.95981e-14,8.77575,2
3.21,2.8057e-14,4.56048e-14,1.41753e-14,4.56048e-14,8.72402,2
3.22,2.57934e-14,4.1933e-14,1.30337e-14,4.1933e-14,8.75638,2
3.23,2.37237e-14,3.85568e-14,1.19841e-14,3.85568e-14,8.72626,2
3.24,2.18137e-14,3.54525e-14,1.1019e-14,3.54525e-14,8.91012,2
3.25,2.00629e-14,3.2598e-14,1.01316e-14,3.2598e-14,8.61135,2
3.26,1.84215e-14,2.99734e-14,9.3157e-15,2.99734e-14,8.74929,2
3.27,1.6961e-14,2.75601e-14,8.56549e-15,2.75601e-14,8.69328,2
3.28,1.55964e-14,2.53411e-14,7.8757e-15,2.53411e-14,8.74228,2
3.29,1.4349e-14,2.33007e-14,7.24146e-15,2.33007e-14,8.83931,2
3.3,1.31954e-14,2.14246e-14,6.6583e-15,2.14246e-14,8.7305,1
3.31,1.21238e-14,1.96996e-14,6.1221e-15,1.96996e-14,8.74995,1
3.32,1.11503e-14,1.81134e-14,5.62908e-15,1.81134e-14,8.67554,1
3.33,1.02531e-14,1.6655e-14,5.17576e-15,1.6655e-14,8.74066,1
3.34,9.43463e-15,1.5314e-14,4.75895e-15,1.5314e-14,8.63851,1
3.35,8.67627e-15,1.40809e-14,4.37571e-15,1.40809e-14,8.89134,1
3.36,7.98637e-15,1.29472e-14,4.02333e-15,1.29472e-14,8.53301,1
3.37,7.33425e-15,1.19047e-14,3.69933e-15,1.19047e-14,8.9503,1
3.38,6.75762e-15,1.09461e-14,3.40142e-15,1.09461e-14,8.5651,1
3.39,6.20248e-15,1.00648e-14,3.1275e-15,1.00648e-14,8.81684,1
3.4,5.71315e-15,9.25436e-15,2.87564e-15,9.25436e-15,8.5657,1
3.41,5.25024e-15,8.50921e-15,2.64406e-15,8.50921e-15,8.41428,1
3.42,4.836e-15,7.82405e-15,2.43114e-15,7.82405e-15,9.0229,1
3.43,4.46067e-15,7.19406e-15,2.23536e-15,7.19406e-15,8.44465,1
3.44,4.0915e-15,6.6148e-15,2.05534e-15,6.6148e-15,8.57019,1
3.45,3.77289e-15,6.08217e-15,1.88982e-15,6.08217e-15,8.90743,1
3.46,3.47507e-15,5.59243e-15,1.73764e-15,5.59243e-15,8.62024,1
3.47,3.19085e-15,5.14213e-15,1.5977e-15,5.14213e-15,8.56781,1
3.48,2.93762e-15,4.72808e-15,1.46904e-15,4.72808e-15,8.45786,1
3.49,2.70579e-15,4.34737e-15,1.35074e-15,4.34737e-15,8.85532,1
3.5,2.49479e-15,3.99732e-15,1.24196e-15,3.99732e-15,8.61136,1
3.51,2.29184e-15,3.67545e-15,1.14195e-15,3.67545e-15,8.47163,1
3.52,2.11013e-15,3.37949e-15,1.04999e-15,3.37949e-15,8.47962,1
3.53,1.94533e-15,3.10737e-15,9.65431e-16,3.10737e-15,9.0417,1
3.54,1.79326e-15,2.85716e-15,8.87685e-16,2.85716e-15,7.89312,1
3.55,1.64457e-15,2.6271e-15,8.162e-16,2.6271e-15,8.44294,1
3.56,1.52426e-15,2.41556e-15,7.50472e-16,2.41556e-15,7.4072,1
3.57,1.40558e-15,2.22105e-15,6.90036e-16,2.22105e-15,9.82663,1
3.58,1.30865e-15,2.04221e-15,6.34468e-16,2.04221e-15,7.6462,1
3.59,1.19156e-15,1.87776e-15,5.83374e-16,1.87776e-15,8.3381,1
3.6,1.10692e-15,1.72656e-15,5.36395e-16,1.72656e-15,8.97267,1
3.61,1.02173e-15,1.58753e-15,4.93199e-16,1.58753e-15,6.56807,1
3.62,9.37601e-16,1.4597e-15,4.53482e-16,1.4597e-15,9.16875,1
3.63,8.79814e-16,1.34216e-15,4.16963e-16,1.34216e-15,7.80989,1
3.64,8.05921e-16,1.23409e-15,3.83385e-16,1.23409e-15,7.1563,1
3.65,7.47539e-16,1.13471e-15,3.52512e-16,1.13471e-15,8.88031,1
3.66,6.97616e-16,1.04334e-15,3.24124e-16,1.04334e-15,6.25549,1
3.67,6.40718e-16,9.59328e-16,2.98022e-16,9.59328e-16,8.68918,1
3.68,6.02997e-16,8.82079e-16,2.74023e-16,8.82079e-16,6.18934,1
3.69,5.54791e-16,8.11051e-16,2.51956e-16,8.11051e-16,8.66728,1
3.7,5.22454e-16,7.45742e-16,2.31666e-16,7.45742e-16,7.60277,1
3.71,4.80783e-16,6.85692e-16,2.1301e-16,6.85692e-16,7.73859,1
3.72,4.46813e-16,6.30477e-16,1.95857e-16,6.30477e-16,4.04554,1
3.73,4.1472e-16,5.79708e-16,1.80084e-16,5.79708e-16,7.48247,1
3.74,3.98594e-16,5.33027e-16,1.65582e-16,5.33027e-16,6.47422,1
3.75,3.70846e-16,4.90106e-16,1.52248e-16,4.90106e-16,4.74197,1
3.76,3.48296e-16,4.5064e-16,1.39988e-16,4.5064e-16,6.40749,1
3.77,3.32528e-16,4.14352e-16,1.28714e-16,4.14352e-16,8.70258,1
3.78,3.12504e-16,3.80987e-16,1.18349e-16,3.80987e-16,2.91094,1
3.79,2.87486e-16,3.50308e-16,1.08819e-16,3.50308e-16,3.16883,1
3.8,2.79354e-16,3.22099e-16,1.00056e-16,3.22099e-16,6.76985,1
3.81,2.70774e-16,2.96162e-16,9.19981e-17,2.96162e-16,9.82504,1
3.82,2.53605e-16,2.72314e-16,8.45896e-17,2.72314e-16,2.73547,1
3.83,2.30917e-16,2.50386e-16,7.77777e-17,2.50386e-16,8.09005,1
3.84,2.24769e-16,2.30223e-16,7.15143e-17,2.30223e-16,-1.25505,1
3.85,2.07946e-16,2.11684e-16,6.57553e-17,2.11684e-16,0.0922495,1
3.86,2.10589e-16,1.94638e-16,6.04601e-17,1.94638e-16,13.392,1
3.87,2.10395e-16,1.78965e-16,5.55913e-17,1.78965e-16,-1.16994,1
3.88,1.85546e-16,1.64554e-16,5.11146e-17,1.64554e-16,0.422666,1
3.89,1.87743e-16,1.51303e-16,4.69984e-17,1.51303e-16,4.42473,1
3.9,1.86953e-16,1.39119e-16,4.32136e-17,1.39119e-16,2.13718,1
3.91,1.79031e-16,1.27916e-16,3.97337e-17,1.27916e-16,3.30016,1
3.92,1.75285e-16,1.17616e-16,3.6534e-17,1.17616e-16,3.96561,1
3.93,1.69685e-16,1.08145e-16,3.35919e-17,1.08145e-16,-2.58005,1
3.94,1.63213e-16,9.94363e-17,3.08868e-17,9.94363e-17,-3.051,1
3.95,1.67535e-16,9.14291e-17,2.83995e-17,9.14291e-17,11.5795,1
3.96,1.72807e-16,8.40666e-17,2.61125e-17,8.40666e-17,-4.9892,1
3.97,1.54874e-16,7.72971e-17,2.40097e-17,7.72971e-17,3.13339,1
3.98,1.63006e-16,7.10726e-17,2.20762e-17,7.10726e-17,4.6446,1
3.99,1.58054e-16,6.53494e-17,2.02985e-17,6.53494e-17,7.39896,1
4,1.51039e-16,6.00871e-17,1.86638e-17,6.00871e-17,-3.45929,1
4.01,1.40633e-16,5.52485e-17,1.71609e-17,5.52485e-17,0.825648,1
4.02,1.45673e-16,5.07995e-17,1.57789e-17,5.07995e-17,-1.53167,1
4.03,1.4448e-16,4.67088e-17,1.45083e-17,4.67088e-17,-3.34574,1
4.04,1.46727e-16,4.29475e-17,1.33399e-17,4.29475e-17,2.84115,1
4.05,1.51806e-16,3.94891e-17,1.22657e-17,3.94891e-17,-1.61193,1
4.06,1.47612e-16,3.63092e-17,1.12779e-17,3.63092e-17,9.46259,1
4.07,1.50031e-16,3.33853e-17,1.03697e-17,3.33853e-17,-8.78836,1
4.08,1.37061e-16,3.06969e-17,9.53467e-18,3.06969e-17,4.62371,1
4.09,1.50267e-16,2.8225e-17,8.76686e-18,2.8225e-17,-4.23996,1
4.1,1.43626e-16,2.59521e-17,8.06087e-18,2.59521e-17,-3.13858,1
4.11,1.49986e-16,2.38623e-17,7.41174e-18,2.38623e-17,3.65881,1
4.12,1.54846e-16,2.19407e-17,6.81488e-18,2.19407e-17,2.64058,1
4.13,1.4938e-16,2.01739e-17,6.26609e-18,2.01739e-17,-0.307499,1
4.14,1.45537e-16,1.85493e-17,5.76149e-18,1.85493e-17,-2.32944,1
4.15,1.45986e-16,1.70556e-17,5.29752e-18,1.70556e-17,2.02984,1
4.16,1.49468e-16,1.56822e-17,4.87091e-18,1.56822e-17,-1.07314,1
4.17,1.46494e-16,1.44193e-17,4.47866e-18,1.44193e-17,-0.1546,1
4.18,1.48083e-16,1.32582e-17,4.11801e-18,1.32582e-17,2.53531,1
4.19,1.48313e-16,1.21905e-17,3.78639e-18,1.21905e-17,1.92902,1
4.2,1.44645e-16,1.12089e-17,3.48147e-18,1.12089e-17,-3.60743,1
4.21,1.41908e-16,1.03063e-17,3.20112e-18,1.03063e-17,2.62407,1
4.22,1.47219e-16,9.47632e-18,2.94334e-18,9.47632e-18,-2.91,1
4.23,1.43454e-16,8.71322e-18,2.70631e-18,8.71322e-18,0.559551,1
4.24,1.47754e-16,8.01157e-18,2.48838e-18,8.01157e-18,3.27245,1
4.25,1.46932e-16,7.36642e-18,2.28799e-18,7.36642e-18,-4.13639,1
4.26,1.42276e-16,6.77322e-18,2.10374e-18,6.77322e-18,3.61215,1
4.27,1.48415e-16,6.22779e-18,1.93433e-18,6.22779e-18,-4.8299,1
4.28,1.43241e-16,5.72628e-18,1.77856e-18,5.72628e-18,7.19263,1
4.29,1.5051e-16,5.26516e-18,1.63533e-18,5.26516e-18,3.27214,1
4.3,1.40411e-16,4.84117e-18,1.50364e-18,4.84117e-18,-4.42338,1
4.31,1.35962e-16,4.45132e-18,1.38256e-18,4.45132e-18,-1.64451,1
4.32,1.42255e-16,4.09287e-18,1.27122e-18,4.09287e-18,4.35246,1
4.33,1.44633e-16,3.76328e-18,1.16885e-18,3.76328e-18,-0.980172,1
4.34,1.38601e-16,3.46023e-18,1.07473e-18,3.46023e-18,-7.98769,1
4.35,1.39973e-16,3.18159e-18,9.8818e-19,3.18159e-18,18.7294,1
4.36,1.52124e-16,2.92538e-18,9.08603e-19,2.92538e-18,-13.954,1
4.37,1.28127e-16,2.68981e-18,8.35433e-19,2.68981e-18,0.852639,1
4.38,1.48905e-16,2.4732e-18,7.68158e-19,2.4732e-18,3.71494,1
4.39,1.47646e-16,2.27404e-18,7.063e-19,2.27404e-18,-3.73955,1
4.4,1.42357e-16,2.09092e-18,6.49423e-19,2.09092e-18,7.74198,1
4.41,1.47888e-16,1.92254e-18,5.97125e-19,1.92254e-18,-5.64519,1
4.42,1.37261e-16,1.76772e-18,5.49038e-19,1.76772e-18,2.42934,1
4.43,1.45473e-16,1.62537e-18,5.04825e-19,1.62537e-18,-3.78788,1
4.44,1.42023e-16,1.49448e-18,4.64172e-19,1.49448e-18,1.3349,1
4.45,1.47615e-16,1.37414e-18,4.26793e-19,1.37414e-18,7.2991,1
4.46,1.4567e-16,1.26348e-18,3.92424e-19,1.26348e-18,-0.80459,1
4.47,1.35761e-16,1.16174e-18,3.60822e-19,1.16174e-18,-7.30833,1
4.48,1.36862e-16,1.06818e-18,3.31767e-19,1.06818e-18,2.41304,1
4.49,1.47653e-16,9.82165e-19,3.0505e-19,9.82165e-19,-2.2587,1
4.5,1.44174e-16,9.03074e-19,2.80485e-19,9.03073e-19,5.14965,1
4.51,1.47506e-16,8.30351e-19,2.57897e-19,8.3035e-19,-10.9445,1
4.52,1.40282e-16,7.63484e-19,2.37129e-19,7.63484e-19,12.3068,1
4.53,1.57521e-16,7.02003e-19,2.18033e-19,7.02002e-19,-0.686491,1
4.54,1.4026e-16,6.45472e-19,2.00476e-19,6.45471e-19,-2.78809,1
4.55,1.4123e-16,5.93493e-19,1.84331e-19,5.93493e-19,4.43545,1
4.56,1.4528e-16,5.457e-19,1.69488e-19,5.457e-19,-3.14009,1
4.57,1.3911e-16,5.01756e-19,1.55839e-19,5.01756e-19,-0.686231,1
4.58,1.4362e-16,4.61351e-19,1.4329e-19,4.61351e-19,-0.906379,1
4.59,1.44612e-16,4.24199e-19,1.31751e-19,4.24199e-19,0.810346,1
4.6,1.45935e-16,3.90039e-19,1.21141e-19,3.90039e-19,1.36178,1
4.61,1.44762e-16,3.5863e-19,1.11386e-19,3.5863e-19,4.61649,1
4.62,1.42817e-16,3.2975e-19,1.02416e-19,3.2975e-19,-3.07907,1
4.63,1.36515e-16,3.03196e-19,9.41689e-20,3.03196e-19,-3.16171,1
4.64,1.40852e-16,2.7878e-19,8.65851e-20,2.7878e-19,-1.63483,1
4.65,1.4545e-16,2.56331e-19,7.96123e-20,2.5633e-19,5.06108,1
4.66,1.47868e-16,2.35689e-19,7.32019e-20,2.35689e-19,-3.39228,1
4.67,1.40745e-16,2.16709e-19,6.73068e-20,2.16709e-19,-5.81624,1
4.68,1.45687e-16,1.99258e-19,6.18865e-20,1.99258e-19,4.03466,1
4.69,1.54683e-16,1.83212e-19,5.69032e-20,1.83212e-19,1.71575,1
4.7,1.48684e-16,1.68459e-19,5.23205e-20,1.68458e-19,7.86549,1
4.71,1.46176e-16,1.54893e-19,4.81071e-20,1.54893e-19,-10.0547,1
4.72,1.35517e-16,1.4242e-19,4.42332e-20,1.42419e-19,6.98409,1
4.73,1.50666e-16,1.30951e-19,4.06709e-20,1.30951e-19,-1.14185,1
4.74,1.40831e-16,1.20406e-19,3.73958e-20,1.20405e-19,-1.00163,1
4.75,1.42457e-16,1.1071e-19,3.43849e-20,1.10709e-19,4.76114,1
4.76,1.43899e-16,1.01794e-19,3.16155e-20,1.01794e-19,-5.93166,1
4.77,1.37359e-16,9.35971e-20,2.90698e-20,9.35969e-20,-2.64549,1
4.78,1.4602e-16,8.60599e-20,2.67288e-20,8.60597e-20,8.40251,1
4.79,1.49988e-16,7.91298e-20,2.45767e-20,7.91296e-20,0.631612,1
4.8,1.38362e-16,7.27575e-20,2.25972e-20,7.27574e-20,-5.54771,1
4.81,1.37494e-16,6.68985e-20,2.07776e-20,6.68983e-20,-3.27813,1
4.82,1.4557e-16,6.15113e-20,1.91043e-20,6.15111e-20,5.1056,1
4.83,1.50503e-16,5.65578e-20,1.75657e-20,5.65576e-20,-2.51172,1
4.84,1.43192e-16,5.20033e-20,1.61511e-20,5.20031e-20,5.50449,1
4.85,1.46882e-16,4.78156e-20,1.48507e-20,4.78154e-20,-3.53562,1
4.86,1.39218e-16,4.39651e-20,1.36548e-20,4.39649e-20,2.80593,1
4.87,1.44321e-16,4.04246e-20,1.25551e-20,4.04245e-20,-5.5356,1
4.88,1.40382e-16,3.71694e-20,1.15442e-20,3.71693e-20,2.80034,1
4.89,1.48608e-16,3.41762e-20,1.06145e-20,3.41761e-20,-1.53502,1
4.9,1.4456e-16,3.1424e-20,9.75968e-21,3.14239e-20,3.66254,1
4.91,1.46814e-16,2.88936e-20,8.97395e-21,2.88934e-20,1.26796,1
4.92,1.41627e-16,2.65668e-20,8.25116e-21,2.65667e-20,-2.53486,1
4.93,1.39853e-16,2.44274e-20,7.58653e-21,2.44273e-20,2.72246,1
4.94,1.43491e-16,2.24603e-20,6.97571e-21,2.24602e-20,-6.10477,1
4.95,1.39688e-16,2.06517e-20,6.41401e-21,2.06516e-20,-1.22254,1
4.96,1.4877e-16,1.89886e-20,5.89749e-21,1.89885e-20,10.2455,1
4.97,1.50611e-16,1.74595e-20,5.42259e-21,1.74594e-20,-5.17131,1
4.98,1.36614e-16,1.60535e-20,4.98586e-21,1.60535e-20,-0.608276,1
4.99,1.44064e-16,1.47608e-20,4.58437e-21,1.47607e-20,4.14092,1
5,1.44946e-16,1.35721e-20,4.21521e-21,1.3572e-20,1.44335,1
5.01,1.39183e-16,1.24791e-20,3.87566e-21,1.24791e-20,-4.08805,1
5.02,1.37202e-16,1.14742e-20,3.56361e-21,1.14741e-20,0.715454,1
5.03,1.4305e-16,1.05502e-20,3.2767e-21,1.05501e-20,1.98449,1
5.04,1.42034e-16,9.70065e-21,3.01285e-21,9.70058e-21,-5.74938,1
5.05,1.3927e-16,8.91945e-21,2.77015e-21,8.91939e-21,1.14361,1
5.06,1.47766e-16,8.20118e-21,2.54713e-21,8.20112e-21,3.99527,1
5.07,1.46095e-16,7.54075e-21,2.34205e-21,7.54069e-21,-4.46629,1
5.08,1.40482e-16,6.93352e-21,2.15346e-21,6.93346e-21,2.97517,1
5.09,1.4705e-16,6.37516e-21,1.98003e-21,6.37511e-21,3.48521,1
5.1,1.42802e-16,5.8618e-21,1.82055e-21,5.86176e-21,0.836568,1
5.11,1.37992e-16,5.38975e-21,1.67396e-21,5.3897e-21,0.559428,1
5.12,1.36847e-16,4.95573e-21,1.53913e-21,4.95569e-21,-5.13859,1
5.13,1.36086e-16,4.55668e-21,1.41521e-21,4.55664e-21,-0.206081,1
5.14,1.43458e-16,4.18974e-21,1.30122e-21,4.1897e-21,-1.12036,1
5.15,1.43754e-16,3.85237e-21,1.19651e-21,3.85233e-21,5.09682,1
5.16,1.45383e-16,3.54214e-21,1.10011e-21,3.54211e-21,-7.56841,1
5.17,1.38332e-16,3.2569e-21,1.0115e-21,3.25686e-21,1.16362,1
5.18,1.49659e-16,2.99464e-21,9.30105e-22,2.99461e-21,6.23588,1
5.19,1.47938e-16,2.75347e-21,8.55196e-22,2.75344e-21,-5.98695,1
5.2,1.39254e-16,2.53175e-21,7.86343e-22,2.53172e-21,2.79504,1
5.21,1.48122e-16,2.32786e-21,7.22927e-22,2.32783e-21,4.101,1
5.22,1.44094e-16,2.14044e-21,6.64835e-22,2.14041e-21,-6.43157,1
5.23,1.38418e-16,1.96807e-21,6.11254e-22,1.96804e-21,0.796289,1
5.24,1.47932e-16,1.80958e-21,5.62011e-22,1.80955e-21,5.02346,1
5.25,1.46764e-16,1.66386e-21,5.16768e-22,1.66383e-21,-2.66905,1
5.26,1.39744e-16,1.52986e-21,4.75128e-22,1.52984e-21,2.33529,1
5.27,1.43576e-16,1.40668e-21,4.36879e-22,1.40666e-21,-4.99551,1
5.28,1.40299e-16,1.2934e-21,4.01706e-22,1.29338e-21,-0.0885593,1
5.29,1.47677e-16,1.18926e-21,3.69338e-22,1.18924e-21,6.8292,1
5.3,1.47808e-16,1.0935e-21,3.3963e-22,1.09348e-21,-7.37423,1
5.31,1.38359e-16,1.00545e-21,3.12273e-22,1.00543e-21,4.70942,1
5.32,1.49374e-16,9.24465e-22,2.8711e-22,9.24445e-22,-0.0560837,1
5.33,1.42656e-16,8.50023e-22,2.63987e-22,8.50004e-22,4.15698,1
5.34,1.42736e-16,7.81586e-22,2.42751e-22,7.81568e-22,-6.96316,1
5.35,1.37039e-16,7.18633e-22,2.23184e-22,7.18615e-22,1.7143,1
5.36,1.47295e-16,6.60776e-22,2.05223e-22,6.60759e-22,-1.16355,1
5.37,1.44813e-16,6.07559e-22,1.88684e-22,6.07543e-22,2.3821,1
5.38,1.46518e-16,5.58634e-22,1.735e-22,5.58619e-22,-0.491344,1
5.39,1.43109e-16,5.13643e-22,1.595e-22,5.13628e-22,-0.728845,1
5.4,1.43815e-16,4.72296e-22,1.46676e-22,4.72282e-22,1.59217,1
5.41,1.44871e-16,4.34266e-22,1.34881e-22,4.34252e-22,3.27366,1
5.42,1.42601e-16,3.99281e-22,1.23984e-22,3.99268e-22,-5.1977,1
5.43,1.38081e-16,3.67128e-22,1.13995e-22,3.67116e-22,4.68057,1
5.44,1.45651e-16,3.37579e-22,1.04852e-22,3.37568e-22,-3.63879,1
5.45,1.39139e-16,3.10393e-22,9.64011e-23,3.10381e-22,-4.16356,1
5.46,1.44393e-16,2.85388e-22,8.86198e-23,2.85377e-22,-1.12864,1
5.47,1.50666e-16,2.62405e-22,8.14985e-23,2.62395e-22,7.23776,1
5.48,1.52386e-16,2.41272e-22,7.4931e-23,2.41262e-22,2.09876,1
5.49,1.42101e-16,2.21849e-22,6.8911e-23,2.2184e-22,1.2096,1
5.5,1.3918e-16,2.03985e-22,6.33599e-23,2.03975e-22,-0.890002,1
5.51,1.37516e-16,1.87555e-22,5.82528e-23,1.87546e-22,-2.2177,1
5.52,1.38751e-16,1.72454e-22,5.35618e-23,1.72445e-22,1.37232,1
5.53,1.41898e-16,1.58562e-22,4.92459e-23,1.58554e-22,-2.37004,1
5.54,1.39977e-16,1.45794e-22,4.52738e-23,1.45786e-22,-1.06804,1
5.55,1.43375e-16,1.34053e-22,4.16345e-23,1.34045e-22,6.22216,1
5.56,1.44923e-16,1.23257e-22,3.82687e-23,1.2325e-22,-1.66518,1
5.57,1.36434e-16,1.13335e-22,3.51964e-23,1.13328e-22,-1.05878,1
5.58,1.38744e-16,1.04207e-22,3.23527e-23,1.042e-22,-0.949764,1
5.59,1.40229e-16,9.58142e-23,2.97491e-23,9.58078e-23,-3.319,1
5.6,1.41574e-16,8.81005e-23,2.73636e-23,8.80944e-23,0.875549,1
5.61,1.46434e-16,8.10077e-23,2.51628e-23,8.10018e-23,-8.45467,1
5.62,1.45163e-16,7.4481e-23,2.31338e-23,7.44754e-23,5.37967,1
5.63,1.58569e-16,6.84817e-23,2.1271e-23,6.84764e-23,1.41739,1
5.64,1.50474e-16,6.29655e-23,1.95519e-23,6.29604e-23,-2.09431,1
5.65,1.48371e-16,5.78987e-23,1.79819e-23,5.78938e-23,11.8543,1
5.66,1.51545e-16,5.32349e-23,1.65314e-23,5.32301e-23,-7.27318,1
5.67,1.35484e-16,4.89483e-23,1.51984e-23,4.89437e-23,-0.907651,1
5.68,1.46111e-16,4.50073e-23,1.39736e-23,4.50029e-23,4.92303,1
5.69,1.4745e-16,4.13832e-23,1.28544e-23,4.1379e-23,-0.624707,1
5.7,1.40531e-16,3.80507e-23,1.18157e-23,3.80467e-23,-2.38397,1
5.71,1.41415e-16,3.49876e-23,1.08659e-23,3.49838e-23,-5.40979,1
5.72,1.44868e-16,3.21701e-23,9.98603e-24,3.21664e-23,9.08262,1
5.73,1.53154e-16,2.95806e-23,9.18365e-24,2.95771e-23,-0.353658,1
5.74,1.40401e-16,2.72005e-23,8.44956e-24,2.71971e-23,-3.57177,1
5.75,1.409e-16,2.50103e-23,7.76506e-24,2.5007e-23,3.97986,1
5.76,1.46119e-16,2.2996e-23,7.13583e-24,2.29929e-23,-2.82743,1
5.77,1.40526e-16,2.11455e-23,6.56409e-24,2.11425e-23,4.82228,1
5.78,1.44615e-16,1.94421e-23,6.03221e-24,1.94392e-23,-0.543775,1
5.79,1.37962e-16,1.78781e-23,5.55245e-24,1.78753e-23,-5.36747,1
5.8,1.38716e-16,1.64387e-23,5.10227e-24,1.64361e-23,-0.692821,1
5.81,1.46584e-16,1.5116e-23,4.69624e-24,1.51135e-23,4.4077,1
5.82,1.47607e-16,1.38974e-23,4.31685e-24,1.3895e-23,-1.14991,1
5.83,1.41375e-16,1.27794e-23,3.96972e-24,1.27771e-23,5.37821,1
5.84,1.4302e-16,1.17494e-23,3.64679e-24,1.17472e-23,-7.0474,1
5.85,1.35721e-16,1.08032e-23,3.35314e-24,1.08011e-23,2.98658,1
5.86,1.46011e-16,9.9344e-24,3.08752e-24,9.93236e-24,-3.8681,1
5.87,1.41776e-16,9.13336e-24,2.83794e-24,9.1314e-24,5.7672,1
5.88,1.47481e-16,8.39795e-24,2.60846e-24,8.39607e-24,6.72179,1
5.89,1.39439e-16,7.72124e-24,2.39765e-24,7.71944e-24,-12.6239,1
5.9,1.30657e-16,7.09961e-24,2.20443e-24,7.09788e-24,1.38257,1
5.91,1.49534e-16,6.52813e-24,2.02654e-24,6.52647e-24,1.44579,1
5.92,1.47495e-16,6.00244e-24,1.86497e-24,6.00086e-24,2.85296,1
5.93,1.45393e-16,5.51881e-24,1.71428e-24,5.51729e-24,-1.52168,1
5.94,1.4136e-16,5.07407e-24,1.575e-24,5.0726e-24,-2.86374,1
5.95,1.43544e-16,4.66506e-24,1.44871e-24,4.66367e-24,3.4104,1
5.96,1.47776e-16,4.28872e-24,1.33065e-24,4.28737e-24,4.67324,1
5.97,1.42902e-16,3.943e-24,1.22348e-24,3.94171e-24,-1.34844,1
5.98,1.36522e-16,3.62526e-24,1.12524e-24,3.62402e-24,-6.15718,1
5.99,1.38388e-16,3.33276e-24,1.033e-24,3.33157e-24,1.58126,1
6,1.47468e-16,3.06441e-24,9.51632e-25,3.06327e-24,-1.8801,1
6.01,1.45173e-16,2.81859e-24,8.74825e-25,2.8175e-24,3.8234,1
6.02,1.47954e-16,2.59193e-24,8.04968e-25,2.59089e-24,-0.524195,1
6.03,1.42506e-16,2.3837e-24,7.40451e-25,2.38271e-24,2.40752,1
6.04,1.43257e-16,2.19189e-24,6.80936e-25,2.19093e-24,3.90624,1
6.05,1.39889e-16,2.01512e-24,6.25675e-25,2.0142e-24,-3.82174,1
6.06,1.3463e-16,1.85267e-24,5.75476e-25,1.85179e-24,-1.35774,1
6.07,1.3998e-16,1.70348e-24,5.29944e-25,1.70264e-24,-2.50092,1
6.08,1.41906e-16,1.56625e-24,4.86783e-25,1.56544e-24,2.52515,1
6.09,1.45546e-16,1.44094e-24,4.47174e-25,1.44017e-24,0.428854,1
6.1,1.41962e-16,1.32473e-24,4.1155e-25,1.32398e-24,-2.83013,1
6.11,1.41355e-16,1.218e-24,3.78188e-25,1.21729e-24,-1.29465,1
6.12,1.45472e-16,1.11941e-24,3.47398e-25,1.11873e-24,1.23428,1
6.13,1.4738e-16,1.02921e-24,3.18709e-25,1.02854e-24,4.39335,1
6.14,1.45584e-16,9.46323e-25,2.93572e-25,9.4569e-25,-3.75194,1
6.15,1.39457e-16,8.70147e-25,2.71138e-25,8.69552e-25,0.24114,1
6.16,1.44893e-16,8.00297e-25,2.4969e-25,7.9973e-25,6.93339,1
6.17,1.44544e-16,7.35519e-25,2.285e-25,7.34965e-25,-7.67828,1
6.18,1.35172e-16,6.76317e-25,2.1028e-25,6.75789e-25,-1.05381,1
6.19,1.46415e-16,6.21971e-25,1.92918e-25,6.21457e-25,0.951468,1
6.2,1.47974e-16,5.71569e-25,1.77257e-25,5.71078e-25,1.42519,1
6.21,1.46579e-16,5.25712e-25,1.63368e-25,5.25245e-25,3.37291,1
6.22,1.4452e-16,4.83181e-25,1.5028e-25,4.82735e-25,-7.157,1
6.23,1.39804e-16,4.44204e-25,1.37854e-25,4.43772e-25,7.09649,1
6.24,1.50581e-16,4.08498e-25,1.26768e-25,4.08084e-25,-5.73797,1
6.25,1.40603e-16,3.75919e-25,1.17027e-25,3.75528e-25,10.4894,1
6.26,1.49162e-16,3.45488e-25,1.0692e-25,3.45102e-25,-5.15818,1
6.27,1.35001e-16,3.17784e-25,9.84373e-26,3.17417e-25,-0.112148,1
6.28,1.42344e-16,2.92259e-25,9.05152e-26,2.91906e-25,-3.61756,1
6.29,1.42503e-16,2.6868e-25,8.3599e-26,2.68348e-25,2.24219,1
6.3,1.47852e-16,2.46989e-25,7.69633e-26,2.46671e-25,5.59928,1
6.31,1.4461e-16,2.26982e-25,7.02535e-26,2.26669e-25,-7.35418,1
6.32,1.36942e-16,2.08727e-25,6.47799e-26,2.0843e-25,3.29606,1
6.33,1.47812e-16,1.91953e-25,5.96678e-26,1.91671e-25,1.52935,1
6.34,1.43096e-16,1.76429e-25,5.46374e-26,1.76155e-25,-0.945832,1
6.35,1.4094e-16,1.62218e-25,5.03529e-26,1.61955e-25,0.518043,1
6.36,1.42286e-16,1.49269e-25,4.62735e-26,1.49016e-25,-2.84493,1
6.37,1.41553e-16,1.37148e-25,4.26295e-26,1.36908e-25,6.56799,1
6.38,1.45698e-16,1.26087e-25,3.93189e-26,1.25862e-25,-8.85203,1
6.39,1.36718e-16,1.15941e-25,3.6161e-26,1.15723e-25,6.46545,1
6.4,1.49996e-16,1.06486e-25,3.28985e-26,1.06266e-25,-3.06863,1
6.41,1.40887e-16,9.79635e-26,3.03257e-26,9.77557e-26,1.36672,1
6.42,1.45347e-16,9.02224e-26,2.83373e-26,9.00364e-26,-0.12598,1
6.43,1.43387e-16,8.28897e-26,2.57593e-26,8.27035e-26,-0.826326,1
6.44,1.43568e-16,7.61815e-26,2.36989e-26,7.60033e-26,2.90804,1
6.45,1.44764e-16,7.00276e-26,2.17978e-26,6.98565e-26,5.90819,1
6.46,1.40674e-16,6.44558e-26,2.01624e-26,6.42943e-26,-12.2918,1
6.47,1.32826e-16,5.92806e-26,1.84803e-26,5.9125e-26,5.86727,1
6.48,1.51441e-16,5.44557e-26,1.68441e-26,5.42964e-26,-2.74583,1
6.49,1.43048e-16,5.00772e-26,1.55013e-26,4.99283e-26,-2.16856,1
6.5,1.47086e-16,4.61682e-26,1.43952e-26,4.6031e-26,2.66892,1
6.51,1.50347e-16,4.24278e-26,1.31667e-26,4.22939e-26,7.24332,1
6.52,1.46439e-16,3.90755e-26,1.22102e-26,3.8949e-26,-9.31606,1
6.53,1.36548e-16,3.58619e-26,1.1081e-26,3.57319e-26,3.91204,1
6.54,1.50576e-16,3.30341e-26,1.03117e-26,3.29182e-26,1.53218,1
6.55,1.44907e-16,3.04008e-26,9.61968e-27,3.0294e-26,-7.79481,1
6.56,1.4272e-16,2.79518e-26,8.79652e-27,2.78471e-26,9.04999,1
6.57,1.54785e-16,2.56555e-26,7.95868e-27,2.55467e-26,2.40954,1
6.58,1.4194e-16,2.37029e-26,7.64462e-27,2.36142e-26,-9.59088,1
6.59,1.386e-16,2.17036e-26,6.74384e-27,2.16048e-26,7.21917,1
6.6,1.53303e-16,1.99538e-26,6.24017e-27,1.9863e-26,-1.5279,1
6.61,1.42981e-16,1.83634e-26,5.75762e-27,1.8277e-26,-4.62793,1
6.62,1.452e-16,1.69204e-26,5.35167e-27,1.68394e-26,6.36186,1
6.63,1.52246e-16,1.56457e-26,4.98156e-27,1.55694e-26,-8.08046,1
6.64,1.43139e-16,1.43514e-26,4.49458e-27,1.42718e-26,13.4659,1
6.65,1.55722e-16,1.32084e-26,4.18435e-27,1.31363e-26,-6.34675,1
6.66,1.37241e-16,1.21665e-26,3.84153e-27,1.20956e-26,2.85733,1
6.67,1.46542e-16,1.12014e-26,3.49392e-27,1.1129e-26,-2.8169,1
6.68,1.42471e-16,1.0322e-26,3.30254e-27,1.02602e-26,-1.63782,1
6.69,1.46601e-16,9.47356e-27,3.02232e-27,9.41368e-27,-0.923663,1
6.7,1.49042e-16,8.77072e-27,2.85837e-27,8.71377e-27,3.0126,1
6.71,1.50431e-16,8.08499e-27,2.55728e-27,8.02322e-27,-0.649985,1
6.72,1.46032e-16,7.46807e-27,2.39491e-27,7.41386e-27,-0.458502,1
6.73,1.46987e-16,6.85599e-27,2.19554e-27,6.80256e-27,0.987128,1
6.74,1.47664e-16,6.30743e-27,1.9945e-27,6.25227e-27,1.72421,1
6.75,1.46221e-16,5.84159e-27,1.98108e-27,5.799e-27,-5.04477,1
6.76,1.43743e-16,5.35021e-27,1.74106e-27,5.30039e-27,4.67091,1
6.77,1.51379e-16,4.92303e-27,1.5535e-27,4.8724e-27,-4.62587,1
6.78,1.44624e-16,4.55793e-27,1.4943e-27,4.51531e-27,2.59538,1
6.79,1.51639e-16,4.25095e-27,1.55971e-27,4.21917e-27,4.73935,1
6.8,1.47803e-16,3.87838e-27,1.32116e-27,3.843e-27,-1.93549,1
6.81,1.41115e-16,3.55626e-27,1.14579e-27,3.51677e-27,2.44631,1
6.82,1.439e-16,3.28997e-27,1.16721e-27,3.25886e-27,-1.11112,1
6.83,1.40464e-16,2.99091e-27,9.87327e-28,2.94883e-27,0.134503,1
6.84,1.42042e-16,2.76046e-27,9.6105e-28,2.73181e-27,1.11273,1
6.85,1.41851e-16,2.5173e-27,8.23468e-28,2.4861e-27,0.78039,1
6.86,1.4029e-16,2.30973e-27,7.75778e-28,2.28057e-27,-1.02327,1
6.87,1.39204e-16,2.14853e-27,8.36828e-28,2.12457e-27,-4.77193,1
6.88,1.40643e-16,1.98697e-27,7.50972e-28,1.96288e-27,8.59864,1
6.89,1.47691e-16,1.83032e-27,6.60906e-28,1.79294e-27,-1.35109,1
6.9,1.35997e-16,1.67397e-27,5.85092e-28,1.64871e-27,1.30923,1
6.91,1.37859e-16,1.55992e-27,6.332e-28,1.54158e-27,-9.75695,1
6.92,1.36078e-16,1.43866e-27,4.98141e-28,1.41111e-27,11.5653,1
6.93,1.5079e-16,1.33565e-27,4.91e-28,1.30874e-27,-6.44035,1
6.94,1.35159e-16,1.23392e-27,4.37777e-28,1.2078e-27,1.09076,1
6.95,1.44463e-16,1.13224e-27,4.08202e-28,1.10759e-27,-0.693923,1
6.96,1.42904e-16,1.0524e-27,3.94952e-28,1.02914e-27,-3.46876,1
6.97,1.43903e-16,9.81376e-28,3.87728e-28,9.63061e-28,4.25145,1
6.98,1.49074e-16,8.9971e-28,3.54853e-28,8.72645e-28,-3.82279,1
6.99,1.42994e-16,8.30051e-28,3.11153e-28,8.11519e-28,0.163288,1
7,1.48678e-16,7.65459e-28,2.84995e-28,7.45294e-28,0.981009,1
7.01,1.48436e-16,7.17051e-28,3.03996e-28,7.02164e-28,7.84182,1
7.02,1.46994e-16,6.68261e-28,2.70561e-28,6.51065e-28,-1.62075,1
7.03,1.36305e-16,6.24311e-28,2.88819e-28,6.1119e-28,-2.14278,1
7.04,1.3855e-16,5.69375e-28,2.42473e-28,5.49973e-28,1.48178,1
7.05,1.41584e-16,5.34209e-28,2.71481e-28,5.11005e-28,-4.88549,1
7.06,1.39517e-16,5.20564e-28,3.67707e-28,4.9111e-28,5.14161,1
7.07,1.46683e-16,4.48366e-28,2.52354e-28,4.36237e-28,-4.4495,1
7.08,1.3951e-16,4.28126e-28,2.34875e-28,4.19833e-28,4.11544,1
7.09,1.46007e-16,3.82572e-28,2.31414e-28,3.72732e-28,-6.04685,1
7.1,1.40235e-16,3.43245e-28,1.74399e-28,3.31466e-28,3.0837,1
7.11,1.49261e-16,3.19057e-28,2.11144e-28,3.08152e-28,0.178245,1
7.12,1.44796e-16,2.92166e-28,1.90087e-28,2.82159e-28,1.37055,1
7.13,1.44538e-16,2.70412e-28,1.68114e-28,2.62634e-28,3.77895,1
7.14,1.42584e-16,2.55037e-28,1.54755e-28,2.45916e-28,-0.635172,1
7.15,1.37392e-16,2.34714e-28,1.66368e-28,2.2796e-28,0.267981,1
7.16,1.3827e-16,2.15781e-28,1.38699e-28,2.03233e-28,-2.45728,1
7.17,1.37901e-16,1.98926e-28,1.30236e-28,1.90243e-28,3.7522,1
7.18,1.41375e-16,1.97705e-28,1.86038e-28,1.80502e-28,-1.66299,1
7.19,1.36262e-16,1.74602e-28,1.56964e-28,1.62621e-28,-3.47665,1
7.2,1.38566e-16,1.61797e-28,1.32626e-28,1.50217e-28,5.86131,1
7.21,1.43557e-16,1.73969e-28,2.1313e-28,1.74671e-28,-0.00557033,1
7.22,1.35609e-16,1.38917e-28,1.1803e-28,1.34367e-28,0.885527,1
7.23,1.35616e-16,1.48438e-28,2.02325e-28,1.50263e-28,-0.281425,1
7.24,1.34426e-16,1.2009e-28,1.29278e-28,1.14e-28,-3.4634,1
7.25,1.34805e-16,1.20697e-28,1.63376e-28,1.19403e-28,4.69791,1
7.26,1.39642e-16,1.01961e-28,1.24429e-28,9.67393e-29,-1.93552,1
7.27,1.33376e-16,1.08434e-28,1.75089e-28,9.32507e-29,-2.81491,1
7.28,1.36008e-16,9.50059e-29,1.14805e-28,8.40457e-29,3.62676,1
7.29,1.39948e-16,8.23992e-29,9.30827e-29,7.55472e-29,-2.08984,1
7.3,1.3505e-16,8.00335e-29,1.07184e-28,7.51216e-29,-2.94565,1
7.31,1.37932e-16,7.79069e-29,1.04774e-28,7.56454e-29,2.65332,1
7.32,1.42119e-16,7.51019e-29,1.38472e-28,6.89293e-29,5.58144,1
7.33,1.38445e-16,7.29753e-29,9.12267e-29,6.91305e-29,-7.84884,1
7.34,1.31126e-16,6.91799e-29,8.70703e-29,6.29524e-29,-3.35919,1
7.35,1.42295e-16,7.16329e-29,1.23517e-28,6.75296e-29,-0.857084,1
7.36,1.47241e-16,7.12355e-29,1.26849e-28,6.02572e-29,3.42145,1
7.37,1.48514e-16,6.03007e-29,9.49975e-29,5.26144e-29,3.74675,1
7.38,1.43601e-16,5.6796e-29,9.12819e-29,5.01031e-29,-2.77628,1
7.39,1.38415e-16,5.94226e-29,1.11718e-28,5.85812e-29,-1.91357,1
7.4,1.42367e-16,5.35927e-29,1.33769e-28,4.56577e-29,5.42669,1
7.41,1.45145e-16,4.54993e-29,1.2437e-28,3.81882e-29,-4.05098,1
7.42,1.37673e-16,4.46896e-29,1.20098e-28,4.03151e-29,5.52811,1
7.43,1.43486e-16,4.05519e-29,7.74203e-29,3.7262e-29,-5.31757,1
7.44,1.35969e-16,4.12634e-29,1.25268e-28,3.91786e-29,4.97552,1
7.45,1.43606e-16,6.68833e-29,3.07121e-28,5.1602e-29,1.12953,1
7.46,1.36799e-16,3.4664e-29,9.87042e-29,2.7446e-29,0.652201,1
7.47,1.35271e-16,2.93153e-29,9.47654e-29,2.45454e-29,-4.68106,1
7.48,1.34395e-16,2.83239e-29,1.00182e-28,2.51661e-29,1.76976,1
7.49,1.40995e-16,4.30777e-29,1.54555e-28,4.70065e-29,-1.33286,1
7.5,1.38543e-16,3.16878e-29,1.15542e-28,2.78475e-29,-2.22041,1
7.51,1.40415e-16,3.44012e-29,1.06469e-28,3.47378e-29,-0.0845411,1
7.52,1.43603e-16,3.52149e-29,1.05115e-28,3.5642e-29,7.75303,1
7.53,1.43725e-16,3.27602e-29,1.0686e-28,3.19994e-29,3.41473,1
7.54,1.33383e-16,3.06646e-29,7.5e-29,2.73345e-29,-9.74447,1
7.55,1.28979e-16,3.14473e-29,9.07217e-29,2.41518e-29,3.80719,1
7.56,1.42904e-16,2.77511e-29,8.77963e-29,2.16748e-29,0.828402,1
7.57,1.37663e-16,2.58449e-29,6.74439e-29,2.26032e-29,-0.133764,1
7.58,1.36532e-16,2.80768e-29,8.18458e-29,2.10586e-29,-0.383432,1
7.59,1.36715e-16,2.82707e-29,1.05283e-28,2.90632e-29,-2.1317,1
7.6,1.37241e-16,2.44219e-29,9.49735e-29,2.13023e-29,7.53868,1
7.61,1.40231e-16,4.22735e-29,1.94568e-28,2.92048e-29,-4.60691,1
7.62,1.304e-16,2.23017e-29,7.40525e-29,1.98055e-29,-2.38619,1
7.63,1.36698e-16,2.7718e-29,9.43838e-29,2.00636e-29,3.15397,1
7.64,1.40039e-16,3.54532e-29,1.36382e-28,3.79766e-29,-1.76225,1
7.65,1.35758e-16,3.02529e-29,1.22527e-28,3.06248e-29,1.34091,1
7.66,1.38193e-16,4.38924e-29,1.68108e-28,5.01677e-29,5.70333,1
7.67,1.36364e-16,2.60775e-29,8.99221e-29,2.51173e-29,-6.3533,1
7.68,1.29007e-16,3.09955e-29,1.09183e-28,3.32243e-29,7.66601,1
7.69,1.37759e-16,2.23928e-29,8.32624e-29,2.19869e-29,-7.1701,1
7.7,1.2795e-16,5.73917e-29,2.45439e-28,6.76951e-29,-1.40185,1
7.71,1.37833e-16,2.83987e-29,1.22992e-28,1.88764e-29,8.69744,1
7.72,1.39793e-16,2.05885e-29,1.08296e-28,1.90301e-29,-9.35108,1
7.73,1.28607e-16,1.81477e-29,8.31914e-29,1.43418e-29,12.3511,1
7.74,1.41874e-16,3.97528e-29,1.66661e-28,4.60944e-29,-10.0815,1
7.75,1.26277e-16,2.14422e-29,1.01191e-28,1.82026e-29,9.36793,1
7.76,1.40435e-16,2.93788e-29,1.40158e-28,3.21672e-29,1.12834,1
7.77,1.28406e-16,2.21156e-29,1.1423e-28,1.90318e-29,-9.02781,1
7.78,1.26973e-16,1.99692e-29,7.10271e-29,1.71378e-29,1.46605,1
7.79,1.39574e-16,2.04536e-29,7.86766e-29,1.44423e-29,-1.67888,1
7.8,1.37557e-16,2.26871e-29,9.85266e-29,2.31257e-29,4.25446,1
7.81,1.39906e-16,2.38245e-29,1.02003e-28,2.44008e-29,0.921674,1
7.82,1.34197e-16,5.26851e-29,2.13308e-28,3.72007e-29,-6.61975,1
7.83,1.32971e-16,2.39167e-29,1.03471e-28,1.65008e-29,9.21997,1
7.84,1.42398e-16,2.07412e-29,9.10156e-29,1.48041e-29,-6.94429,1
7.85,1.30377e-16,2.91224e-29,1.21807e-28,1.86316e-29,0.97476,1
7.86,1.40106e-16,1.94772e-29,1.0638e-28,1.45683e-29,-2.9779,1
7.87,1.38754e-16,1.71727e-29,8.60309e-29,1.4909e-29,7.06515,1
7.88,1.43013e-16,2.57908e-29,1.062e-28,1.70226e-29,-1.24382,1
7.89,1.33575e-16,2.94599e-29,1.28439e-28,1.92823e-29,-3.55301,1
7.9,1.35258e-16,2.23241e-29,1.1409e-28,2.41365e-29,12.8057,1
7.91,1.4024e-16,1.49976e-29,9.37178e-29,1.47829e-29,-11.038,1
7.92,1.2432e-16,1.70227e-29,7.85823e-29,1.13495e-29,8.33118,1
7.93,1.39745e-16,3.11104e-29,1.27198e-28,3.6316e-29,-4.45301,1
7.94,1.28998e-16,1.83224e-29,7.24406e-29,1.83873e-29,0.7634,1
7.95,1.3501e-16,2.02637e-29,8.29878e-29,1.41397e-29,-1.14011,1
7.96,1.33987e-16,2.09599e-29,9.93932e-29,2.17447e-29,1.09951,1
7.97,1.35533e-16,2.76738e-29,1.37265e-28,2.9906e-29,-2.00565,1
7.98,1.34059e-16,1.77059e-29,9.83045e-29,1.69241e-29,-0.472307,1
7.99,1.36802e-16,1.71851e-29,1.06624e-28,1.28851e-29,-2.32839,1
8,1.37452e-16,1.87025e-29,8.78881e-29,1.28479e-29,4.83303,1
8.01,1.40728e-16,1.68563e-29,7.74119e-29,1.62782e-29,-5.51291,1
8.02,1.3424e-16,3.18883e-29,1.64375e-28,3.58115e-29,6.35247,1
8.03,1.42073e-16,2.93086e-29,1.42403e-28,3.3889e-29,1.22498,1
8.04,1.33587e-16,1.67036e-29,7.0493e-29,1.32401e-29,-11.2811,1
8.05,1.3197e-16,2.99086e-29,1.51289e-28,3.37219e-29,8.33795,1
8.06,1.48751e-16,1.725e-29,1.06713e-28,1.30479e-29,3.9847,1
8.07,1.37303e-16,1.50025e-29,8.95895e-29,1.31356e-29,-6.12822,1
8.08,1.32041e-16,2.44346e-29,1.19921e-28,1.5105e-29,-1.21714,1
8.09,1.40661e-16,1.60418e-29,9.84663e-29,1.22788e-29,8.68304,1
8.1,1.42394e-16,2.49115e-29,1.43112e-28,2.94884e-29,-6.6465,1
8.11,1.31018e-16,1.70714e-29,1.1272e-28,1.73161e-29,4.37547,1
8.12,1.40346e-16,1.94816e-29,1.19206e-28,2.16359e-29,-3.42749,1
8.13,1.34463e-16,1.58449e-29,9.86796e-29,1.0463e-29,-2.66613,1
8.14,1.39235e-16,1.33124e-29,7.98018e-29,1.36599e-29,10.5641,1
8.15,1.43049e-16,3.14595e-29,1.51818e-28,3.76401e-29,-6.11743,1
8.16,1.29381e-16,2.10585e-29,1.15858e-28,1.21843e-29,-3.36435,1
8.17,1.37812e-16,1.24625e-29,8.73934e-29,7.5742e-30,1.86145,1
8.18,1.42609e-16,1.14461e-29,7.02122e-29,1.06099e-29,7.58214,1
8.19,1.40003e-16,1.20373e-29,9.30283e-29,9.04283e-30,-3.66478,1
8.2,1.30136e-16,1.205e-29,9.68843e-29,8.5495e-30,-3.06438,1
8.21,1.35087e-16,1.46223e-29,8.94595e-29,1.73719e-29,8.69873,1
8.22,1.39357e-16,1.35417e-29,9.84669e-29,8.99823e-30,-5.15437,1
8.23,1.28205e-16,1.94256e-29,9.7874e-29,2.37406e-29,2.42962,1
8.24,1.35172e-16,1.21505e-29,7.48815e-29,1.13253e-29,-2.69236,1
8.25,1.31966e-16,1.22298e-29,7.29677e-29,1.17732e-29,-3.8636,1
8.26,1.35617e-16,2.84148e-29,1.55447e-28,1.73367e-29,-0.0345596,1
8.27,1.41068e-16,1.16814e-29,8.25328e-29,9.38773e-30,9.72948,1
8.28,1.41116e-16,1.73322e-29,9.89137e-29,9.74483e-30,-3.53956,1
8.29,1.28604e-16,1.45085e-29,8.24053e-29,8.00241e-30,1.07393,1
8.3,1.33323e-16,1.09952e-29,7.09153e-29,8.20226e-30,-4.3044,1
8.31,1.31906e-16,1.13499e-29,9.81336e-29,9.18205e-30,2.00947,1
8.32,1.3784e-16,1.17838e-29,7.88526e-29,1.20975e-29,0.530751,1
8.33,1.35124e-16,1.06905e-29,8.90382e-29,1.09221e-29,-1.76435,1
8.34,1.34411e-16,1.02557e-29,9.20036e-29,1.02114e-29,0.645869,1
8.35,1.36825e-16,9.93263e-30,7.55492e-29,7.19536e-30,0.199078,1
8.36,1.35947e-16,1.34693e-29,9.93845e-29,1.65677e-29,-0.741747,1
8.37,1.35677e-16,1.03336e-29,7.20385e-29,1.06718e-29,2.31086,1
8.38,1.36691e-16,9.31757e-30,1.11244e-28,9.33206e-30,-3.04038,1
8.39,1.33603e-16,2.44314e-29,1.61095e-28,1.46839e-29,4.1243,1
8.4,1.37793e-16,1.02691e-29,8.55752e-29,6.62912e-30,0.566503,1
8.41,1.32335e-16,1.26576e-29,8.15349e-29,8.16681e-30,-4.5864,1
8.42,1.31589e-16,9.71577e-30,7.73658e-29,9.64043e-30,2.58768,1
8.43,1.37915e-16,1.18812e-29,6.81756e-29,8.42464e-30,-2.21982,1
8.44,1.34436e-16,1.82001e-29,1.1548e-28,2.13903e-29,-2.58939,1
8.45,1.37488e-16,2.39841e-29,1.69771e-28,2.88097e-29,-0.729089,1
8.46,1.41143e-16,1.48847e-29,9.07041e-29,8.69292e-30,3.26852,1
8.47,1.42179e-16,1.67257e-29,1.0263e-28,1.92494e-29,2.53724,1
8.48,1.37679e-16,1.50574e-29,1.17225e-28,1.20487e-29,0.583674,1
8.49,1.34272e-16,2.07341e-29,1.25949e-28,2.22777e-29,-6.22253,1
8.5,1.33493e-16,1.7828e-29,9.40529e-29,1.98841e-29,2.8321,1
8.51,1.42351e-16,1.56737e-29,1.0142e-28,1.25726e-29,8.65509,1
8.52,1.38431e-16,1.48871e-29,7.4704e-29,1.02771e-29,0.211727,1
8.53,1.27404e-16,2.24188e-29,1.24359e-28,2.48268e-29,5.41397,1
8.54,1.27135e-16,1.67228e-29,9.12319e-29,1.44966e-29,-5.19596,1
8.55,1.20605e-16,2.02176e-29,1.18126e-28,1.18891e-29,-7.08127,1
8.56,1.27215e-16,2.67533e-29,1.29249e-28,1.65736e-29,-0.403143,1
8.57,1.3691e-16,1.46423e-29,7.58891e-29,1.05462e-29,3.50885,1
8.58,1.37464e-16,1.46844e-29,9.72426e-29,1.23136e-29,-4.46264,1
8.59,1.32804e-16,1.15625e-29,6.63846e-29,9.1517e-30,1.98055,1
8.6,1.39008e-16,1.34611e-29,7.29975e-29,8.23242e-30,-2.47585,1
8.61,1.36308e-16,1.38301e-29,9.76122e-29,1.14639e-29,0.876191,1
8.62,1.39769e-16,1.25625e-29,1.01079e-28,9.23515e-30,3.23219,1
8.63,1.38555e-16,1.5727e-29,1.0603e-28,1.82439e-29,-3.39397,1
8.64,1.34216e-16,2.75095e-29,1.37476e-28,3.2269e-29,2.77964,1
8.65,1.38932e-16,1.4867e-29,9.74874e-29,1.4572e-29,-0.504643,1
8.66,1.35174e-16,2.52255e-29,1.12581e-28,2.97767e-29,7.44593,1
8.67,1.3586e-16,1.30313e-29,8.69374e-29,1.19325e-29,-3.6054,1
8.68,1.26445e-16,2.0898e-29,1.67155e-28,1.25746e-29,1.49582,1
8.69,1.31174e-16,2.26815e-29,1.79401e-28,2.75039e-29,-11.6033,1
8.7,1.29241e-16,1.17124e-29,8.15201e-29,7.95904e-30,4.75752,1
8.71,1.46206e-16,1.98073e-29,9.22412e-29,1.15308e-29,-1.7999,1
8.72,1.39566e-16,1.50518e-29,6.98501e-29,1.01033e-29,-1.91272,1
8.73,1.42124e-16,1.43306e-29,8.4422e-29,1.36778e-29,3.08803,1
8.74,1.44895e-16,1.23949e-29,9.18602e-29,1.14276e-29,-0.557585,1
8.75,1.40555e-16,1.68127e-29,1.16681e-28,1.86849e-29,7.18267,1
8.76,1.41343e-16,1.30795e-29,1.02978e-28,1.08975e-29,1.10381,1
8.77,1.31871e-16,1.18693e-29,1.04106e-28,9.22168e-30,-0.6874,1
8.78,1.30432e-16,1.41714e-29,8.65675e-29,1.46384e-29,-8.90593,1
8.79,1.31334e-16,2.83638e-29,1.54357e-28,3.4474e-29,2.93809,1
8.8,1.44174e-16,1.15107e-29,8.42497e-29,7.05748e-30,-1.76714,1
8.81,1.40059e-16,1.7935e-29,1.20881e-28,1.99277e-29,2.92122,1
8.82,1.42579e-16,1.27445e-29,7.57696e-29,1.18085e-29,-7.39575,1
8.83,1.38532e-16,1.34158e-29,8.38524e-29,8.36236e-30,8.64665,1
8.84,1.49596e-16,2.46992e-29,1.34169e-28,2.93644e-29,8.91623,1
8.85,1.3769e-16,1.09403e-29,7.39434e-29,9.30427e-30,-5.68868,1
8.86,1.26418e-16,2.01608e-29,1.22425e-28,1.13982e-29,-2.05177,1
8.87,1.34044e-16,1.54302e-29,1.2356e-28,9.64074e-30,4.92209,1
8.88,1.36852e-16,1.30873e-29,9.91134e-29,1.43718e-29,-9.8962,1
8.89,1.30432e-16,1.84082e-29,1.09885e-28,2.26317e-29,7.80202,1
8.9,1.44757e-16,1.03897e-29,9.00637e-29,7.95492e-30,-0.525544,1
8.91,1.34281e-16,1.19701e-29,9.52228e-29,1.1138e-29,3.21732,1
8.92,1.3499e-16,1.81045e-29,1.2312e-28,2.15945e-29,-4.8692,1
8.93,1.30782e-16,1.22876e-29,8.77572e-29,9.57859e-30,4.2356,1
8.94,1.37476e-16,1.42273e-29,9.71432e-29,7.86706e-30,1.75035,1
8.95,1.3189e-16,2.63655e-29,1.46553e-28,3.28545e-29,-3.71918,1
8.96,1.29621e-16,1.45513e-29,8.14641e-29,8.9388e-30,-4.83337,1
8.97,1.34628e-16,1.55158e-29,1.12837e-28,1.76818e-29,8.86259,1
8.98,1.41466e-16,1.29805e-29,7.87492e-29,6.80464e-30,-6.40783,1
8.99,1.29949e-16,1.01775e-29,7.95903e-29,9.03114e-30,3.05272,1
9,1.38846e-16,1.62005e-29,1.06239e-28,8.60814e-30,0.342564,1
9.01,1.34733e-16,4.52844e-29,2.24962e-28,3.0059e-29,1.31379,1
9.02,1.34273e-16,1.19785e-29,1.06708e-28,7.71692e-30,5.37631,1
9.03,1.32532e-16,1.53591e-29,1.00913e-28,1.81753e-29,-5.73781,1
9.04,1.2577e-16,1.688e-29,1.17679e-28,2.08687e-29,2.06578,1
9.05,1.33426e-16,7.84106e-30,7.98012e-29,6.14726e-30,0.280368,1
9.06,1.30725e-16,1.14971e-29,8.55633e-29,5.98011e-30,0.906147,1
9.07,1.3036e-16,8.24369e-30,8.00355e-29,8.73723e-30,-6.30196,1
9.08,1.29189e-16,8.18988e-30,1.05042e-28,9.23598e-30,0.974813,1
9.09,1.37878e-16,1.40597e-29,1.07493e-28,1.91287e-29,-0.379989,1
9.1,1.36547e-16,6.76619e-30,7.37189e-29,4.9056e-30,4.15148,1
9.11,1.37068e-16,9.94593e-30,9.35194e-29,5.37096e-30,-5.06706,1
9.12,1.31604e-16,1.10409e-29,1.10149e-28,1.24332e-29,9.86347,1
9.13,1.38629e-16,1.31715e-29,1.04094e-28,1.57455e-29,-5.23353,1
9.14,1.26183e-16,3.49513e-29,1.90262e-28,4.44817e-29,-0.469583,1
9.15,1.33151e-16,7.7982e-30,7.77849e-29,7.2101e-30,5.22268,1
9.16,1.33779e-16,1.32472e-29,1.0337e-28,6.54307e-30,-9.09086,1
9.17,1.27139e-16,1.05015e-29,8.07633e-29,9.46206e-30,1.7531,1
9.18,1.39853e-16,1.06106e-29,8.47765e-29,9.55891e-30,4.9487,1
9.19,1.37444e-16,1.04403e-29,9.12691e-29,9.54944e-30,-3.02723,1
9.2,1.30963e-16,1.18874e-29,9.23706e-29,1.24046e-29,5.72846,1
9.21,1.35051e-16,1.42551e-29,1.08205e-28,1.43757e-29,-3.33956,1
9.22,1.27734e-16,1.29137e-29,1.08683e-28,7.96317e-30,-6.2705,1
9.23,1.32147e-16,1.18125e-29,8.49871e-29,8.3283e-30,-0.686755,1
9.24,1.40988e-16,1.3113e-29,9.65123e-29,1.39438e-29,1.91554,1
9.25,1.41963e-16,1.75552e-29,1.14039e-28,2.05251e-29,3.44749,1
9.26,1.39294e-16,1.41751e-29,9.65663e-29,8.069e-30,-0.675573,1
9.27,1.34652e-16,1.28918e-29,7.04253e-29,1.0183e-29,0.390874,1
9.28,1.35568e-16,2.22654e-29,1.2127e-28,2.55251e-29,-3.03407,1
9.29,1.3504e-16,1.76238e-29,1.19274e-28,1.20232e-29,-1.4588,1
9.3,1.39266e-16,1.34084e-29,9.2202e-29,8.74238e-30,-3.34852,1
9.31,1.41327e-16,1.62806e-29,9.25828e-29,1.71123e-29,2.87289,1
9.32,1.46224e-16,1.37456e-29,9.5804e-29,8.8628e-30,-3.51599,1
9.33,1.4214e-16,1.73996e-29,9.93501e-29,1.97335e-29,4.55491,1
9.34,1.4732e-16,1.2281e-29,7.05945e-29,7.48673e-30,6.5588,1
9.35,1.40902e-16,2.17653e-29,1.25257e-28,2.59456e-29,-1.66602,1
9.36,1.32229e-16,1.0438e-29,1.17615e-28,9.56014e-30,4.01344,1
9.37,1.3447e-16,2.08435e-29,1.45503e-28,2.55694e-29,-5.63893,1
9.38,1.29281e-16,1.18848e-29,1.04171e-28,1.15332e-29,1.44568,1
9.39,1.37007e-16,1.29973e-29,1.03475e-28,1.48454e-29,7.58167,1
9.4,1.35054e-16,1.27798e-29,8.94565e-29,1.36167e-29,-8.22182,1
9.41,1.25536e-16,8.79257e-30,8.67345e-29,6.71086e-30,7.9752,1
9.42,1.36782e-16,9.32595e-30,8.70786e-29,8.8434e-30,-9.05434,1
9.43,1.2668e-16,9.7187e-30,9.48186e-29,7.15016e-30,3.63288,1
9.44,1.39291e-16,1.71857e-29,1.02996e-28,8.70464e-30,-4.51485,1
9.45,1.34409e-16,7.66801e-30,7.0456e-29,5.56849e-30,8.03373,1
9.46,1.40764e-16,1.0895e-29,9.50241e-29,5.1686e-30,-2.58141,1
9.47,1.30296e-16,9.75138e-30,1.03811e-28,7.22695e-30,-6.92879,1
9.48,1.33749e-16,1.46851e-29,1.04599e-28,8.38617e-30,0.622931,1
9.49,1.43706e-16,1.45937e-29,1.24953e-28,1.81825e-29,10.5284,1
9.5,1.42816e-16,1.38892e-29,1.01926e-28,7.0244e-30,1.80324,1
9.51,1.29212e-16,9.01052e-30,8.73773e-29,8.17706e-30,-4.43439,1
9.52,1.26924e-16,3.53242e-29,2.01983e-28,4.57871e-29,-2.54082,1
9.53,1.32813e-16,8.3003e-30,1.04205e-28,8.68319e-30,-0.575487,1
9.54,1.36275e-16,1.34658e-29,1.13403e-28,1.66037e-29,0.691825,1
9.55,1.37064e-16,9.06643e-30,8.33001e-29,8.07349e-30,-7.45257,1
9.56,1.36123e-16,1.52077e-29,1.07219e-28,1.84693e-29,3.73406,1
9.57,1.47084e-16,8.53241e-30,8.97886e-29,8.022e-30,4.0053,1
9.58,1.4179e-16,8.08338e-30,1.11446e-28,8.35602e-30,1.46078,1
9.59,1.36329e-16,7.77578e-30,1.10972e-28,7.70379e-30,-1.6169,1
9.6,1.34366e-16,7.55101e-30,8.63019e-29,5.95823e-30,1.98582,1
9.61,1.36575e-16,1.80258e-29,1.311e-28,2.31164e-29,-8.93199,1
9.62,1.33915e-16,1.1219e-29,1.33557e-28,1.13821e-29,7.30522,1
9.63,1.4705e-16,9.88348e-30,9.93702e-29,9.61044e-30,1.55514,1
9.64,1.37039e-16,8.93822e-30,9.7018e-29,5.95177e-30,-0.150386,1
9.65,1.3494e-16,1.18163e-29,9.93732e-29,1.2331e-29,-5.7266,1
9.66,1.35144e-16,1.02353e-29,8.61697e-29,7.88282e-30,3.42227,1
9.67,1.43353e-16,8.24393e-30,9.83179e-29,6.68787e-30,2.11607,1
9.68,1.38609e-16,1.70905e-29,1.16947e-28,8.62927e-30,1.1123,1
9.69,1.35737e-16,2.88451e-29,1.95242e-28,1.74374e-29,2.02553,1
9.7,1.34244e-16,1.20086e-29,1.04138e-28,6.50634e-30,2.55682,1
9.71,1.31579e-16,1.74323e-29,1.16334e-28,2.30741e-29,-6.9812,1
9.72,1.28298e-16,1.9927e-29,1.33231e-28,1.04584e-29,-1.98532,1
9.73,1.37927e-16,3.31615e-29,1.89488e-28,2.02591e-29,9.2128,1
9.74,1.40721e-16,1.72303e-29,1.54169e-28,8.55971e-30,1.44309,1
9.75,1.2885e-16,6.50358e-30,9.38263e-29,3.88714e-30,-1.6403,1
9.76,1.27017e-16,5.22734e-30,8.6823e-29,5.47992e-30,-1.56991,1
9.77,1.29135e-16,8.51324e-30,1.03228e-28,3.71324e-30,3.45034,1
9.78,1.31195e-16,4.19024e-30,8.48667e-29,3.80551e-30,0.666798,1
9.79,1.26819e-16,4.00832e-30,9.78921e-29,2.74703e-30,-8.50876,1
9.8,1.25979e-16,3.25919e-30,7.55535e-29,1.60678e-30,0.0270113,1
9.81,1.37696e-16,1.54354e-29,1.31331e-28,2.27335e-29,4.09357,1
9.82,1.37658e-16,3.53948e-30,8.21664e-29,2.15468e-30,-2.92457,1
9.83,1.32245e-16,8.29643e-30,1.08886e-28,1.42196e-29,3.70745,1
9.84,1.36229e-16,7.71309e-30,1.58509e-28,1.04935e-29,5.46793,1
9.85,1.31359e-16,8.45061e-30,1.04935e-28,1.35089e-29,-6.22741,1
9.86,1.24549e-16,4.22463e-30,1.11311e-28,8.13294e-30,4.62828,1
9.87,1.3282e-16,7.60358e-30,1.04096e-28,1.28457e-29,2.83191,1
9.88,1.26945e-16,4.98096e-30,9.31933e-29,8.0012e-30,-6.62953,1
9.89,1.23449e-16,3.53255e-30,8.01781e-29,4.09809e-30,-3.63927,1
9.9,1.32214e-16,1.22693e-29,1.2747e-28,1.8326e-29,2.91293,1
9.91,1.37207e-16,7.40312e-30,1.06862e-28,1.2678e-29,2.70976,1
9.92,1.33323e-16,1.86949e-29,1.70004e-28,2.79417e-29,2.42213,1
9.93,1.29806e-16,2.87713e-30,8.57299e-29,1.15861e-30,-0.973063,1
9.94,1.26736e-16,3.14867e-30,9.37657e-29,1.46952e-30,5.4678,1
9.95,1.27982e-16,2.76274e-29,1.82625e-28,3.94514e-29,2.48675,1
9.96,1.21347e-16,8.58925e-30,1.17349e-28,3.93534e-30,-4.80625,1
9.97,1.18402e-16,2.97306e-29,1.9799e-28,4.20854e-29,0.22528,1
9.98,1.2438e-16,2.81329e-30,9.25509e-29,2.43226e-30,-2.55302,1
9.99,1.24101e-16,7.64916e-30,1.10351e-28,1.25195e-29,1.76878,1
10,1.27352e-16,2.99673e-30,8.38773e-29,0,1.76878,1
10,1.27352e-16,1.33232e-30,7.85169e-30,1.40714e-30,1.25551e-20,1


==> graph_data/mesh_var(dt=0.01)/mesh1_3/temps_long_impli.csv <==
This is the first cell in the first column.
Description ,Derive-diffusion, schéma couplé.
Eta,1.5
Pas de temps ref,0.01
Nombre d'itérations effectif,1001
Maillage,mesh1_3
Finesse de maillage,0.0076794

Temps,Entropy,Diff_eq_L2,Weak_entropy,Diff_end_L2,Esti_nu,Nb_iter_Newton,
0,0.0947361,0.150914,0.0885417,0.150914,15.2472,0
0.01,0.0804089,0.124619,0.0760557,0.124619,14.4301,4
0.02,0.0697708,0.106691,0.0661715,0.106691,14.0301,3
0.03,0.0609724,0.0923133,0.0578188,0.0923133,13.7987,3
0.04,0.0534705,0.080253,0.050629,0.080253,13.6465,3
0.05,0.0469869,0.069941,0.0443893,0.069941,13.5348,3
0.06,0.0413448,0.0610416,0.0389514,0.0610416,13.4449,3
0.07,0.0364159,0.0533245,0.034201,0.0533245,13.3673,3
0.08,0.0321001,0.0466145,0.0300451,0.0466145,13.2968,3
0.09,0.0283151,0.0407711,0.0264057,0.0407711,13.2304,3
0.1,0.024992,0.0356773,0.0232164,0.0356773,13.1664,3
0.11,0.0220718,0.0312339,0.02042,0.0312339,13.1037,3
0.12,0.0195038,0.0273559,0.0179669,0.0273559,13.0416,3
0.13,0.0172442,0.0239701,0.0158142,0.0239701,12.9796,3
0.14,0.0152547,0.0210129,0.0139244,0.0210129,12.9175,3
0.15,0.0135022,0.0184294,0.0122648,0.0184294,12.8549,3
0.16,0.0119576,0.0161716,0.010807,0.0161716,12.7918,3
0.17,0.0105955,0.0141978,0.00952598,0.0141978,12.7282,3
0.18,0.00939389,0.0124719,0.00839997,0.0124719,12.6639,3
0.19,0.00833323,0.0109621,0.00740992,0.0109621,12.5989,3
0.2,0.00739654,0.00964102,0.00653912,0.00964102,12.5333,3
0.21,0.00656892,0.00848459,0.00577299,0.00848459,12.4671,3
0.22,0.00583731,0.0074719,0.00509871,0.0074719,12.4002,3
0.23,0.00519024,0.00658471,0.00450508,0.00658471,12.3327,3
0.24,0.00461765,0.00580713,0.00398228,0.00580713,12.2647,3
0.25,0.00411069,0.00512529,0.00352169,0.00512529,12.1962,3
0.26,0.0036616,0.00452709,0.00311578,0.00452709,12.1273,3
0.27,0.00326357,0.004002,0.00275792,0.004002,12.058,3
0.28,0.0029106,0.00354082,0.00244231,0.00354082,11.9884,3
0.29,0.0025974,0.00313553,0.00216385,0.00313553,11.9186,3
0.3,0.00231935,0.00277913,0.00191807,0.00277913,11.8486,3
0.31,0.00207236,0.00246551,0.00170106,0.00246551,11.7786,3
0.32,0.00185282,0.00218935,0.00150936,0.00218935,11.7085,3
0.33,0.00165758,0.001946,0.00133995,0.001946,11.6386,3
0.34,0.00148385,0.0017314,0.00119018,0.0017314,11.5688,3
0.35,0.00132915,0.001542,0.00105771,0.001542,11.4993,3
0.36,0.00119133,0.0013747,0.000940487,0.0013747,11.4301,3
0.37,0.00106846,0.00122681,0.000836712,0.00122681,11.3613,3
0.38,0.000958865,0.00109595,0.000744798,0.00109595,11.293,3
0.39,0.000861039,0.000980059,0.00066335,0.000980059,11.2253,3
0.4,0.000773669,0.000877333,0.000591141,0.000877333,11.1582,3
0.41,0.000695587,0.000786188,0.000527092,0.000786188,11.0918,3
0.42,0.000625764,0.000705241,0.000470251,0.000705241,11.0262,3
0.43,0.000563285,0.000633278,0.000419781,0.000633278,10.9614,3
0.44,0.000507345,0.000569239,0.000374944,0.000569239,10.8975,3
0.45,0.000457226,0.000512194,0.000335091,0.000512194,10.8346,3
0.46,0.000412296,0.000461324,0.000299649,0.000461324,10.7727,3
0.47,0.000371992,0.000415916,0.000268112,0.000415916,10.7119,3
0.48,0.000335816,0.00037534,0.000240034,0.00037534,10.6522,3
0.49,0.000303324,0.000339043,0.000215023,0.000339043,10.5937,3
0.5,0.000274124,0.00030654,0.00019273,0.00030654,10.5363,3
0.51,0.000247866,0.000277404,0.000172849,0.000277404,10.4802,3
0.52,0.000224239,0.000251259,0.000155109,0.000251259,10.4253,3
0.53,0.000202968,0.000227772,0.00013927,0.000227772,10.3717,3
0.54,0.000183806,0.000206652,0.00012512,0.000206652,10.3194,3
0.55,0.000166533,0.000187641,0.000112472,0.000187641,10.2684,3
0.56,0.000150956,0.000170511,0.00010116,0.000170511,10.2187,3
0.57,0.000136898,0.000155061,9.10365e-05,0.000155061,10.1704,3
0.58,0.000124206,0.000141111,8.19717e-05,0.000141111,10.1234,3
0.59,0.00011274,0.000128505,7.385e-05,0.000128505,10.0777,3
0.6,0.000102376,0.000117103,6.6569e-05,0.000117103,10.0334,3
0.61,9.30035e-05,0.000106779,6.0038e-05,0.000106779,9.99044,3
0.62,8.4523e-05,9.74242e-05,5.41764e-05,9.74242e-05,9.94878,3
0.63,7.68458e-05,8.89398e-05,4.89124e-05,8.89398e-05,9.90844,3
0.64,6.98923e-05,8.12384e-05,4.41825e-05,8.12384e-05,9.8694,3
0.65,6.35914e-05,7.42423e-05,3.993e-05,7.42423e-05,9.83165,3
0.66,5.78791e-05,6.78819e-05,3.61045e-05,6.78819e-05,9.79516,3
0.67,5.2698e-05,6.20952e-05,3.26614e-05,6.20952e-05,9.75992,3
0.68,4.79967e-05,5.68265e-05,2.95607e-05,5.68265e-05,9.72591,3
0.69,4.37288e-05,5.20264e-05,2.67667e-05,5.20264e-05,9.69311,3
0.7,3.98527e-05,4.76501e-05,2.42478e-05,4.76501e-05,9.66148,3
0.71,3.63311e-05,4.36579e-05,2.19757e-05,4.36579e-05,9.63101,3
0.72,3.31302e-05,4.00138e-05,1.99252e-05,4.00138e-05,9.60167,3
0.73,3.02198e-05,3.66856e-05,1.80736e-05,3.66856e-05,9.57343,3
0.74,2.75724e-05,3.36443e-05,1.64008e-05,3.36443e-05,9.54627,3
0.75,2.51634e-05,3.08637e-05,1.48889e-05,3.08637e-05,9.52015,3
0.76,2.29705e-05,2.83203e-05,1.35216e-05,2.83203e-05,9.49505,3
0.77,2.09738e-05,2.59928e-05,1.22845e-05,2.59928e-05,9.47093,3
0.78,1.9155e-05,2.38619e-05,1.11648e-05,2.38619e-05,9.44778,2
0.79,1.74978e-05,2.19102e-05,1.01508e-05,2.19102e-05,9.42556,2
0.8,1.59874e-05,2.0122e-05,9.23205e-06,2.0122e-05,9.40424,2
0.81,1.46103e-05,1.8483e-05,8.39933e-06,1.8483e-05,9.3838,2
0.82,1.33544e-05,1.69803e-05,7.64423e-06,1.69803e-05,9.36419,2
0.83,1.22087e-05,1.56021e-05,6.95922e-06,1.56021e-05,9.34541,2
0.84,1.11634e-05,1.43377e-05,6.33755e-06,1.43377e-05,9.32741,2
0.85,1.02093e-05,1.31774e-05,5.77313e-06,1.31774e-05,9.31018,2
0.86,9.33826e-06,1.21124e-05,5.2605e-06,1.21124e-05,9.29368,2
0.87,8.5429e-06,1.11346e-05,4.79472e-06,1.11346e-05,9.27788,2
0.88,7.81647e-06,1.02367e-05,4.37136e-06,1.02367e-05,9.26277,2
0.89,7.15283e-06,9.41204e-06,3.98642e-06,9.41204e-06,9.24831,2
0.9,6.54645e-06,8.65442e-06,3.63629e-06,8.65442e-06,9.23449,2
0.91,5.99227e-06,7.95832e-06,3.31772e-06,7.95832e-06,9.22127,2
0.92,5.48569e-06,7.31865e-06,3.02776e-06,7.31865e-06,9.20863,2
0.93,5.02255e-06,6.73074e-06,2.76377e-06,6.73074e-06,9.19655,2
0.94,4.59904e-06,6.19034e-06,2.52334e-06,6.19034e-06,9.18502,2
0.95,4.21171e-06,5.69354e-06,2.30432e-06,5.69354e-06,9.17399,2
0.96,3.85741e-06,5.23679e-06,2.10472e-06,5.23679e-06,9.16347,2
0.97,3.53326e-06,4.81682e-06,1.92279e-06,4.81682e-06,9.15342,2
0.98,3.23667e-06,4.43063e-06,1.75692e-06,4.43063e-06,9.14382,2
0.99,2.96525e-06,4.07547e-06,1.60564e-06,4.07547e-06,9.13466,2
1,2.71683e-06,3.74883e-06,1.46764e-06,3.74883e-06,9.12591,2
1.01,2.48943e-06,3.44841e-06,1.34172e-06,3.44841e-06,9.11757,2
1.02,2.28124e-06,3.17208e-06,1.22681e-06,3.17208e-06,9.10961,2
1.03,2.09063e-06,2.9179e-06,1.12191e-06,2.9179e-06,9.10202,2
1.04,1.91608e-06,2.68409e-06,1.02613e-06,2.68409e-06,9.09478,2
1.05,1.75623e-06,2.469e-06,9.38655e-07,2.469e-06,9.08787,2
1.06,1.60982e-06,2.27114e-06,8.58758e-07,2.27114e-06,9.08128,2
1.07,1.47571e-06,2.08911e-06,7.85765e-07,2.08911e-06,9.075,2
1.08,1.35285e-06,1.92165e-06,7.19066e-07,1.92165e-06,9.06901,2
1.09,1.2403e-06,1.76759e-06,6.58108e-07,1.76759e-06,9.0633,2
1.1,1.13717e-06,1.62586e-06,6.02388e-07,1.62586e-06,9.05786,2
1.11,1.04267e-06,1.49547e-06,5.51447e-07,1.49547e-06,9.05268,2
1.12,9.56067e-07,1.37551e-06,5.04867e-07,1.37551e-06,9.04774,2
1.13,8.76702e-07,1.26514e-06,4.62269e-07,1.26514e-06,9.04303,2
1.14,8.03962e-07,1.16361e-06,4.23306e-07,1.16361e-06,9.03854,2
1.15,7.37289e-07,1.0702e-06,3.87664e-07,1.0702e-06,9.03427,2
1.16,6.76172e-07,9.84271e-07,3.55056e-07,9.84271e-07,9.0302,2
1.17,6.20147e-07,9.05216e-07,3.25218e-07,9.05216e-07,9.02632,2
1.18,5.68784e-07,8.32491e-07,2.97912e-07,8.32491e-07,9.02262,2
1.19,5.21695e-07,7.65589e-07,2.72921e-07,7.65589e-07,9.0191,2
1.2,4.7852e-07,7.04045e-07,2.50045e-07,7.04045e-07,9.01575,2
1.21,4.38932e-07,6.47431e-07,2.29103e-07,6.47431e-07,9.01256,2
1.22,4.02632e-07,5.95353e-07,2.0993e-07,5.95353e-07,9.00952,2
1.23,3.69344e-07,5.4745e-07,1.92375e-07,5.4745e-07,9.00662,2
1.24,3.38818e-07,5.03386e-07,1.76299e-07,5.03386e-07,9.00387,2
1.25,3.10824e-07,4.62856e-07,1.61576e-07,4.62856e-07,9.00124,2
1.26,2.85149e-07,4.25578e-07,1.48091e-07,4.25578e-07,8.99875,2
1.27,2.61602e-07,3.91291e-07,1.3574e-07,3.91291e-07,8.99637,2
1.28,2.40004e-07,3.59756e-07,1.24425e-07,3.59756e-07,8.9941,2
1.29,2.20195e-07,3.30752e-07,1.1406e-07,3.30752e-07,8.99195,2
1.3,2.02025e-07,3.04079e-07,1.04563e-07,3.04079e-07,8.9899,2
1.31,1.85357e-07,2.79548e-07,9.58618e-08,2.79548e-07,8.98794,2
1.32,1.70068e-07,2.5699e-07,8.78885e-08,2.5699e-07,8.98608,2
1.33,1.56043e-07,2.36244e-07,8.05819e-08,2.36244e-07,8.98431,2
1.34,1.43177e-07,2.17168e-07,7.38858e-08,2.17168e-07,8.98263,2
1.35,1.31374e-07,1.99626e-07,6.77489e-08,1.99626e-07,8.98103,2
1.36,1.20546e-07,1.83496e-07,6.21242e-08,1.83496e-07,8.9795,2
1.37,1.10612e-07,1.68665e-07,5.69685e-08,1.68665e-07,8.97805,2
1.38,1.01498e-07,1.55028e-07,5.22426e-08,1.55028e-07,8.97667,2
1.39,9.31361e-08,1.4249e-07,4.79103e-08,1.4249e-07,8.97535,2
1.4,8.54642e-08,1.30962e-07,4.39388e-08,1.30962e-07,8.9741,2
1.41,7.84253e-08,1.20364e-07,4.02977e-08,1.20364e-07,8.97291,2
1.42,7.19669e-08,1.10621e-07,3.69594e-08,1.10621e-07,8.97178,2
1.43,6.60411e-08,1.01663e-07,3.38987e-08,1.01663e-07,8.9707,2
1.44,6.06038e-08,9.3429e-08,3.10923e-08,9.3429e-08,8.96967,2
1.45,5.56148e-08,8.58593e-08,2.8519e-08,8.58593e-08,8.9687,2
1.46,5.1037e-08,7.8901e-08,2.61593e-08,7.8901e-08,8.96777,2
1.47,4.68364e-08,7.25048e-08,2.39955e-08,7.25048e-08,8.96688,2
1.48,4.29818e-08,6.66255e-08,2.20112e-08,6.66255e-08,8.96604,2
1.49,3.94449e-08,6.12215e-08,2.01914e-08,6.12215e-08,8.96524,2
1.5,3.61992e-08,5.62545e-08,1.85224e-08,5.62545e-08,8.96448,2
1.51,3.32209e-08,5.16892e-08,1.69918e-08,5.16892e-08,8.96376,2
1.52,3.04878e-08,4.74934e-08,1.55879e-08,4.74934e-08,8.96307,2
1.53,2.79798e-08,4.36372e-08,1.43004e-08,4.36372e-08,8.96241,2
1.54,2.56782e-08,4.00932e-08,1.31194e-08,4.00932e-08,8.96179,2
1.55,2.35661e-08,3.68362e-08,1.20361e-08,3.68362e-08,8.9612,2
1.56,2.16279e-08,3.38431e-08,1.10425e-08,3.38431e-08,8.96063,2
1.57,1.98492e-08,3.10925e-08,1.01311e-08,3.10925e-08,8.96009,2
1.58,1.82168e-08,2.85649e-08,9.29501e-09,2.85649e-08,8.95958,2
1.59,1.67188e-08,2.62422e-08,8.52807e-09,2.62422e-08,8.9591,2
1.6,1.5344e-08,2.41079e-08,7.82452e-09,2.41079e-08,8.95863,2
1.61,1.40824e-08,2.21468e-08,7.17912e-09,2.21468e-08,8.95819,2
1.62,1.29245e-08,2.03448e-08,6.58704e-09,2.03448e-08,8.95778,2
1.63,1.18619e-08,1.86891e-08,6.04386e-09,1.86891e-08,8.95738,2
1.64,1.08867e-08,1.71678e-08,5.54554e-09,1.71678e-08,8.957,2
1.65,9.99171e-09,1.57701e-08,5.08837e-09,1.57701e-08,8.95664,2
1.66,9.17032e-09,1.44859e-08,4.66894e-09,1.44859e-08,8.9563,2
1.67,8.41649e-09,1.3306e-08,4.28413e-09,1.3306e-08,8.95597,2
1.68,7.72464e-09,1.2222e-08,3.93108e-09,1.2222e-08,8.95566,2
1.69,7.08969e-09,1.12262e-08,3.60716e-09,1.12262e-08,8.95537,2
1.7,6.50695e-09,1.03113e-08,3.30996e-09,1.03113e-08,8.95509,2
1.71,5.97213e-09,9.47085e-09,3.03727e-09,9.47085e-09,8.95482,2
1.72,5.48127e-09,8.69875e-09,2.78708e-09,8.69875e-09,8.95456,2
1.73,5.03078e-09,7.98947e-09,2.55751e-09,7.98947e-09,8.95432,2
1.74,4.61732e-09,7.33791e-09,2.34688e-09,7.33791e-09,8.95409,2
1.75,4.23785e-09,6.73939e-09,2.15361e-09,6.73939e-09,8.95387,2
1.76,3.88957e-09,6.1896e-09,1.97627e-09,6.1896e-09,8.95367,2
1.77,3.56992e-09,5.68457e-09,1.81354e-09,5.68457e-09,8.95347,2
1.78,3.27655e-09,5.22069e-09,1.66423e-09,5.22069e-09,8.95328,2
1.79,3.0073e-09,4.79459e-09,1.52722e-09,4.79459e-09,8.9531,2
1.8,2.76017e-09,4.40321e-09,1.4015e-09,4.40321e-09,8.95293,2
1.81,2.53336e-09,4.04373e-09,1.28614e-09,4.04373e-09,8.95277,2
1.82,2.32518e-09,3.71354e-09,1.18028e-09,3.71354e-09,8.95262,2
1.83,2.13412e-09,3.41028e-09,1.08314e-09,3.41028e-09,8.95247,2
1.84,1.95876e-09,3.13174e-09,9.93996e-10,3.13174e-09,8.95233,2
1.85,1.79781e-09,2.87592e-09,9.12197e-10,2.87592e-09,8.9522,2
1.86,1.65009e-09,2.64097e-09,8.37134e-10,2.64097e-09,8.95207,2
1.87,1.51451e-09,2.42518e-09,7.68252e-10,2.42518e-09,8.95195,2
1.88,1.39007e-09,2.227e-09,7.0504e-10,2.227e-09,8.95184,2
1.89,1.27585e-09,2.04499e-09,6.47033e-10,2.04499e-09,8.95173,2
1.9,1.17103e-09,1.87784e-09,5.93801e-10,1.87784e-09,8.95163,2
1.91,1.07481e-09,1.72433e-09,5.44951e-10,1.72433e-09,8.95153,2
1.92,9.86504e-10,1.58335e-09,5.00122e-10,1.58335e-09,8.95144,2
1.93,9.05452e-10,1.45389e-09,4.58982e-10,1.45389e-09,8.95135,2
1.94,8.3106e-10,1.335e-09,4.21228e-10,1.335e-09,8.95126,2
1.95,7.62781e-10,1.22582e-09,3.86581e-10,1.22582e-09,8.95118,2
1.96,7.00112e-10,1.12555e-09,3.54786e-10,1.12555e-09,8.95111,2
1.97,6.42593e-10,1.03348e-09,3.25606e-10,1.03348e-09,8.95103,2
1.98,5.89799e-10,9.48935e-10,2.98827e-10,9.48935e-10,8.95096,2
1.99,5.41343e-10,8.71296e-10,2.74252e-10,8.71296e-10,8.9509,2
2,4.96869e-10,8.00003e-10,2.51698e-10,8.00003e-10,8.95084,2
2.01,4.56048e-10,7.34537e-10,2.31e-10,7.34537e-10,8.95078,2
2.02,4.18582e-10,6.74423e-10,2.12005e-10,6.74423e-10,8.95072,2
2.03,3.84193e-10,6.19223e-10,1.94572e-10,6.19223e-10,8.95067,2
2.04,3.5263e-10,5.68538e-10,1.78573e-10,5.68538e-10,8.95061,2
2.05,3.23661e-10,5.21997e-10,1.6389e-10,5.21997e-10,8.95057,2
2.06,2.97071e-10,4.79262e-10,1.50415e-10,4.79262e-10,8.95052,2
2.07,2.72666e-10,4.40023e-10,1.38048e-10,4.40023e-10,8.95047,2
2.08,2.50266e-10,4.03993e-10,1.26698e-10,4.03993e-10,8.95044,2
2.09,2.29706e-10,3.70912e-10,1.16282e-10,3.70912e-10,8.95039,2
2.1,2.10835e-10,3.40536e-10,1.06722e-10,3.40536e-10,8.95036,2
2.11,1.93515e-10,3.12647e-10,9.79483e-11,3.12647e-10,8.95032,2
2.12,1.77618e-10,2.87039e-10,8.98962e-11,2.87039e-10,8.95028,2
2.13,1.63026e-10,2.63528e-10,8.25061e-11,2.63528e-10,8.95026,2
2.14,1.49634e-10,2.4194e-10,7.57237e-11,2.4194e-10,8.95023,2
2.15,1.37341e-10,2.2212e-10,6.9499e-11,2.2212e-10,8.95019,2
2.16,1.26059e-10,2.03922e-10,6.37861e-11,2.03922e-10,8.95017,2
2.17,1.15703e-10,1.87215e-10,5.85429e-11,1.87215e-10,8.95014,2
2.18,1.06198e-10,1.71875e-10,5.37308e-11,1.71875e-10,8.95011,2
2.19,9.7474e-11,1.57791e-10,4.93143e-11,1.57791e-10,8.95009,2
2.2,8.94666e-11,1.4486e-10,4.52609e-11,1.4486e-10,8.95007,2
2.21,8.21171e-11,1.32989e-10,4.15407e-11,1.32989e-10,8.95004,2
2.22,7.53713e-11,1.22089e-10,3.81264e-11,1.22089e-10,8.95003,2
2.23,6.91797e-11,1.12083e-10,3.49928e-11,1.12083e-10,8.95,2
2.24,6.34967e-11,1.02896e-10,3.21167e-11,1.02896e-10,8.94998,2
2.25,5.82806e-11,9.44613e-11,2.94771e-11,9.44613e-11,8.94998,2
2.26,5.3493e-11,8.67178e-11,2.70545e-11,8.67178e-11,8.94993,2
2.27,4.90987e-11,7.96088e-11,2.4831e-11,7.96088e-11,8.94994,2
2.28,4.50654e-11,7.30823e-11,2.27902e-11,7.30823e-11,8.94991,2
2.29,4.13634e-11,6.70905e-11,2.09173e-11,6.70905e-11,8.94989,2
2.3,3.79655e-11,6.15898e-11,1.91982e-11,6.15898e-11,8.94991,2
2.31,3.48467e-11,5.65398e-11,1.76205e-11,5.65398e-11,8.9499,2
2.32,3.19842e-11,5.19036e-11,1.61724e-11,5.19036e-11,8.94986,2
2.33,2.93568e-11,4.76475e-11,1.48434e-11,4.76475e-11,8.94983,2
2.34,2.69452e-11,4.37401e-11,1.36236e-11,4.37401e-11,8.94986,2
2.35,2.47318e-11,4.01531e-11,1.2504e-11,4.01531e-11,8.94984,2
2.36,2.27001e-11,3.68601e-11,1.14765e-11,3.68601e-11,8.94985,2
2.37,2.08354e-11,3.3837e-11,1.05334e-11,3.3837e-11,8.94981,2
2.38,1.91238e-11,3.10618e-11,9.66782e-12,3.10618e-11,8.94978,2
2.39,1.75529e-11,2.8514e-11,8.87338e-12,2.8514e-11,8.9498,2
2.4,1.6111e-11,2.61752e-11,8.14422e-12,2.61752e-11,8.94978,2
2.41,1.47875e-11,2.40281e-11,7.47499e-12,2.40281e-11,8.94975,2
2.42,1.35728e-11,2.20571e-11,6.86076e-12,2.20571e-11,8.94984,2
2.43,1.24579e-11,2.02477e-11,6.297e-12,2.02477e-11,8.94972,2
2.44,1.14345e-11,1.85867e-11,5.77958e-12,1.85867e-11,8.94977,2
2.45,1.04952e-11,1.70619e-11,5.30467e-12,1.70619e-11,8.94967,2
2.46,9.63306e-12,1.56621e-11,4.86879e-12,1.56621e-11,8.94985,2
2.47,8.84175e-12,1.43771e-11,4.46873e-12,1.43771e-11,8.94973,2
2.48,8.11544e-12,1.31976e-11,4.10155e-12,1.31976e-11,8.94976,2
2.49,7.44879e-12,1.21147e-11,3.76453e-12,1.21147e-11,8.94965,2
2.5,6.8369e-12,1.11207e-11,3.45522e-12,1.11207e-11,8.94974,2
2.51,6.27529e-12,1.02082e-11,3.17131e-12,1.02082e-11,8.9497,2
2.52,5.7598e-12,9.37059e-12,2.91074e-12,9.37059e-12,8.9496,2
2.53,5.28666e-12,8.60166e-12,2.67158e-12,8.60166e-12,8.94993,2
2.54,4.85239e-12,7.89582e-12,2.45207e-12,7.89582e-12,8.94969,2
2.55,4.45378e-12,7.24788e-12,2.2506e-12,7.24788e-12,8.94981,2
2.56,4.08792e-12,6.65309e-12,2.06569e-12,6.65309e-12,8.94964,2
2.57,3.75212e-12,6.1071e-12,1.89596e-12,6.1071e-12,8.94951,2
2.58,3.4439e-12,5.60591e-12,1.74019e-12,5.60591e-12,8.95005,2
2.59,3.161e-12,5.14584e-12,1.59721e-12,5.14584e-12,8.94949,2
2.6,2.90133e-12,4.72351e-12,1.46598e-12,4.72351e-12,8.94941,2
2.61,2.66301e-12,4.33584e-12,1.34554e-12,4.33584e-12,8.94995,2
2.62,2.44426e-12,3.97998e-12,1.23499e-12,3.97998e-12,8.94954,2
2.63,2.24347e-12,3.65332e-12,1.13352e-12,3.65332e-12,8.94981,2
2.64,2.05918e-12,3.35346e-12,1.04039e-12,3.35346e-12,8.94986,2
2.65,1.89003e-12,3.07821e-12,9.54912e-13,3.07821e-12,8.94918,2
2.66,1.73477e-12,2.82555e-12,8.76458e-13,2.82555e-12,8.94992,2
2.67,1.59227e-12,2.59362e-12,8.04449e-13,2.59362e-12,8.94981,2
2.68,1.46147e-12,2.38072e-12,7.38357e-13,2.38072e-12,8.94974,2
2.69,1.34142e-12,2.1853e-12,6.77695e-13,2.1853e-12,8.94973,2
2.7,1.23123e-12,2.00591e-12,6.22018e-13,2.00591e-12,8.94927,2
2.71,1.13009e-12,1.84125e-12,5.70915e-13,1.84125e-12,8.94976,2
2.72,1.03726e-12,1.6901e-12,5.2401e-13,1.6901e-12,8.95018,2
2.73,9.52054e-13,1.55136e-12,4.80959e-13,1.55136e-12,8.95023,2
2.74,8.73844e-13,1.42401e-12,4.41446e-13,1.42401e-12,8.94983,2
2.75,8.02058e-13,1.3071e-12,4.05178e-13,1.3071e-12,8.94896,2
2.76,7.36172e-13,1.1998e-12,3.71891e-13,1.1998e-12,8.94954,2
2.77,6.75703e-13,1.1013e-12,3.41338e-13,1.1013e-12,8.94971,2
2.78,6.20198e-13,1.01088e-12,3.13295e-13,1.01088e-12,8.9496,2
2.79,5.69252e-13,9.27892e-13,2.87557e-13,9.27892e-13,8.94937,2
2.8,5.22491e-13,8.51712e-13,2.63932e-13,8.51712e-13,8.94945,2
2.81,4.79572e-13,7.81786e-13,2.42249e-13,7.81786e-13,8.94847,2
2.82,4.40179e-13,7.17599e-13,2.22348e-13,7.17599e-13,8.95152,2
2.83,4.04025e-13,6.58682e-13,2.04081e-13,6.58682e-13,8.94985,2
2.84,3.7083e-13,6.04602e-13,1.87315e-13,6.04602e-13,8.94704,2
2.85,3.40367e-13,5.54961e-13,1.71926e-13,5.54961e-13,8.95111,2
2.86,3.12415e-13,5.09395e-13,1.57802e-13,5.09395e-13,8.95104,2
2.87,2.86748e-13,4.6757e-13,1.44838e-13,4.6757e-13,8.9451,2
2.88,2.6319e-13,4.29179e-13,1.32939e-13,4.29179e-13,8.95254,2
2.89,2.4158e-13,3.9394e-13,1.22018e-13,3.9394e-13,8.94887,2
2.9,2.2173e-13,3.61594e-13,1.11994e-13,3.61594e-13,8.95045,2
2.91,2.03517e-13,3.31903e-13,1.02794e-13,3.31903e-13,8.94751,1
2.92,1.86798e-13,3.0465e-13,9.43488e-14,3.0465e-13,8.94849,1
2.93,1.71457e-13,2.79635e-13,8.65979e-14,2.79635e-13,8.95325,1
2.94,1.57374e-13,2.56673e-13,7.94838e-14,2.56673e-13,8.94839,1
2.95,1.44442e-13,2.35597e-13,7.29541e-14,2.35597e-13,8.95203,1
2.96,1.32579e-13,2.16251e-13,6.69608e-14,2.16251e-13,8.94735,1
2.97,1.21685e-13,1.98493e-13,6.14599e-14,1.98493e-13,8.94819,1
2.98,1.11692e-13,1.82194e-13,5.64109e-14,1.82194e-13,8.94578,1
2.99,1.02518e-13,1.67233e-13,5.17768e-14,1.67233e-13,8.94976,1
3,9.41002e-14,1.535e-13,4.75233e-14,1.535e-13,8.95248,1
3.01,8.63703e-14,1.40895e-13,4.36192e-14,1.40895e-13,8.94683,1
3.02,7.92734e-14,1.29325e-13,4.00359e-14,1.29325e-13,8.95196,1
3.03,7.27633e-14,1.18705e-13,3.67469e-14,1.18705e-13,8.9484,1
3.04,6.67848e-14,1.08957e-13,3.37282e-14,1.08957e-13,8.93366,1
3.05,6.12995e-14,1.00009e-13,3.09574e-14,1.00009e-13,8.9537,1
3.06,5.62723e-14,9.17962e-14,2.84143e-14,9.17962e-14,8.95577,1
3.07,5.16479e-14,8.42577e-14,2.60801e-14,8.42577e-14,8.94321,1
3.08,4.74026e-14,7.73383e-14,2.39376e-14,7.73383e-14,8.94331,1
3.09,4.35113e-14,7.09871e-14,2.19711e-14,7.09871e-14,8.95451,1
3.1,3.99394e-14,6.51574e-14,2.01662e-14,6.51574e-14,8.93454,1
3.11,3.6657e-14,5.98064e-14,1.85096e-14,5.98064e-14,8.97019,1
3.12,3.36505e-14,5.48948e-14,1.69891e-14,5.48948e-14,8.94103,1
3.13,3.08804e-14,5.03866e-14,1.55934e-14,5.03866e-14,8.90711,1
3.14,2.8346e-14,4.62486e-14,1.43124e-14,4.62486e-14,8.9767,1
3.15,2.60277e-14,4.24504e-14,1.31367e-14,4.24504e-14,8.95229,1
3.16,2.38837e-14,3.89641e-14,1.20575e-14,3.89641e-14,8.92567,1
3.17,2.19213e-14,3.57641e-14,1.1067e-14,3.57641e-14,8.93853,1
3.18,2.0125e-14,3.28269e-14,1.01579e-14,3.28269e-14,8.98462,1
3.19,1.84737e-14,3.01309e-14,9.32344e-15,3.01309e-14,8.90945,1
3.2,1.69507e-14,2.76563e-14,8.55753e-15,2.76563e-14,8.90108,1
3.21,1.55641e-14,2.53849e-14,7.85455e-15,2.53849e-14,8.98671,1
3.22,1.42919e-14,2.33001e-14,7.20931e-15,2.33001e-14,8.92025,1
3.23,1.31135e-14,2.13865e-14,6.61708e-15,2.13865e-14,8.90259,1
3.24,1.20395e-14,1.963e-14,6.0735e-15,1.963e-14,8.94294,1
3.25,1.10553e-14,1.80178e-14,5.57458e-15,1.80178e-14,8.9198,1
3.26,1.01478e-14,1.6538e-14,5.11664e-15,1.6538e-14,8.99076,1
3.27,9.31675e-15,1.51797e-14,4.69632e-15,1.51797e-14,8.90399,1
3.28,8.5482e-15,1.3933e-14,4.31053e-15,1.3933e-14,8.87557,1
3.29,7.8493e-15,1.27887e-14,3.95643e-15,1.27887e-14,8.82548,1
3.3,7.20942e-15,1.17383e-14,3.63142e-15,1.17383e-14,8.92823,1
3.31,6.62476e-15,1.07742e-14,3.33311e-15,1.07742e-14,9.02604,1
3.32,6.08176e-15,9.8893e-15,3.0593e-15,9.8893e-15,8.8441,1
3.33,5.57827e-15,9.07707e-15,2.80799e-15,9.07707e-15,8.89537,1
3.34,5.125e-15,8.33154e-15,2.57732e-15,8.33154e-15,8.92127,1
3.35,4.70636e-15,7.64725e-15,2.3656e-15,7.64725e-15,8.88728,1
3.36,4.32088e-15,7.01915e-15,2.17128e-15,7.01915e-15,8.62668,1
3.37,3.96821e-15,6.44264e-15,1.99291e-15,6.44264e-15,8.95293,1
3.38,3.65307e-15,5.91348e-15,1.8292e-15,5.91348e-15,8.89549,1
3.39,3.35289e-15,5.42778e-15,1.67894e-15,5.42778e-15,8.83226,1
3.4,3.079e-15,4.98198e-15,1.54102e-15,4.98198e-15,8.98296,1
3.41,2.82912e-15,4.57278e-15,1.41443e-15,4.57278e-15,8.60533,1
3.42,2.59593e-15,4.1972e-15,1.29824e-15,4.1972e-15,8.70135,1
3.43,2.39024e-15,3.85246e-15,1.19159e-15,3.85246e-15,8.9421,1
3.44,2.19891e-15,3.53603e-15,1.09371e-15,3.53603e-15,8.37301,1
3.45,2.01842e-15,3.2456e-15,1.00386e-15,3.2456e-15,9.02495,1
3.46,1.86248e-15,2.97902e-15,9.214e-16,2.97902e-15,9.29109,1
3.47,1.7083e-15,2.73433e-15,8.4571e-16,2.73433e-15,7.70364,1
3.48,1.56308e-15,2.50975e-15,7.76238e-16,2.50975e-15,8.8631,1
3.49,1.45127e-15,2.3036e-15,7.12473e-16,2.3036e-15,8.31623,1
3.5,1.33312e-15,2.11439e-15,6.53946e-16,2.11439e-15,9.0018,1
3.51,1.23077e-15,1.94072e-15,6.00227e-16,1.94072e-15,8.37413,1
3.52,1.12912e-15,1.78132e-15,5.5092e-16,1.78132e-15,8.06906,1
3.53,1.04188e-15,1.63501e-15,5.05665e-16,1.63501e-15,7.82818,1
3.54,9.64083e-16,1.50071e-15,4.64126e-16,1.50071e-15,8.76077,1
3.55,8.94092e-16,1.37745e-15,4.26e-16,1.37745e-15,8.80263,1
3.56,8.22072e-16,1.26431e-15,3.91006e-16,1.26431e-15,7.51855,1
3.57,7.55563e-16,1.16046e-15,3.58886e-16,1.16046e-15,8.24414,1
3.58,7.02728e-16,1.06514e-15,3.29405e-16,1.06514e-15,7.54232,1
3.59,6.49207e-16,9.77651e-16,3.02346e-16,9.77651e-16,7.0598,1
3.6,6.03675e-16,8.97348e-16,2.77509e-16,8.97348e-16,8.12154,1
3.61,5.63868e-16,8.23641e-16,2.54713e-16,8.23641e-16,6.88628,1
3.62,5.21513e-16,7.55989e-16,2.3379e-16,7.55989e-16,7.20535,1
3.63,4.87914e-16,6.93892e-16,2.14585e-16,6.93892e-16,6.74603,1
3.64,4.55121e-16,6.36897e-16,1.96958e-16,6.36897e-16,7.76278,1
3.65,4.26358e-16,5.84583e-16,1.80778e-16,5.84583e-16,8.46276,1
3.66,3.95645e-16,5.36565e-16,1.65928e-16,5.36565e-16,2.59281,1
3.67,3.64775e-16,4.92492e-16,1.52298e-16,4.92492e-16,9.4744,1
3.68,3.55556e-16,4.52039e-16,1.39787e-16,4.52039e-16,6.57795,1
3.69,3.24785e-16,4.14909e-16,1.28304e-16,4.14909e-16,5.47089,1
3.7,3.04739e-16,3.80828e-16,1.17765e-16,3.80828e-16,4.50778,1
3.71,2.88932e-16,3.49547e-16,1.08091e-16,3.49547e-16,6.65786,1
3.72,2.7647e-16,3.20835e-16,9.92117e-17,3.20835e-16,3.58484,1
3.73,2.59212e-16,2.94482e-16,9.10619e-17,2.94482e-16,4.93628,1
3.74,2.50241e-16,2.70293e-16,8.35815e-17,2.70293e-16,5.86167,1
3.75,2.38469e-16,2.48091e-16,7.67157e-17,2.48091e-16,5.99997,1
3.76,2.25265e-16,2.27713e-16,7.04139e-17,2.27713e-16,1.76516,1
3.77,2.12514e-16,2.09008e-16,6.46297e-17,2.09008e-16,3.4813,1
3.78,2.08828e-16,1.9184e-16,5.93206e-17,1.9184e-16,3.30149,1
3.79,2.01803e-16,1.76082e-16,5.44477e-17,1.76082e-16,2.35562,1
3.8,1.95353e-16,1.61619e-16,4.99751e-17,1.61619e-16,4.02547,1
3.81,1.90857e-16,1.48343e-16,4.58699e-17,1.48343e-16,3.47823,1
3.82,1.83472e-16,1.36158e-16,4.21019e-17,1.36158e-16,2.48987,1
3.83,1.77305e-16,1.24974e-16,3.86434e-17,1.24974e-16,3.56023,1
3.84,1.72997e-16,1.14708e-16,3.5469e-17,1.14708e-16,0.821347,1
3.85,1.6705e-16,1.05286e-16,3.25554e-17,1.05286e-16,1.51632,1
3.86,1.65689e-16,9.66378e-17,2.98811e-17,9.66378e-17,0.77304,1
3.87,1.63214e-16,8.86998e-17,2.74265e-17,8.86998e-17,4.88601,1
3.88,1.61962e-16,8.14139e-17,2.51736e-17,8.14139e-17,-2.60142,1
3.89,1.54417e-16,7.47264e-17,2.31057e-17,7.47264e-17,1.24747,1
3.9,1.58542e-16,6.85882e-17,2.12077e-17,6.85882e-17,0.287803,1
3.91,1.56588e-16,6.29543e-17,1.94656e-17,6.29543e-17,2.89606,1
3.92,1.56139e-16,5.77831e-17,1.78666e-17,5.77831e-17,0.838807,1
3.93,1.51744e-16,5.30367e-17,1.63989e-17,5.30367e-17,-0.157465,1
3.94,1.50482e-16,4.86801e-17,1.50518e-17,4.86802e-17,0.508268,1
3.95,1.50719e-16,4.46815e-17,1.38154e-17,4.46815e-17,3.49949,1
3.96,1.49957e-16,4.10112e-17,1.26805e-17,4.10112e-17,0.790978,1
3.97,1.44887e-16,3.76425e-17,1.16389e-17,3.76425e-17,-2.66924,1
3.98,1.4375e-16,3.45504e-17,1.06828e-17,3.45504e-17,1.35815,1
3.99,1.47692e-16,3.17124e-17,9.80527e-18,3.17124e-17,-2.32606,1
4,1.45713e-16,2.91075e-17,8.99981e-18,2.91075e-17,5.60372,1
4.01,1.49183e-16,2.67165e-17,8.26052e-18,2.67165e-17,-0.82197,1
4.02,1.41267e-16,2.45219e-17,7.58196e-18,2.4522e-17,-3.586,1
4.03,1.42438e-16,2.25077e-17,6.95914e-18,2.25077e-17,1.06934,1
4.04,1.47736e-16,2.06588e-17,6.38748e-18,2.06588e-17,2.80107,1
4.05,1.46172e-16,1.89619e-17,5.86278e-18,1.89619e-17,-3.05275,1
4.06,1.4219e-16,1.74043e-17,5.38119e-18,1.74043e-17,1.6546,1
4.07,1.46667e-16,1.59746e-17,4.93915e-18,1.59746e-17,0.390828,1
4.08,1.4428e-16,1.46624e-17,4.53341e-18,1.46624e-17,1.37549,1
4.09,1.43718e-16,1.3458e-17,4.16102e-18,1.3458e-17,-1.15353,1
4.1,1.41768e-16,1.23525e-17,3.81922e-18,1.23525e-17,-0.888881,1
4.11,1.43422e-16,1.13379e-17,3.50548e-18,1.13379e-17,-1.01157,1
4.12,1.44709e-16,1.04065e-17,3.21752e-18,1.04065e-17,2.54762,1
4.13,1.46188e-16,9.55172e-18,2.95323e-18,9.55172e-18,-3.14145,1
4.14,1.42556e-16,8.76711e-18,2.71063e-18,8.76711e-18,0.610652,1
4.15,1.47179e-16,8.04695e-18,2.48797e-18,8.04696e-18,2.23253,1
4.16,1.46286e-16,7.38595e-18,2.28359e-18,7.38595e-18,0.672233,1
4.17,1.43091e-16,6.77925e-18,2.09602e-18,6.77925e-18,-2.86309,1
4.18,1.42136e-16,6.22238e-18,1.92383e-18,6.22238e-18,5.69927,1
4.19,1.46325e-16,5.71125e-18,1.7658e-18,5.71125e-18,-5.79183,1
4.2,1.38436e-16,5.24211e-18,1.62075e-18,5.24211e-18,2.91099,1
4.21,1.46947e-16,4.81151e-18,1.48761e-18,4.81151e-18,-0.747747,1
4.22,1.4279e-16,4.41627e-18,1.36541e-18,4.41627e-18,-0.324943,1
4.23,1.43866e-16,4.05351e-18,1.25325e-18,4.05351e-18,-0.240642,1
4.24,1.44335e-16,3.72054e-18,1.1503e-18,3.72054e-18,-1.70985,1
4.25,1.44683e-16,3.41492e-18,1.05581e-18,3.41492e-18,1.03452,1
4.26,1.472e-16,3.13441e-18,9.6908e-19,3.13441e-18,0.180752,1
4.27,1.45692e-16,2.87694e-18,8.89477e-19,2.87694e-18,2.05292,1
4.28,1.4543e-16,2.64061e-18,8.16409e-19,2.64061e-18,-0.883982,1
4.29,1.42504e-16,2.42371e-18,7.49345e-19,2.42371e-18,-0.4104,1
4.3,1.43775e-16,2.22461e-18,6.87793e-19,2.22462e-18,2.28205,1
4.31,1.44368e-16,2.04188e-18,6.31291e-19,2.04188e-18,-1.13889,1
4.32,1.41147e-16,1.87415e-18,5.79437e-19,1.87415e-18,0.751942,1
4.33,1.42773e-16,1.7202e-18,5.31838e-19,1.7202e-18,-2.49971,1
4.34,1.41707e-16,1.5789e-18,4.88151e-19,1.5789e-18,1.20499,1
4.35,1.4534e-16,1.4492e-18,4.48054e-19,1.4492e-18,-3.4825,1
4.36,1.4361e-16,1.33016e-18,4.11246e-19,1.33016e-18,4.85541,1
4.37,1.48791e-16,1.22089e-18,3.77465e-19,1.22089e-18,0.782426,1
4.38,1.41901e-16,1.1206e-18,3.46456e-19,1.12061e-18,-1.9848,1
4.39,1.408e-16,1.02855e-18,3.17996e-19,1.02855e-18,-2.01447,1
4.4,1.43651e-16,9.44064e-19,2.91875e-19,9.44065e-19,-1.87549,1
4.41,1.46604e-16,8.66515e-19,2.679e-19,8.66516e-19,4.0792,1
4.42,1.49406e-16,7.95336e-19,2.45893e-19,7.95336e-19,-0.323354,1
4.43,1.43551e-16,7.30004e-19,2.25694e-19,7.30004e-19,-0.332498,1
4.44,1.44016e-16,6.70038e-19,2.07154e-19,6.70039e-19,0.52896,1
4.45,1.44497e-16,6.14998e-19,1.90137e-19,6.14999e-19,0.390161,1
4.46,1.43736e-16,5.64481e-19,1.7452e-19,5.64481e-19,-1.32746,1
4.47,1.43178e-16,5.18112e-19,1.60183e-19,5.18112e-19,4.44811,1
4.48,1.45104e-16,4.75552e-19,1.47024e-19,4.75552e-19,-1.00114,1
4.49,1.38924e-16,4.36489e-19,1.34949e-19,4.36489e-19,-2.97424,1
4.5,1.40329e-16,4.00634e-19,1.23863e-19,4.00634e-19,4.65379,1
4.51,1.44631e-16,3.67724e-19,1.13689e-19,3.67724e-19,-3.68117,1
4.52,1.382e-16,3.37517e-19,1.04349e-19,3.37518e-19,0.231002,1
4.53,1.43481e-16,3.09792e-19,9.57769e-20,3.09793e-19,1.20831,1
4.54,1.43151e-16,2.84345e-19,8.791e-20,2.84345e-19,-0.02801,1
4.55,1.41442e-16,2.60987e-19,8.06887e-20,2.60988e-19,-0.301751,1
4.56,1.41481e-16,2.39549e-19,7.40603e-20,2.39549e-19,1.89015,1
4.57,1.41909e-16,2.19871e-19,6.79766e-20,2.19871e-19,-4.49481,1
4.58,1.39277e-16,2.0181e-19,6.23928e-20,2.01811e-19,0.329838,1
4.59,1.45832e-16,1.85233e-19,5.72675e-20,1.85233e-19,2.87079,1
4.6,1.45352e-16,1.70017e-19,5.25636e-20,1.70017e-19,-0.107216,1
4.61,1.41296e-16,1.56051e-19,4.82458e-20,1.56051e-19,0.908648,1
4.62,1.41448e-16,1.43233e-19,4.42827e-20,1.43233e-19,-4.42667,1
4.63,1.40174e-16,1.31466e-19,4.06444e-20,1.31467e-19,2.09302,1
4.64,1.46666e-16,1.20667e-19,3.7306e-20,1.20667e-19,0.542138,1
4.65,1.4366e-16,1.10755e-19,3.42414e-20,1.10755e-19,-3.76299,1
4.66,1.42885e-16,1.01657e-19,3.14289e-20,1.01657e-19,4.57916,1
4.67,1.48472e-16,9.33066e-20,2.88466e-20,9.33067e-20,-0.616622,1
4.68,1.41971e-16,8.5642e-20,2.6477e-20,8.56422e-20,-0.528538,1
4.69,1.42852e-16,7.86071e-20,2.43022e-20,7.86072e-20,1.50493,1
4.7,1.43611e-16,7.21501e-20,2.23061e-20,7.21503e-20,-0.217824,1
4.71,1.41482e-16,6.62234e-20,2.04739e-20,6.62236e-20,-2.60407,1
4.72,1.4179e-16,6.07835e-20,1.87917e-20,6.07837e-20,2.07245,1
4.73,1.45581e-16,5.57906e-20,1.72482e-20,5.57907e-20,0.0736613,1
4.74,1.42626e-16,5.12078e-20,1.58313e-20,5.12079e-20,-3.79922,1
4.75,1.42521e-16,4.70014e-20,1.45309e-20,4.70015e-20,5.47257,1
4.76,1.48149e-16,4.31405e-20,1.33375e-20,4.31406e-20,-0.966303,1
4.77,1.40462e-16,3.95968e-20,1.22416e-20,3.95969e-20,-1.14064,1
4.78,1.41833e-16,3.63443e-20,1.12363e-20,3.63444e-20,1.5961,1
4.79,1.43469e-16,3.33587e-20,1.03133e-20,3.33588e-20,-0.885709,1
4.8,1.41215e-16,3.06185e-20,9.46606e-21,3.06185e-20,-2.13828,1
4.81,1.42477e-16,2.81034e-20,8.68866e-21,2.81035e-20,-0.442897,1
4.82,1.4559e-16,2.57949e-20,7.97479e-21,2.5795e-20,-0.547258,1
4.83,1.46238e-16,2.36761e-20,7.31969e-21,2.36762e-20,0.420857,1
4.84,1.47043e-16,2.17315e-20,6.71907e-21,2.17315e-20,-0.992298,1
4.85,1.46426e-16,1.99461e-20,6.16618e-21,1.99462e-20,1.89587,1
4.86,1.47894e-16,1.83076e-20,5.65985e-21,1.83077e-20,-0.831659,1
4.87,1.45142e-16,1.68037e-20,5.19497e-21,1.68038e-20,1.16343,1
4.88,1.4636e-16,1.54234e-20,4.76818e-21,1.54235e-20,1.05709,1
4.89,1.44676e-16,1.41564e-20,4.37639e-21,1.41565e-20,-1.98277,1
4.9,1.43163e-16,1.29937e-20,4.01711e-21,1.29937e-20,0.183627,1
4.91,1.46059e-16,1.19263e-20,3.68693e-21,1.19263e-20,1.1954,1
4.92,1.45791e-16,1.09466e-20,3.38436e-21,1.09467e-20,0.263364,1
4.93,1.44069e-16,1.00474e-20,3.10615e-21,1.00474e-20,-1.8398,1
4.94,1.43691e-16,9.22201e-21,2.85099e-21,9.22206e-21,-0.105751,1
4.95,1.46384e-16,8.46451e-21,2.61684e-21,8.46455e-21,0.92165,1
4.96,1.46539e-16,7.76924e-21,2.40188e-21,7.76928e-21,2.8934,1
4.97,1.45201e-16,7.13101e-21,2.20462e-21,7.13106e-21,-0.0266386,1
4.98,1.41117e-16,6.54521e-21,2.02357e-21,6.54525e-21,-1.64185,1
4.99,1.41155e-16,6.00748e-21,1.85721e-21,6.00752e-21,0.47678,1
5,1.43511e-16,5.51392e-21,1.70464e-21,5.51396e-21,-0.880589,1
5.01,1.4283e-16,5.061e-21,1.5648e-21,5.06103e-21,2.29664,1
5.02,1.44099e-16,4.64526e-21,1.43607e-21,4.6453e-21,-2.55614,1
5.03,1.40864e-16,4.2637e-21,1.31823e-21,4.26373e-21,4.99244,1
5.04,1.44559e-16,3.91344e-21,1.20989e-21,3.91348e-21,-3.74657,1
5.05,1.37685e-16,3.59195e-21,1.11048e-21,3.59198e-21,-1.42805,1
5.06,1.43045e-16,3.29686e-21,1.01923e-21,3.29689e-21,-0.740576,1
5.07,1.45117e-16,3.02608e-21,9.35543e-22,3.02611e-21,2.33113,1
5.08,1.462e-16,2.77744e-21,8.58616e-22,2.77747e-21,-1.38654,1
5.09,1.42869e-16,2.5493e-21,7.88152e-22,2.54932e-21,2.71293,1
5.1,1.44878e-16,2.33988e-21,7.23311e-22,2.3399e-21,-1.2559,1
5.11,1.41051e-16,2.1477e-21,6.64021e-22,2.14772e-21,-0.920478,1
5.12,1.42845e-16,1.97126e-21,6.09433e-22,1.97129e-21,1.60718,1
5.13,1.44172e-16,1.80933e-21,5.59343e-22,1.80936e-21,-1.39328,1
5.14,1.41892e-16,1.66075e-21,5.13513e-22,1.66077e-21,-2.39689,1
5.15,1.43897e-16,1.52429e-21,4.71229e-22,1.52431e-21,1.90262,1
5.16,1.47431e-16,1.3991e-21,4.32554e-22,1.39912e-21,1.03906,1
5.17,1.44678e-16,1.28417e-21,3.97001e-22,1.28419e-21,-2.78552,1
5.18,1.4319e-16,1.17871e-21,3.64428e-22,1.17873e-21,1.96791,1
5.19,1.47293e-16,1.08187e-21,3.34438e-22,1.08189e-21,3.26167,1
5.2,1.4445e-16,9.93033e-22,3.07053e-22,9.93049e-22,-2.34938,1
5.21,1.39888e-16,9.11453e-22,2.81808e-22,9.11469e-22,-1.4815,1
5.22,1.43253e-16,8.36603e-22,2.58671e-22,8.36618e-22,0.171401,1
5.23,1.45407e-16,7.67868e-22,2.37415e-22,7.67882e-22,4.24007,1
5.24,1.45159e-16,7.04768e-22,2.17885e-22,7.04782e-22,-3.37755,1
5.25,1.39254e-16,6.46887e-22,1.99985e-22,6.469e-22,-0.590932,1
5.26,1.44122e-16,5.93741e-22,1.83549e-22,5.93753e-22,1.55985,1
5.27,1.44979e-16,5.44968e-22,1.68479e-22,5.4498e-22,-0.122572,1
5.28,1.42752e-16,5.00185e-22,1.54612e-22,5.00196e-22,2.43179,1
5.29,1.42927e-16,4.59113e-22,1.41927e-22,4.59124e-22,-5.68063,1
5.3,1.39534e-16,4.21413e-22,1.30308e-22,4.21424e-22,3.76558,1
5.31,1.47938e-16,3.86788e-22,1.19586e-22,3.86798e-22,-3.26944,1
5.32,1.42569e-16,3.55017e-22,1.09746e-22,3.55027e-22,2.00528,1
5.33,1.47388e-16,3.25857e-22,1.00723e-22,3.25866e-22,4.73021,1
5.34,1.44491e-16,2.99098e-22,9.24738e-23,2.99107e-22,-6.02111,1
5.35,1.37965e-16,2.74522e-22,8.48753e-23,2.74531e-22,-0.375671,1
5.36,1.46804e-16,2.51978e-22,7.78823e-23,2.51986e-22,2.24201,1
5.37,1.47357e-16,2.31282e-22,7.14969e-23,2.3129e-22,-2.97352,1
5.38,1.44126e-16,2.12269e-22,6.5609e-23,2.12277e-22,3.03997,1
5.39,1.48543e-16,1.94831e-22,6.02394e-23,1.94838e-22,-1.39775,1
5.4,1.44161e-16,1.78822e-22,5.52912e-23,1.78829e-22,1.43782,1
5.41,1.46204e-16,1.64122e-22,5.07399e-23,1.64129e-22,-1.69992,1
5.42,1.44132e-16,1.50644e-22,4.65696e-23,1.5065e-22,1.9598,1
5.43,1.46624e-16,1.38273e-22,4.27632e-23,1.38279e-22,-0.182648,1
5.44,1.43806e-16,1.26912e-22,3.92436e-23,1.26918e-22,1.86219,1
5.45,1.44069e-16,1.16489e-22,3.60302e-23,1.16495e-22,-2.72145,1
5.46,1.41435e-16,1.06923e-22,3.30612e-23,1.06928e-22,1.93029,1
5.47,1.45392e-16,9.81293e-23,3.03331e-23,9.81344e-23,-2.40167,1
5.48,1.42639e-16,9.00684e-23,2.78335e-23,9.00733e-23,1.25785,1
5.49,1.46149e-16,8.2666e-23,2.55451e-23,8.26707e-23,0.734326,1
5.5,1.44333e-16,7.58838e-23,2.34734e-23,7.58883e-23,-3.54461,1
5.51,1.43281e-16,6.96475e-23,2.15231e-23,6.96518e-23,4.91093,1
5.52,1.48547e-16,6.39322e-23,1.97604e-23,6.39363e-23,-2.86247,1
5.53,1.41593e-16,5.86886e-23,1.81645e-23,5.86925e-23,0.707362,1
5.54,1.45765e-16,5.38682e-23,1.66574e-23,5.38719e-23,3.29596,1
5.55,1.44742e-16,4.94432e-23,1.52876e-23,4.94468e-23,-1.81183,1
5.56,1.40123e-16,4.53814e-23,1.40328e-23,4.53849e-23,0.62501,1
5.57,1.42709e-16,4.16495e-23,1.28814e-23,4.16528e-23,-3.41105,1
5.58,1.41822e-16,3.82255e-23,1.18236e-23,3.82286e-23,1.75096,1
5.59,1.46831e-16,3.50854e-23,1.08456e-23,3.50884e-23,-0.382865,1
5.6,1.44304e-16,3.22011e-23,9.94479e-24,3.22041e-23,1.03173,1
5.61,1.44859e-16,2.95615e-23,9.14557e-24,2.95643e-23,-0.0803399,1
5.62,1.4338e-16,2.71326e-23,8.39335e-24,2.71353e-23,0.738598,1
5.63,1.43495e-16,2.49025e-23,7.69554e-24,2.49051e-23,0.707643,1
5.64,1.42443e-16,2.28579e-23,7.06251e-24,2.28604e-23,0.27771,1
5.65,1.41442e-16,2.0981e-23,6.48672e-24,2.09833e-23,-2.73005,1
5.66,1.4105e-16,1.92582e-23,5.94612e-24,1.92604e-23,0.0685294,1
5.67,1.45009e-16,1.76745e-23,5.45639e-24,1.76767e-23,-0.0221506,1
5.68,1.4491e-16,1.62246e-23,5.01091e-24,1.62266e-23,2.23711,1
5.69,1.44942e-16,1.48949e-23,4.60565e-24,1.48969e-23,-3.35917,1
5.7,1.4177e-16,1.36718e-23,4.22525e-24,1.36737e-23,0.924971,1
5.71,1.46698e-16,1.25492e-23,3.88238e-24,1.2551e-23,-0.962646,1
5.72,1.45354e-16,1.15177e-23,3.55945e-24,1.15194e-23,3.68438,1
5.73,1.46766e-16,1.05718e-23,3.26992e-24,1.05735e-23,-3.20484,1
5.74,1.41551e-16,9.70508e-24,3.00122e-24,9.70668e-24,1.62871,1
5.75,1.46238e-16,8.90567e-24,2.74951e-24,8.9072e-24,-3.97106,1
5.76,1.43894e-16,8.17614e-24,2.52545e-24,8.17761e-24,1.04273,1
5.77,1.49845e-16,7.50558e-24,2.31591e-24,7.50698e-24,3.86169,1
5.78,1.48298e-16,6.89081e-24,2.12959e-24,6.89215e-24,-0.63984,1
5.79,1.42784e-16,6.32698e-24,1.95725e-24,6.32827e-24,0.259587,1
5.8,1.43704e-16,5.80739e-24,1.79491e-24,5.80864e-24,-1.8032,1
5.81,1.43332e-16,5.33025e-24,1.64861e-24,5.33143e-24,-1.45915,1
5.82,1.45964e-16,4.89358e-24,1.51495e-24,4.89472e-24,4.55539,1
5.83,1.48125e-16,4.49031e-24,1.38697e-24,4.49139e-24,-2.21572,1
5.84,1.41671e-16,4.12129e-24,1.2713e-24,4.12232e-24,2.299,1
5.85,1.44882e-16,3.78305e-24,1.17229e-24,3.78406e-24,-1.22353,1
5.86,1.41626e-16,3.47177e-24,1.07388e-24,3.47272e-24,2.44193,1
5.87,1.4338e-16,3.18445e-24,9.80287e-25,3.18535e-24,-4.60489,1
5.88,1.39962e-16,2.92357e-24,9.04076e-25,2.92445e-24,-1.87251,1
5.89,1.46718e-16,2.68304e-24,8.2828e-25,2.68388e-24,1.52421,1
5.9,1.49518e-16,2.46223e-24,7.60157e-25,2.46304e-24,7.55775,1
5.91,1.47273e-16,2.26016e-24,6.97569e-25,2.26092e-24,-4.81429,1
5.92,1.36925e-16,2.07473e-24,6.39496e-25,2.07546e-24,-3.87821,1
5.93,1.4385e-16,1.90519e-24,5.9034e-25,1.90589e-24,3.15798,1
5.94,1.49654e-16,1.74823e-24,5.42133e-25,1.74891e-24,-0.473795,1
5.95,1.45073e-16,1.60507e-24,4.95798e-25,1.60572e-24,1.97705,1
5.96,1.45764e-16,1.47324e-24,4.5526e-25,1.47387e-24,-0.556283,1
5.97,1.42938e-16,1.35189e-24,4.16975e-25,1.35248e-24,-2.52745,1
5.98,1.43737e-16,1.24023e-24,3.82512e-25,1.24079e-24,-0.305594,1
5.99,1.47464e-16,1.13938e-24,3.5354e-25,1.13992e-24,4.922,1
6,1.47916e-16,1.04528e-24,3.22328e-25,1.0458e-24,-0.862772,1
6.01,1.40977e-16,9.59926e-25,2.96764e-25,9.60433e-25,0.138152,1
6.02,1.42204e-16,8.80997e-25,2.72859e-25,8.81477e-25,1.47522,1
6.03,1.42008e-16,8.08052e-25,2.50322e-25,8.08505e-25,-1.31845,1
6.04,1.39944e-16,7.41585e-25,2.28302e-25,7.42015e-25,-2.2088,1
6.05,1.41813e-16,6.80207e-25,2.09348e-25,6.8062e-25,2.29592,1
6.06,1.45016e-16,6.25211e-25,1.94284e-25,6.25611e-25,-1.6447,1
6.07,1.41762e-16,5.73475e-25,1.77318e-25,5.73865e-25,0.439405,1
6.08,1.44132e-16,5.26144e-25,1.63534e-25,5.26516e-25,0.652412,1
6.09,1.43502e-16,4.83143e-25,1.49897e-25,4.83503e-25,-0.204381,1
6.1,1.42572e-16,4.43356e-25,1.37355e-25,4.43698e-25,-3.40811,1
6.11,1.42864e-16,4.06642e-25,1.25663e-25,4.06967e-25,2.31674,1
6.12,1.47904e-16,3.73046e-25,1.14968e-25,3.7336e-25,-0.65453,1
6.13,1.44555e-16,3.42599e-25,1.0654e-25,3.429e-25,3.92625,1
6.14,1.45508e-16,3.14901e-25,9.81824e-26,3.15189e-25,-1.10693,1
6.15,1.40011e-16,2.89043e-25,8.93034e-26,2.8931e-25,-1.27249,1
6.16,1.41578e-16,2.65922e-25,8.38183e-26,2.66192e-25,-0.742253,1
6.17,1.43403e-16,2.43713e-25,7.55909e-26,2.43957e-25,2.93416,1
6.18,1.44475e-16,2.24016e-25,6.93925e-26,2.24244e-25,-2.42215,1
6.19,1.40357e-16,2.0569e-25,6.42364e-26,2.05915e-25,1.5122,1
6.2,1.43841e-16,1.88359e-25,5.85111e-26,1.88573e-25,-2.24061,1
6.21,1.41698e-16,1.73165e-25,5.40204e-26,1.73374e-25,3.21744,1
6.22,1.44946e-16,1.58665e-25,4.92196e-26,1.58864e-25,-3.14787,1
6.23,1.40427e-16,1.45942e-25,4.59895e-26,1.46137e-25,-1.82098,1
6.24,1.44992e-16,1.34026e-25,4.28991e-26,1.34218e-25,2.956,1
6.25,1.47681e-16,1.22984e-25,3.89459e-26,1.23163e-25,3.02677,1
6.26,1.43441e-16,1.12407e-25,3.48799e-26,1.1257e-25,-2.44067,1
6.27,1.39227e-16,1.03125e-25,3.2688e-26,1.0329e-25,-2.18544,1
6.28,1.4271e-16,9.45958e-26,2.94097e-26,9.47508e-26,2.64828,1
6.29,1.45898e-16,8.68778e-26,2.73296e-26,8.70298e-26,-2.47941,1
6.3,1.42134e-16,7.95944e-26,2.50028e-26,7.97321e-26,3.43997,1
6.31,1.45748e-16,7.31636e-26,2.35953e-26,7.33002e-26,-1.55661,1
6.32,1.40901e-16,6.69629e-26,2.08788e-26,6.7086e-26,-2.77734,1
6.33,1.43129e-16,6.17267e-26,2.02802e-26,6.18502e-26,1.44916,1
6.34,1.47218e-16,5.66074e-26,1.81509e-26,5.67224e-26,2.01388,1
6.35,1.45115e-16,5.1999e-26,1.66452e-26,5.21065e-26,0.0816347,1
6.36,1.4225e-16,4.76741e-26,1.53637e-26,4.77763e-26,0.226859,1
6.37,1.42134e-16,4.40579e-26,1.45474e-26,4.41647e-26,1.03086,1
6.38,1.41812e-16,4.0351e-26,1.29697e-26,4.04465e-26,-3.13003,1
6.39,1.40365e-16,3.71244e-26,1.22437e-26,3.72201e-26,-1.39109,1
6.4,1.44901e-16,3.40386e-26,1.11287e-26,3.41268e-26,5.9241,1
6.41,1.46945e-16,3.11785e-26,1.03238e-26,3.12609e-26,-2.4211,1
6.42,1.38726e-16,2.85884e-26,9.71926e-27,2.86686e-26,-1.75554,1
6.43,1.42168e-16,2.62039e-26,8.74704e-27,2.62818e-26,1.73252,1
6.44,1.44709e-16,2.40628e-26,8.20402e-27,2.4148e-26,-2.83063,1
6.45,1.42244e-16,2.19035e-26,7.42036e-27,2.19778e-26,2.7713,1
6.46,1.46388e-16,2.01862e-26,6.66737e-27,2.0256e-26,-0.559654,1
6.47,1.42441e-16,1.86305e-26,6.5309e-27,1.87013e-26,0.652565,1
6.48,1.43242e-16,1.71259e-26,5.98785e-27,1.71919e-26,-4.47725,1
6.49,1.42314e-16,1.56844e-26,5.34939e-27,1.57405e-26,4.90843,1
6.5,1.48984e-16,1.44854e-26,4.91829e-27,1.45404e-26,0.276243,1
6.51,1.42013e-16,1.3483e-26,5.49086e-27,1.35467e-26,-2.38102,1
6.52,1.41622e-16,1.23039e-26,4.68713e-27,1.23593e-26,0.145936,1
6.53,1.45077e-16,1.1185e-26,3.91487e-27,1.12358e-26,0.362884,1
6.54,1.44865e-16,1.0383e-26,3.98363e-27,1.04368e-26,3.22088,1
6.55,1.44341e-16,9.50526e-27,3.62734e-27,9.54844e-27,-1.56916,1
6.56,1.39837e-16,8.71255e-27,3.13379e-27,8.75342e-27,-1.66823,1
6.57,1.42067e-16,8.06351e-27,3.06342e-27,8.09988e-27,1.60492,1
6.58,1.44477e-16,7.3461e-27,2.78918e-27,7.3867e-27,0.157228,1
6.59,1.42195e-16,6.72551e-27,2.67565e-27,6.75856e-27,-0.663556,1
6.6,1.41971e-16,6.24349e-27,2.64153e-27,6.27718e-27,0.862085,1
6.61,1.4292e-16,5.82566e-27,2.41498e-27,5.86371e-27,-2.23246,1
6.62,1.41698e-16,5.37226e-27,2.30314e-27,5.4097e-27,3.20909,1
6.63,1.44934e-16,4.88382e-27,2.04795e-27,4.91518e-27,-2.0255,1
6.64,1.40427e-16,4.48001e-27,2.01995e-27,4.51105e-27,2.21841,1
6.65,1.43331e-16,4.15884e-27,1.89824e-27,4.1771e-27,-0.121395,1
6.66,1.4022e-16,3.83558e-27,1.64029e-27,3.85582e-27,-2.68029,1
6.67,1.4039e-16,3.54322e-27,1.60492e-27,3.56494e-27,-0.559229,1
6.68,1.44257e-16,3.31905e-27,1.58384e-27,3.33417e-27,2.8046,1
6.69,1.45068e-16,3.06059e-27,1.47871e-27,3.08596e-27,0.527959,1
6.7,1.41111e-16,2.78312e-27,1.42013e-27,2.81065e-27,-1.31184,1
6.71,1.40369e-16,2.64098e-27,1.6591e-27,2.66572e-27,0.0818638,1
6.72,1.42235e-16,2.37602e-27,1.23882e-27,2.39264e-27,-1.38096,1
6.73,1.42119e-16,2.1779e-27,1.20862e-27,2.20009e-27,-1.66506,1
6.74,1.44109e-16,2.00209e-27,1.20228e-27,2.01786e-27,-0.931959,1
6.75,1.46549e-16,1.84643e-27,9.86859e-28,1.86229e-27,3.88732,1
6.76,1.47928e-16,1.69671e-27,1.24267e-27,1.70903e-27,-0.475313,1
6.77,1.42393e-16,1.54828e-27,1.04357e-27,1.56653e-27,-0.16833,1
6.78,1.43073e-16,1.39978e-27,9.96379e-28,1.41169e-27,1.87308,1
6.79,1.43314e-16,1.30841e-27,9.18009e-28,1.31511e-27,0.918718,1
6.8,1.40679e-16,1.22271e-27,8.47718e-28,1.23747e-27,0.060113,1
6.81,1.39398e-16,1.13125e-27,8.4815e-28,1.13426e-27,-3.53265,1
6.82,1.39314e-16,1.02961e-27,8.37864e-28,1.04086e-27,1.5401,1
6.83,1.44416e-16,9.58486e-28,8.36087e-28,9.64913e-28,-0.968661,1
6.84,1.42226e-16,8.90794e-28,9.46324e-28,8.99517e-28,0.705348,1
6.85,1.43617e-16,8.24969e-28,8.14662e-28,8.39687e-28,2.2794,1
6.86,1.42611e-16,7.69755e-28,8.94108e-28,7.77555e-28,-2.55667,1
6.87,1.39433e-16,7.23998e-28,7.01057e-28,7.35389e-28,1.54204,1
6.88,1.43091e-16,6.75983e-28,8.46565e-28,6.83438e-28,-1.1029,1
6.89,1.40918e-16,6.8439e-28,9.14493e-28,6.9926e-28,3.02951,1
6.9,1.4249e-16,6.00082e-28,7.64533e-28,6.05598e-28,-2.59573,1
6.91,1.383e-16,6.13876e-28,1.08788e-27,6.16847e-28,1.75117,1
6.92,1.41985e-16,4.75419e-28,7.62711e-28,4.7826e-28,-0.922105,1
6.93,1.39542e-16,4.37936e-28,6.16167e-28,4.48325e-28,-2.34099,1
6.94,1.4084e-16,5.17191e-28,1.01832e-27,5.16179e-28,3.17683,1
6.95,1.44217e-16,4.42413e-28,7.61174e-28,4.53463e-28,2.04758,1
6.96,1.39776e-16,4.36858e-28,9.60999e-28,4.47989e-28,-3.31068,1
6.97,1.36971e-16,3.48585e-28,7.4644e-28,3.55348e-28,0.0815011,1
6.98,1.41661e-16,3.3244e-28,6.4079e-28,3.38191e-28,1.57737,1
6.99,1.41546e-16,3.26534e-28,6.3368e-28,3.28363e-28,-0.789258,1
7,1.39348e-16,3.03706e-28,5.60207e-28,3.17063e-28,-0.945743,1
7.01,1.40457e-16,3.13051e-28,8.04914e-28,3.14788e-28,-2.47135,1
7.02,1.41798e-16,2.76631e-28,6.49376e-28,2.80036e-28,1.37722,1
7.03,1.45391e-16,2.59316e-28,6.47418e-28,2.6213e-28,1.19926,1
7.04,1.43416e-16,2.53673e-28,6.48436e-28,2.55966e-28,-0.178277,1
7.05,1.41716e-16,2.16293e-28,5.73819e-28,2.21644e-28,0.114212,1
7.06,1.41969e-16,2.39093e-28,7.62452e-28,2.42116e-28,3.15378,1
7.07,1.41807e-16,1.96855e-28,5.25625e-28,2.02872e-28,-4.92734,1
7.08,1.37472e-16,2.10723e-28,7.75645e-28,2.1477e-28,3.29462,1
7.09,1.44596e-16,1.78336e-28,5.33202e-28,1.85186e-28,0.627774,1
7.1,1.39984e-16,1.93035e-28,6.10033e-28,1.99632e-28,-3.76904,1
7.11,1.39111e-16,1.97366e-28,6.95928e-28,2.05228e-28,-1.03422,1
7.12,1.4456e-16,1.65355e-28,7.03633e-28,1.69041e-28,2.44005,1
7.13,1.4607e-16,2.23026e-28,8.92307e-28,2.36405e-28,1.87632,1
7.14,1.42591e-16,1.44591e-28,6.14982e-28,1.43992e-28,2.05597,1
7.15,1.39965e-16,1.47978e-28,5.8237e-28,1.49864e-28,-1.79642,1
7.16,1.37145e-16,2.00236e-28,1.00548e-27,2.16051e-28,0.383802,1
7.17,1.39654e-16,1.32196e-28,5.79469e-28,1.35171e-28,0.288218,1
7.18,1.3912e-16,1.27821e-28,5.63249e-28,1.30283e-28,2.34321,1
7.19,1.3872e-16,1.42669e-28,7.16586e-28,1.44065e-28,-3.46902,1
7.2,1.35544e-16,1.38927e-28,7.33857e-28,1.33171e-28,1.93231,1
7.21,1.40415e-16,1.04944e-28,5.11997e-28,1.05585e-28,-2.70726,1
7.22,1.37753e-16,9.21673e-29,5.67759e-28,9.45495e-29,-2.41059,1
7.23,1.41586e-16,1.04312e-28,6.14029e-28,9.86583e-29,3.12884,1
7.24,1.45084e-16,8.81971e-29,6.21112e-28,9.41482e-29,-1.23094,1
7.25,1.40682e-16,8.13757e-29,5.35256e-28,8.9125e-29,0.592732,1
7.26,1.42435e-16,8.60862e-29,6.02101e-28,8.74165e-29,0.759299,1
7.27,1.41596e-16,1.03139e-28,7.33319e-28,1.06977e-28,2.55319,1
7.28,1.40529e-16,1.26525e-28,7.76893e-28,1.38469e-28,-2.72322,1
7.29,1.3703e-16,6.77419e-29,5.98092e-28,6.53262e-29,3.93599,1
7.3,1.40867e-16,7.20348e-29,7.32953e-28,7.02564e-29,-4.49103,1
7.31,1.35532e-16,6.08029e-29,6.95634e-28,6.01395e-29,1.41927,1
7.32,1.41905e-16,7.10134e-29,5.43531e-28,7.44306e-29,-1.66322,1
7.33,1.39919e-16,8.42949e-29,6.40847e-28,7.9667e-29,-0.0434673,1
7.34,1.42286e-16,5.38485e-29,5.916e-28,5.48632e-29,2.96575,1
7.35,1.42348e-16,5.8126e-29,6.04614e-28,5.9582e-29,1.68332,1
7.36,1.38248e-16,6.99755e-29,5.71416e-28,6.25917e-29,-1.88591,1
7.37,1.35959e-16,6.3583e-29,6.51725e-28,6.10081e-29,2.93456,1
7.38,1.38572e-16,5.13675e-29,5.01048e-28,5.3349e-29,-5.5812,1
7.39,1.34622e-16,5.7136e-29,6.57887e-28,5.10201e-29,4.4137,1
7.4,1.42579e-16,4.81952e-29,4.94844e-28,4.74488e-29,-4.795,1
7.41,1.36552e-16,6.09383e-29,6.1097e-28,5.38764e-29,2.94614,1
7.42,1.4343e-16,7.82211e-29,9.03854e-28,8.00062e-29,-0.0146125,1
7.43,1.39325e-16,5.06957e-29,6.60954e-28,4.33096e-29,0.953287,1
7.44,1.39345e-16,4.74196e-29,5.0963e-28,4.43463e-29,-1.17433,1
7.45,1.3803e-16,4.26251e-29,5.37821e-28,3.75973e-29,-1.60069,1
7.46,1.3967e-16,5.90524e-29,6.31071e-28,5.31176e-29,-0.418916,1
7.47,1.41942e-16,5.71561e-29,6.71886e-28,5.59162e-29,-0.538621,1
7.48,1.42539e-16,6.59234e-29,6.24717e-28,7.28791e-29,1.76996,1
7.49,1.43311e-16,4.85692e-29,6.77416e-28,4.44792e-29,-3.06073,1
7.5,1.40818e-16,8.79781e-29,9.33272e-28,7.32241e-29,-0.0684594,1
7.51,1.45265e-16,5.97007e-29,6.7993e-28,5.45811e-29,4.61375,1
7.52,1.45364e-16,4.32799e-29,6.73257e-28,4.26946e-29,-0.514343,1
7.53,1.38953e-16,3.72737e-29,5.08701e-28,3.31239e-29,-1.16563,1
7.54,1.39672e-16,4.37774e-29,6.19323e-28,4.33283e-29,5.56383,1
7.55,1.41319e-16,3.99498e-29,6.04984e-28,3.73639e-29,-3.63411,1
7.56,1.3387e-16,5.22641e-29,4.9969e-28,5.27058e-29,-2.19894,1
7.57,1.38919e-16,5.16225e-29,4.94848e-28,5.30893e-29,0.859441,1
7.58,1.42042e-16,3.04588e-29,4.40476e-28,2.60978e-29,0.956018,1
7.59,1.40832e-16,6.58753e-29,6.1726e-28,6.50254e-29,0.808578,1
7.6,1.39498e-16,5.20259e-29,6.51829e-28,4.71713e-29,-1.74477,1
7.61,1.38379e-16,2.80131e-29,5.07102e-28,3.1122e-29,-2.26952,1
7.62,1.40837e-16,3.94781e-29,6.57795e-28,2.74832e-29,2.53197,1
7.63,1.44107e-16,3.50527e-29,5.88686e-28,2.91801e-29,1.72229,1
7.64,1.40549e-16,2.37394e-29,4.71572e-28,2.34758e-29,0.504958,1
7.65,1.38169e-16,3.41729e-29,7.09397e-28,2.39876e-29,1.39678,1
7.66,1.37475e-16,2.74748e-29,5.52096e-28,2.02696e-29,-6.59607,1
7.67,1.35581e-16,8.26146e-29,8.86473e-28,8.74782e-29,3.28129,1
7.68,1.45156e-16,2.56571e-29,4.85273e-28,2.14776e-29,2.30271,1
7.69,1.40544e-16,5.15833e-29,6.7305e-28,5.97354e-29,-0.905493,1
7.7,1.3738e-16,7.57999e-29,8.2583e-28,7.30581e-29,-3.86985,1
7.71,1.38636e-16,4.1557e-29,5.57781e-28,3.74199e-29,2.46591,1
7.72,1.44217e-16,2.81494e-29,4.81815e-28,2.8508e-29,0.177026,1
7.73,1.40746e-16,4.05747e-29,6.49743e-28,4.01872e-29,0.522432,1
7.74,1.40497e-16,4.58992e-29,5.88936e-28,4.20263e-29,-1.25833,1
7.75,1.39767e-16,2.3131e-29,5.00799e-28,2.04761e-29,0.295298,1
7.76,1.41548e-16,4.27033e-29,6.9017e-28,4.03368e-29,1.64564,1
7.77,1.41132e-16,3.1565e-29,5.1277e-28,2.49829e-29,-0.773813,1
7.78,1.38847e-16,5.92509e-29,5.99071e-28,6.42812e-29,1.93666,1
7.79,1.39929e-16,3.52159e-29,6.18221e-28,3.20099e-29,2.14785,1
7.8,1.37271e-16,2.77605e-29,5.39235e-28,2.42658e-29,-2.15996,1
7.81,1.34385e-16,1.61741e-28,1.24377e-27,1.66332e-28,-2.21443,1
7.82,1.37351e-16,2.95475e-29,6.11454e-28,1.99857e-29,3.59963,1
7.83,1.40462e-16,4.30415e-29,8.1781e-28,4.1455e-29,-3.09067,1
7.84,1.35581e-16,2.26577e-29,6.26338e-28,1.78753e-29,1.0106,1
7.85,1.39905e-16,4.51072e-29,6.67909e-28,3.37504e-29,-1.60317,1
7.86,1.38506e-16,5.61888e-29,7.95041e-28,4.35294e-29,2.68958,1
7.87,1.40762e-16,2.75562e-29,5.61921e-28,2.02234e-29,1.23095,1
7.88,1.37075e-16,3.68259e-29,5.55173e-28,2.95496e-29,-4.60251,1
7.89,1.35409e-16,4.7368e-29,6.53994e-28,4.8999e-29,-0.498001,1
7.9,1.41941e-16,4.39445e-29,6.59953e-28,3.92015e-29,1.9772,1
7.91,1.42652e-16,6.84568e-29,7.05778e-28,6.71649e-29,0.676423,1
7.92,1.39886e-16,4.94403e-29,6.21274e-28,5.2126e-29,1.79434,1
7.93,1.38946e-16,1.31875e-28,9.52894e-28,1.36493e-28,-0.27517,1
7.94,1.36497e-16,6.10937e-29,7.48321e-28,5.88784e-29,-0.471853,1
7.95,1.36874e-16,4.73235e-29,7.5344e-28,4.70935e-29,1.06476,1
7.96,1.37523e-16,2.7307e-29,5.16846e-28,2.4679e-29,-2.41762,1
7.97,1.36074e-16,5.1787e-29,6.58695e-28,4.43208e-29,-0.928428,1
7.98,1.39445e-16,5.65192e-29,7.41574e-28,5.06391e-29,-1.37809,1
7.99,1.40752e-16,4.49334e-29,6.22033e-28,4.1743e-29,3.22528,1
8,1.42718e-16,3.19139e-29,6.2628e-28,2.23583e-29,-1.26389,1
8.01,1.38259e-16,6.35736e-29,6.8958e-28,5.78205e-29,-0.926318,1
8.02,1.40029e-16,2.7334e-29,4.8336e-28,2.28292e-29,2.38453,1
8.03,1.41338e-16,2.76942e-29,5.4574e-28,2.46131e-29,0.091802,1
8.04,1.38047e-16,3.2443e-29,8.28915e-28,2.02771e-29,-2.72071,1
8.05,1.3792e-16,3.29649e-29,5.45524e-28,2.50795e-29,4.29722,1
8.06,1.41777e-16,7.05655e-29,7.92212e-28,5.87595e-29,-4.11555,1
8.07,1.35936e-16,2.98364e-29,6.04675e-28,2.03632e-29,0.919506,1
8.08,1.4177e-16,6.80556e-29,6.51533e-28,5.85431e-29,-0.021287,1
8.09,1.40479e-16,2.40065e-29,4.59119e-28,1.85825e-29,2.69645,1
8.1,1.40509e-16,3.05676e-29,4.54479e-28,2.40351e-29,-3.43823,1
8.11,1.36819e-16,2.25546e-29,5.48932e-28,1.70884e-29,-0.917584,1
8.12,1.41691e-16,2.73227e-29,5.90699e-28,2.06438e-29,4.63656,1
8.13,1.43003e-16,3.72519e-29,4.73886e-28,3.31342e-29,-0.546602,1
8.14,1.36667e-16,2.04254e-29,6.09888e-28,1.80899e-29,0.152974,1
8.15,1.37418e-16,1.35621e-28,1.14296e-27,1.26309e-28,-2.88103,1
8.16,1.37208e-16,2.38808e-29,4.61813e-28,2.53087e-29,1.22168,1
8.17,1.41278e-16,2.55979e-29,5.44841e-28,2.7617e-29,3.03322,1
8.18,1.39573e-16,2.47192e-29,4.84702e-28,2.04786e-29,0.859548,1
8.19,1.35464e-16,5.34765e-29,6.31143e-28,4.36849e-29,-0.969806,1
8.2,1.3431e-16,3.51261e-29,5.64231e-28,3.28158e-29,-4.20552,1
8.21,1.35625e-16,3.13509e-29,6.20854e-28,3.08887e-29,2.13021,1
8.22,1.41579e-16,3.02034e-29,5.82342e-28,2.333e-29,-3.37348,1
8.23,1.38626e-16,2.99998e-29,6.49499e-28,2.25951e-29,3.54685,1
8.24,1.43466e-16,8.6318e-29,7.95803e-28,7.56742e-29,-3.74442,1
8.25,1.38552e-16,2.80602e-29,4.80176e-28,2.54256e-29,4.34384,1
8.26,1.43941e-16,3.71844e-29,6.75492e-28,2.57561e-29,-3.00086,1
8.27,1.37949e-16,3.46247e-29,4.75138e-28,3.05454e-29,1.40469,1
8.28,1.42217e-16,3.29088e-29,5.05739e-28,2.33893e-29,6.75314,1
8.29,1.40247e-16,2.93447e-29,5.62233e-28,3.19248e-29,-7.02264,1
8.3,1.31375e-16,4.58781e-29,6.61528e-28,3.58985e-29,-1.28067,1
8.31,1.41298e-16,3.23185e-29,6.28255e-28,2.61969e-29,4.35491,1
8.32,1.43131e-16,3.9259e-29,6.35091e-28,3.30369e-29,0.748844,1
8.33,1.37158e-16,2.78854e-29,5.53099e-28,2.83396e-29,-3.36833,1
8.34,1.36138e-16,3.02263e-29,6.19543e-28,2.81629e-29,4.74029,1
8.35,1.40884e-16,3.45507e-29,6.95431e-28,2.45545e-29,-1.96261,1
8.36,1.34507e-16,3.1674e-29,5.3879e-28,3.30439e-29,0.00699744,1
8.37,1.372e-16,3.95982e-29,6.42316e-28,3.07293e-29,2.06705,1
8.38,1.37191e-16,6.17612e-29,9.26775e-28,5.0721e-29,0.896308,1
8.39,1.34412e-16,3.12875e-29,5.20032e-28,2.37254e-29,-3.06341,1
8.4,1.33218e-16,5.43735e-29,7.33869e-28,4.73349e-29,-0.538208,1
8.41,1.37428e-16,8.68461e-29,7.66683e-28,8.36281e-29,1.55411,1
8.42,1.38172e-16,5.04229e-29,6.25215e-28,4.94287e-29,1.7303,1
8.43,1.36057e-16,3.02313e-29,4.88104e-28,2.68699e-29,-5.4276,1
8.44,1.33743e-16,5.54115e-29,7.43188e-28,4.61745e-29,4.14862,1
8.45,1.41419e-16,8.30699e-29,8.06487e-28,7.56683e-29,-0.825834,1
8.46,1.35786e-16,5.40629e-29,6.06561e-28,5.62787e-29,-1.33247,1
8.47,1.36916e-16,3.58055e-29,6.10198e-28,3.69091e-29,1.9555,1
8.48,1.38765e-16,4.63527e-29,6.28584e-28,3.91659e-29,-2.3846,1
8.49,1.36104e-16,3.57074e-29,5.76601e-28,3.53529e-29,2.23361,1
8.5,1.39429e-16,2.00036e-29,5.04765e-28,2.26265e-29,-3.24761,1
8.51,1.36382e-16,4.23103e-29,6.7189e-28,4.09e-29,2.41318,1
8.52,1.4096e-16,7.4802e-29,7.43345e-28,7.54927e-29,-0.814151,1
8.53,1.37639e-16,3.15434e-29,6.21172e-28,2.14395e-29,-0.499445,1
8.54,1.38768e-16,2.74205e-29,5.89945e-28,2.0492e-29,-1.83351,1
8.55,1.39465e-16,3.21789e-29,6.96579e-28,3.08092e-29,1.81717,1
8.56,1.4207e-16,3.67373e-29,5.14757e-28,2.97526e-29,4.17433,1
8.57,1.39534e-16,1.09437e-28,1.04251e-27,1.13518e-28,-1.64971,1
8.58,1.33943e-16,4.02642e-29,7.40364e-28,3.58918e-29,0.479807,1
8.59,1.3619e-16,2.02757e-29,4.50904e-28,1.6828e-29,-4.10182,1
8.6,1.3554e-16,2.21867e-29,5.82937e-28,1.90116e-29,2.44452,1
8.61,1.41337e-16,3.71021e-29,6.53622e-28,4.64488e-29,-1.2318,1
8.62,1.37964e-16,1.6709e-29,4.836e-28,1.45946e-29,1.94328,1
8.63,1.39685e-16,4.47234e-29,6.68017e-28,3.34897e-29,-0.872232,1
8.64,1.37022e-16,2.40656e-29,5.46019e-28,1.82543e-29,0.19605,1
8.65,1.38228e-16,2.5734e-29,4.45618e-28,2.28202e-29,-0.344631,1
8.66,1.37957e-16,5.45008e-29,7.36389e-28,5.43709e-29,1.19557,1
8.67,1.38435e-16,2.18135e-29,5.72932e-28,1.53043e-29,1.99897,1
8.68,1.36799e-16,3.09659e-29,6.41412e-28,3.33376e-29,-3.13991,1
8.69,1.34118e-16,2.82261e-29,6.16987e-28,2.91499e-29,1.23365,1
8.7,1.38466e-16,1.89148e-29,5.12871e-28,1.10393e-29,-1.48185,1
8.71,1.36778e-16,2.69116e-29,7.66067e-28,1.77597e-29,1.35642,1
8.72,1.38836e-16,3.27046e-29,6.92549e-28,3.18554e-29,-0.410463,1
8.73,1.36978e-16,6.30392e-29,7.39075e-28,5.91096e-29,2.7594,1
8.74,1.37542e-16,2.50006e-29,6.18357e-28,1.90319e-29,-3.20456,1
8.75,1.33849e-16,7.94181e-29,8.8517e-28,8.25467e-29,0.387569,1
8.76,1.3828e-16,1.89553e-29,5.68284e-28,7.87609e-30,4.95173,1
8.77,1.37746e-16,1.78631e-29,5.9883e-28,5.51007e-30,-1.94829,1
8.78,1.31247e-16,5.87469e-29,7.03795e-28,5.84616e-29,-6.98815,1
8.79,1.33855e-16,3.83053e-29,7.7961e-28,2.50113e-29,3.24453,1
8.8,1.43912e-16,2.54516e-29,6.02562e-28,2.15621e-29,-0.494937,1
8.81,1.39389e-16,2.98586e-29,6.09408e-28,1.84943e-29,3.75872,1
8.82,1.40083e-16,1.7719e-29,4.9874e-28,1.39726e-29,-1.74119,1
8.83,1.35008e-16,5.83925e-29,7.69953e-28,5.8903e-29,-1.5331,1
8.84,1.37401e-16,1.98255e-29,6.68024e-28,1.07185e-29,1.91288,1
8.85,1.3954e-16,1.99477e-29,5.38306e-28,1.22313e-29,-1.68609,1
8.86,1.36921e-16,9.05386e-29,9.51148e-28,7.23545e-29,2.0057,1
8.87,1.39269e-16,7.45302e-29,7.77913e-28,5.94368e-29,2.39466,1
8.88,1.3653e-16,5.67492e-29,7.28645e-28,5.31615e-29,-3.21083,1
8.89,1.33338e-16,2.61836e-29,7.21205e-28,2.32918e-29,1.06246,1
8.9,1.37761e-16,3.55442e-29,7.2176e-28,3.18801e-29,-1.54808,1
8.91,1.36313e-16,2.28858e-29,5.48934e-28,1.0856e-29,-3.03948,1
8.92,1.38456e-16,1.44083e-29,4.91369e-28,8.13219e-30,2.03409,1
8.93,1.42796e-16,2.10234e-29,6.36746e-28,1.35082e-29,3.35491,1
8.94,1.39949e-16,3.00261e-29,6.69239e-28,1.25781e-29,-2.99381,1
8.95,1.35407e-16,2.89554e-29,6.19675e-28,2.15288e-29,1.09193,1
8.96,1.39586e-16,4.69538e-29,6.3932e-28,3.46125e-29,1.18958,1
8.97,1.38078e-16,2.02623e-29,5.8658e-28,1.12794e-29,-2.14823,1
8.98,1.36455e-16,2.48286e-29,5.71407e-28,1.74919e-29,0.883637,1
8.99,1.3945e-16,1.71131e-29,5.70984e-28,7.1409e-30,1.60532,1
9,1.38229e-16,2.18052e-29,5.62494e-28,1.10656e-29,0.866257,1
9.01,1.36045e-16,2.82967e-29,5.42195e-28,2.69668e-29,0.593612,1
9.02,1.34877e-16,3.25109e-29,6.00356e-28,3.0161e-29,3.29639,1
9.03,1.34081e-16,1.65501e-29,4.74324e-28,1.36014e-29,-6.11866,1
9.04,1.29802e-16,5.47165e-29,6.85314e-28,5.26788e-29,1.90937,1
9.05,1.38262e-16,4.71784e-29,7.47699e-28,3.54061e-29,0.198325,1
9.06,1.35671e-16,3.82026e-29,5.99397e-28,3.73856e-29,0.0658292,1
9.07,1.35403e-16,2.2815e-29,5.74826e-28,9.44526e-30,0.460623,1
9.08,1.35314e-16,2.06904e-29,6.58872e-28,7.95777e-30,-3.92705,1
9.09,1.34693e-16,8.56594e-29,8.88921e-28,8.76641e-29,2.60195,1
9.1,1.40199e-16,3.6636e-29,7.0534e-28,2.90104e-29,-1.63884,1
9.11,1.36643e-16,4.78532e-29,7.18646e-28,4.64055e-29,1.41678,1
9.12,1.3892e-16,2.70337e-29,5.36284e-28,2.02825e-29,-0.282751,1
9.13,1.36979e-16,2.27489e-29,5.34622e-28,1.37356e-29,-4.32395,1
9.14,1.37368e-16,2.31935e-29,5.78296e-28,7.24687e-30,4.72592,1
9.15,1.43576e-16,2.17676e-29,6.48189e-28,1.58032e-29,1.00726,1
9.16,1.37097e-16,2.65269e-29,6.57135e-28,1.94733e-29,4.02255,1
9.17,1.3573e-16,1.85719e-29,5.61401e-28,8.6798e-30,-4.83952,1
9.18,1.30481e-16,8.67639e-29,9.57006e-28,6.4004e-29,0.701333,1
9.19,1.37117e-16,2.70038e-29,4.77716e-28,1.27857e-29,3.31852,1
9.2,1.36162e-16,4.91166e-29,6.7783e-28,4.22268e-29,-3.97848,1
9.21,1.31789e-16,1.98102e-29,4.59647e-28,1.0185e-29,2.64726,1
9.22,1.37249e-16,2.36773e-29,6.34288e-28,1.82796e-29,-2.92122,1
9.23,1.33709e-16,6.53401e-29,8.13547e-28,6.08252e-29,-1.66333,1
9.24,1.37733e-16,3.26643e-29,5.91631e-28,2.05267e-29,2.49184,1
9.25,1.40062e-16,8.68744e-29,7.86892e-28,8.39204e-29,-5.89395,1
9.26,1.36657e-16,1.79969e-29,4.80396e-28,1.0342e-29,4.11789,1
9.27,1.45216e-16,3.33334e-29,6.08338e-28,1.8788e-29,1.41347,1
9.28,1.39473e-16,1.91395e-29,5.03914e-28,1.3591e-29,-1.35425,1
9.29,1.37529e-16,1.54435e-29,4.58882e-28,8.03759e-30,1.30155,1
9.3,1.39417e-16,2.08719e-29,5.12452e-28,1.85503e-29,-2.31625,1
9.31,1.37626e-16,7.54244e-29,8.02221e-28,5.51943e-29,0.508347,1
9.32,1.40889e-16,3.59733e-29,5.37304e-28,3.62283e-29,-1.5912,1
9.33,1.40176e-16,3.43579e-29,6.5129e-28,2.59181e-29,3.77415,1
9.34,1.42443e-16,3.7448e-29,5.74059e-28,3.23445e-29,-0.775103,1
9.35,1.37263e-16,2.27707e-29,5.34686e-28,7.69996e-30,-0.104665,1
9.36,1.38335e-16,2.23611e-29,5.36523e-28,1.28269e-29,0.610818,1
9.37,1.3848e-16,6.15203e-29,6.84728e-28,4.34297e-29,1.50023,1
9.38,1.37639e-16,3.93792e-29,6.7625e-28,2.59875e-29,-4.96601,1
9.39,1.35605e-16,2.13485e-29,5.05967e-28,1.41242e-29,3.84244,1
9.4,1.42691e-16,2.7709e-29,4.95623e-28,2.12504e-29,-5.08021,1
9.41,1.37411e-16,2.76476e-29,5.72819e-28,2.22664e-29,1.60178,1
9.42,1.44765e-16,2.12022e-29,5.63609e-28,1.5451e-29,2.90285,1
9.43,1.42483e-16,3.08253e-29,5.62853e-28,2.1242e-29,2.8076,1
9.44,1.38463e-16,6.09942e-29,8.07512e-28,4.08854e-29,-6.02052,1
9.45,1.34682e-16,1.89977e-29,5.16336e-28,1.04869e-29,6.50766,1
9.46,1.4331e-16,5.39849e-29,7.40285e-28,3.68928e-29,-5.54113,1
9.47,1.34554e-16,2.4275e-29,6.14943e-28,8.31064e-30,4.27257,1
9.48,1.42447e-16,7.46311e-29,6.60992e-28,7.31692e-29,-3.02026,1
9.49,1.3661e-16,8.7432e-29,7.89074e-28,8.73294e-29,3.65731,1
9.5,1.40865e-16,2.29483e-29,5.91693e-28,7.00071e-30,2.45523,1
9.51,1.35895e-16,5.10275e-29,8.08468e-28,4.35303e-29,-4.05845,1
9.52,1.32638e-16,2.29717e-29,7.06427e-28,8.26623e-30,-0.66002,1
9.53,1.38249e-16,4.47847e-29,5.9459e-28,3.1499e-29,0.0605013,1
9.54,1.39167e-16,2.0846e-29,6.28888e-28,1.56565e-29,-0.774753,1
9.55,1.39083e-16,7.45083e-29,9.38829e-28,5.13463e-29,3.02142,1
9.56,1.40169e-16,1.76795e-29,5.6719e-28,8.61548e-30,-2.07824,1
9.57,1.36058e-16,2.45742e-29,6.46016e-28,9.44348e-30,0.960245,1
9.58,1.38946e-16,4.88158e-29,7.09687e-28,4.70774e-29,4.93581,1
9.59,1.37624e-16,2.07146e-29,5.99141e-28,1.07588e-29,-4.14182,1
9.6,1.31151e-16,2.20609e-29,5.59237e-28,2.06014e-29,2.36444,1
9.61,1.36818e-16,2.92228e-29,5.91323e-28,1.68825e-29,-6.2684,1
9.62,1.33657e-16,2.23152e-29,5.18894e-28,8.19723e-30,2.91084,1
9.63,1.42596e-16,2.31863e-29,6.07544e-28,1.11987e-29,5.34035,1
9.64,1.38563e-16,3.16221e-29,6.49945e-28,2.41859e-29,-1.15261,1
9.65,1.31538e-16,1.90109e-29,6.28919e-28,5.66232e-30,-5.86715,1
9.66,1.33072e-16,2.72753e-29,5.26988e-28,2.05259e-29,-1.17187,1
9.67,1.41366e-16,3.32217e-29,5.95656e-28,2.81858e-29,1.21718,1
9.68,1.43042e-16,2.5819e-29,6.22809e-28,1.64441e-29,3.50384,1
9.69,1.41322e-16,2.3113e-29,5.60536e-28,9.59608e-30,-0.433579,1
9.7,1.36538e-16,3.65385e-29,5.43051e-28,3.33808e-29,1.04045,1
9.71,1.37133e-16,2.20684e-29,5.16172e-28,1.0086e-29,-1.04656,1
9.72,1.3572e-16,1.58598e-29,6.21813e-28,8.735e-30,-0.423084,1
9.73,1.37156e-16,2.16232e-29,5.41854e-28,1.37431e-29,0.831583,1
9.74,1.37739e-16,2.36371e-29,5.98802e-28,2.00185e-29,1.07582,1
9.75,1.36603e-16,1.52001e-29,5.83797e-28,6.06148e-30,-0.174366,1
9.76,1.35149e-16,2.86187e-29,4.89409e-28,1.62424e-29,0.64769,1
9.77,1.35385e-16,2.40192e-29,6.67772e-28,2.21324e-29,-2.12702,1
9.78,1.34514e-16,1.81334e-29,5.53965e-28,7.64541e-30,-0.426533,1
9.79,1.37437e-16,2.30501e-29,5.98362e-28,1.32431e-29,-2.17389,1
9.8,1.38026e-16,7.67138e-29,8.43218e-28,6.93802e-29,3.48296,1
9.81,1.41093e-16,2.21153e-29,5.28011e-28,1.92227e-29,-2.26589,1
9.82,1.36344e-16,3.50959e-29,5.95766e-28,2.47413e-29,2.16809,1
9.83,1.39505e-16,2.37246e-29,6.17589e-28,1.38934e-29,2.09125,1
9.84,1.36545e-16,2.75995e-29,6.68942e-28,1.77334e-29,-0.50432,1
9.85,1.33748e-16,3.6064e-29,5.76765e-28,2.67133e-29,-2.7902,1
9.86,1.34426e-16,4.48578e-29,6.74981e-28,3.58121e-29,-0.5349,1
9.87,1.38284e-16,2.80845e-29,5.33932e-28,1.58837e-29,-2.75321,1
9.88,1.39028e-16,2.74982e-29,5.22816e-28,1.528e-29,1.42382,1
9.89,1.42964e-16,6.73196e-29,6.37163e-28,5.22042e-29,4.52911,1
9.9,1.40957e-16,1.13698e-28,1.14831e-27,1.1516e-28,-2.51524,1
9.91,1.34849e-16,3.36903e-29,7.73149e-28,2.56102e-29,-0.305698,1
9.92,1.38329e-16,4.57997e-29,7.25377e-28,4.40568e-29,3.40369,1
9.93,1.38753e-16,2.34109e-29,6.09576e-28,1.91044e-29,-4.88808,1
9.94,1.34185e-16,2.37558e-29,5.27534e-28,1.75411e-29,1.87554,1
9.95,1.41082e-16,4.74342e-29,7.96021e-28,4.25941e-29,1.82275,1
9.96,1.38484e-16,1.64192e-29,4.79669e-28,5.47096e-30,-1.64612,1
9.97,1.36005e-16,6.42742e-29,6.23366e-28,4.58051e-29,-1.35723,1
9.98,1.38282e-16,4.29307e-29,5.80611e-28,3.58523e-29,1.91919,1
9.99,1.40184e-16,2.20681e-29,5.36885e-28,1.63072e-29,9.4535,1
10,1.37544e-16,1.60866e-29,4.73638e-28,0,9.4535,1
10,1.37544e-16,1.25872e-29,3.4812e-29,3.9848e-30,1.39666e-13,1


==> graph_data/mesh_var(dt=0.01)/mesh1_4/temps_long_impli.csv <==
This is the first cell in the first column.
Description ,Derive-diffusion, schéma couplé.
Eta,1.5
Pas de temps ref,0.01
Nombre d'itérations effectif,1001
Maillage,mesh1_4
Finesse de maillage,0.0038397

Temps,Entropy,Diff_eq_L2,Weak_entropy,Diff_end_L2,Esti_nu,Nb_iter_Newton,
0,0.0933753,0.148763,0.0869399,0.148763,15.3445,0
0.01,0.079184,0.122716,0.0746129,0.122716,14.5192,4
0.02,0.06865,0.104968,0.0648633,0.104968,14.1151,3
0.03,0.0599463,0.0907497,0.0566327,0.0907497,13.8817,3
0.04,0.0525314,0.0788344,0.049554,0.0788344,13.7286,3
0.05,0.0461281,0.0686546,0.0434156,0.0686546,13.6164,3
0.06,0.0405598,0.059876,0.0380699,0.059876,13.5264,3
0.07,0.0356989,0.052269,0.0334033,0.052269,13.4489,3
0.08,0.0314454,0.0456595,0.0293236,0.0456595,13.3786,3
0.09,0.0277177,0.0399077,0.0257534,0.0399077,13.3125,3
0.1,0.024447,0.0348971,0.0226269,0.0348971,13.2488,3
0.11,0.0215749,0.0305292,0.0198874,0.0305292,13.1865,3
0.12,0.0190509,0.0267198,0.0174859,0.0267198,13.1247,3
0.13,0.0168314,0.0233961,0.0153799,0.0233961,13.0632,3
0.14,0.0148786,0.0204952,0.0135323,0.0204952,13.0015,3
0.15,0.0131596,0.0179625,0.011911,0.0179625,12.9394,3
0.16,0.0116455,0.0157506,0.0104877,0.0157506,12.8768,3
0.17,0.0103113,0.0138183,0.0092379,0.0138183,12.8137,3
0.18,0.00913498,0.0121297,0.00814007,0.0121297,12.7499,3
0.19,0.0080974,0.0106537,0.00717545,0.0106537,12.6855,3
0.2,0.00718174,0.00936291,0.00632761,0.00936291,12.6205,3
0.21,0.00637326,0.00823379,0.00558218,0.00823379,12.5548,3
0.22,0.00565906,0.00724569,0.00492657,0.00724569,12.4885,3
0.23,0.00502783,0.00638061,0.00434978,0.00638061,12.4216,3
0.24,0.00446964,0.00562292,0.00384216,0.00562292,12.3542,3
0.25,0.00397578,0.00495895,0.00339525,0.00495895,12.2863,3
0.26,0.00353861,0.00437684,0.00300167,0.00437684,12.218,3
0.27,0.00315142,0.0038662,0.00265492,0.0038662,12.1493,3
0.28,0.0028083,0.00341802,0.00234932,0.00341802,12.0803,3
0.29,0.00250408,0.00302442,0.00207988,0.00302442,12.0111,3
0.3,0.00223418,0.00267853,0.00184223,0.00267853,11.9417,3
0.31,0.00199461,0.00237437,0.00163254,0.00237437,11.8723,3
0.32,0.00178182,0.00210672,0.00144745,0.00210672,11.8029,3
0.33,0.00159273,0.00187103,0.00128399,0.00187103,11.7335,3
0.34,0.00142459,0.00166333,0.00113958,0.00166333,11.6643,3
0.35,0.00127499,0.00148014,0.00101195,0.00148014,11.5953,3
0.36,0.0011418,0.00131845,0.000899086,0.00131845,11.5266,3
0.37,0.00102317,0.00117561,0.000799243,0.00117561,11.4584,3
0.38,0.000917418,0.00104931,0.000710876,0.00104931,11.3906,3
0.39,0.000823104,0.000937546,0.000632628,0.000937546,11.3233,3
0.4,0.000738935,0.000838545,0.000563307,0.000838545,11.2566,3
0.41,0.000663774,0.000750769,0.000501865,0.000750769,11.1907,3
0.42,0.000596615,0.000672871,0.000447377,0.000672871,11.1255,3
0.43,0.000536569,0.000603671,0.000399033,0.000603671,11.0611,3
0.44,0.00048285,0.000542137,0.000356118,0.000542137,10.9976,3
0.45,0.000434761,0.000487364,0.000318001,0.000487364,10.9351,3
0.46,0.000391685,0.00043856,0.000284128,0.00043856,10.8735,3
0.47,0.000353076,0.000395029,0.000254011,0.000395029,10.813,3
0.48,0.000318449,0.00035616,0.000227217,0.00035616,10.7536,3
0.49,0.000287375,0.000321419,0.000203368,0.000321419,10.6953,3
0.5,0.000259473,0.000290334,0.000182128,0.000290334,10.6381,3
0.51,0.000234403,0.000262492,0.0001632,0.000262492,10.5822,3
0.52,0.000211864,0.000237527,0.000146324,0.000237527,10.5275,3
0.53,0.00019159,0.000215121,0.000131268,0.000215121,10.4741,3
0.54,0.000173341,0.000194989,0.000117829,0.000194989,10.4219,3
0.55,0.000156907,0.000176882,0.000105825,0.000176882,10.3711,3
0.56,0.000142097,0.000160581,9.50982e-05,0.000160581,10.3215,3
0.57,0.000128745,0.000145891,8.5506e-05,0.000145891,10.2733,3
0.58,0.0001167,0.00013264,7.69238e-05,0.00013264,10.2263,3
0.59,0.000105828,0.000120675,6.92408e-05,0.000120675,10.1807,3
0.6,9.60097e-05,0.000109862,6.23587e-05,0.000109862,10.1365,3
0.61,8.71384e-05,0.000100081,5.61906e-05,0.000100081,10.0935,3
0.62,7.91186e-05,9.12253e-05,5.06592e-05,9.12253e-05,10.0519,3
0.63,7.18649e-05,8.3201e-05,4.56959e-05,8.3201e-05,10.0115,3
0.64,6.53009e-05,7.5924e-05,4.12399e-05,7.5924e-05,9.97246,3
0.65,5.93583e-05,6.93192e-05,3.7237e-05,6.93192e-05,9.93468,3
0.66,5.39756e-05,6.33201e-05,3.36392e-05,6.33201e-05,9.89815,3
0.67,4.90979e-05,5.78671e-05,3.04036e-05,5.78671e-05,9.86286,3
0.68,4.46758e-05,5.29068e-05,2.74922e-05,5.29068e-05,9.82879,3
0.69,4.0665e-05,4.83917e-05,2.48712e-05,4.83917e-05,9.79591,3
0.7,3.70258e-05,4.42792e-05,2.25102e-05,4.42792e-05,9.76421,3
0.71,3.37224e-05,4.0531e-05,2.03823e-05,4.0531e-05,9.73365,2
0.72,3.07226e-05,3.71128e-05,1.84636e-05,3.71128e-05,9.70422,2
0.73,2.79974e-05,3.39939e-05,1.67325e-05,3.39939e-05,9.67588,2
0.74,2.55208e-05,3.11464e-05,1.517e-05,3.11464e-05,9.64862,2
0.75,2.32693e-05,2.85455e-05,1.37589e-05,2.85455e-05,9.62239,2
0.76,2.12217e-05,2.61686e-05,1.2484e-05,2.61686e-05,9.59718,2
0.77,1.93589e-05,2.39954e-05,1.13315e-05,2.39954e-05,9.57295,2
0.78,1.76637e-05,2.20077e-05,1.02892e-05,2.20077e-05,9.54968,2
0.79,1.61205e-05,2.01889e-05,9.34609e-06,2.01889e-05,9.52734,2
0.8,1.47152e-05,1.8524e-05,8.49241e-06,1.8524e-05,9.5059,2
0.81,1.34352e-05,1.69995e-05,7.71932e-06,1.69995e-05,9.48533,2
0.82,1.2269e-05,1.5603e-05,7.01891e-06,1.5603e-05,9.46561,2
0.83,1.1206e-05,1.43233e-05,6.38408e-06,1.43233e-05,9.4467,2
0.84,1.0237e-05,1.31505e-05,5.80846e-06,1.31505e-05,9.42858,2
0.85,9.35343e-06,1.20752e-05,5.28632e-06,1.20752e-05,9.41122,2
0.86,8.54752e-06,1.10891e-05,4.8125e-06,1.10891e-05,9.39459,2
0.87,7.81229e-06,1.01846e-05,4.38237e-06,1.01846e-05,9.37867,2
0.88,7.14139e-06,9.3548e-06,3.99176e-06,9.3548e-06,9.36344,2
0.89,6.52905e-06,8.59333e-06,3.63692e-06,8.59333e-06,9.34886,2
0.9,5.97005e-06,7.89444e-06,3.31445e-06,7.89444e-06,9.33491,2
0.91,5.45964e-06,7.25289e-06,3.02131e-06,7.25289e-06,9.32157,2
0.92,4.9935e-06,6.66388e-06,2.75474e-06,6.66388e-06,9.30882,2
0.93,4.56771e-06,6.12304e-06,2.51226e-06,6.12304e-06,9.29663,2
0.94,4.17872e-06,5.62635e-06,2.29162e-06,5.62635e-06,9.28498,2
0.95,3.82329e-06,5.17016e-06,2.0908e-06,5.17016e-06,9.27384,2
0.96,3.49846e-06,4.75113e-06,1.90796e-06,4.75113e-06,9.2632,2
0.97,3.20155e-06,4.36618e-06,1.74145e-06,4.36618e-06,9.25304,2
0.98,2.93013e-06,4.01252e-06,1.58977e-06,4.01252e-06,9.24334,2
0.99,2.68196e-06,3.68758e-06,1.45156e-06,3.68758e-06,9.23408,2
1,2.45504e-06,3.389e-06,1.3256e-06,3.389e-06,9.22523,2
1.01,2.2475e-06,3.11463e-06,1.21077e-06,3.11463e-06,9.21679,2
1.02,2.05767e-06,2.86249e-06,1.10606e-06,2.86249e-06,9.20874,2
1.03,1.88403e-06,2.63078e-06,1.01057e-06,2.63078e-06,9.20105,2
1.04,1.72516e-06,2.41782e-06,9.23457e-07,2.41782e-06,9.19371,2
1.05,1.5798e-06,2.2221e-06,8.43974e-07,2.2221e-06,9.18672,2
1.06,1.44679e-06,2.0422e-06,7.71437e-07,2.0422e-06,9.18004,2
1.07,1.32506e-06,1.87686e-06,7.05228e-07,1.87686e-06,9.17368,2
1.08,1.21365e-06,1.72489e-06,6.44782e-07,1.72489e-06,9.16761,2
1.09,1.11167e-06,1.5852e-06,5.89589e-07,1.5852e-06,9.16182,2
1.1,1.01831e-06,1.4568e-06,5.39183e-07,1.4568e-06,9.1563,2
1.11,9.32846e-07,1.33878e-06,4.93141e-07,1.33878e-06,9.15104,2
1.12,8.54596e-07,1.2303e-06,4.5108e-07,1.2303e-06,9.14603,2
1.13,7.82948e-07,1.13059e-06,4.12648e-07,1.13059e-06,9.14125,2
1.14,7.1734e-07,1.03894e-06,3.77528e-07,1.03894e-06,9.13669,2
1.15,6.57259e-07,9.54699e-07,3.4543e-07,9.54699e-07,9.13235,2
1.16,6.02234e-07,8.77268e-07,3.16089e-07,8.77268e-07,9.12822,2
1.17,5.51838e-07,8.06099e-07,2.89266e-07,8.06099e-07,9.12428,2
1.18,5.05679e-07,7.40684e-07,2.64741e-07,7.40684e-07,9.12052,2
1.19,4.63397e-07,6.80561e-07,2.42314e-07,6.80561e-07,9.11694,2
1.2,4.24666e-07,6.25302e-07,2.21805e-07,6.25302e-07,9.11353,2
1.21,3.89184e-07,5.74515e-07,2.03046e-07,5.74515e-07,9.11029,2
1.22,3.56678e-07,5.27839e-07,1.85887e-07,5.27839e-07,9.1072,2
1.23,3.26897e-07,4.84942e-07,1.7019e-07,4.84942e-07,9.10425,2
1.24,2.99611e-07,4.45518e-07,1.55828e-07,4.45518e-07,9.10145,2
1.25,2.74609e-07,4.09288e-07,1.42687e-07,4.09288e-07,9.09877,2
1.26,2.51701e-07,3.75994e-07,1.30662e-07,3.75994e-07,9.09623,2
1.27,2.30709e-07,3.45399e-07,1.19657e-07,3.45399e-07,9.09381,2
1.28,2.11473e-07,3.17284e-07,1.09585e-07,3.17284e-07,9.0915,2
1.29,1.93845e-07,2.91449e-07,1.00367e-07,2.91449e-07,9.0893,2
1.3,1.77691e-07,2.67711e-07,9.19278e-08,2.67711e-07,9.08721,2
1.31,1.62885e-07,2.45898e-07,8.42027e-08,2.45898e-07,9.08522,2
1.32,1.49317e-07,2.25857e-07,7.71303e-08,2.25857e-07,9.08333,2
1.33,1.36881e-07,2.07443e-07,7.06551e-08,2.07443e-07,9.08152,2
1.34,1.25483e-07,1.90525e-07,6.47262e-08,1.90525e-07,9.0798,2
1.35,1.15036e-07,1.74982e-07,5.92973e-08,1.74982e-07,9.07817,2
1.36,1.0546e-07,1.60703e-07,5.43258e-08,1.60703e-07,9.07661,2
1.37,9.66831e-08,1.47585e-07,4.9773e-08,1.47585e-07,9.07513,2
1.38,8.86378e-08,1.35534e-07,4.56033e-08,1.35534e-07,9.07372,2
1.39,8.12631e-08,1.24463e-07,4.17844e-08,1.24463e-07,9.07237,2
1.4,7.45029e-08,1.14294e-07,3.82866e-08,1.14294e-07,9.07109,2
1.41,6.83059e-08,1.04953e-07,3.50827e-08,1.04953e-07,9.06988,2
1.42,6.26252e-08,9.63724e-08,3.21479e-08,9.63724e-08,9.06872,2
1.43,5.74175e-08,8.84913e-08,2.94594e-08,8.84913e-08,9.06762,2
1.44,5.26434e-08,8.12527e-08,2.69965e-08,8.12527e-08,9.06657,2
1.45,4.82667e-08,7.46042e-08,2.47402e-08,7.46042e-08,9.06557,2
1.46,4.42544e-08,6.84981e-08,2.26731e-08,6.84981e-08,9.06462,2
1.47,4.05759e-08,6.28902e-08,2.07791e-08,6.28902e-08,9.06371,2
1.48,3.72036e-08,5.774e-08,1.90439e-08,5.774e-08,9.06285,2
1.49,3.41118e-08,5.30102e-08,1.74539e-08,5.30102e-08,9.06203,2
1.5,3.12772e-08,4.86668e-08,1.5997e-08,4.86668e-08,9.06125,2
1.51,2.86783e-08,4.46782e-08,1.46621e-08,4.46782e-08,9.06051,2
1.52,2.62956e-08,4.10156e-08,1.34388e-08,4.10156e-08,9.05981,2
1.53,2.4111e-08,3.76524e-08,1.23178e-08,3.76524e-08,9.05913,2
1.54,2.21081e-08,3.45641e-08,1.12905e-08,3.45641e-08,9.05849,2
1.55,2.02717e-08,3.17285e-08,1.03491e-08,3.17285e-08,9.05789,2
1.56,1.85879e-08,2.91249e-08,9.48631e-09,2.91249e-08,9.05731,2
1.57,1.7044e-08,2.67344e-08,8.69562e-09,2.67344e-08,9.05676,2
1.58,1.56285e-08,2.45396e-08,7.97095e-09,2.45396e-08,9.05623,2
1.59,1.43306e-08,2.25245e-08,7.30678e-09,2.25245e-08,9.05573,2
1.6,1.31406e-08,2.06745e-08,6.69805e-09,2.06745e-08,9.05526,2
1.61,1.20494e-08,1.8976e-08,6.14012e-09,1.8976e-08,9.05481,2
1.62,1.10489e-08,1.74168e-08,5.62874e-09,1.74168e-08,9.05438,2
1.63,1.01315e-08,1.59853e-08,5.16002e-09,1.59853e-08,9.05397,2
1.64,9.29035e-09,1.46713e-08,4.73038e-09,1.46713e-08,9.05358,2
1.65,8.51903e-09,1.3465e-08,4.33657e-09,1.3465e-08,9.05321,2
1.66,7.81179e-09,1.23577e-08,3.97559e-09,1.23577e-08,9.05286,2
1.67,7.16328e-09,1.13412e-08,3.6447e-09,1.13412e-08,9.05252,2
1.68,6.56863e-09,1.04082e-08,3.34138e-09,1.04082e-08,9.0522,2
1.69,6.02337e-09,9.55176e-09,3.06333e-09,9.55176e-09,9.0519,2
1.7,5.52338e-09,8.76565e-09,2.80845e-09,8.76565e-09,9.05161,2
1.71,5.06491e-09,8.04411e-09,2.57481e-09,8.04411e-09,9.05134,2
1.72,4.64451e-09,7.38185e-09,2.36062e-09,7.38185e-09,9.05107,2
1.73,4.25901e-09,6.77401e-09,2.16426e-09,6.77401e-09,9.05083,2
1.74,3.90552e-09,6.21612e-09,1.98426e-09,6.21612e-09,9.05059,2
1.75,3.58137e-09,5.7041e-09,1.81924e-09,5.7041e-09,9.05036,2
1.76,3.28414e-09,5.23417e-09,1.66796e-09,5.23417e-09,9.05015,2
1.77,3.01158e-09,4.80289e-09,1.52927e-09,4.80289e-09,9.04995,2
1.78,2.76165e-09,4.40709e-09,1.40212e-09,4.40709e-09,9.04975,2
1.79,2.53246e-09,4.04384e-09,1.28555e-09,4.04384e-09,9.04957,2
1.8,2.3223e-09,3.71049e-09,1.17868e-09,3.71049e-09,9.04939,2
1.81,2.12958e-09,3.40457e-09,1.0807e-09,3.40457e-09,9.04923,2
1.82,1.95286e-09,3.12384e-09,9.90873e-10,3.12384e-09,9.04907,2
1.83,1.7908e-09,2.86621e-09,9.08517e-10,2.86621e-09,9.04892,2
1.84,1.6422e-09,2.62981e-09,8.33011e-10,2.62981e-09,9.04877,2
1.85,1.50593e-09,2.41287e-09,7.63784e-10,2.41287e-09,9.04863,2
1.86,1.38097e-09,2.2138e-09,7.00314e-10,2.2138e-09,9.0485,2
1.87,1.26638e-09,2.03113e-09,6.42121e-10,2.03113e-09,9.04838,2
1.88,1.1613e-09,1.86351e-09,5.88767e-10,1.86351e-09,9.04826,2
1.89,1.06494e-09,1.70971e-09,5.39849e-10,1.70971e-09,9.04815,2
1.9,9.76577e-10,1.56858e-09,4.94997e-10,1.56858e-09,9.04804,2
1.91,8.95546e-10,1.43909e-09,4.53874e-10,1.43909e-09,9.04794,2
1.92,8.2124e-10,1.32028e-09,4.16169e-10,1.32028e-09,9.04785,2
1.93,7.531e-10,1.21126e-09,3.81597e-10,1.21126e-09,9.04775,2
1.94,6.90614e-10,1.11123e-09,3.49899e-10,1.11123e-09,9.04767,2
1.95,6.33314e-10,1.01946e-09,3.20836e-10,1.01946e-09,9.04758,2
1.96,5.80768e-10,9.3525e-10,2.94187e-10,9.3525e-10,9.04751,2
1.97,5.32582e-10,8.57992e-10,2.69753e-10,8.57992e-10,9.04743,2
1.98,4.88394e-10,7.87109e-10,2.47349e-10,7.87109e-10,9.04736,2
1.99,4.47873e-10,7.22075e-10,2.26806e-10,7.22075e-10,9.04729,2
2,4.10715e-10,6.62409e-10,2.07971e-10,6.62409e-10,9.04723,2
2.01,3.76639e-10,6.07669e-10,1.907e-10,6.07669e-10,9.04716,2
2.02,3.45391e-10,5.57447e-10,1.74864e-10,5.57447e-10,9.0471,2
2.03,3.16735e-10,5.11372e-10,1.60343e-10,5.11372e-10,9.04705,2
2.04,2.90457e-10,4.69102e-10,1.47029e-10,4.69102e-10,9.047,2
2.05,2.66359e-10,4.30322e-10,1.3482e-10,4.30322e-10,9.04695,2
2.06,2.44261e-10,3.94745e-10,1.23626e-10,3.94745e-10,9.0469,2
2.07,2.23996e-10,3.62107e-10,1.13361e-10,3.62107e-10,9.04685,2
2.08,2.05413e-10,3.32165e-10,1.03949e-10,3.32165e-10,9.04681,2
2.09,1.88371e-10,3.04697e-10,9.53188e-11,3.04697e-10,9.04677,2
2.1,1.72743e-10,2.79499e-10,8.74051e-11,2.79499e-10,9.04673,2
2.11,1.58412e-10,2.56382e-10,8.01486e-11,2.56382e-10,9.04669,2
2.12,1.4527e-10,2.35176e-10,7.34947e-11,2.35176e-10,9.04666,2
2.13,1.33218e-10,2.15723e-10,6.73934e-11,2.15723e-10,9.04662,2
2.14,1.22166e-10,1.97877e-10,6.17986e-11,1.97877e-10,9.04659,2
2.15,1.12031e-10,1.81507e-10,5.66685e-11,1.81507e-10,9.04656,2
2.16,1.02737e-10,1.6649e-10,5.19643e-11,1.6649e-10,9.04653,2
2.17,9.42139e-11,1.52715e-10,4.76507e-11,1.52715e-10,9.0465,2
2.18,8.63979e-11,1.40078e-10,4.36953e-11,1.40078e-10,9.04648,2
2.19,7.92303e-11,1.28487e-10,4.00683e-11,1.28487e-10,9.04645,2
2.2,7.26574e-11,1.17854e-10,3.67423e-11,1.17854e-10,9.04643,2
2.21,6.66298e-11,1.081e-10,3.36926e-11,1.081e-10,9.0464,2
2.22,6.11022e-11,9.91532e-11,3.0896e-11,9.91532e-11,9.04638,2
2.23,5.60332e-11,9.09463e-11,2.83316e-11,9.09463e-11,9.04636,2
2.24,5.13847e-11,8.34183e-11,2.598e-11,8.34183e-11,9.04635,2
2.25,4.71219e-11,7.65131e-11,2.38237e-11,7.65131e-11,9.04632,2
2.26,4.32128e-11,7.01792e-11,2.18464e-11,7.01792e-11,9.0463,2
2.27,3.96279e-11,6.43692e-11,2.00332e-11,6.43692e-11,9.04629,2
2.28,3.63404e-11,5.90401e-11,1.83705e-11,5.90401e-11,9.04627,2
2.29,3.33257e-11,5.41519e-11,1.68459e-11,5.41519e-11,9.04626,2
2.3,3.0561e-11,4.96681e-11,1.54478e-11,4.96681e-11,9.04624,2
2.31,2.80258e-11,4.55555e-11,1.41657e-11,4.55555e-11,9.04623,2
2.32,2.57008e-11,4.17832e-11,1.29901e-11,4.17832e-11,9.04621,2
2.33,2.35687e-11,3.83232e-11,1.19121e-11,3.83232e-11,9.04621,2
2.34,2.16135e-11,3.51495e-11,1.09235e-11,3.51495e-11,9.04618,2
2.35,1.98205e-11,3.22385e-11,1.0017e-11,3.22385e-11,9.0462,2
2.36,1.81763e-11,2.95685e-11,9.18568e-12,2.95685e-11,9.04617,2
2.37,1.66684e-11,2.71196e-11,8.42339e-12,2.71196e-11,9.04615,2
2.38,1.52856e-11,2.48733e-11,7.72437e-12,2.48733e-11,9.04614,2
2.39,1.40176e-11,2.28131e-11,7.08336e-12,2.28131e-11,9.04612,2
2.4,1.28547e-11,2.09234e-11,6.49555e-12,2.09234e-11,9.04616,2
2.41,1.17883e-11,1.91902e-11,5.95653e-12,1.91902e-11,9.0461,2
2.42,1.08104e-11,1.76005e-11,5.46224e-12,1.76005e-11,9.04615,2
2.43,9.91362e-12,1.61425e-11,5.00897e-12,1.61425e-11,9.04612,2
2.44,9.09121e-12,1.48052e-11,4.59332e-12,1.48052e-11,9.04611,2
2.45,8.33704e-12,1.35786e-11,4.21217e-12,1.35786e-11,9.04603,2
2.46,7.64542e-12,1.24536e-11,3.86264e-12,1.24536e-11,9.04607,2
2.47,7.01119e-12,1.14218e-11,3.54212e-12,1.14218e-11,9.04611,2
2.48,6.42956e-12,1.04755e-11,3.2482e-12,1.04755e-11,9.04611,2
2.49,5.89619e-12,9.60749e-12,2.97867e-12,9.60749e-12,9.04611,2
2.5,5.40706e-12,8.81142e-12,2.73151e-12,8.81142e-12,9.04599,2
2.51,4.95851e-12,8.08129e-12,2.50486e-12,8.08129e-12,9.04613,2
2.52,4.54717e-12,7.41164e-12,2.29702e-12,7.41164e-12,9.04598,2
2.53,4.16995e-12,6.79746e-12,2.10642e-12,6.79746e-12,9.04605,2
2.54,3.82403e-12,6.23417e-12,1.93164e-12,6.23417e-12,9.04602,2
2.55,3.5068e-12,5.71754e-12,1.77136e-12,5.71754e-12,9.04605,2
2.56,3.21589e-12,5.24371e-12,1.62439e-12,5.24371e-12,9.04595,2
2.57,2.94912e-12,4.80914e-12,1.4896e-12,4.80914e-12,9.04613,1
2.58,2.70447e-12,4.41057e-12,1.36601e-12,4.41057e-12,9.04599,1
2.59,2.48012e-12,4.04503e-12,1.25267e-12,4.04503e-12,9.04596,1
2.6,2.27438e-12,3.70978e-12,1.14873e-12,3.70978e-12,9.04614,1
2.61,2.0857e-12,3.4023e-12,1.05342e-12,3.4023e-12,9.04604,1
2.62,1.91268e-12,3.12031e-12,9.66015e-13,3.12031e-12,9.04608,1
2.63,1.75401e-12,2.86168e-12,8.85863e-13,2.86168e-12,9.04607,1
2.64,1.60851e-12,2.62448e-12,8.12363e-13,2.62448e-12,9.04567,1
2.65,1.47507e-12,2.40694e-12,7.44961e-13,2.40694e-12,9.04641,1
2.66,1.35271e-12,2.20743e-12,6.83152e-13,2.20743e-12,9.04568,1
2.67,1.24049e-12,2.02445e-12,6.26471e-13,2.02445e-12,9.04618,1
2.68,1.13759e-12,1.85663e-12,5.74494e-13,1.85663e-12,9.04563,1
2.69,1.04321e-12,1.70273e-12,5.26829e-13,1.70273e-12,9.04647,1
2.7,9.56677e-13,1.56158e-12,4.83119e-13,1.56158e-12,9.04603,1
2.71,8.77312e-13,1.43212e-12,4.43035e-13,1.43212e-12,9.04524,1
2.72,8.04533e-13,1.3134e-12,4.06278e-13,1.3134e-12,9.04634,1
2.73,7.37798e-13,1.20452e-12,3.7257e-13,1.20452e-12,9.04623,1
2.74,6.76591e-13,1.10466e-12,3.41659e-13,1.10466e-12,9.04539,1
2.75,6.20462e-13,1.01308e-12,3.13312e-13,1.01308e-12,9.04644,1
2.76,5.68995e-13,9.29092e-13,2.87318e-13,9.29092e-13,9.04537,1
2.77,5.21791e-13,8.52064e-13,2.6348e-13,8.52064e-13,9.0453,1
2.78,4.78508e-13,7.81422e-13,2.41621e-13,7.81422e-13,9.04671,1
2.79,4.38816e-13,7.16635e-13,2.21574e-13,7.16635e-13,9.04649,1
2.8,4.02411e-13,6.57219e-13,2.03191e-13,6.57219e-13,9.04514,1
2.81,3.69027e-13,6.02729e-13,1.86334e-13,6.02729e-13,9.04608,1
2.82,3.38417e-13,5.52755e-13,1.70874e-13,5.52755e-13,9.04568,1
2.83,3.10343e-13,5.06925e-13,1.56698e-13,5.06925e-13,9.04579,1
2.84,2.84599e-13,4.64894e-13,1.43698e-13,4.64894e-13,9.04603,1
2.85,2.6099e-13,4.26347e-13,1.31776e-13,4.26347e-13,9.04485,1
2.86,2.3934e-13,3.90996e-13,1.20843e-13,3.90996e-13,9.04682,1
2.87,2.19487e-13,3.58576e-13,1.10818e-13,3.58576e-13,9.04446,1
2.88,2.01278e-13,3.28843e-13,1.01624e-13,3.28843e-13,9.04602,1
2.89,1.84583e-13,3.01576e-13,9.31927e-14,3.01576e-13,9.04515,1
2.9,1.69271e-13,2.76569e-13,8.54611e-14,2.76569e-13,9.04639,1
2.91,1.5523e-13,2.53636e-13,7.8371e-14,2.53636e-13,9.04585,1
2.92,1.42353e-13,2.32604e-13,7.18692e-14,2.32604e-13,9.04342,1
2.93,1.30544e-13,2.13316e-13,6.59067e-14,2.13316e-13,9.04419,1
2.94,1.19717e-13,1.95627e-13,6.04389e-14,1.95627e-13,9.04731,1
2.95,1.09788e-13,1.79405e-13,5.54248e-14,1.79405e-13,9.04483,1
2.96,1.00679e-13,1.64528e-13,5.08266e-14,1.64528e-13,9.04328,1
2.97,9.23282e-14,1.50884e-13,4.661e-14,1.50884e-13,9.04515,1
2.98,8.46711e-14,1.38372e-13,4.27431e-14,1.38372e-13,9.04514,1
2.99,7.76478e-14,1.26897e-13,3.91971e-14,1.26897e-13,9.04745,1
3,7.1207e-14,1.16374e-13,3.59452e-14,1.16374e-13,9.03994,1
3.01,6.52991e-14,1.06723e-13,3.29632e-14,1.06723e-13,9.04688,1
3.02,5.98855e-14,9.7873e-14,3.02285e-14,9.7873e-14,9.0411,1
3.03,5.49172e-14,8.97564e-14,2.77207e-14,8.97564e-14,9.04985,1
3.04,5.03637e-14,8.23129e-14,2.5421e-14,8.23129e-14,9.03929,1
3.05,4.61841e-14,7.54866e-14,2.33121e-14,7.54866e-14,9.04207,1
3.06,4.23555e-14,6.92264e-14,2.13781e-14,6.92264e-14,9.04094,1
3.07,3.88433e-14,6.34853e-14,1.96045e-14,6.34853e-14,9.03902,1
3.08,3.56226e-14,5.82203e-14,1.79781e-14,5.82203e-14,9.04012,1
3.09,3.26696e-14,5.33919e-14,1.64867e-14,5.33919e-14,9.02885,1
3.1,2.99611e-14,4.89639e-14,1.51189e-14,4.89639e-14,9.04508,1
3.11,2.748e-14,4.49031e-14,1.38647e-14,4.49031e-14,9.06138,1
3.12,2.52006e-14,4.11791e-14,1.27145e-14,4.11791e-14,9.01717,1
3.13,2.31068e-14,3.77639e-14,1.16597e-14,3.77639e-14,9.03913,1
3.14,2.11955e-14,3.46319e-14,1.06924e-14,3.46319e-14,9.03254,1
3.15,1.94385e-14,3.17597e-14,9.80535e-15,3.17597e-14,9.05665,1
3.16,1.78281e-14,2.91257e-14,8.99191e-15,2.91256e-14,9.02917,1
3.17,1.63476e-14,2.67101e-14,8.24595e-15,2.67101e-14,9.01316,1
3.18,1.49938e-14,2.44948e-14,7.56187e-15,2.44948e-14,9.03655,1
3.19,1.37541e-14,2.24632e-14,6.93454e-15,2.24632e-14,9.03865,1
3.2,1.26142e-14,2.06002e-14,6.35926e-15,2.06002e-14,9.01847,1
3.21,1.15686e-14,1.88916e-14,5.8317e-15,1.88916e-14,9.04512,1
3.22,1.06116e-14,1.73248e-14,5.34791e-15,1.73248e-14,9.00864,1
3.23,9.73136e-15,1.58878e-14,4.90425e-15,1.58878e-14,8.98533,1
3.24,8.92714e-15,1.45701e-14,4.4974e-15,1.45701e-14,9.02635,1
3.25,8.19114e-15,1.33617e-14,4.12431e-15,1.33617e-14,8.99685,1
3.26,7.51299e-15,1.22534e-14,3.78216e-15,1.22534e-14,9.03001,1
3.27,6.89285e-15,1.12371e-14,3.4684e-15,1.12371e-14,8.97114,1
3.28,6.32198e-15,1.03051e-14,3.18066e-15,1.03051e-14,8.98477,1
3.29,5.80152e-15,9.45037e-15,2.9168e-15,9.45037e-15,8.99932,1
3.3,5.32324e-15,8.66653e-15,2.67483e-15,8.66653e-15,9.05701,1
3.31,4.88373e-15,7.94771e-15,2.45293e-15,7.94771e-15,8.90936,1
3.32,4.47815e-15,7.2885e-15,2.24944e-15,7.2885e-15,8.95375,1
3.33,4.11181e-15,6.68397e-15,2.06283e-15,6.68397e-15,8.84397,1
3.34,3.7739e-15,6.12958e-15,1.8917e-15,6.12958e-15,9.07911,1
3.35,3.46726e-15,5.62117e-15,1.73477e-15,5.62117e-15,8.93585,1
3.36,3.17867e-15,5.15493e-15,1.59086e-15,5.15493e-15,9.01978,1
3.37,2.91792e-15,4.72735e-15,1.45888e-15,4.72735e-15,8.80409,1
3.38,2.67651e-15,4.33525e-15,1.33786e-15,4.33525e-15,8.86061,1
3.39,2.45993e-15,3.97566e-15,1.22687e-15,3.97566e-15,8.92458,1
3.4,2.25971e-15,3.6459e-15,1.12509e-15,3.6459e-15,8.7642,1
3.41,2.07456e-15,3.34349e-15,1.03176e-15,3.34349e-15,8.77574,1
3.42,1.9074e-15,3.06616e-15,9.46167e-16,3.06616e-15,8.8717,1
3.43,1.75351e-15,2.81183e-15,8.67675e-16,2.81183e-15,8.85587,1
3.44,1.61062e-15,2.5786e-15,7.95695e-16,2.5786e-15,8.6735,1
3.45,1.47959e-15,2.36472e-15,7.29686e-16,2.36472e-15,8.50081,1
3.46,1.3615e-15,2.16857e-15,6.69154e-16,2.16857e-15,8.47752,1
3.47,1.25483e-15,1.9887e-15,6.13642e-16,1.9887e-15,8.83105,1
3.48,1.15677e-15,1.82374e-15,5.62736e-16,1.82374e-15,8.78896,1
3.49,1.0629e-15,1.67247e-15,5.16053e-16,1.67247e-15,8.14869,1
3.5,9.7703e-16,1.53374e-15,4.73243e-16,1.53374e-15,8.49742,1
3.51,9.03414e-16,1.40652e-15,4.33984e-16,1.40652e-15,8.1053,1
3.52,8.32659e-16,1.28985e-15,3.97982e-16,1.28985e-15,8.19591,1
3.53,7.7023e-16,1.18286e-15,3.64967e-16,1.18286e-15,8.17299,1
3.54,7.11884e-16,1.08475e-15,3.3469e-16,1.08474e-15,8.15671,1
3.55,6.58098e-16,9.94767e-16,3.06925e-16,9.94767e-16,7.65426,1
3.56,6.08467e-16,9.12253e-16,2.81464e-16,9.12252e-16,7.88335,1
3.57,5.65205e-16,8.36583e-16,2.58114e-16,8.36582e-16,7.08697,1
3.58,5.23904e-16,7.67189e-16,2.36702e-16,7.67189e-16,7.98364,1
3.59,4.89232e-16,7.03551e-16,2.17066e-16,7.03551e-16,7.74525,1
3.6,4.53061e-16,6.45193e-16,1.99059e-16,6.45192e-16,6.57873,1
3.61,4.20493e-16,5.91674e-16,1.82546e-16,5.91674e-16,6.94123,1
3.62,3.94537e-16,5.42595e-16,1.67402e-16,5.42595e-16,6.3572,1
3.63,3.68929e-16,4.97587e-16,1.53515e-16,4.97587e-16,6.67752,1
3.64,3.46878e-16,4.56312e-16,1.4078e-16,4.56312e-16,6.3142,1
3.65,3.25165e-16,4.18461e-16,1.29101e-16,4.18461e-16,6.25939,1
3.66,3.05852e-16,3.8375e-16,1.18392e-16,3.8375e-16,6.21091,1
3.67,2.87836e-16,3.51918e-16,1.0857e-16,3.51918e-16,4.57558,1
3.68,2.71004e-16,3.22726e-16,9.95636e-17,3.22726e-16,6.44712,1
3.69,2.59146e-16,2.95956e-16,9.13041e-17,2.95956e-16,4.94968,1
3.7,2.43451e-16,2.71406e-16,8.37298e-17,2.71406e-16,5.07364,1
3.71,2.31969e-16,2.48893e-16,7.67839e-17,2.48893e-16,3.81867,1
3.72,2.20768e-16,2.28247e-16,7.04143e-17,2.28247e-16,4.27862,1
3.73,2.12648e-16,2.09314e-16,6.45729e-17,2.09314e-16,3.63405,1
3.74,2.03923e-16,1.91951e-16,5.92162e-17,1.91951e-16,3.39344,1
3.75,1.96772e-16,1.76028e-16,5.43038e-17,1.76028e-16,4.06942,1
3.76,1.90314e-16,1.61427e-16,4.97989e-17,1.61427e-16,2.435,1
3.77,1.82872e-16,1.48036e-16,4.56678e-17,1.48036e-16,3.32356,1
3.78,1.78525e-16,1.35756e-16,4.18794e-17,1.35756e-16,1.51847,1
3.79,1.72782e-16,1.24495e-16,3.84052e-17,1.24495e-16,3.81241,1
3.8,1.70198e-16,1.14168e-16,3.52192e-17,1.14168e-16,1.46421,1
3.81,1.63948e-16,1.04698e-16,3.22976e-17,1.04697e-16,1.97002,1
3.82,1.61582e-16,9.60127e-17,2.96184e-17,9.60126e-17,2.99428,1
3.83,1.5846e-16,8.80483e-17,2.71613e-17,8.80482e-17,0.00122096,1
3.84,1.53853e-16,8.07445e-17,2.49081e-17,8.07444e-17,2.53941,1
3.85,1.53851e-16,7.40466e-17,2.28418e-17,7.40465e-17,1.05385,1
3.86,1.50041e-16,6.79043e-17,2.09469e-17,6.79042e-17,0.387721,1
3.87,1.48476e-16,6.22715e-17,1.92093e-17,6.22714e-17,0.26232,1
3.88,1.47903e-16,5.71059e-17,1.76158e-17,5.71058e-17,-0.150095,1
3.89,1.47516e-16,5.23688e-17,1.61544e-17,5.23688e-17,1.89276,1
3.9,1.47738e-16,4.80247e-17,1.48143e-17,4.80246e-17,-0.162697,1
3.91,1.44993e-16,4.40409e-17,1.35854e-17,4.40409e-17,2.37971,1
3.92,1.4523e-16,4.03876e-17,1.24584e-17,4.03876e-17,-3.03418,1
3.93,1.41854e-16,3.70374e-17,1.14249e-17,3.70373e-17,0.412287,1
3.94,1.46293e-16,3.3965e-17,1.04771e-17,3.3965e-17,0.890181,1
3.95,1.45692e-16,3.11475e-17,9.60796e-18,3.11475e-17,1.3513,1
3.96,1.44407e-16,2.85637e-17,8.81095e-18,2.85637e-17,3.05245,1
3.97,1.42481e-16,2.61943e-17,8.08002e-18,2.61943e-17,-4.34271,1
3.98,1.38261e-16,2.40214e-17,7.40972e-18,2.40214e-17,1.72091,1
3.99,1.44538e-16,2.20288e-17,6.79507e-18,2.20287e-17,1.52058,1
4,1.42092e-16,2.02014e-17,6.23136e-18,2.02014e-17,-0.596253,1
4.01,1.39964e-16,1.85256e-17,5.71443e-18,1.85256e-17,0.0863164,1
4.02,1.40804e-16,1.69889e-17,5.24038e-18,1.69888e-17,-0.296039,1
4.03,1.40682e-16,1.55796e-17,4.80566e-18,1.55795e-17,-0.220793,1
4.04,1.411e-16,1.42872e-17,4.40701e-18,1.42872e-17,0.00819173,1
4.05,1.41412e-16,1.3102e-17,4.04142e-18,1.3102e-17,0.606312,1
4.06,1.41401e-16,1.20152e-17,3.70616e-18,1.20151e-17,1.31076,1
4.07,1.40548e-16,1.10185e-17,3.3987e-18,1.10184e-17,-2.00992,1
4.08,1.3873e-16,1.01045e-17,3.11678e-18,1.01044e-17,1.65573,1
4.09,1.41576e-16,9.26626e-18,2.85823e-18,9.26624e-18,-1.41143,1
4.1,1.3927e-16,8.49759e-18,2.62111e-18,8.49757e-18,0.839565,1
4.11,1.41264e-16,7.79268e-18,2.40368e-18,7.79266e-18,-0.376316,1
4.12,1.40087e-16,7.14625e-18,2.20427e-18,7.14623e-18,-0.0307168,1
4.13,1.40617e-16,6.55344e-18,2.02142e-18,6.55343e-18,1.44554,1
4.14,1.4066e-16,6.00981e-18,1.85373e-18,6.0098e-18,-1.21799,1
4.15,1.38655e-16,5.51127e-18,1.69994e-18,5.51125e-18,0.236891,1
4.16,1.40365e-16,5.0541e-18,1.55894e-18,5.05408e-18,-0.707138,1
4.17,1.40033e-16,4.63484e-18,1.42961e-18,4.63482e-18,1.2808,1
4.18,1.41031e-16,4.25036e-18,1.31101e-18,4.25034e-18,-0.302625,1
4.19,1.39247e-16,3.89778e-18,1.20226e-18,3.89776e-18,0.0450086,1
4.2,1.3967e-16,3.57444e-18,1.10252e-18,3.57442e-18,1.69551,1
4.21,1.39607e-16,3.27793e-18,1.01107e-18,3.27791e-18,-2.92921,1
4.22,1.37279e-16,3.00601e-18,9.27195e-19,3.006e-18,0.230296,1
4.23,1.41422e-16,2.75665e-18,8.50276e-19,2.75664e-18,0.440837,1
4.24,1.41097e-16,2.52797e-18,7.79737e-19,2.52796e-18,-0.688228,1
4.25,1.40478e-16,2.31827e-18,7.15056e-19,2.31825e-18,0.350132,1
4.26,1.41451e-16,2.12596e-18,6.55738e-19,2.12595e-18,0.138591,1
4.27,1.40958e-16,1.9496e-18,6.01339e-19,1.94959e-18,0.501856,1
4.28,1.40763e-16,1.78787e-18,5.51453e-19,1.78786e-18,-0.581456,1
4.29,1.4006e-16,1.63956e-18,5.05707e-19,1.63955e-18,-1.84369,1
4.3,1.40879e-16,1.50356e-18,4.63761e-19,1.50355e-18,0.4807,1
4.31,1.43525e-16,1.37883e-18,4.25288e-19,1.37882e-18,2.01657,1
4.32,1.42838e-16,1.26445e-18,3.90008e-19,1.26444e-18,-1.04879,1
4.33,1.40015e-16,1.15956e-18,3.57654e-19,1.15955e-18,-0.885213,1
4.34,1.41499e-16,1.06337e-18,3.27983e-19,1.06336e-18,1.88326,1
4.35,1.42763e-16,9.75158e-19,3.00778e-19,9.75151e-19,-0.488666,1
4.36,1.40124e-16,8.94265e-19,2.75824e-19,8.94258e-19,-1.89042,1
4.37,1.40812e-16,8.20082e-19,2.52943e-19,8.20075e-19,1.52006,1
4.38,1.43525e-16,7.52052e-19,2.31961e-19,7.52046e-19,0.303853,1
4.39,1.41376e-16,6.89667e-19,2.1272e-19,6.89661e-19,2.05591,1
4.4,1.40948e-16,6.32455e-19,1.95073e-19,6.3245e-19,-1.12381,1
4.41,1.38108e-16,5.7999e-19,1.7889e-19,5.79984e-19,-1.09409,1
4.42,1.39678e-16,5.31877e-19,1.6405e-19,5.31871e-19,2.23912,1
4.43,1.41223e-16,4.87755e-19,1.5044e-19,4.8775e-19,-0.775508,1
4.44,1.3813e-16,4.47294e-19,1.37961e-19,4.47289e-19,0.111579,1
4.45,1.3921e-16,4.10189e-19,1.26516e-19,4.10185e-19,-1.01808,1
4.46,1.39055e-16,3.76163e-19,1.16022e-19,3.76158e-19,-0.000429242,1
4.47,1.40485e-16,3.44959e-19,1.06395e-19,3.44954e-19,0.739449,1
4.48,1.40486e-16,3.16343e-19,9.75693e-20,3.16338e-19,0.368821,1
4.49,1.39454e-16,2.901e-19,8.94758e-20,2.90096e-19,-0.238746,1
4.5,1.38942e-16,2.66036e-19,8.20526e-20,2.66032e-19,0.222651,1
4.51,1.39275e-16,2.43967e-19,7.52462e-20,2.43964e-19,-1.58838,1
4.52,1.38965e-16,2.2373e-19,6.90041e-20,2.23726e-19,0.199385,1
4.53,1.41208e-16,2.05171e-19,6.32817e-20,2.05168e-19,0.567541,1
4.54,1.40927e-16,1.88152e-19,5.80317e-20,1.88149e-19,0.451326,1
4.55,1.40132e-16,1.72544e-19,5.32178e-20,1.72541e-19,0.364271,1
4.56,1.39502e-16,1.58231e-19,4.88038e-20,1.58228e-19,-1.30618,1
4.57,1.38996e-16,1.45104e-19,4.47543e-20,1.45102e-19,2.24805,1
4.58,1.40835e-16,1.33067e-19,4.10419e-20,1.33065e-19,-3.34274,1
4.59,1.37739e-16,1.22029e-19,3.76358e-20,1.22026e-19,-0.352438,1
4.6,1.42502e-16,1.11906e-19,3.45148e-20,1.11904e-19,3.0362,1
4.61,1.43006e-16,1.02623e-19,3.16528e-20,1.02621e-19,-1.1348,1
4.62,1.38792e-16,9.41101e-20,2.90263e-20,9.41078e-20,-0.481423,1
4.63,1.40386e-16,8.63036e-20,2.66181e-20,8.63014e-20,0.00290156,1
4.64,1.41065e-16,7.91444e-20,2.44106e-20,7.91424e-20,1.16223,1
4.65,1.41061e-16,7.25789e-20,2.23854e-20,7.25769e-20,-1.019,1
4.66,1.3944e-16,6.65579e-20,2.05273e-20,6.6556e-20,1.49137,1
4.67,1.40875e-16,6.10371e-20,1.88259e-20,6.10353e-20,-1.61249,1
4.68,1.38805e-16,5.59741e-20,1.72636e-20,5.59724e-20,1.25361,1
4.69,1.4108e-16,5.13309e-20,1.58318e-20,5.13292e-20,-1.17138,1
4.7,1.39334e-16,4.70727e-20,1.4518e-20,4.70711e-20,-1.10503,1
4.71,1.40985e-16,4.31677e-20,1.33138e-20,4.31662e-20,1.43469,1
4.72,1.4256e-16,3.95869e-20,1.22095e-20,3.95854e-20,-0.271512,1
4.73,1.40544e-16,3.63031e-20,1.11971e-20,3.63017e-20,-1.03211,1
4.74,1.40927e-16,3.32918e-20,1.02679e-20,3.32904e-20,1.75812,1
4.75,1.42396e-16,3.05299e-20,9.41619e-21,3.05286e-20,-0.446948,1
4.76,1.39936e-16,2.79973e-20,8.63511e-21,2.79961e-20,0.663711,1
4.77,1.40564e-16,2.56748e-20,7.91877e-21,2.56736e-20,0.314689,1
4.78,1.39638e-16,2.35447e-20,7.26142e-21,2.35435e-20,-0.1128,1
4.79,1.392e-16,2.15917e-20,6.65945e-21,2.15906e-20,-1.27045,1
4.8,1.39357e-16,1.98005e-20,6.1071e-21,1.97994e-20,0.787913,1
4.81,1.4115e-16,1.8158e-20,5.60084e-21,1.8157e-20,-0.16298,1
4.82,1.40047e-16,1.66518e-20,5.13593e-21,1.66509e-20,-0.161359,1
4.83,1.40275e-16,1.52705e-20,4.70964e-21,1.52696e-20,-0.439587,1
4.84,1.40502e-16,1.40039e-20,4.31914e-21,1.40031e-20,0.86083,1
4.85,1.41122e-16,1.28425e-20,3.96095e-21,1.28417e-20,0.670125,1
4.86,1.39918e-16,1.17771e-20,3.63183e-21,1.17763e-20,-1.58187,1
4.87,1.38986e-16,1.08002e-20,3.3309e-21,1.07995e-20,-0.480207,1
4.88,1.4122e-16,9.90421e-21,3.05452e-21,9.90349e-21,1.2472,1
4.89,1.41902e-16,9.08271e-21,2.80123e-21,9.08201e-21,1.20123,1
4.9,1.40154e-16,8.32922e-21,2.56876e-21,8.32855e-21,-1.81672,1
4.91,1.3849e-16,7.63832e-21,2.35567e-21,7.63768e-21,0.904868,1
4.92,1.41053e-16,7.00473e-21,2.16015e-21,7.00411e-21,0.34151,1
4.93,1.39788e-16,6.42366e-21,1.98094e-21,6.42307e-21,-0.201846,1
4.94,1.39312e-16,5.89093e-21,1.81669e-21,5.89037e-21,-0.679454,1
4.95,1.39594e-16,5.40237e-21,1.66605e-21,5.40183e-21,0.397241,1
4.96,1.40549e-16,4.95417e-21,1.5278e-21,4.95366e-21,-0.716849,1
4.97,1.39993e-16,4.54325e-21,1.40124e-21,4.54276e-21,0.0256335,1
4.98,1.41003e-16,4.16625e-21,1.2847e-21,4.16578e-21,-1.77292,1
4.99,1.40967e-16,3.82069e-21,1.17828e-21,3.82024e-21,2.33956,1
5,1.43512e-16,3.50379e-21,1.0808e-21,3.50336e-21,-0.268882,1
5.01,1.40231e-16,3.21308e-21,9.9096e-22,3.21267e-21,-1.19711,1
5.02,1.40609e-16,2.94658e-21,9.08755e-22,2.94618e-21,2.13797,1
5.03,1.42313e-16,2.70217e-21,8.33229e-22,2.70179e-21,-1.62676,1
5.04,1.39334e-16,2.47811e-21,7.64258e-22,2.47775e-21,1.32121,1
5.05,1.41638e-16,2.27258e-21,7.00839e-22,2.27223e-21,-0.22026,1
5.06,1.39791e-16,2.08408e-21,6.427e-22,2.08374e-21,1.11638,1
5.07,1.40099e-16,1.91123e-21,5.8949e-22,1.91091e-21,-1.75547,1
5.08,1.38553e-16,1.75262e-21,5.40396e-22,1.75231e-21,1.47317,1
5.09,1.41028e-16,1.60724e-21,4.9565e-22,1.60695e-21,-1.76727,1
5.1,1.38981e-16,1.47391e-21,4.54535e-22,1.47363e-21,0.839761,1
5.11,1.41481e-16,1.35162e-21,4.16724e-22,1.35135e-21,-1.06046,1
5.12,1.40303e-16,1.23955e-21,3.82213e-22,1.23929e-21,0.551364,1
5.13,1.41807e-16,1.13673e-21,3.50511e-22,1.13648e-21,1.44784,1
5.14,1.41029e-16,1.0425e-21,3.21369e-22,1.04226e-21,-1.1514,1
5.15,1.39017e-16,9.56084e-22,2.94878e-22,9.55857e-22,-0.472203,1
5.16,1.40636e-16,8.76774e-22,2.70361e-22,8.76556e-22,1.81167,1
5.17,1.41303e-16,8.04027e-22,2.47815e-22,8.03819e-22,-1.03614,1
5.18,1.38789e-16,7.37345e-22,2.27297e-22,7.37146e-22,1.21041,1
5.19,1.40242e-16,6.76186e-22,2.08466e-22,6.75996e-22,-1.70474,1
5.2,1.38565e-16,6.20078e-22,1.91141e-22,6.19895e-22,0.754648,1
5.21,1.40968e-16,5.68638e-22,1.7531e-22,5.68463e-22,0.471033,1
5.22,1.39912e-16,5.2147e-22,1.60766e-22,5.21302e-22,-0.670998,1
5.23,1.39256e-16,4.7825e-22,1.47498e-22,4.78089e-22,0.233134,1
5.24,1.40197e-16,4.38588e-22,1.35343e-22,4.38435e-22,-1.43005,1
5.25,1.39871e-16,4.02182e-22,1.24009e-22,4.02035e-22,1.11306,1
5.26,1.419e-16,3.68833e-22,1.13798e-22,3.68692e-22,0.178793,1
5.27,1.40338e-16,3.38217e-22,1.0427e-22,3.38082e-22,-0.0227587,1
5.28,1.40087e-16,3.10152e-22,9.55998e-23,3.10023e-22,1.80089,1
5.29,1.40119e-16,2.8442e-22,8.76492e-23,2.84296e-22,-2.16962,1
5.3,1.3764e-16,2.60805e-22,8.03715e-23,2.60687e-22,-1.73458,1
5.31,1.40693e-16,2.39193e-22,7.38e-23,2.39079e-22,3.20165,1
5.32,1.43176e-16,2.19315e-22,6.75743e-23,2.19207e-22,-0.328779,1
5.33,1.38735e-16,2.01144e-22,6.2058e-23,2.0104e-22,-1.04987,1
5.34,1.39192e-16,1.84443e-22,5.68649e-23,1.84343e-22,-2.11718,1
5.35,1.40669e-16,1.69149e-22,5.21543e-23,1.69054e-22,5.31716,1
5.36,1.43712e-16,1.55088e-22,4.77752e-23,1.54997e-22,-1.76869,1
5.37,1.36456e-16,1.42253e-22,4.38537e-23,1.42165e-22,-1.47476,1
5.38,1.38913e-16,1.30465e-22,4.02395e-23,1.30381e-22,-0.654915,1
5.39,1.40992e-16,1.19664e-22,3.6901e-23,1.19584e-22,1.28835,1
5.4,1.41922e-16,1.09742e-22,3.38326e-23,1.09665e-22,-0.257373,1
5.41,1.40117e-16,1.00649e-22,3.10568e-23,1.00576e-22,0.190728,1
5.42,1.40478e-16,9.23157e-23,2.84677e-23,9.2245e-23,1.05974,1
5.43,1.40211e-16,8.46666e-23,2.61067e-23,8.45989e-23,-2.40916,1
5.44,1.3874e-16,7.76382e-23,2.39523e-23,7.75734e-23,1.52042,1
5.45,1.42165e-16,7.11953e-23,2.19382e-23,7.11332e-23,-1.34558,1
5.46,1.40036e-16,6.52774e-23,2.01006e-23,6.5218e-23,0.145904,1
5.47,1.41946e-16,5.98653e-23,1.84505e-23,5.98085e-23,0.831993,1
5.48,1.4174e-16,5.49075e-23,1.69175e-23,5.4853e-23,-0.0675407,1
5.49,1.4057e-16,5.03479e-23,1.55304e-23,5.02957e-23,-0.722901,1
5.5,1.40665e-16,4.61715e-23,1.42259e-23,4.61215e-23,0.173751,1
5.51,1.41689e-16,4.23383e-23,1.3044e-23,4.22904e-23,-0.271921,1
5.52,1.41444e-16,3.88443e-23,1.19934e-23,3.87984e-23,0.995533,1
5.53,1.41829e-16,3.56182e-23,1.09636e-23,3.55743e-23,-0.310587,1
5.54,1.40431e-16,3.26693e-23,1.00794e-23,3.26272e-23,1.27929,1
5.55,1.40869e-16,2.99632e-23,9.22505e-24,2.99229e-23,-0.313534,1
5.56,1.39089e-16,2.74792e-23,8.46505e-24,2.74405e-23,-0.694466,1
5.57,1.39527e-16,2.5199e-23,7.76329e-24,2.5162e-23,1.99092,1
5.58,1.40503e-16,2.31082e-23,7.11878e-24,2.30727e-23,-2.82943,1
5.59,1.3776e-16,2.11904e-23,6.52555e-24,2.11565e-23,1.85606,1
5.6,1.41771e-16,1.94408e-23,6.0033e-24,1.94082e-23,-0.688793,1
5.61,1.39188e-16,1.78268e-23,5.47923e-24,1.77956e-23,-0.313837,1
5.62,1.40153e-16,1.6354e-23,5.02904e-24,1.63241e-23,0.924414,1
5.63,1.40594e-16,1.5002e-23,4.62673e-24,1.49734e-23,-0.529954,1
5.64,1.39307e-16,1.37532e-23,4.23953e-24,1.37258e-23,-0.732079,1
5.65,1.40049e-16,1.26153e-23,3.88676e-24,1.2589e-23,-1.2125,1
5.66,1.41082e-16,1.15747e-23,3.55752e-24,1.15495e-23,1.66957,1
5.67,1.42813e-16,1.06226e-23,3.26984e-24,1.05985e-23,0.725433,1
5.68,1.40468e-16,9.74508e-24,2.99236e-24,9.72193e-24,-0.235433,1
5.69,1.39456e-16,8.93858e-24,2.75757e-24,8.91644e-24,-1.38158,1
5.7,1.39785e-16,8.19738e-24,2.53218e-24,8.17617e-24,0.217184,1
5.71,1.41744e-16,7.51291e-24,2.30818e-24,7.49256e-24,0.764538,1
5.72,1.41437e-16,6.89083e-24,2.11454e-24,6.87141e-24,-1.99318,1
5.73,1.40363e-16,6.32302e-24,1.95077e-24,6.30437e-24,2.34696,1
5.74,1.43218e-16,5.80103e-24,1.7924e-24,5.78313e-24,0.0258823,1
5.75,1.39934e-16,5.32331e-24,1.6478e-24,5.30616e-24,-0.543575,1
5.76,1.39898e-16,4.87983e-24,1.50944e-24,4.86344e-24,0.873348,1
5.77,1.40662e-16,4.47625e-24,1.3851e-24,4.46055e-24,0.265079,1
5.78,1.39444e-16,4.1047e-24,1.268e-24,4.08971e-24,-1.20845,1
5.79,1.39076e-16,3.76391e-24,1.16232e-24,3.74954e-24,0.116595,1
5.8,1.40777e-16,3.45002e-24,1.06077e-24,3.43624e-24,-0.00279526,1
5.81,1.40613e-16,3.16591e-24,9.69831e-25,3.15267e-24,-0.805097,1
5.82,1.40617e-16,2.90702e-24,9.01299e-25,2.8943e-24,1.47435,1
5.83,1.41758e-16,2.66751e-24,8.23258e-25,2.65534e-24,0.261449,1
5.84,1.39699e-16,2.44654e-24,7.5764e-25,2.43481e-24,0.413466,1
5.85,1.39334e-16,2.24243e-24,6.90083e-25,2.23126e-24,-0.842853,1
5.86,1.38761e-16,2.05945e-24,6.3477e-25,2.04872e-24,-2.33911,1
5.87,1.3994e-16,1.88765e-24,5.85237e-25,1.87742e-24,1.96336,1
5.88,1.43292e-16,1.73257e-24,5.41479e-25,1.7227e-24,0.617103,1
5.89,1.40533e-16,1.58742e-24,4.90334e-25,1.57801e-24,-0.434801,1
5.9,1.39671e-16,1.45666e-24,4.50979e-25,1.44761e-24,-1.11029,1
5.91,1.40281e-16,1.33569e-24,4.10697e-25,1.32704e-24,-0.506507,1
5.92,1.41856e-16,1.22649e-24,3.80557e-25,1.2182e-24,2.10784,1
5.93,1.42578e-16,1.12546e-24,3.46121e-25,1.11751e-24,0.82552,1
5.94,1.39635e-16,1.03365e-24,3.20037e-25,1.02599e-24,-1.41169,1
5.95,1.38491e-16,9.48042e-25,2.9375e-25,9.40695e-25,-1.15756,1
5.96,1.40474e-16,8.69974e-25,2.68012e-25,8.6291e-25,2.11119,1
5.97,1.42119e-16,7.97827e-25,2.45588e-25,7.91077e-25,-0.129337,1
5.98,1.39181e-16,7.32627e-25,2.24271e-25,7.26114e-25,-0.8145,1
5.99,1.39361e-16,6.72316e-25,2.06945e-25,6.6609e-25,0.0617769,1
6,1.40506e-16,6.16037e-25,1.90276e-25,6.10088e-25,-0.196394,1
6.01,1.40419e-16,5.66069e-25,1.79641e-25,5.60363e-25,-0.207868,1
6.02,1.40695e-16,5.18772e-25,1.60446e-25,5.13289e-25,1.22803,1
6.03,1.40988e-16,4.75451e-25,1.46642e-25,4.70212e-25,-1.73359,1
6.04,1.39278e-16,4.36422e-25,1.36194e-25,4.31384e-25,2.36411,1
6.05,1.41735e-16,3.99965e-25,1.24055e-25,3.95128e-25,-1.08786,1
6.06,1.38462e-16,3.67791e-25,1.16947e-25,3.63157e-25,0.534382,1
6.07,1.39985e-16,3.37801e-25,1.08848e-25,3.33346e-25,0.342743,1
6.08,1.3924e-16,3.09094e-25,9.83177e-26,3.04785e-25,-0.610811,1
6.09,1.38765e-16,2.84262e-25,8.92575e-26,2.80177e-25,0.705446,1
6.1,1.39618e-16,2.6128e-25,8.11031e-26,2.57348e-25,-1.45288,1
6.11,1.3864e-16,2.39281e-25,7.53417e-26,2.35515e-25,-0.110854,1
6.12,1.40684e-16,2.19251e-25,6.93673e-26,2.15615e-25,0.678124,1
6.13,1.4084e-16,2.01737e-25,6.62957e-26,1.98295e-25,0.398773,1
6.14,1.39891e-16,1.85483e-25,5.8229e-26,1.82172e-25,-0.493049,1
6.15,1.39335e-16,1.70902e-25,5.48636e-26,1.67631e-25,0.151074,1
6.16,1.40026e-16,1.56917e-25,5.21492e-26,1.53795e-25,0.532819,1
6.17,1.39815e-16,1.43562e-25,4.54557e-26,1.40529e-25,-1.49435,1
6.18,1.39074e-16,1.32319e-25,4.27113e-26,1.29423e-25,1.35432,1
6.19,1.41183e-16,1.22157e-25,4.13426e-26,1.19383e-25,-0.513479,1
6.2,1.39297e-16,1.11181e-25,3.5611e-26,1.08529e-25,0.416515,1
6.21,1.40016e-16,1.02152e-25,3.39874e-26,9.95995e-26,-0.244248,1
6.22,1.39435e-16,9.34667e-26,2.97886e-26,9.10511e-26,-1.0036,1
6.23,1.39776e-16,8.55667e-26,2.85869e-26,8.32512e-26,0.0983122,1
6.24,1.41193e-16,7.94472e-26,2.88308e-26,7.71985e-26,-0.477941,1
6.25,1.41055e-16,7.26059e-26,2.48082e-26,7.04142e-26,-1.03476,1
6.26,1.41732e-16,6.6552e-26,2.38868e-26,6.44884e-26,1.32994,1
6.27,1.43214e-16,6.08429e-26,2.08019e-26,5.88535e-26,1.30544,1
6.28,1.41334e-16,5.59906e-26,2.02193e-26,5.40998e-26,0.639011,1
6.29,1.39513e-16,5.12671e-26,1.84879e-26,4.94442e-26,-0.176911,1
6.3,1.38627e-16,4.73292e-26,1.77345e-26,4.55503e-26,-1.0121,1
6.31,1.38873e-16,4.33682e-26,1.5468e-26,4.16609e-26,0.284589,1
6.32,1.40293e-16,4.01444e-26,1.43599e-26,3.84958e-26,-0.591208,1
6.33,1.39895e-16,3.69341e-26,1.34049e-26,3.53589e-26,-1.00698,1
6.34,1.40727e-16,3.43665e-26,1.39008e-26,3.28173e-26,1.76048,1
6.35,1.42158e-16,3.11455e-26,1.11878e-26,2.97046e-26,0.789726,1
6.36,1.39699e-16,2.88431e-26,1.19883e-26,2.73664e-26,-0.578347,1
6.37,1.38604e-16,2.68797e-26,1.00731e-26,2.54633e-26,-0.741249,1
6.38,1.39411e-16,2.46549e-26,9.64246e-27,2.33081e-26,-0.0780044,1
6.39,1.40452e-16,2.25936e-26,9.69638e-27,2.13268e-26,1.11936,1
6.4,1.40561e-16,2.1202e-26,1.17591e-26,1.99278e-26,-0.303981,1
6.41,1.39005e-16,1.89562e-26,7.53207e-27,1.78067e-26,-0.788055,1
6.42,1.39429e-16,1.74487e-26,7.34637e-27,1.6303e-26,1.42317,1
6.43,1.40537e-16,1.60988e-26,8.64055e-27,1.49802e-26,0.263005,1
6.44,1.38565e-16,1.461e-26,6.1184e-27,1.35703e-26,-1.83743,1
6.45,1.38201e-16,1.41308e-26,9.44474e-27,1.30683e-26,0.37851,1
6.46,1.40788e-16,1.23152e-26,6.49388e-27,1.13255e-26,-0.0103077,1
6.47,1.40257e-16,1.14096e-26,5.44815e-27,1.04903e-26,-0.474009,1
6.48,1.40272e-16,1.16051e-26,1.02278e-26,1.06093e-26,1.53811,1
6.49,1.4094e-16,1.03356e-26,7.72435e-27,9.32866e-27,0.403062,1
6.5,1.38805e-16,9.24396e-27,4.81619e-27,8.30718e-27,-1.25304,1
6.51,1.38248e-16,8.62201e-27,4.91629e-27,7.68695e-27,1.42023,1
6.52,1.40002e-16,8.24667e-27,4.73477e-27,7.28197e-27,-0.745237,1
6.53,1.38041e-16,7.59487e-27,5.03882e-27,6.66988e-27,1.05432,1
6.54,1.39078e-16,7.2353e-27,5.03725e-27,6.32546e-27,-2.52964,1
6.55,1.37627e-16,6.75641e-27,4.33623e-27,5.85714e-27,1.13439,1
6.56,1.41199e-16,6.63196e-27,5.82454e-27,5.76523e-27,-1.38835,1
6.57,1.39615e-16,5.81588e-27,6.1654e-27,4.94331e-27,2.72873,1
6.58,1.4158e-16,5.1771e-27,3.86442e-27,4.3814e-27,-2.06973,1
6.59,1.3782e-16,4.97145e-27,4.30063e-27,4.14652e-27,1.79618,1
6.6,1.40733e-16,4.67627e-27,4.56167e-27,3.93349e-27,-0.920007,1
6.61,1.38249e-16,4.5367e-27,5.24983e-27,3.75895e-27,1.51005,1
6.62,1.39533e-16,4.0018e-27,4.87638e-27,3.24825e-27,-1.70467,1
6.63,1.37457e-16,3.77463e-27,3.47433e-27,3.06597e-27,-1.3509,1
6.64,1.39841e-16,4.00709e-27,6.20716e-27,3.29929e-27,-0.143523,1
6.65,1.41756e-16,3.24079e-27,2.70236e-27,2.5989e-27,2.21782,1
6.66,1.4196e-16,3.12733e-27,2.96734e-27,2.48581e-27,-0.189838,1
6.67,1.3888e-16,2.85156e-27,2.76563e-27,2.23447e-27,0.726445,1
6.68,1.39144e-16,2.65935e-27,3.37389e-27,2.05808e-27,-1.32163,1
6.69,1.3814e-16,2.51959e-27,4.32104e-27,1.89259e-27,-0.0432286,1
6.7,1.39991e-16,2.47825e-27,4.14818e-27,1.87546e-27,-0.736176,1
6.71,1.40051e-16,2.1978e-27,3.44529e-27,1.5851e-27,1.26669,1
6.72,1.4109e-16,2.10423e-27,3.47693e-27,1.50566e-27,1.14578,1
6.73,1.39325e-16,1.98086e-27,3.35543e-27,1.40884e-27,-0.0865161,1
6.74,1.37747e-16,1.86201e-27,3.92725e-27,1.31177e-27,0.179344,1
6.75,1.37866e-16,1.76183e-27,3.50114e-27,1.23043e-27,-1.49729,1
6.76,1.37619e-16,1.88711e-27,4.48539e-27,1.34791e-27,-1.34221,1
6.77,1.39711e-16,1.71023e-27,3.83771e-27,1.20739e-27,1.50467,1
6.78,1.41612e-16,1.45015e-27,2.98824e-27,1.00042e-27,0.317131,1
6.79,1.39513e-16,1.38412e-27,3.50508e-27,8.79284e-28,0.449976,1
6.8,1.39072e-16,1.42912e-27,3.68404e-27,9.46109e-28,-0.0296916,1
6.81,1.38449e-16,1.28705e-27,2.8153e-27,8.19023e-28,-0.184451,1
6.82,1.3849e-16,1.31509e-27,3.85884e-27,8.51691e-28,0.269418,1
6.83,1.38746e-16,1.14619e-27,2.69313e-27,7.73632e-28,0.112328,1
6.84,1.38373e-16,1.19104e-27,3.63959e-27,7.59008e-28,-0.309836,1
6.85,1.38218e-16,1.07858e-27,3.88771e-27,6.22162e-28,0.0236062,1
6.86,1.38647e-16,9.25199e-28,2.75523e-27,5.30685e-28,0.609627,1
6.87,1.38614e-16,1.58088e-27,7.13673e-27,1.11415e-27,0.0224307,1
6.88,1.37775e-16,8.40725e-28,2.71997e-27,4.83008e-28,-0.480234,1
6.89,1.37744e-16,7.8334e-28,2.80924e-27,4.16663e-28,-1.36887,1
6.9,1.38408e-16,1.22473e-27,4.84337e-27,8.72465e-28,0.216882,1
6.91,1.40329e-16,9.48432e-28,3.51853e-27,5.99046e-28,-0.254395,1
6.92,1.40026e-16,6.83368e-28,3.18752e-27,3.31162e-28,2.24008,1
6.93,1.40383e-16,8.08247e-28,3.408e-27,4.70562e-28,-0.103525,1
6.94,1.37307e-16,6.84728e-28,2.78498e-27,3.43577e-28,-0.136706,1
6.95,1.37449e-16,7.85018e-28,3.56729e-27,4.49615e-28,-1.39138,1
6.96,1.37637e-16,5.5693e-28,2.85232e-27,2.56898e-28,-0.402722,1
6.97,1.39579e-16,8.03975e-28,3.68736e-27,4.63127e-28,2.08938,1
6.98,1.40144e-16,6.19032e-28,3.60446e-27,3.12146e-28,-2.37459,1
6.99,1.37276e-16,4.77627e-28,2.74193e-27,2.07451e-28,2.82555,1
7,1.40615e-16,4.99738e-28,2.54401e-27,2.00419e-28,0.593889,1
7.01,1.36751e-16,6.71689e-28,3.82143e-27,3.90672e-28,-0.841282,1
7.02,1.35943e-16,4.97964e-28,2.3433e-27,2.47664e-28,-0.245469,1
7.03,1.37097e-16,5.02923e-28,3.08143e-27,2.10887e-28,-0.794373,1
7.04,1.37434e-16,4.18763e-28,2.68711e-27,1.6498e-28,0.79931,1
7.05,1.38535e-16,6.086e-28,3.3051e-27,2.86178e-28,-0.14523,1
7.06,1.37436e-16,4.88629e-28,2.58594e-27,2.43403e-28,1.03215,1
7.07,1.37636e-16,4.59029e-28,3.02128e-27,1.57037e-28,-1.65015,1
7.08,1.3623e-16,6.02713e-28,3.38714e-27,3.20486e-28,0.11109,1
7.09,1.38515e-16,3.78684e-28,2.0794e-27,1.57177e-28,0.78571,1
7.1,1.38362e-16,4.68837e-28,3.63282e-27,1.81961e-28,-1.69058,1
7.11,1.37283e-16,5.85806e-28,3.77802e-27,3.71863e-28,2.0376,1
7.12,1.39644e-16,3.82986e-28,2.47047e-27,1.58441e-28,-1.97909,1
7.13,1.36855e-16,6.09519e-28,3.65928e-27,3.5694e-28,1.44617,1
7.14,1.39619e-16,4.88654e-28,3.90767e-27,2.01339e-28,-0.858411,1
7.15,1.37628e-16,5.3538e-28,3.62528e-27,2.56897e-28,-0.79637,1
7.16,1.3882e-16,3.71208e-28,3.02729e-27,1.11172e-28,1.90566,1
7.17,1.39934e-16,3.58395e-28,3.29462e-27,1.10176e-28,-0.328673,1
7.18,1.37317e-16,4.95276e-28,3.92511e-27,2.21539e-28,-1.03623,1
7.19,1.3777e-16,3.21133e-28,2.74077e-27,8.41644e-29,0.604815,1
7.2,1.39213e-16,4.13198e-28,2.96333e-27,2.25763e-28,-0.282599,1
7.21,1.38376e-16,2.78811e-28,2.70142e-27,9.94235e-29,1.69606,1
7.22,1.38768e-16,2.30129e-28,2.45472e-27,5.42207e-29,-1.34179,1
7.23,1.36454e-16,5.93772e-28,4.44803e-27,3.71706e-28,-0.447303,1
7.24,1.3831e-16,3.15298e-28,3.40721e-27,1.09929e-28,0.237984,1
7.25,1.38931e-16,4.35122e-28,4.03146e-27,2.40402e-28,0.923846,1
7.26,1.38601e-16,3.43637e-28,2.84598e-27,1.68407e-28,-0.337095,1
7.27,1.37332e-16,4.98067e-28,4.10149e-27,2.6586e-28,-0.818635,1
7.28,1.37797e-16,3.18425e-28,3.00945e-27,7.05667e-29,0.906909,1
7.29,1.38934e-16,2.93866e-28,2.93979e-27,6.24104e-29,1.4259,1
7.3,1.37686e-16,2.90982e-28,2.7466e-27,7.02113e-29,-2.56057,1
7.31,1.3575e-16,3.2119e-28,2.28037e-27,1.22114e-28,0.027159,1
7.32,1.39317e-16,2.34452e-28,2.58222e-27,7.29914e-29,0.486121,1
7.33,1.39279e-16,3.74399e-28,3.08837e-27,1.67562e-28,-0.0061226,1
7.34,1.38606e-16,3.90341e-28,3.16742e-27,2.17048e-28,-0.531366,1
7.35,1.38614e-16,3.18201e-28,2.93694e-27,1.16773e-28,0.851659,1
7.36,1.39355e-16,3.21707e-28,3.07618e-27,1.24154e-28,-0.980024,1
7.37,1.38178e-16,1.94472e-28,2.36453e-27,4.55711e-29,1.60372,1
7.38,1.39545e-16,5.368e-28,4.42426e-27,2.87237e-28,-0.272326,1
7.39,1.37343e-16,3.10059e-28,3.03281e-27,6.49009e-29,-0.0878881,1
7.4,1.37718e-16,5.1691e-28,3.41514e-27,3.32484e-28,-1.15093,1
7.41,1.37839e-16,3.36799e-28,2.85567e-27,9.00731e-29,-0.80599,1
7.42,1.39444e-16,4.05832e-28,3.20563e-27,1.52842e-28,2.05179,1
7.43,1.40577e-16,6.42029e-28,4.81446e-27,3.24279e-28,-2.27818,1
7.44,1.37751e-16,3.63653e-28,3.48925e-27,6.07443e-29,2.20555,1
7.45,1.40962e-16,3.23926e-28,2.5801e-27,5.87689e-29,-0.73362,1
7.46,1.3792e-16,3.30991e-28,2.30533e-27,7.77925e-29,0.730527,1
7.47,1.38939e-16,4.15711e-28,3.0659e-27,1.26511e-28,-0.185261,1
7.48,1.37932e-16,5.0342e-28,3.45072e-27,2.28573e-28,0.230707,1
7.49,1.38188e-16,2.91749e-28,2.77648e-27,6.21141e-29,0.0782755,1
7.5,1.3787e-16,4.308e-28,3.29353e-27,1.5086e-28,-0.622116,1
7.51,1.37762e-16,4.05296e-28,3.28487e-27,1.18051e-28,0.760693,1
7.52,1.38624e-16,3.5649e-28,3.59943e-27,1.12516e-28,-1.16779,1
7.53,1.37578e-16,3.12539e-28,2.36929e-27,8.46159e-29,0.40517,1
7.54,1.39203e-16,3.12451e-28,2.36443e-27,1.08105e-28,0.0211081,1
7.55,1.38642e-16,4.34048e-28,4.12129e-27,1.69779e-28,0.854435,1
7.56,1.38612e-16,3.81971e-28,4.29916e-27,1.29719e-28,-0.208198,1
7.57,1.37438e-16,2.45891e-28,2.31807e-27,4.43044e-29,-0.328897,1
7.58,1.37725e-16,3.25802e-28,2.8771e-27,1.04882e-28,-0.138998,1
7.59,1.38179e-16,3.23229e-28,3.24887e-27,7.66744e-29,-0.850113,1
7.6,1.38371e-16,2.58077e-28,2.47647e-27,6.0079e-29,0.946482,1
7.61,1.39558e-16,2.48629e-28,2.72028e-27,5.44248e-29,-1.67421,1
7.62,1.38249e-16,2.27978e-28,2.86991e-27,6.02959e-29,1.77048,1
7.63,1.40603e-16,2.20595e-28,2.45057e-27,5.35289e-29,-0.599305,1
7.64,1.38157e-16,2.28988e-28,2.27729e-27,7.74079e-29,0.974744,1
7.65,1.3899e-16,3.9732e-28,3.03387e-27,2.23301e-28,-0.124353,1
7.66,1.37649e-16,2.76412e-28,2.86768e-27,8.32455e-29,-0.0139148,1
7.67,1.3782e-16,3.02037e-28,2.64632e-27,9.86045e-29,-1.05922,1
7.68,1.37839e-16,2.52046e-28,3.16685e-27,4.19402e-29,1.06793,1
7.69,1.39315e-16,5.14563e-28,3.91114e-27,2.88478e-28,1.02026,1
7.7,1.37843e-16,3.47687e-28,2.89089e-27,1.28906e-28,-1.45224,1
7.71,1.36451e-16,8.75482e-28,4.87948e-27,6.48277e-28,1.50411,1
7.72,1.38461e-16,2.53208e-28,2.17416e-27,5.54945e-29,-2.6468,1
7.73,1.3641e-16,2.79607e-28,2.72052e-27,1.04321e-28,2.09443,1
7.74,1.40118e-16,4.50392e-28,3.74565e-27,2.77451e-28,-1.99165,1
7.75,1.37244e-16,3.08928e-28,2.77605e-27,1.15739e-28,0.737423,1
7.76,1.40033e-16,3.40013e-28,3.43141e-27,8.5625e-29,-1.07445,1
7.77,1.39008e-16,5.00489e-28,3.49974e-27,2.66419e-28,0.57087,1
7.78,1.40517e-16,2.67569e-28,2.40404e-27,4.78521e-29,1.10203,1
7.79,1.3972e-16,7.53412e-28,4.81279e-27,4.72635e-28,-0.12943,1
7.8,1.38197e-16,3.23924e-28,2.61094e-27,9.523e-29,0.421382,1
7.81,1.38376e-16,2.88007e-28,2.98235e-27,6.93148e-29,0.779298,1
7.82,1.37795e-16,7.84061e-28,4.98923e-27,5.43672e-28,-0.660534,1
7.83,1.3673e-16,2.60657e-28,2.13304e-27,3.91965e-29,0.667658,1
7.84,1.37639e-16,5.44972e-28,4.00999e-27,3.38199e-28,-0.0741288,1
7.85,1.36726e-16,2.62557e-28,2.49336e-27,7.12558e-29,-1.4457,1
7.86,1.36827e-16,2.92131e-28,2.83786e-27,5.38999e-29,-0.0695883,1
7.87,1.38835e-16,3.50195e-28,3.20199e-27,1.3397e-28,0.730628,1
7.88,1.38931e-16,4.56794e-28,3.43783e-27,2.80226e-28,0.654772,1
7.89,1.37924e-16,2.69566e-28,1.99951e-27,8.98243e-29,-1.83488,1
7.9,1.37026e-16,2.80435e-28,3.00744e-27,8.59527e-29,0.558768,1
7.91,1.39588e-16,3.06472e-28,3.49701e-27,7.33957e-29,-0.424519,1
7.92,1.38812e-16,3.90419e-28,3.80968e-27,1.67511e-28,2.70086,1
7.93,1.39404e-16,4.67426e-28,3.59162e-27,2.35191e-28,-2.64529,1
7.94,1.35738e-16,6.35685e-28,5.29897e-27,3.92189e-28,1.20645,1
7.95,1.39426e-16,3.78971e-28,3.09456e-27,1.80084e-28,-1.28673,1
7.96,1.37764e-16,4.1345e-28,2.95938e-27,2.25577e-28,-1.48922,1
7.97,1.3956e-16,2.90578e-28,2.44733e-27,1.23751e-28,1.81139,1
7.98,1.41669e-16,3.3263e-28,3.67848e-27,7.23107e-29,-0.307718,1
7.99,1.39149e-16,2.54975e-28,2.91015e-27,1.03849e-28,1.31141,1
8,1.39578e-16,4.33887e-28,3.77229e-27,2.7252e-28,0.267182,1
8.01,1.37772e-16,2.21083e-28,2.32937e-27,4.33114e-29,-0.301041,1
8.02,1.37405e-16,2.30052e-28,2.88828e-27,4.57404e-29,0.834442,1
8.03,1.37819e-16,7.21043e-28,4.3952e-27,5.01425e-28,-1.84585,1
8.04,1.36679e-16,2.67663e-28,2.7985e-27,4.16921e-29,-0.0690257,1
8.05,1.39249e-16,4.30378e-28,3.51798e-27,2.19796e-28,0.795624,1
8.06,1.39345e-16,6.25768e-28,4.14659e-27,4.2223e-28,0.516222,1
8.07,1.38246e-16,3.01349e-28,3.19793e-27,7.21576e-29,-1.12344,1
8.08,1.37536e-16,3.40877e-28,3.24951e-27,1.18442e-28,-0.220294,1
8.09,1.39098e-16,2.70073e-28,2.25247e-27,4.47496e-29,1.6255,1
8.1,1.39405e-16,3.07008e-28,2.57837e-27,9.25218e-29,-0.807736,1
8.11,1.37176e-16,2.38849e-28,2.46008e-27,4.33904e-29,-0.13913,1
8.12,1.38293e-16,2.3045e-28,2.85051e-27,3.04016e-29,0.830227,1
8.13,1.38485e-16,3.46209e-28,3.78896e-27,1.39471e-28,-2.65235,1
8.14,1.37345e-16,6.06678e-28,4.68189e-27,3.33319e-28,2.35603,1
8.15,1.41087e-16,4.30889e-28,3.22638e-27,1.94355e-28,0.65401,1
8.16,1.3784e-16,2.57417e-28,2.64007e-27,5.63392e-29,0.016786,1
8.17,1.36944e-16,3.40562e-28,3.17967e-27,1.18987e-28,-1.70783,1
8.18,1.36921e-16,3.64322e-28,3.10658e-27,1.84037e-28,0.0819249,1
8.19,1.393e-16,3.17701e-28,2.81263e-27,1.1427e-28,1.67237,1
8.2,1.39186e-16,2.96348e-28,2.95555e-27,5.60392e-29,-1.29499,1
8.21,1.36896e-16,4.28953e-28,3.31125e-27,1.80876e-28,1.97258,1
8.22,1.38693e-16,3.08664e-28,2.39531e-27,7.06385e-29,-3.46303,1
8.23,1.3601e-16,3.15301e-28,2.86241e-27,8.13554e-29,2.01651,1
8.24,1.40889e-16,3.71356e-28,2.73735e-27,1.3124e-28,-1.48384,1
8.25,1.38104e-16,3.50075e-28,3.11489e-27,7.291e-29,2.92894,1
8.26,1.40184e-16,2.86561e-28,2.0963e-27,4.91008e-29,-1.0472,1
8.27,1.36195e-16,3.20732e-28,2.95882e-27,3.60585e-29,0.905707,1
8.28,1.37636e-16,6.44833e-28,4.13284e-27,3.54719e-28,-2.76077,1
8.29,1.36401e-16,5.24765e-28,3.35754e-27,2.34336e-28,0.878551,1
8.3,1.40273e-16,3.77591e-28,2.64877e-27,7.0448e-29,-0.394752,1
8.31,1.39052e-16,3.28085e-28,2.47019e-27,3.72001e-29,0.364881,1
8.32,1.39603e-16,3.34498e-28,2.68138e-27,5.20786e-29,1.28073,1
8.33,1.39095e-16,3.47687e-28,2.41989e-27,7.22247e-29,-0.554594,1
8.34,1.37336e-16,3.38104e-28,3.0042e-27,3.75389e-29,-0.395657,1
8.35,1.38102e-16,3.33385e-28,2.16617e-27,5.47572e-29,0.104574,1
8.36,1.38651e-16,3.75094e-28,2.83272e-27,9.38987e-29,1.01412,1
8.37,1.38506e-16,2.76915e-28,2.60683e-27,5.62974e-29,-0.373577,1
8.38,1.37116e-16,3.72223e-28,3.86906e-27,7.92238e-29,-1.14977,1
8.39,1.3763e-16,5.6045e-28,4.40257e-27,2.51774e-28,1.71901,1
8.4,1.3923e-16,2.73751e-28,2.73286e-27,3.11605e-29,-0.496286,1
8.41,1.36878e-16,4.23698e-28,3.34536e-27,1.54503e-28,0.827103,1
8.42,1.3756e-16,3.44506e-28,2.18546e-27,8.67754e-29,-2.02791,1
8.43,1.36432e-16,5.59433e-28,3.33746e-27,3.17452e-28,0.485035,1
8.44,1.39256e-16,6.32019e-28,4.50849e-27,2.81565e-28,0.0669616,1
8.45,1.38584e-16,3.80516e-28,2.26008e-27,7.88663e-29,0.13766,1
8.46,1.38491e-16,4.99809e-28,4.32747e-27,1.96108e-28,-0.692349,1
8.47,1.38301e-16,3.55057e-28,2.66943e-27,1.07157e-28,1.11881,1
8.48,1.39265e-16,4.15364e-28,3.57236e-27,1.08716e-28,-1.11461,1
8.49,1.37724e-16,3.03631e-28,2.52002e-27,4.59212e-29,2.18828,1
8.5,1.39276e-16,3.68552e-28,2.79871e-27,5.8182e-29,-1.21321,1
8.51,1.36294e-16,5.44265e-28,3.34098e-27,2.37092e-28,-0.379412,1
8.52,1.37968e-16,5.43232e-28,3.83287e-27,1.90492e-28,-0.108916,1
8.53,1.38493e-16,4.17846e-28,3.09535e-27,1.38742e-28,-0.0290143,1
8.54,1.38644e-16,3.41765e-28,2.50559e-27,6.24042e-29,0.622962,1
8.55,1.38684e-16,3.40404e-28,3.06254e-27,5.3845e-29,-0.0810743,1
8.56,1.37826e-16,3.14634e-28,3.06732e-27,3.5759e-29,-0.420616,1
8.57,1.37937e-16,3.88639e-28,3.84797e-27,1.04028e-28,-0.0807329,1
8.58,1.3852e-16,5.44793e-28,3.81556e-27,2.6074e-28,0.408844,1
8.59,1.38632e-16,3.17604e-28,2.47845e-27,4.12156e-29,0.932506,1
8.6,1.38068e-16,3.62962e-28,3.39383e-27,6.25542e-29,-1.55823,1
8.61,1.36792e-16,2.56745e-28,2.36486e-27,4.35232e-29,0.633771,1
8.62,1.38957e-16,3.08616e-28,3.51166e-27,6.15158e-29,-0.992479,1
8.63,1.38082e-16,2.88927e-28,2.43133e-27,4.7755e-29,2.06715,1
8.64,1.39466e-16,3.22321e-28,2.65512e-27,4.47647e-29,-3.09278,1
8.65,1.36642e-16,4.60217e-28,3.10429e-27,1.8626e-28,2.56443,1
8.66,1.41003e-16,4.7588e-28,3.52677e-27,1.64137e-28,-1.09423,1
8.67,1.37477e-16,4.0341e-28,3.24195e-27,7.75354e-29,1.10384e-05,1
8.68,1.38998e-16,5.98393e-28,3.14744e-27,3.2681e-28,0.739902,1
8.69,1.38998e-16,3.56805e-28,3.08213e-27,5.85748e-29,-0.0388312,1
8.7,1.37977e-16,5.57654e-28,3.97988e-27,2.73119e-28,-1.07448,1
8.71,1.38031e-16,4.64623e-28,3.47604e-27,1.22582e-28,1.12212,1
8.72,1.3953e-16,3.76227e-28,2.6488e-27,4.7291e-29,-0.90628,1
8.73,1.37982e-16,3.01616e-28,2.05433e-27,6.07144e-29,0.0706523,1
8.74,1.39244e-16,2.75298e-28,2.51919e-27,4.41263e-29,-1.29642,1
8.75,1.39145e-16,2.76631e-28,2.56373e-27,3.06243e-29,0.733173,1
8.76,1.40973e-16,3.86265e-28,3.20421e-27,1.3518e-28,1.71859,1
8.77,1.39947e-16,5.41846e-28,4.17294e-27,3.23402e-28,-1.86789,1
8.78,1.37582e-16,2.57395e-28,2.60264e-27,4.53003e-29,0.134937,1
8.79,1.40201e-16,2.4517e-28,2.52201e-27,4.03955e-29,1.55509,1
8.8,1.40012e-16,2.51875e-28,2.4796e-27,4.57572e-29,-0.236857,1
8.81,1.37868e-16,5.15871e-28,3.51939e-27,2.43746e-28,1.69939,1
8.82,1.38196e-16,3.10872e-28,3.02862e-27,7.13468e-29,-1.24865,1
8.83,1.35886e-16,6.28006e-28,4.06066e-27,4.24228e-28,-1.07061,1
8.84,1.37605e-16,2.56405e-28,2.35341e-27,5.28338e-29,1.51279,1
8.85,1.39094e-16,2.81252e-28,3.05083e-27,6.79651e-29,-1.73125,1
8.86,1.37021e-16,2.52437e-28,2.66347e-27,4.68725e-29,0.0217938,1
8.87,1.39435e-16,4.54468e-28,3.77652e-27,2.55383e-28,0.137388,1
8.88,1.39404e-16,2.30411e-28,2.90136e-27,2.97385e-29,-0.667023,1
8.89,1.39213e-16,2.1122e-28,2.76349e-27,4.88067e-29,1.06799,1
8.9,1.40148e-16,3.01162e-28,3.72129e-27,1.10458e-28,1.11452,1
8.91,1.38667e-16,2.05219e-28,2.35102e-27,4.16098e-29,-2.00849,1
8.92,1.37139e-16,3.57581e-28,2.84131e-27,1.86339e-28,2.48229,1
8.93,1.39949e-16,3.39211e-28,3.04915e-27,1.18405e-28,-1.32436,1
8.94,1.3656e-16,2.85305e-28,2.38619e-27,9.10372e-29,0.816432,1
8.95,1.38393e-16,2.32636e-28,2.0117e-27,6.78383e-29,0.28972,1
8.96,1.37272e-16,6.6144e-28,4.80884e-27,4.31699e-28,-1.58364,1
8.97,1.36875e-16,6.06221e-28,4.47452e-27,4.09425e-28,-0.501779,1
8.98,1.39078e-16,3.24299e-28,3.31299e-27,8.49508e-29,0.638519,1
8.99,1.39779e-16,2.61005e-28,2.21232e-27,5.11802e-29,1.83587,1
9,1.38892e-16,2.73678e-28,2.44368e-27,5.83773e-29,-0.322305,1
9.01,1.36388e-16,3.41518e-28,3.21035e-27,1.23707e-28,0.233177,1
9.02,1.36829e-16,2.68387e-28,2.67386e-27,5.07398e-29,-3.88485,1
9.03,1.36511e-16,2.80937e-28,3.02163e-27,6.4239e-29,3.3552,1
9.04,1.42029e-16,2.35126e-28,2.45386e-27,3.67017e-29,-1.0319,1
9.05,1.37418e-16,3.58359e-28,3.26664e-27,1.33037e-28,0.939425,1
9.06,1.38851e-16,2.37517e-28,2.0288e-27,3.77438e-29,-1.03549,1
9.07,1.37559e-16,2.34112e-28,2.97396e-27,3.81034e-29,1.47065,1
9.08,1.38998e-16,3.86563e-28,3.18714e-27,2.29292e-28,-2.12526,1
9.09,1.36983e-16,3.62007e-28,3.18638e-27,1.54008e-28,1.24642,1
9.1,1.39958e-16,2.53566e-28,2.83223e-27,3.45606e-29,0.0270984,1
9.11,1.38235e-16,3.23159e-28,2.59405e-27,1.3047e-28,1.05145,1
9.12,1.38197e-16,2.9519e-28,3.46798e-27,8.4683e-29,-1.49843,1
9.13,1.36759e-16,6.829e-28,5.00018e-27,4.48947e-28,0.82911,1
9.14,1.3884e-16,5.03159e-28,4.34617e-27,2.71788e-28,-0.250468,1
9.15,1.37698e-16,2.7098e-28,2.51812e-27,7.11741e-29,-1.22013,1
9.16,1.38044e-16,3.36503e-28,3.07054e-27,9.4672e-29,1.13429,1
9.17,1.39749e-16,2.85422e-28,2.73177e-27,6.60345e-29,0.127702,1
9.18,1.38182e-16,6.51881e-28,5.17306e-27,4.28475e-28,-0.458908,1
9.19,1.38005e-16,3.97939e-28,3.5074e-27,1.88472e-28,2.63726,1
9.2,1.38642e-16,2.82068e-28,3.0897e-27,9.02156e-29,-2.52648,1
9.21,1.35079e-16,1.96799e-28,2.22673e-27,4.84538e-29,1.31303,1
9.22,1.3858e-16,6.14663e-28,4.40359e-27,4.28396e-28,-0.692319,1
9.23,1.36784e-16,4.0727e-28,3.89887e-27,2.09083e-28,-1.17166,1
9.24,1.37738e-16,1.84378e-28,2.07873e-27,6.3424e-29,2.22774,1
9.25,1.39371e-16,3.81246e-28,2.87591e-27,2.22258e-28,-1.96929,1
9.26,1.36334e-16,2.39292e-28,2.84639e-27,6.23875e-29,1.02862,1
9.27,1.39073e-16,4.90416e-28,3.80454e-27,3.2852e-28,0.155298,1
9.28,1.37657e-16,6.68164e-28,4.54779e-27,4.74538e-28,1.29629,1
9.29,1.37443e-16,3.32447e-28,2.73313e-27,1.81636e-28,0.821534,1
9.3,1.35684e-16,2.84502e-28,3.48461e-27,5.49e-29,-3.13645,1
9.31,1.34579e-16,6.9904e-28,4.35182e-27,4.6131e-28,-0.837962,1
9.32,1.38936e-16,2.92605e-28,2.80122e-27,4.34798e-29,1.85147,1
9.33,1.4011e-16,3.42449e-28,2.57132e-27,1.32992e-28,-0.307321,1
9.34,1.37563e-16,5.59374e-28,3.77193e-27,3.42702e-28,-0.176694,1
9.35,1.37987e-16,3.47927e-28,2.64412e-27,1.18705e-28,1.70638,1
9.36,1.38232e-16,2.66039e-28,2.47127e-27,5.13542e-29,-1.44203,1
9.37,1.35913e-16,3.31197e-28,3.65e-27,6.20644e-29,-0.802722,1
9.38,1.37901e-16,3.82534e-28,2.99088e-27,1.65314e-28,0.858799,1
9.39,1.39017e-16,5.65527e-28,3.86856e-27,3.21486e-28,-0.929741,1
9.4,1.37833e-16,2.59713e-28,3.01018e-27,4.65953e-29,2.20149,1
9.41,1.39127e-16,3.14109e-28,3.21423e-27,7.07578e-29,-1.46659,1
9.42,1.3613e-16,2.92905e-28,2.62561e-27,6.29641e-29,-1.00494,1
9.43,1.38156e-16,2.98388e-28,2.77853e-27,6.47329e-29,1.39183,1
9.44,1.39559e-16,2.47376e-28,2.74329e-27,5.47373e-29,-2.30625,1
9.45,1.37643e-16,2.41805e-28,2.59764e-27,7.59109e-29,2.41296,1
9.46,1.40892e-16,2.98626e-28,2.53775e-27,1.38686e-28,0.19087,1
9.47,1.37573e-16,4.01604e-28,3.30845e-27,2.36153e-28,-0.979603,1
9.48,1.37311e-16,3.16419e-28,3.1104e-27,1.37231e-28,1.01881,1
9.49,1.38669e-16,9.39116e-28,5.95774e-27,7.39416e-28,0.4481,1
9.5,1.3727e-16,5.03609e-28,3.62197e-27,3.65015e-28,-1.74858,1
9.51,1.36658e-16,4.40225e-28,3.94915e-27,2.19381e-28,0.109498,1
9.52,1.3909e-16,2.45087e-28,2.3233e-27,3.62081e-29,1.7055,1
9.53,1.38938e-16,3.12006e-28,3.63072e-27,3.54462e-29,-1.4586,1
9.54,1.36608e-16,5.00639e-28,4.13487e-27,2.62949e-28,1.12165,1
9.55,1.3863e-16,2.80295e-28,2.42463e-27,3.82837e-29,-0.526418,1
9.56,1.37093e-16,8.9039e-28,6.76695e-27,5.99193e-28,-1.1953,1
9.57,1.37818e-16,2.67425e-28,2.66978e-27,6.34285e-29,1.61635,1
9.58,1.39485e-16,2.24606e-28,2.5338e-27,6.0011e-29,-1.21282,1
9.59,1.37267e-16,3.27857e-28,3.22549e-27,1.32366e-28,1.53135,1
9.6,1.38952e-16,2.7993e-28,3.58073e-27,1.18713e-28,-1.25919,1
9.61,1.36856e-16,3.20144e-28,3.5796e-27,1.35312e-28,0.980384,1
9.62,1.38601e-16,1.93902e-28,1.90357e-27,6.3905e-29,-0.722763,1
9.63,1.37256e-16,2.48883e-28,3.01658e-27,4.89212e-29,0.44447,1
9.64,1.38255e-16,2.85915e-28,3.72316e-27,1.17445e-28,-0.272371,1
9.65,1.37643e-16,4.19116e-28,3.69771e-27,2.5149e-28,-0.479493,1
9.66,1.38019e-16,2.29796e-28,2.3344e-27,8.24748e-29,-0.456603,1
9.67,1.38684e-16,2.14105e-28,2.76619e-27,4.51703e-29,-0.128758,1
9.68,1.3932e-16,2.63555e-28,2.82716e-27,6.77607e-29,0.950994,1
9.69,1.395e-16,2.67511e-28,3.21063e-27,7.75271e-29,0.846793,1
9.7,1.38186e-16,6.96761e-28,4.69048e-27,5.08972e-28,1.47905,1
9.71,1.37025e-16,3.18139e-28,2.51465e-27,1.01517e-28,-2.96309,1
9.72,1.35028e-16,2.58364e-28,3.41892e-27,6.09817e-29,1.10596,1
9.73,1.39151e-16,3.40948e-28,3.68634e-27,1.36278e-28,0.460748,1
9.74,1.37629e-16,2.16558e-28,2.45619e-27,6.05904e-29,0.282006,1
9.75,1.36998e-16,2.03881e-28,2.2912e-27,8.13288e-29,-1.51932,1
9.76,1.36613e-16,1.98478e-28,2.70137e-27,6.67525e-29,-0.617478,1
9.77,1.3872e-16,2.10542e-28,2.319e-27,4.28623e-29,0.230054,1
9.78,1.39582e-16,2.32531e-28,2.61286e-27,3.50508e-29,1.24976,1
9.79,1.39262e-16,5.23377e-28,3.82891e-27,3.24438e-28,-0.0165741,1
9.8,1.37543e-16,2.1617e-28,2.4227e-27,6.26548e-29,-1.45802,1
9.81,1.37566e-16,2.35182e-28,2.95401e-27,3.62847e-29,0.295536,1
9.82,1.39601e-16,3.09868e-28,3.35361e-27,1.18558e-28,0.528575,1
9.83,1.3919e-16,3.01133e-28,3.19413e-27,9.07235e-29,-0.186475,1
9.84,1.38458e-16,2.53084e-28,2.45213e-27,3.59917e-29,1.42076,1
9.85,1.38717e-16,5.2646e-28,5.22898e-27,2.39e-28,-0.413867,1
9.86,1.36773e-16,4.15579e-28,3.79793e-27,1.72905e-28,-1.25867,1
9.87,1.37342e-16,1.09945e-27,6.69884e-27,8.43463e-28,0.339558,1
9.88,1.39093e-16,7.68778e-28,4.88253e-27,5.06542e-28,-1.35726,1
9.89,1.38622e-16,3.28247e-28,2.61316e-27,1.11356e-28,2.07877,1
9.9,1.40529e-16,2.54449e-28,2.44551e-27,2.92508e-29,1.25685,1
9.91,1.37667e-16,2.84711e-28,3.39008e-27,7.70288e-29,-0.791808,1
9.92,1.35959e-16,5.0809e-28,4.01862e-27,2.66092e-28,-0.682734,1
9.93,1.37044e-16,2.91908e-28,3.11531e-27,7.12793e-29,-0.016588,1
9.94,1.37986e-16,5.64424e-28,3.98998e-27,3.46694e-28,-0.639535,1
9.95,1.38009e-16,2.84454e-28,2.56335e-27,5.21595e-29,0.378257,1
9.96,1.38897e-16,2.56407e-28,2.31209e-27,4.15763e-29,1.37479,1
9.97,1.38374e-16,2.82194e-28,2.69486e-27,3.96102e-29,-1.39056,1
9.98,1.36497e-16,4.40769e-28,3.57051e-27,1.94784e-28,-0.0286402,1
9.99,1.38422e-16,2.93589e-28,3.12037e-27,3.95453e-29,73.1984,1
10,1.38462e-16,2.61279e-28,3.63353e-27,0,73.1984,1
10,1.38462e-16,2.26712e-28,2.12799e-28,6.33268e-29,6.93349e-310,1


==> graph_data/mesh_var(dt=0.01)/mesh1_5/temps_long_impli.csv <==
This is the first cell in the first column.
Description ,Derive-diffusion, schéma couplé.
Eta,1.5
Pas de temps ref,0.01
Nombre d'itérations effectif,1001
Maillage,mesh1_5
Finesse de maillage,0.00191985

Temps,Entropy,Diff_eq_L2,Weak_entropy,Diff_end_L2,Esti_nu,Nb_iter_Newton,
0,0.0926979,0.147696,0.0861433,0.147696,15.3952,0
0.01,0.0785702,0.121765,0.0738937,0.121765,14.5648,4
0.02,0.0680879,0.104106,0.0642111,0.104106,14.1584,3
0.03,0.0594318,0.089967,0.0560416,0.089967,13.9238,3
0.04,0.0520608,0.0781244,0.0490186,0.0781244,13.7701,3
0.05,0.0456979,0.0680111,0.0429309,0.0680111,13.6577,3
0.06,0.0401669,0.0592933,0.0376313,0.0592933,13.5676,3
0.07,0.0353402,0.0517418,0.0330067,0.0517418,13.4901,3
0.08,0.0311182,0.0451828,0.0289651,0.0451828,13.4199,3
0.09,0.0274193,0.0394769,0.0254295,0.0394769,13.3539,3
0.1,0.0241751,0.0345081,0.0223344,0.0345081,13.2904,3
0.11,0.0213271,0.0301783,0.0196233,0.0301783,13.2282,3
0.12,0.0188252,0.0264032,0.0172475,0.0264032,13.1667,3
0.13,0.0166259,0.0231107,0.0151648,0.0231107,13.1053,3
0.14,0.0146915,0.0202379,0.0133383,0.0202379,13.0438,3
0.15,0.0129892,0.0177306,0.011736,0.0177306,12.9819,3
0.16,0.0114904,0.0155417,0.0103299,0.0155417,12.9196,3
0.17,0.0101701,0.0136301,0.00909561,0.0136301,12.8567,3
0.18,0.00900653,0.0119602,0.00801178,0.0119602,12.7932,3
0.19,0.0079805,0.0105009,0.00705979,0.0105009,12.7291,3
0.2,0.00707533,0.00922529,0.00622334,0.00922529,12.6643,3
0.21,0.0062764,0.00810978,0.00548818,0.00810978,12.5989,3
0.22,0.00557089,0.0071339,0.00484182,0.0071339,12.5329,3
0.23,0.00494755,0.00627983,0.00427337,0.00627983,12.4663,3
0.24,0.00439654,0.00553202,0.00377326,0.00553202,12.3992,3
0.25,0.0039092,0.00487694,0.00333312,0.00487694,12.3316,3
0.26,0.00347796,0.0043028,0.00294564,0.0043028,12.2636,3
0.27,0.00309615,0.00379934,0.00260437,0.00379934,12.1952,3
0.28,0.00275793,0.0033576,0.00230372,0.0033576,12.1265,3
0.29,0.00245816,0.00296978,0.00203873,0.00296978,12.0576,3
0.3,0.0021923,0.0026291,0.00180509,0.0026291,11.9886,3
0.31,0.00195641,0.00232962,0.00159901,0.00232962,11.9194,3
0.32,0.00174697,0.00206618,0.00141717,0.00206618,11.8503,3
0.33,0.00156092,0.00183427,0.00125664,0.00183427,11.7812,3
0.34,0.00139554,0.00162998,0.00111487,0.00162998,11.7122,3
0.35,0.00124846,0.00144986,0.00098961,0.00144986,11.6435,3
0.36,0.00111757,0.00129093,0.000878891,0.00129093,11.5751,3
0.37,0.00100102,0.00115058,0.000780979,0.00115058,11.5071,3
0.38,0.000897167,0.00102654,0.000694352,0.00102654,11.4395,3
0.39,0.000804583,0.000916797,0.000617674,0.000916797,11.3725,3
0.4,0.000721991,0.000819628,0.000549768,0.000819628,11.3061,3
0.41,0.000648267,0.000733509,0.000489602,0.000733509,11.2403,3
0.42,0.000582418,0.000657109,0.000436266,0.000657109,11.1753,3
0.43,0.000523568,0.000589266,0.000388962,0.000589266,11.1111,3
0.44,0.000470939,0.000528961,0.000346986,0.000528961,11.0478,3
0.45,0.000423845,0.000475303,0.000309717,0.000475303,10.9854,3
0.46,0.000381678,0.000427511,0.00027661,0.000427511,10.924,3
0.47,0.000343899,0.000384899,0.000247185,0.000384899,10.8637,3
0.48,0.000310031,0.000346866,0.000221018,0.000346866,10.8044,3
0.49,0.000279651,0.000312885,0.000197735,0.000312885,10.7462,3
0.5,0.000252382,0.000282493,0.000177007,0.000282493,10.6892,3
0.51,0.000227893,0.000255283,0.000158544,0.000255283,10.6334,3
0.52,0.000205885,0.000230895,0.000142088,0.000230895,10.5787,3
0.53,0.000186097,0.000209015,0.000127412,0.000209015,10.5254,3
0.54,0.000168294,0.000189364,0.000114318,0.000189364,10.4733,3
0.55,0.000152267,0.000171698,0.000102627,0.000171698,10.4225,3
0.56,0.000137831,0.0001558,9.21834e-05,0.0001558,10.373,3
0.57,0.000124822,0.00014148,8.28487e-05,0.00014148,10.3248,3
0.58,0.000113091,0.000128568,7.45002e-05,0.000128568,10.2779,3
0.59,0.000102507,0.000116914,6.70294e-05,0.000116914,10.2323,3
0.6,9.29535e-05,0.000106387,6.03403e-05,0.000106387,10.1881,3
0.61,8.43251e-05,9.68688e-05,5.43475e-05,9.68688e-05,10.1451,3
0.62,7.65284e-05,8.82552e-05,4.89756e-05,8.82552e-05,10.1035,3
0.63,6.94796e-05,8.04537e-05,4.41574e-05,8.04537e-05,10.0631,3
0.64,6.31039e-05,7.33817e-05,3.98335e-05,7.33817e-05,10.0241,2
0.65,5.73343e-05,6.69661e-05,3.59509e-05,6.69661e-05,9.98626,2
0.66,5.21107e-05,6.11414e-05,3.24626e-05,6.11414e-05,9.94971,2
0.67,4.73792e-05,5.58493e-05,2.93269e-05,5.58493e-05,9.91439,2
0.68,4.30917e-05,5.10377e-05,2.65066e-05,5.10377e-05,9.88029,2
0.69,3.92048e-05,4.666e-05,2.39686e-05,4.666e-05,9.84737,2
0.7,3.56796e-05,4.26743e-05,2.16834e-05,4.26743e-05,9.81563,2
0.71,3.2481e-05,3.90435e-05,1.96247e-05,3.90435e-05,9.78503,2
0.72,2.95778e-05,3.57339e-05,1.77692e-05,3.57339e-05,9.75555,2
0.73,2.69416e-05,3.27154e-05,1.60959e-05,3.27154e-05,9.72716,2
0.74,2.45469e-05,2.99609e-05,1.45862e-05,2.99609e-05,9.69984,2
0.75,2.23708e-05,2.7446e-05,1.32233e-05,2.7446e-05,9.67356,2
0.76,2.03928e-05,2.51489e-05,1.19925e-05,2.51489e-05,9.64829,2
0.77,1.85941e-05,2.30497e-05,1.08804e-05,2.30497e-05,9.62401,2
0.78,1.69579e-05,2.11305e-05,9.87504e-06,2.11305e-05,9.60068,2
0.79,1.54692e-05,1.93751e-05,8.96581e-06,1.93751e-05,9.57828,2
0.8,1.41141e-05,1.77691e-05,8.14314e-06,1.77691e-05,9.55677,2
0.81,1.28804e-05,1.62991e-05,7.39845e-06,1.62991e-05,9.53614,2
0.82,1.17568e-05,1.49532e-05,6.72407e-06,1.49532e-05,9.51636,2
0.83,1.07333e-05,1.37206e-05,6.1131e-06,1.37206e-05,9.49738,2
0.84,9.80061e-06,1.25913e-05,5.55936e-06,1.25913e-05,9.4792,2
0.85,8.95054e-06,1.15564e-05,5.05729e-06,1.15564e-05,9.46178,2
0.86,8.17557e-06,1.06078e-05,4.60189e-06,1.06078e-05,9.44509,2
0.87,7.46888e-06,9.73814e-06,4.18867e-06,9.73814e-06,9.42911,2
0.88,6.82432e-06,8.94062e-06,3.81358e-06,8.94062e-06,9.41381,2
0.89,6.23629e-06,8.20912e-06,3.47298e-06,8.20912e-06,9.39917,2
0.9,5.69973e-06,7.53805e-06,3.1636e-06,7.53805e-06,9.38516,2
0.91,5.21003e-06,6.92233e-06,2.88249e-06,6.92233e-06,9.37176,2
0.92,4.76301e-06,6.35729e-06,2.62696e-06,6.35729e-06,9.35895,2
0.93,4.35488e-06,5.83868e-06,2.39463e-06,5.83868e-06,9.3467,2
0.94,3.98219e-06,5.36264e-06,2.18333e-06,5.36264e-06,9.33499,2
0.95,3.6418e-06,4.92562e-06,1.99109e-06,4.92562e-06,9.3238,2
0.96,3.33087e-06,4.52437e-06,1.81614e-06,4.52437e-06,9.31311,2
0.97,3.04679e-06,4.15593e-06,1.65689e-06,4.15593e-06,9.30289,2
0.98,2.78721e-06,3.81759e-06,1.51188e-06,3.81759e-06,9.29314,2
0.99,2.54999e-06,3.50686e-06,1.37982e-06,3.50686e-06,9.28382,2
1,2.33317e-06,3.22147e-06,1.25951e-06,3.22147e-06,9.27493,2
1.01,2.13496e-06,2.95935e-06,1.14988e-06,2.95935e-06,9.26643,2
1.02,1.95375e-06,2.71857e-06,1.04997e-06,2.71857e-06,9.25833,2
1.03,1.78806e-06,2.49739e-06,9.5888e-07,2.49739e-06,9.25059,2
1.04,1.63655e-06,2.29421e-06,8.75826e-07,2.29421e-06,9.24321,2
1.05,1.49797e-06,2.10755e-06,8.0008e-07,2.10755e-06,9.23617,2
1.06,1.37123e-06,1.93607e-06,7.30985e-07,1.93607e-06,9.22945,2
1.07,1.25529e-06,1.77853e-06,6.67946e-07,1.77853e-06,9.22305,2
1.08,1.14922e-06,1.6338e-06,6.1042e-07,1.6338e-06,9.21694,2
1.09,1.05218e-06,1.50082e-06,5.57916e-07,1.50082e-06,9.21111,2
1.1,9.63384e-07,1.37865e-06,5.09987e-07,1.37865e-06,9.20555,2
1.11,8.8213e-07,1.2664e-06,4.66228e-07,1.2664e-06,9.20025,2
1.12,8.0777e-07,1.16327e-06,4.2627e-07,1.16327e-06,9.1952,2
1.13,7.39714e-07,1.06852e-06,3.89777e-07,1.06852e-06,9.19039,2
1.14,6.77424e-07,9.81471e-07,3.56443e-07,9.81471e-07,9.1858,2
1.15,6.20406e-07,9.01491e-07,3.2599e-07,9.01491e-07,9.18142,2
1.16,5.68212e-07,8.28011e-07,2.98167e-07,8.28011e-07,9.17725,2
1.17,5.20429e-07,7.60502e-07,2.72742e-07,7.60502e-07,9.17328,2
1.18,4.76682e-07,6.98481e-07,2.49506e-07,6.98481e-07,9.1695,2
1.19,4.36629e-07,6.41501e-07,2.28268e-07,6.41501e-07,9.16589,2
1.2,3.99955e-07,5.89155e-07,2.08853e-07,5.89155e-07,9.16245,2
1.21,3.66374e-07,5.41066e-07,1.91104e-07,5.41066e-07,9.15918,2
1.22,3.35623e-07,4.96889e-07,1.74876e-07,4.96889e-07,9.15606,2
1.23,3.07462e-07,4.56306e-07,1.60037e-07,4.56306e-07,9.15309,2
1.24,2.81672e-07,4.19027e-07,1.46466e-07,4.19027e-07,9.15026,2
1.25,2.58052e-07,3.84782e-07,1.34055e-07,3.84782e-07,9.14756,2
1.26,2.36419e-07,3.53327e-07,1.22702e-07,3.53327e-07,9.145,2
1.27,2.16605e-07,3.24433e-07,1.12318e-07,3.24433e-07,9.14255,2
1.28,1.98456e-07,2.97894e-07,1.02818e-07,2.97894e-07,9.14022,2
1.29,1.81832e-07,2.73519e-07,9.41262e-08,2.73519e-07,9.13801,2
1.3,1.66604e-07,2.5113e-07,8.61737e-08,2.5113e-07,9.13589,2
1.31,1.52654e-07,2.30568e-07,7.88969e-08,2.30568e-07,9.13388,2
1.32,1.39876e-07,2.11684e-07,7.2238e-08,2.11684e-07,9.13197,2
1.33,1.28169e-07,1.9434e-07,6.6144e-08,1.9434e-07,9.13015,2
1.34,1.17444e-07,1.78413e-07,6.05666e-08,1.78413e-07,9.12841,2
1.35,1.07618e-07,1.63786e-07,5.54619e-08,1.63786e-07,9.12676,2
1.36,9.86161e-08,1.50355e-07,5.07893e-08,1.50355e-07,9.12519,2
1.37,9.03684e-08,1.38021e-07,4.65122e-08,1.38021e-07,9.12369,2
1.38,8.28116e-08,1.26695e-07,4.25968e-08,1.26695e-07,9.12226,2
1.39,7.58879e-08,1.16296e-07,3.90123e-08,1.16296e-07,9.1209,2
1.4,6.95439e-08,1.06747e-07,3.57306e-08,1.06747e-07,9.11961,2
1.41,6.3731e-08,9.79797e-08,3.27261e-08,9.79797e-08,9.11838,2
1.42,5.84048e-08,8.99302e-08,2.9975e-08,8.99302e-08,9.11721,2
1.43,5.35242e-08,8.25398e-08,2.74561e-08,8.25398e-08,9.1161,2
1.44,4.9052e-08,7.57548e-08,2.51495e-08,7.57548e-08,9.11504,2
1.45,4.4954e-08,6.95258e-08,2.30373e-08,6.95258e-08,9.11403,2
1.46,4.11987e-08,6.38074e-08,2.11031e-08,6.38074e-08,9.11306,2
1.47,3.77575e-08,5.85579e-08,1.93317e-08,5.85579e-08,9.11215,2
1.48,3.4604e-08,5.37389e-08,1.77095e-08,5.37389e-08,9.11128,2
1.49,3.17142e-08,4.93154e-08,1.62237e-08,4.93154e-08,9.11045,2
1.5,2.90659e-08,4.52549e-08,1.48629e-08,4.52549e-08,9.10966,2
1.51,2.6639e-08,4.15277e-08,1.36166e-08,4.15277e-08,9.10891,2
1.52,2.44148e-08,3.81067e-08,1.2475e-08,3.81067e-08,9.1082,2
1.53,2.23766e-08,3.49667e-08,1.14293e-08,3.49667e-08,9.10752,2
1.54,2.05086e-08,3.20847e-08,1.04715e-08,3.20847e-08,9.10687,2
1.55,1.87967e-08,2.94396e-08,9.59409e-09,2.94396e-08,9.10625,2
1.56,1.72278e-08,2.7012e-08,8.79037e-09,2.7012e-08,9.10567,2
1.57,1.57899e-08,2.47841e-08,8.05411e-09,2.47841e-08,9.10511,2
1.58,1.44721e-08,2.27394e-08,7.37964e-09,2.27394e-08,9.10458,2
1.59,1.32644e-08,2.0863e-08,6.76175e-09,2.0863e-08,9.10407,2
1.6,1.21575e-08,1.91411e-08,6.19568e-09,1.91411e-08,9.10359,2
1.61,1.1143e-08,1.75609e-08,5.67708e-09,1.75609e-08,9.10313,2
1.62,1.02133e-08,1.61109e-08,5.20196e-09,1.61109e-08,9.1027,2
1.63,9.36111e-09,1.47803e-08,4.76666e-09,1.47803e-08,9.10228,2
1.64,8.58009e-09,1.35594e-08,4.36784e-09,1.35594e-08,9.10189,2
1.65,7.86426e-09,1.24391e-08,4.00244e-09,1.24391e-08,9.10151,2
1.66,7.20818e-09,1.14111e-08,3.66765e-09,1.14111e-08,9.10116,2
1.67,6.60686e-09,1.04679e-08,3.3609e-09,1.04679e-08,9.10082,2
1.68,6.05572e-09,9.60253e-09,3.07984e-09,9.60253e-09,9.10049,2
1.69,5.55057e-09,8.80853e-09,2.82231e-09,8.80853e-09,9.10019,2
1.7,5.08758e-09,8.08005e-09,2.58634e-09,8.08005e-09,9.09989,2
1.71,4.66322e-09,7.4117e-09,2.37012e-09,7.4117e-09,9.09961,2
1.72,4.27426e-09,6.79853e-09,2.172e-09,6.79853e-09,9.09935,2
1.73,3.91776e-09,6.23598e-09,1.99045e-09,6.23598e-09,9.0991,2
1.74,3.591e-09,5.7199e-09,1.8241e-09,5.7199e-09,9.09886,2
1.75,3.29151e-09,5.24645e-09,1.67166e-09,5.24645e-09,9.09863,2
1.76,3.01699e-09,4.81212e-09,1.53197e-09,4.81212e-09,9.09841,2
1.77,2.76538e-09,4.41368e-09,1.40396e-09,4.41368e-09,9.0982,2
1.78,2.53476e-09,4.04817e-09,1.28666e-09,4.04817e-09,9.09801,2
1.79,2.32337e-09,3.71288e-09,1.17917e-09,3.71288e-09,9.09782,2
1.8,2.12962e-09,3.40532e-09,1.08067e-09,3.40532e-09,9.09764,2
1.81,1.95203e-09,3.12319e-09,9.904e-10,3.12319e-09,9.09747,2
1.82,1.78925e-09,2.8644e-09,9.07676e-10,2.8644e-09,9.09731,2
1.83,1.64005e-09,2.62702e-09,8.31867e-10,2.62702e-09,9.09716,2
1.84,1.50329e-09,2.40929e-09,7.62394e-10,2.40929e-09,9.09701,2
1.85,1.37793e-09,2.20957e-09,6.98727e-10,2.20957e-09,9.09687,2
1.86,1.26304e-09,2.02638e-09,6.4038e-10,2.02638e-09,9.09674,2
1.87,1.15772e-09,1.85836e-09,5.86908e-10,1.85836e-09,9.09661,2
1.88,1.06119e-09,1.70426e-09,5.37904e-10,1.70426e-09,9.09649,2
1.89,9.72704e-10,1.56291e-09,4.92994e-10,1.56291e-09,9.09638,2
1.9,8.91599e-10,1.43327e-09,4.51835e-10,1.43327e-09,9.09627,2
1.91,8.17258e-10,1.31437e-09,4.14114e-10,1.31437e-09,9.09617,2
1.92,7.49117e-10,1.20533e-09,3.79544e-10,1.20533e-09,9.09607,2
1.93,6.86657e-10,1.10532e-09,3.47862e-10,1.10532e-09,9.09598,2
1.94,6.29406e-10,1.01359e-09,3.18825e-10,1.01359e-09,9.09589,2
1.95,5.76929e-10,9.29471e-10,2.92213e-10,9.29471e-10,9.0958,2
1.96,5.28827e-10,8.52324e-10,2.67824e-10,8.52324e-10,9.09572,2
1.97,4.84736e-10,7.81573e-10,2.45471e-10,7.81573e-10,9.09565,2
1.98,4.44322e-10,7.16688e-10,2.24984e-10,7.16688e-10,9.09557,2
1.99,4.07278e-10,6.57184e-10,2.06208e-10,6.57184e-10,9.0955,2
2,3.73322e-10,6.02615e-10,1.88999e-10,6.02615e-10,9.09544,2
2.01,3.42197e-10,5.52573e-10,1.73227e-10,5.52573e-10,9.09538,2
2.02,3.13668e-10,5.06682e-10,1.58772e-10,5.06682e-10,9.09532,2
2.03,2.87517e-10,4.64599e-10,1.45523e-10,4.64599e-10,9.09526,2
2.04,2.63547e-10,4.26008e-10,1.33381e-10,4.26008e-10,9.09521,2
2.05,2.41575e-10,3.90619e-10,1.22251e-10,3.90619e-10,9.09515,2
2.06,2.21435e-10,3.58167e-10,1.12051e-10,3.58167e-10,9.09511,2
2.07,2.02974e-10,3.28409e-10,1.02702e-10,3.28409e-10,9.09506,2
2.08,1.86052e-10,3.01121e-10,9.41334e-11,3.01121e-10,9.09501,2
2.09,1.70542e-10,2.76099e-10,8.62798e-11,2.76099e-10,9.09497,2
2.1,1.56324e-10,2.53154e-10,7.90816e-11,2.53154e-10,9.09493,2
2.11,1.43292e-10,2.32114e-10,7.24841e-11,2.32114e-10,9.09489,2
2.12,1.31346e-10,2.12822e-10,6.64371e-11,2.12822e-10,9.09486,2
2.13,1.20396e-10,1.95132e-10,6.08948e-11,1.95132e-10,9.09482,2
2.14,1.10359e-10,1.78911e-10,5.58149e-11,1.78911e-10,9.09479,2
2.15,1.01159e-10,1.64038e-10,5.11589e-11,1.64038e-10,9.09476,2
2.16,9.27255e-11,1.504e-10,4.68913e-11,1.504e-10,9.09473,2
2.17,8.49953e-11,1.37895e-10,4.29799e-11,1.37895e-10,9.0947,2
2.18,7.79097e-11,1.26429e-10,3.93947e-11,1.26429e-10,9.09467,2
2.19,7.14147e-11,1.15916e-10,3.61087e-11,1.15916e-10,9.09465,2
2.2,6.54612e-11,1.06277e-10,3.30969e-11,1.06277e-10,9.09463,2
2.21,6.00041e-11,9.74382e-11,3.03363e-11,9.74382e-11,9.0946,2
2.22,5.50019e-11,8.93344e-11,2.7806e-11,8.93344e-11,9.09458,2
2.23,5.04167e-11,8.19042e-11,2.54868e-11,8.19042e-11,9.09456,2
2.24,4.62137e-11,7.50916e-11,2.3361e-11,7.50916e-11,9.09453,1
2.25,4.23612e-11,6.88453e-11,2.14126e-11,6.88453e-11,9.09452,1
2.26,3.88298e-11,6.31183e-11,1.96267e-11,6.31183e-11,9.0945,1
2.27,3.55928e-11,5.78675e-11,1.79898e-11,5.78675e-11,9.09449,1
2.28,3.26256e-11,5.30532e-11,1.64895e-11,5.30532e-11,9.09446,1
2.29,2.99059e-11,4.86393e-11,1.51143e-11,4.86393e-11,9.09445,1
2.3,2.74128e-11,4.45924e-11,1.38538e-11,4.45924e-11,9.09445,1
2.31,2.51276e-11,4.0882e-11,1.26984e-11,4.0882e-11,9.09441,1
2.32,2.30329e-11,3.74802e-11,1.16394e-11,3.74802e-11,9.09441,1
2.33,2.11128e-11,3.43613e-11,1.06687e-11,3.43613e-11,9.09441,1
2.34,1.93528e-11,3.15019e-11,9.779e-12,3.15019e-11,9.09437,1
2.35,1.77395e-11,2.88803e-11,8.9635e-12,2.88803e-11,9.09436,1
2.36,1.62607e-11,2.64767e-11,8.21601e-12,2.64767e-11,9.09438,1
2.37,1.49051e-11,2.42732e-11,7.53086e-12,2.42732e-11,9.09435,1
2.38,1.36626e-11,2.22529e-11,6.90286e-12,2.22529e-11,9.09435,1
2.39,1.25237e-11,2.04007e-11,6.32723e-12,2.04007e-11,9.09432,1
2.4,1.14797e-11,1.87026e-11,5.7996e-12,1.87026e-11,9.09432,1
2.41,1.05227e-11,1.71458e-11,5.31598e-12,1.71458e-11,9.09431,1
2.42,9.6455e-12,1.57185e-11,4.8727e-12,1.57185e-11,9.0943,1
2.43,8.84144e-12,1.441e-11,4.46638e-12,1.441e-11,9.09431,1
2.44,8.1044e-12,1.32104e-11,4.09394e-12,1.32104e-11,9.09429,1
2.45,7.4288e-12,1.21107e-11,3.75257e-12,1.21107e-11,9.09427,1
2.46,6.80952e-12,1.11024e-11,3.43966e-12,1.11024e-11,9.09428,1
2.47,6.24187e-12,1.01781e-11,3.15285e-12,1.01781e-11,9.09426,1
2.48,5.72154e-12,9.33064e-12,2.88995e-12,9.33064e-12,9.09429,1
2.49,5.24458e-12,8.55376e-12,2.64898e-12,8.55376e-12,9.0942,1
2.5,4.80738e-12,7.84154e-12,2.4281e-12,7.84154e-12,9.09432,1
2.51,4.40663e-12,7.18861e-12,2.22564e-12,7.18861e-12,9.09422,1
2.52,4.03929e-12,6.59002e-12,2.04006e-12,6.59002e-12,9.09419,1
2.53,3.70257e-12,6.04127e-12,1.86996e-12,6.04127e-12,9.09424,1
2.54,3.39392e-12,5.5382e-12,1.71404e-12,5.5382e-12,9.09423,1
2.55,3.111e-12,5.077e-12,1.57113e-12,5.077e-12,9.09424,1
2.56,2.85166e-12,4.65421e-12,1.44013e-12,4.65421e-12,9.09419,1
2.57,2.61394e-12,4.26661e-12,1.32005e-12,4.26661e-12,9.09418,1
2.58,2.39604e-12,3.91128e-12,1.20999e-12,3.91128e-12,9.09427,1
2.59,2.19631e-12,3.58554e-12,1.1091e-12,3.58554e-12,9.09419,1
2.6,2.01322e-12,3.28692e-12,1.01663e-12,3.28692e-12,9.09418,1
2.61,1.84539e-12,3.01316e-12,9.31866e-13,3.01316e-12,9.09426,1
2.62,1.69156e-12,2.7622e-12,8.54171e-13,2.7622e-12,9.0941,1
2.63,1.55055e-12,2.53214e-12,7.82953e-13,2.53214e-12,9.09416,1
2.64,1.4213e-12,2.32123e-12,7.17674e-13,2.32123e-12,9.09401,1
2.65,1.30282e-12,2.12789e-12,6.57838e-13,2.12789e-12,9.09431,1
2.66,1.19421e-12,1.95064e-12,6.02991e-13,1.95064e-12,9.09415,1
2.67,1.09466e-12,1.78816e-12,5.52717e-13,1.78816e-12,9.09427,1
2.68,1.00341e-12,1.63921e-12,5.06635e-13,1.63921e-12,9.09417,1
2.69,9.19765e-13,1.50266e-12,4.64395e-13,1.50266e-12,9.09431,1
2.7,8.43092e-13,1.37749e-12,4.25676e-13,1.37749e-12,9.09357,1
2.71,7.72811e-13,1.26274e-12,3.90187e-13,1.26274e-12,9.09444,1
2.72,7.08392e-13,1.15755e-12,3.57656e-13,1.15755e-12,9.09444,1
2.73,6.49339e-13,1.06112e-12,3.27837e-13,1.06112e-12,9.09396,1
2.74,5.95208e-13,9.72721e-13,3.00505e-13,9.72721e-13,9.09372,1
2.75,5.45592e-13,8.91685e-13,2.75451e-13,8.91685e-13,9.09407,1
2.76,5.00113e-13,8.17399e-13,2.52486e-13,8.17399e-13,9.09429,1
2.77,4.58424e-13,7.49301e-13,2.31436e-13,7.49301e-13,9.09392,1
2.78,4.20209e-13,6.86876e-13,2.12141e-13,6.86876e-13,9.09425,1
2.79,3.85181e-13,6.2965e-13,1.94455e-13,6.2965e-13,9.09431,1
2.8,3.53071e-13,5.77191e-13,1.78243e-13,5.77191e-13,9.09359,1
2.81,3.23639e-13,5.29102e-13,1.63383e-13,5.29102e-13,9.09405,1
2.82,2.96662e-13,4.85019e-13,1.49762e-13,4.85019e-13,9.09327,1
2.83,2.71932e-13,4.44609e-13,1.37276e-13,4.44609e-13,9.09385,1
2.84,2.49266e-13,4.07564e-13,1.25831e-13,4.07564e-13,9.09515,1
2.85,2.28487e-13,3.73606e-13,1.15341e-13,3.73606e-13,9.093,1
2.86,2.09439e-13,3.42477e-13,1.05725e-13,3.42477e-13,9.09346,1
2.87,1.91982e-13,3.13941e-13,9.69109e-14,3.13941e-13,9.09353,1
2.88,1.75979e-13,2.87783e-13,8.88316e-14,2.87783e-13,9.09522,1
2.89,1.6131e-13,2.63804e-13,8.14258e-14,2.63804e-13,9.09256,1
2.9,1.47862e-13,2.41823e-13,7.46375e-14,2.41823e-13,9.09462,1
2.91,1.35538e-13,2.21673e-13,6.84151e-14,2.21673e-13,9.09268,1
2.92,1.24239e-13,2.03202e-13,6.27115e-14,2.03202e-13,9.09182,1
2.93,1.13884e-13,1.86269e-13,5.74834e-14,1.86269e-13,9.09418,1
2.94,1.04393e-13,1.70748e-13,5.26912e-14,1.70748e-13,9.09364,1
2.95,9.56904e-14,1.5652e-13,4.82984e-14,1.5652e-13,9.0929,1
2.96,8.7714e-14,1.43477e-13,4.42719e-14,1.43477e-13,9.09062,1
2.97,8.0403e-14,1.31521e-13,4.05811e-14,1.31521e-13,9.09336,1
2.98,7.3703e-14,1.20561e-13,3.7198e-14,1.20561e-13,9.08996,1
2.99,6.75595e-14,1.10515e-13,3.40969e-14,1.10515e-13,9.09325,1
3,6.19301e-14,1.01305e-13,3.12544e-14,1.01305e-13,9.09362,1
3.01,5.67681e-14,9.28632e-14,2.86488e-14,9.28632e-14,9.0893,1
3.02,5.20361e-14,8.51246e-14,2.62605e-14,8.51246e-14,9.09269,1
3.03,4.77005e-14,7.80308e-14,2.40713e-14,7.80308e-14,9.09398,1
3.04,4.37247e-14,7.15281e-14,2.20645e-14,7.15281e-14,9.08814,1
3.05,4.00798e-14,6.55673e-14,2.02251e-14,6.55673e-14,9.08832,1
3.06,3.67408e-14,6.01031e-14,1.8539e-14,6.01031e-14,9.08933,1
3.07,3.36799e-14,5.50943e-14,1.69935e-14,5.50943e-14,9.08865,1
3.08,3.08737e-14,5.05029e-14,1.55768e-14,5.05029e-14,9.08602,1
3.09,2.83014e-14,4.62941e-14,1.42783e-14,4.62941e-14,9.09098,1
3.1,2.59441e-14,4.2436e-14,1.3088e-14,4.2436e-14,9.08883,1
3.11,2.37821e-14,3.88994e-14,1.19969e-14,3.88994e-14,9.0927,1
3.12,2.18007e-14,3.56576e-14,1.09968e-14,3.56576e-14,9.07487,1
3.13,1.99836e-14,3.26859e-14,1.008e-14,3.26859e-14,9.0814,1
3.14,1.8321e-14,2.99618e-14,9.23971e-15,2.99618e-14,9.07728,1
3.15,1.67957e-14,2.74648e-14,8.46944e-15,2.74648e-14,9.08505,1
3.16,1.5398e-14,2.51758e-14,7.76339e-15,2.51758e-14,9.08476,1
3.17,1.41156e-14,2.30776e-14,7.1162e-15,2.30776e-14,9.05373,1
3.18,1.294e-14,2.11543e-14,6.52296e-15,2.11543e-14,9.08379,1
3.19,1.18657e-14,1.93912e-14,5.97918e-15,1.93912e-14,9.07365,1
3.2,1.08776e-14,1.77751e-14,5.48073e-15,1.77751e-14,9.06119,1
3.21,9.97275e-15,1.62936e-14,5.02384e-15,1.62936e-14,9.06308,1
3.22,9.14418e-15,1.49357e-14,4.60503e-15,1.49357e-14,9.07288,1
3.23,8.3843e-15,1.36909e-14,4.22114e-15,1.36908e-14,9.05779,1
3.24,7.68688e-15,1.25498e-14,3.86925e-15,1.25498e-14,9.0538,1
3.25,7.04845e-15,1.15038e-14,3.54669e-15,1.15038e-14,9.03098,1
3.26,6.46327e-15,1.0545e-14,3.25103e-15,1.0545e-14,9.03518,1
3.27,5.92792e-15,9.66614e-15,2.98001e-15,9.66614e-15,9.0495,1
3.28,5.43671e-15,8.8605e-15,2.73159e-15,8.8605e-15,9.03103,1
3.29,4.98554e-15,8.12201e-15,2.50387e-15,8.12201e-15,9.04271,1
3.3,4.57259e-15,7.44506e-15,2.29514e-15,7.44506e-15,8.99464,1
3.31,4.19339e-15,6.82453e-15,2.10381e-15,6.82453e-15,8.97722,1
3.32,3.84734e-15,6.25573e-15,1.92843e-15,6.25572e-15,9.00419,1
3.33,3.53041e-15,5.73432e-15,1.76767e-15,5.73432e-15,8.98562,1
3.34,3.23878e-15,5.25638e-15,1.62031e-15,5.25637e-15,8.89862,1
3.35,2.97175e-15,4.81826e-15,1.48524e-15,4.81826e-15,8.95336,1
3.36,2.72891e-15,4.41667e-15,1.36142e-15,4.41667e-15,8.98958,1
3.37,2.50466e-15,4.04854e-15,1.24793e-15,4.04854e-15,8.90807,1
3.38,2.29808e-15,3.7111e-15,1.1439e-15,3.7111e-15,8.86398,1
3.39,2.11011e-15,3.40178e-15,1.04854e-15,3.40178e-15,8.88808,1
3.4,1.9383e-15,3.11824e-15,9.61132e-16,3.11824e-15,8.77392,1
3.41,1.78008e-15,2.85833e-15,8.8101e-16,2.85833e-15,8.77507,1
3.42,1.6365e-15,2.62009e-15,8.07567e-16,2.62009e-15,8.65679,1
3.43,1.50448e-15,2.4017e-15,7.40246e-16,2.4017e-15,8.80606,1
3.44,1.38461e-15,2.20152e-15,6.78537e-16,2.20152e-15,8.76452,1
3.45,1.27255e-15,2.01802e-15,6.21973e-16,2.01802e-15,8.60816,1
3.46,1.17001e-15,1.84981e-15,5.70124e-16,1.84981e-15,8.26323,1
3.47,1.07727e-15,1.69563e-15,5.22597e-16,1.69563e-15,8.62879,1
3.48,9.9505e-16,1.5543e-15,4.79032e-16,1.55429e-15,8.53511,1
3.49,9.1601e-16,1.42474e-15,4.39099e-16,1.42474e-15,8.17026,1
3.5,8.43975e-16,1.30599e-15,4.02494e-16,1.30599e-15,8.34301,1
3.51,7.80229e-16,1.19713e-15,3.68942e-16,1.19713e-15,8.20005,1
3.52,7.20147e-16,1.09734e-15,3.38186e-16,1.09734e-15,7.85028,1
3.53,6.6557e-16,1.00588e-15,3.09994e-16,1.00588e-15,7.90608,1
3.54,6.17124e-16,9.22035e-16,2.84152e-16,9.22034e-16,7.72452,1
3.55,5.71908e-16,8.4518e-16,2.60465e-16,8.4518e-16,8.05837,1
3.56,5.30899e-16,7.74732e-16,2.38752e-16,7.74731e-16,7.28029,1
3.57,4.91307e-16,7.10155e-16,2.18849e-16,7.10154e-16,7.31263,1
3.58,4.57966e-16,6.50961e-16,2.00605e-16,6.5096e-16,7.42821,1
3.59,4.26759e-16,5.96701e-16,1.83882e-16,5.967e-16,6.43991,1
3.6,3.9725e-16,5.46963e-16,1.68554e-16,5.46963e-16,7.18455,1
3.61,3.73215e-16,5.01371e-16,1.54503e-16,5.01371e-16,6.45652,1
3.62,3.48199e-16,4.5958e-16,1.41623e-16,4.59579e-16,6.32235,1
3.63,3.27081e-16,4.21272e-16,1.29817e-16,4.21271e-16,6.08774,1
3.64,3.07631e-16,3.86157e-16,1.18995e-16,3.86157e-16,6.01357,1
3.65,2.89978e-16,3.53969e-16,1.09076e-16,3.53968e-16,5.55891,1
3.66,2.73529e-16,3.24464e-16,9.9983e-17,3.24463e-16,5.71895,1
3.67,2.59125e-16,2.97418e-16,9.16482e-17,2.97418e-16,4.85387,1
3.68,2.45107e-16,2.72627e-16,8.40083e-17,2.72626e-16,4.138,1
3.69,2.33761e-16,2.49902e-16,7.70052e-17,2.49901e-16,4.88779,1
3.7,2.24472e-16,2.29071e-16,7.0586e-17,2.29071e-16,4.4668,1
3.71,2.14012e-16,2.09977e-16,6.47019e-17,2.09976e-16,3.13346,1
3.72,2.04861e-16,1.92474e-16,5.93082e-17,1.92474e-16,4.13772,1
3.73,1.98637e-16,1.7643e-16,5.43642e-17,1.7643e-16,3.76709,1
3.74,1.90744e-16,1.61724e-16,4.98323e-17,1.61723e-16,3.21492,1
3.75,1.8382e-16,1.48243e-16,4.56782e-17,1.48243e-16,2.77833,1
3.76,1.78094e-16,1.35886e-16,4.18704e-17,1.35886e-16,2.25536,1
3.77,1.7328e-16,1.24559e-16,3.838e-17,1.24559e-16,2.70089,1
3.78,1.69458e-16,1.14176e-16,3.51806e-17,1.14176e-16,2.38911,1
3.79,1.65001e-16,1.04659e-16,3.22479e-17,1.04659e-16,1.5686,1
3.8,1.61151e-16,9.59349e-17,2.95596e-17,9.59346e-17,1.53298,1
3.81,1.58663e-16,8.79381e-17,2.70956e-17,8.79379e-17,1.37473,1
3.82,1.56267e-16,8.06078e-17,2.48368e-17,8.06077e-17,1.58027,1
3.83,1.54148e-16,7.38886e-17,2.27664e-17,7.38884e-17,0.729328,1
3.84,1.5175e-16,6.77295e-17,2.08686e-17,6.77293e-17,1.26346,1
3.85,1.50651e-16,6.20837e-17,1.91289e-17,6.20836e-17,0.593167,1
3.86,1.48771e-16,5.69086e-17,1.75343e-17,5.69084e-17,1.69952,1
3.87,1.47894e-16,5.21649e-17,1.60726e-17,5.21647e-17,0.195966,1
3.88,1.45423e-16,4.78165e-17,1.47328e-17,4.78164e-17,0.187125,1
3.89,1.45138e-16,4.38307e-17,1.35047e-17,4.38305e-17,1.15625,1
3.9,1.44867e-16,4.01771e-17,1.23789e-17,4.01769e-17,0.521817,1
3.91,1.43211e-16,3.6828e-17,1.1347e-17,3.68279e-17,-0.421424,1
3.92,1.42468e-16,3.37581e-17,1.04011e-17,3.3758e-17,-0.21062,1
3.93,1.43071e-16,3.09441e-17,9.53405e-18,3.0944e-17,0.978993,1
3.94,1.43373e-16,2.83647e-17,8.73924e-18,2.83646e-17,0.590582,1
3.95,1.41983e-16,2.60003e-17,8.01074e-18,2.60001e-17,-0.3809,1
3.96,1.41149e-16,2.38329e-17,7.34293e-18,2.38328e-17,1.01195,1
3.97,1.41689e-16,2.18463e-17,6.73083e-18,2.18462e-17,-0.745718,1
3.98,1.40269e-16,2.00252e-17,6.16976e-18,2.00251e-17,0.346094,1
3.99,1.41323e-16,1.83559e-17,5.65542e-18,1.83558e-17,-0.102828,1
4,1.40836e-16,1.68258e-17,5.184e-18,1.68257e-17,0.310582,1
4.01,1.40981e-16,1.54233e-17,4.75184e-18,1.54232e-17,-0.315901,1
4.02,1.40544e-16,1.41376e-17,4.35574e-18,1.41375e-17,0.0774639,1
4.03,1.4099e-16,1.29591e-17,3.99264e-18,1.2959e-17,-0.0944985,1
4.04,1.40881e-16,1.18789e-17,3.65981e-18,1.18788e-17,0.21575,1
4.05,1.41014e-16,1.08887e-17,3.35472e-18,1.08886e-17,0.900683,1
4.06,1.4071e-16,9.981e-18,3.07506e-18,9.98094e-18,-0.877829,1
4.07,1.39454e-16,9.14901e-18,2.81874e-18,9.14895e-18,0.847044,1
4.08,1.40689e-16,8.38635e-18,2.58374e-18,8.38629e-18,-0.274461,1
4.09,1.39508e-16,7.68729e-18,2.36839e-18,7.68723e-18,0.125447,1
4.1,1.39891e-16,7.04648e-18,2.17092e-18,7.04642e-18,-0.35066,1
4.11,1.39716e-16,6.45911e-18,1.98997e-18,6.45905e-18,1.07425,1
4.12,1.40208e-16,5.92069e-18,1.82411e-18,5.92064e-18,-0.894819,1
4.13,1.38718e-16,5.42714e-18,1.67202e-18,5.42709e-18,-0.372188,1
4.14,1.3997e-16,4.97474e-18,1.53264e-18,4.9747e-18,0.268002,1
4.15,1.40493e-16,4.56006e-18,1.40488e-18,4.56001e-18,-0.261303,1
4.16,1.40118e-16,4.17993e-18,1.28777e-18,4.17989e-18,0.830905,1
4.17,1.40485e-16,3.8315e-18,1.18042e-18,3.83146e-18,-0.312833,1
4.18,1.39327e-16,3.51212e-18,1.08203e-18,3.51208e-18,0.0546992,1
4.19,1.39764e-16,3.21935e-18,9.91821e-19,3.21931e-18,-0.419629,1
4.2,1.39688e-16,2.95099e-18,9.09135e-19,2.95095e-18,0.560883,1
4.21,1.40276e-16,2.705e-18,8.33352e-19,2.70497e-18,-1.25922,1
4.22,1.39494e-16,2.47952e-18,7.63887e-19,2.47949e-18,1.15784,1
4.23,1.41273e-16,2.27283e-18,7.00212e-19,2.2728e-18,-0.765336,1
4.24,1.39656e-16,2.08338e-18,6.41843e-19,2.08335e-18,0.340756,1
4.25,1.40733e-16,1.90971e-18,5.88332e-19,1.90968e-18,0.154909,1
4.26,1.40255e-16,1.75052e-18,5.39292e-19,1.75049e-18,-0.0551302,1
4.27,1.40038e-16,1.6046e-18,4.94346e-19,1.60457e-18,0.146254,1
4.28,1.40115e-16,1.47084e-18,4.53129e-19,1.47082e-18,0.215773,1
4.29,1.39911e-16,1.34824e-18,4.15354e-19,1.34821e-18,-0.405196,1
4.3,1.3961e-16,1.23585e-18,3.80729e-19,1.23582e-18,0.499155,1
4.31,1.40178e-16,1.13283e-18,3.48992e-19,1.1328e-18,0.0180185,1
4.32,1.39481e-16,1.03839e-18,3.19898e-19,1.03837e-18,-0.0788888,1
4.33,1.39456e-16,9.51832e-19,2.93235e-19,9.51811e-19,-0.14793,1
4.34,1.39566e-16,8.72489e-19,2.68792e-19,8.72469e-19,0.496391,1
4.35,1.39773e-16,7.9976e-19,2.46388e-19,7.99741e-19,-0.105189,1
4.36,1.39083e-16,7.33092e-19,2.25841e-19,7.33074e-19,-0.578497,1
4.37,1.39229e-16,6.71985e-19,2.07017e-19,6.71968e-19,0.350734,1
4.38,1.40039e-16,6.15969e-19,1.89761e-19,6.15952e-19,0.0168868,1
4.39,1.3955e-16,5.64624e-19,1.73941e-19,5.64608e-19,0.961025,1
4.4,1.39526e-16,5.1756e-19,1.59445e-19,5.17544e-19,-1.25268,1
4.41,1.38198e-16,4.74416e-19,1.46151e-19,4.74401e-19,0.138532,1
4.42,1.39951e-16,4.34868e-19,1.33966e-19,4.34854e-19,0.293848,1
4.43,1.39758e-16,3.98617e-19,1.228e-19,3.98603e-19,-0.934585,1
4.44,1.39348e-16,3.65388e-19,1.12561e-19,3.65375e-19,0.115484,1
4.45,1.40663e-16,3.3493e-19,1.03181e-19,3.34917e-19,-0.28985,1
4.46,1.40501e-16,3.07008e-19,9.45797e-20,3.06996e-19,0.976173,1
4.47,1.40909e-16,2.81416e-19,8.66956e-20,2.81405e-19,-0.526887,1
4.48,1.39547e-16,2.57956e-19,7.94704e-20,2.57946e-19,0.00975625,1
4.49,1.40286e-16,2.36455e-19,7.28432e-20,2.36445e-19,0.559266,1
4.5,1.40272e-16,2.16745e-19,6.67715e-20,2.16735e-19,-0.773042,1
4.51,1.39492e-16,1.98677e-19,6.12022e-20,1.98667e-19,0.816478,1
4.52,1.40579e-16,1.82116e-19,5.61035e-20,1.82106e-19,-0.971251,1
4.53,1.3944e-16,1.66934e-19,5.1426e-20,1.66925e-19,0.810661,1
4.54,1.40808e-16,1.53018e-19,4.71384e-20,1.5301e-19,0.589146,1
4.55,1.39676e-16,1.40262e-19,4.32092e-20,1.40254e-19,-1.14562,1
4.56,1.38858e-16,1.28571e-19,3.96103e-20,1.28563e-19,0.0636361,1
4.57,1.40467e-16,1.17852e-19,3.63053e-20,1.17845e-19,-0.269877,1
4.58,1.40377e-16,1.08029e-19,3.32793e-20,1.08022e-19,1.12688,1
4.59,1.40757e-16,9.90232e-20,3.05054e-20,9.90164e-20,0.324708,1
4.6,1.39189e-16,9.07697e-20,2.79634e-20,9.07632e-20,-1.23528,1
4.61,1.38738e-16,8.32026e-20,2.56319e-20,8.31965e-20,0.155386,1
4.62,1.40474e-16,7.62666e-20,2.34949e-20,7.62607e-20,0.70278,1
4.63,1.40256e-16,6.99095e-20,2.15358e-20,6.99038e-20,-0.279278,1
4.64,1.39277e-16,6.40821e-20,1.97407e-20,6.40767e-20,-0.937142,1
4.65,1.39667e-16,5.87403e-20,1.80951e-20,5.87351e-20,0.327237,1
4.66,1.40988e-16,5.38439e-20,1.65859e-20,5.38389e-20,0.73961,1
4.67,1.40528e-16,4.93556e-20,1.52029e-20,4.93508e-20,-1.20597,1
4.68,1.39497e-16,4.52418e-20,1.3936e-20,4.52372e-20,1.27328,1
4.69,1.41199e-16,4.14714e-20,1.27758e-20,4.1467e-20,-0.583402,1
4.7,1.39424e-16,3.80145e-20,1.17097e-20,3.80104e-20,-0.238535,1
4.71,1.40242e-16,3.48459e-20,1.07339e-20,3.48419e-20,-0.261851,1
4.72,1.40578e-16,3.19416e-20,9.83955e-21,3.19378e-20,-0.0721568,1
4.73,1.40947e-16,2.92793e-20,9.01974e-21,2.92757e-20,-0.362622,1
4.74,1.41048e-16,2.68387e-20,8.26654e-21,2.68352e-20,0.717635,1
4.75,1.41562e-16,2.46018e-20,7.57851e-21,2.45984e-20,0.270092,1
4.76,1.40553e-16,2.25514e-20,6.94694e-21,2.25481e-20,-0.381194,1
4.77,1.40175e-16,2.06717e-20,6.36677e-21,2.06686e-20,0.265185,1
4.78,1.40711e-16,1.89485e-20,5.83726e-21,1.89455e-20,-0.678274,1
4.79,1.40339e-16,1.73687e-20,5.34918e-21,1.73658e-20,0.77713,1
4.8,1.41297e-16,1.59212e-20,4.90486e-21,1.59185e-20,0.0956248,1
4.81,1.40208e-16,1.4594e-20,4.49496e-21,1.45914e-20,0.172266,1
4.82,1.40074e-16,1.33777e-20,4.12093e-21,1.33752e-20,-0.636564,1
4.83,1.39833e-16,1.22625e-20,3.77749e-21,1.22601e-20,-0.120263,1
4.84,1.40729e-16,1.12403e-20,3.46204e-21,1.1238e-20,0.563488,1
4.85,1.40898e-16,1.03037e-20,3.17444e-21,1.03015e-20,0.871508,1
4.86,1.40109e-16,9.44427e-21,2.90893e-21,9.44219e-21,-0.769202,1
4.87,1.38898e-16,8.65718e-21,2.66647e-21,8.65519e-21,0.0440974,1
4.88,1.39975e-16,7.93593e-21,2.44503e-21,7.93402e-21,-0.392472,1
4.89,1.39913e-16,7.27433e-21,2.24051e-21,7.27251e-21,0.907494,1
4.9,1.40464e-16,6.66793e-21,2.05403e-21,6.66618e-21,0.997803,1
4.91,1.39201e-16,6.1121e-21,1.88269e-21,6.11042e-21,-1.60649,1
4.92,1.37826e-16,5.60281e-21,1.72619e-21,5.60121e-21,-0.427754,1
4.93,1.40076e-16,5.13561e-21,1.58155e-21,5.13408e-21,0.72695,1
4.94,1.40678e-16,4.70742e-21,1.45016e-21,4.70595e-21,0.154922,1
4.95,1.39663e-16,4.31514e-21,1.32919e-21,4.31373e-21,-0.86359,1
4.96,1.39447e-16,3.95541e-21,1.21827e-21,3.95406e-21,0.756101,1
4.97,1.40661e-16,3.62588e-21,1.11682e-21,3.62459e-21,0.379613,1
4.98,1.39606e-16,3.32343e-21,1.02334e-21,3.3222e-21,-0.198871,1
4.99,1.39078e-16,3.04641e-21,9.38561e-22,3.04523e-21,-0.979666,1
5,1.39355e-16,2.79258e-21,8.60281e-22,2.79145e-21,-0.0689044,1
5.01,1.40734e-16,2.55982e-21,7.88217e-22,2.55873e-21,-0.452343,1
5.02,1.40831e-16,2.3465e-21,7.22514e-22,2.34546e-21,1.73195,1
5.03,1.41471e-16,2.15084e-21,6.62183e-22,2.14985e-21,-0.186419,1
5.04,1.39062e-16,1.97151e-21,6.06917e-22,1.97056e-21,-0.911506,1
5.05,1.39322e-16,1.80707e-21,5.56594e-22,1.80616e-21,0.261016,1
5.06,1.40603e-16,1.65647e-21,5.10033e-22,1.6556e-21,0.371927,1
5.07,1.40237e-16,1.51838e-21,4.67435e-22,1.51755e-21,-0.738415,1
5.08,1.39718e-16,1.39196e-21,4.2868e-22,1.39115e-21,1.03561,1
5.09,1.40757e-16,1.27599e-21,3.93064e-22,1.27522e-21,-0.326327,1
5.1,1.39314e-16,1.16969e-21,3.60262e-22,1.16896e-21,-0.614197,1
5.11,1.3977e-16,1.07227e-21,3.3025e-22,1.07157e-21,0.52128,1
5.12,1.40634e-16,9.82796e-22,3.02603e-22,9.82123e-22,0.0186674,1
5.13,1.39905e-16,9.00935e-22,2.77389e-22,9.00291e-22,-0.73811,1
5.14,1.39879e-16,8.25811e-22,2.54229e-22,8.25194e-22,0.816877,1
5.15,1.40919e-16,7.56965e-22,2.3307e-22,7.56375e-22,-0.300437,1
5.16,1.39777e-16,6.93907e-22,2.13746e-22,6.93343e-22,-0.760082,1
5.17,1.40198e-16,6.36036e-22,1.95787e-22,6.35495e-22,0.484396,1
5.18,1.41272e-16,5.83007e-22,1.79506e-22,5.82489e-22,1.07486,1
5.19,1.40591e-16,5.34378e-22,1.6441e-22,5.33882e-22,-1.31641,1
5.2,1.39096e-16,4.89873e-22,1.5074e-22,4.89398e-22,0.855151,1
5.21,1.40952e-16,4.49097e-22,1.38343e-22,4.48642e-22,0.206136,1
5.22,1.39756e-16,4.11722e-22,1.2685e-22,4.11287e-22,-0.725388,1
5.23,1.39469e-16,3.77348e-22,1.16096e-22,3.76931e-22,0.0474447,1
5.24,1.40488e-16,3.4588e-22,1.06461e-22,3.45481e-22,-0.300626,1
5.25,1.40421e-16,3.17125e-22,9.76336e-23,3.16742e-22,-0.0139048,1
5.26,1.40845e-16,2.90661e-22,8.94953e-23,2.90295e-22,0.529181,1
5.27,1.40864e-16,2.66485e-22,8.21106e-23,2.66135e-22,0.280185,1
5.28,1.40123e-16,2.44267e-22,7.51759e-23,2.43932e-22,-0.712783,1
5.29,1.39731e-16,2.23913e-22,6.8868e-23,2.23591e-22,0.35667,1
5.3,1.40735e-16,2.05292e-22,6.323e-23,2.04985e-22,0.202021,1
5.31,1.40234e-16,1.88174e-22,5.78618e-23,1.87879e-22,-0.324079,1
5.32,1.39952e-16,1.72518e-22,5.30868e-23,1.72235e-22,-0.452476,1
5.33,1.40407e-16,1.58196e-22,4.87531e-23,1.57926e-22,1.09518,1
5.34,1.41045e-16,1.45022e-22,4.46325e-23,1.44764e-22,-0.722234,1
5.35,1.39517e-16,1.32888e-22,4.08542e-23,1.3264e-22,-0.091661,1
5.36,1.40532e-16,1.21822e-22,3.74773e-23,1.21585e-22,0.468554,1
5.37,1.40661e-16,1.11681e-22,3.43591e-23,1.11454e-22,-0.354668,1
5.38,1.40005e-16,1.02367e-22,3.14886e-23,1.02149e-22,0.202779,1
5.39,1.40503e-16,9.38418e-23,2.88209e-23,9.3633e-23,-0.418351,1
5.4,1.40219e-16,8.60559e-23,2.65277e-23,8.5857e-23,0.00993986,1
5.41,1.40808e-16,7.88806e-23,2.42995e-23,7.869e-23,0.760724,1
5.42,1.40794e-16,7.23105e-23,2.22473e-23,7.21279e-23,-1.72056,1
5.43,1.39731e-16,6.62962e-23,2.04369e-23,6.61217e-23,0.771349,1
5.44,1.42177e-16,6.07586e-23,1.87026e-23,6.05913e-23,0.354535,1
5.45,1.41089e-16,5.56832e-23,1.71178e-23,5.55227e-23,-0.106407,1
5.46,1.4059e-16,5.10508e-23,1.57184e-23,5.08975e-23,-0.151046,1
5.47,1.4074e-16,4.67934e-23,1.4419e-23,4.66466e-23,1.06686,1
5.48,1.40953e-16,4.28916e-23,1.32237e-23,4.27514e-23,-0.744508,1
5.49,1.39465e-16,3.93097e-23,1.20768e-23,3.91749e-23,0.53879,1
5.5,1.40511e-16,3.6044e-23,1.10591e-23,3.59143e-23,-0.626339,1
5.51,1.39758e-16,3.30753e-23,1.02237e-23,3.29522e-23,0.264963,1
5.52,1.40639e-16,3.03204e-23,9.32557e-24,3.02018e-23,-0.407621,1
5.53,1.40267e-16,2.77864e-23,8.49821e-24,2.76722e-23,0.753226,1
5.54,1.40842e-16,2.54936e-23,7.85958e-24,2.53851e-23,-0.650086,1
5.55,1.39789e-16,2.33583e-23,7.20888e-24,2.32547e-23,-0.058598,1
5.56,1.40703e-16,2.14161e-23,6.59045e-24,2.13165e-23,1.53342,1
5.57,1.40786e-16,1.96291e-23,6.01466e-24,1.95331e-23,-0.461054,1
5.58,1.3866e-16,1.79879e-23,5.5496e-24,1.78973e-23,-0.0197969,1
5.59,1.39302e-16,1.64839e-23,5.07263e-24,1.63963e-23,-0.522098,1
5.6,1.39329e-16,1.51062e-23,4.63799e-24,1.50224e-23,-0.239865,1
5.61,1.40061e-16,1.38515e-23,4.26869e-24,1.37714e-23,0.469758,1
5.62,1.40397e-16,1.27022e-23,3.94484e-24,1.26264e-23,0.186167,1
5.63,1.39741e-16,1.1642e-23,3.58288e-24,1.15684e-23,-0.0463608,1
5.64,1.39481e-16,1.06771e-23,3.27398e-24,1.06062e-23,0.465934,1
5.65,1.39546e-16,9.81112e-24,3.02542e-24,9.74349e-24,-0.778293,1
5.66,1.38899e-16,8.98272e-24,2.75655e-24,8.91768e-24,0.469823,1
5.67,1.39988e-16,8.24007e-24,2.54427e-24,8.17806e-24,-0.14835,1
5.68,1.39334e-16,7.5569e-24,2.34907e-24,7.49844e-24,0.135074,1
5.69,1.39541e-16,6.92055e-24,2.12731e-24,6.86359e-24,0.247648,1
5.7,1.39353e-16,6.35023e-24,1.95409e-24,6.29563e-24,-0.10966,1
5.71,1.39008e-16,5.82365e-24,1.78901e-24,5.77134e-24,-0.389728,1
5.72,1.39161e-16,5.35258e-24,1.67189e-24,5.30293e-24,-0.0936471,1
5.73,1.39705e-16,4.90639e-24,1.51972e-24,4.85861e-24,-0.00983267,1
5.74,1.39836e-16,4.50286e-24,1.3963e-24,4.45735e-24,0.95526,1
5.75,1.3985e-16,4.12671e-24,1.27449e-24,4.08246e-24,-0.641551,1
5.76,1.38527e-16,3.78402e-24,1.16636e-24,3.74127e-24,-0.873629,1
5.77,1.39421e-16,3.4814e-24,1.09113e-24,3.44123e-24,-0.192166,1
5.78,1.4065e-16,3.19607e-24,1.00151e-24,3.15793e-24,0.657301,1
5.79,1.40921e-16,2.92307e-24,9.10644e-25,2.8859e-24,0.149162,1
5.8,1.40001e-16,2.68046e-24,8.37569e-25,2.64496e-24,0.969065,1
5.81,1.39792e-16,2.45607e-24,7.65037e-25,2.42211e-24,-1.24926,1
5.82,1.3845e-16,2.24778e-24,7.0047e-25,2.21499e-24,0.300558,1
5.83,1.40202e-16,2.0674e-24,6.4293e-25,2.03594e-24,-0.333971,1
5.84,1.39782e-16,1.89384e-24,5.93551e-25,1.86341e-24,0.0320933,1
5.85,1.4025e-16,1.7345e-24,5.34824e-25,1.70578e-24,-0.525607,1
5.86,1.40205e-16,1.59111e-24,5.03082e-25,1.56385e-24,0.216077,1
5.87,1.40946e-16,1.46371e-24,4.5901e-25,1.43751e-24,0.592597,1
5.88,1.40642e-16,1.34217e-24,4.27468e-25,1.3171e-24,-0.602966,1
5.89,1.39814e-16,1.23132e-24,3.99717e-25,1.20715e-24,1.25712,1
5.9,1.40662e-16,1.12984e-24,3.66469e-25,1.10672e-24,-0.183888,1
5.91,1.38915e-16,1.0382e-24,3.28614e-25,1.01578e-24,-0.898012,1
5.92,1.39171e-16,9.52818e-25,3.12287e-25,9.31386e-25,0.307756,1
5.93,1.40432e-16,8.70375e-25,2.72157e-25,8.49675e-25,0.947122,1
5.94,1.40002e-16,7.98731e-25,2.52028e-25,7.78843e-25,-0.383961,1
5.95,1.38688e-16,7.39276e-25,2.50803e-25,7.21285e-25,-0.131619,1
5.96,1.39223e-16,6.74664e-25,2.13841e-25,6.56301e-25,-0.832085,1
5.97,1.39406e-16,6.21609e-25,2.04331e-25,6.04556e-25,1.26527,1
5.98,1.40576e-16,5.68839e-25,1.94322e-25,5.52045e-25,-0.724097,1
5.99,1.38819e-16,5.20188e-25,1.71279e-25,5.04336e-25,0.190373,1
6,1.39832e-16,4.74347e-25,1.53441e-25,4.59428e-25,-0.714579,1
6.01,1.39566e-16,4.34478e-25,1.39787e-25,4.19799e-25,0.84218,1
6.02,1.40571e-16,3.98464e-25,1.30882e-25,3.83968e-25,-1.06414,1
6.03,1.39397e-16,3.65547e-25,1.20685e-25,3.52413e-25,0.93236,1
6.04,1.40896e-16,3.36637e-25,1.23087e-25,3.2427e-25,0.937875,1
6.05,1.39594e-16,3.08127e-25,1.02522e-25,2.95426e-25,-0.936314,1
6.06,1.38297e-16,2.86685e-25,1.06936e-25,2.75161e-25,-0.300377,1
6.07,1.39605e-16,2.6123e-25,9.10206e-26,2.49923e-25,1.04552,1
6.08,1.40025e-16,2.4134e-25,8.70195e-26,2.31057e-25,-1.22338,1
6.09,1.38576e-16,2.23312e-25,8.34175e-26,2.13121e-25,0.836428,1
6.1,1.40293e-16,2.04704e-25,7.56217e-26,1.94572e-25,-0.998294,1
6.11,1.39129e-16,1.86091e-25,6.46676e-26,1.76473e-25,0.357365,1
6.12,1.40532e-16,1.70624e-25,5.91161e-26,1.61285e-25,0.543854,1
6.13,1.40031e-16,1.56114e-25,5.70136e-26,1.47404e-25,-0.0997999,1
6.14,1.39274e-16,1.44629e-25,6.05309e-26,1.36469e-25,0.0132684,1
6.15,1.39413e-16,1.31462e-25,5.2166e-26,1.23441e-25,-0.271527,1
6.16,1.39395e-16,1.19875e-25,5.26914e-26,1.12188e-25,0.489295,1
6.17,1.39774e-16,1.10352e-25,4.54905e-26,1.03284e-25,0.289444,1
6.18,1.39094e-16,1.01422e-25,4.30997e-26,9.4102e-26,-0.603372,1
6.19,1.38692e-16,9.4246e-26,4.47559e-26,8.75587e-26,0.224152,1
6.2,1.39534e-16,8.86538e-26,5.05473e-26,8.26493e-26,-0.00216212,1
6.21,1.39222e-16,7.88801e-26,3.36647e-26,7.2946e-26,0.21679,1
6.22,1.39225e-16,7.23964e-26,3.23378e-26,6.62295e-26,-0.793939,1
6.23,1.38924e-16,6.689e-26,3.06998e-26,6.08867e-26,0.129601,1
6.24,1.40036e-16,6.35902e-26,3.73401e-26,5.84196e-26,0.923994,1
6.25,1.39854e-16,5.72839e-26,2.76385e-26,5.13746e-26,0.0454683,1
6.26,1.38574e-16,5.35979e-26,2.54011e-26,4.82927e-26,-0.56956,1
6.27,1.38511e-16,4.91982e-26,2.45509e-26,4.41432e-26,-0.398847,1
6.28,1.39304e-16,4.61955e-26,2.7851e-26,4.13844e-26,1.07828,1
6.29,1.39862e-16,4.17454e-26,2.24057e-26,3.68637e-26,0.0831183,1
6.3,1.3837e-16,3.83959e-26,2.407e-26,3.34332e-26,-0.729346,1
6.31,1.38255e-16,3.59618e-26,2.61635e-26,3.11996e-26,-0.4333,1
6.32,1.39271e-16,3.27642e-26,1.92387e-26,2.83958e-26,0.525264,1
6.33,1.39877e-16,3.11081e-26,2.19972e-26,2.70821e-26,-0.304785,1
6.34,1.39146e-16,2.82882e-26,1.85744e-26,2.38284e-26,-0.10425,1
6.35,1.39572e-16,2.56817e-26,1.71354e-26,2.15186e-26,-0.646925,1
6.36,1.39717e-16,2.43421e-26,1.66226e-26,2.02546e-26,0.660041,1
6.37,1.40627e-16,2.25781e-26,1.74433e-26,1.8564e-26,-0.666504,1
6.38,1.39705e-16,2.06724e-26,1.62873e-26,1.6968e-26,1.50467,1
6.39,1.40642e-16,1.85759e-26,1.36086e-26,1.53759e-26,0.334399,1
6.4,1.38557e-16,1.7167e-26,1.58106e-26,1.35597e-26,-0.670956,1
6.41,1.38096e-16,1.55355e-26,1.68854e-26,1.24861e-26,-0.31169,1
6.42,1.39029e-16,1.44957e-26,1.46275e-26,1.12319e-26,-0.25139,1
6.43,1.39463e-16,1.32544e-26,1.6567e-26,1.03177e-26,0.300916,1
6.44,1.39815e-16,1.37645e-26,1.99767e-26,1.17846e-26,0.683197,1
6.45,1.39395e-16,1.14423e-26,1.16828e-26,8.76247e-27,-0.550387,1
6.46,1.38449e-16,1.17414e-26,1.64486e-26,9.49279e-27,0.135725,1
6.47,1.39216e-16,1.01003e-26,1.36122e-26,7.46253e-27,0.0638455,1
6.48,1.39027e-16,9.57768e-27,1.65985e-26,7.05953e-27,-0.444615,1
6.49,1.38938e-16,9.76588e-27,1.87957e-26,7.75143e-27,0.301943,1
6.5,1.39559e-16,8.3862e-27,1.24031e-26,5.96991e-27,0.509091,1
6.51,1.39139e-16,7.67075e-27,1.30017e-26,5.60385e-27,-0.700389,1
6.52,1.38434e-16,7.59132e-27,1.58124e-26,5.88749e-27,0.333905,1
6.53,1.3941e-16,6.79826e-27,1.62702e-26,4.88713e-27,-0.218149,1
6.54,1.38946e-16,6.58583e-27,1.53509e-26,5.0038e-27,0.766902,1
6.55,1.3925e-16,6.35977e-27,1.59021e-26,4.89228e-27,-0.496647,1
6.56,1.3819e-16,5.67153e-27,1.44094e-26,4.1591e-27,0.426731,1
6.57,1.3888e-16,4.64716e-27,1.12681e-26,2.94761e-27,-0.160667,1
6.58,1.3829e-16,4.51281e-27,1.13412e-26,3.25486e-27,-0.00662831,1
6.59,1.38512e-16,4.12659e-27,1.31587e-26,2.39138e-27,-0.0447348,1
6.6,1.38522e-16,4.21178e-27,1.45862e-26,2.09662e-27,-0.301474,1
6.61,1.38584e-16,3.81372e-27,1.18227e-26,2.11617e-27,0.528926,1
6.62,1.39003e-16,5.08481e-27,2.14741e-26,3.68535e-27,0.410788,1
6.63,1.38271e-16,4.7204e-27,1.89227e-26,4.05517e-27,-0.5667,1
6.64,1.37706e-16,3.46898e-27,1.37484e-26,2.35656e-27,0.843993,1
6.65,1.3849e-16,3.08328e-27,1.2574e-26,2.18083e-27,-0.206686,1
6.66,1.37331e-16,3.58366e-27,1.56048e-26,2.78125e-27,-0.540594,1
6.67,1.37616e-16,2.73456e-27,1.19352e-26,1.75535e-27,0.248788,1
6.68,1.38364e-16,2.62619e-27,1.01482e-26,1.27845e-27,-0.266875,1
6.69,1.3802e-16,3.34426e-27,2.0698e-26,2.30457e-27,0.269438,1
6.7,1.3839e-16,3.24966e-27,1.46612e-26,2.66345e-27,0.294918,1
6.71,1.38018e-16,2.40637e-27,1.17158e-26,9.99436e-28,-0.589365,1
6.72,1.37612e-16,2.72129e-27,1.35151e-26,2.01345e-27,0.0773141,1
6.73,1.38428e-16,2.06724e-27,1.19603e-26,9.22031e-28,-1.04932,1
6.74,1.38321e-16,3.75299e-27,2.09408e-26,3.41373e-27,1.58468,1
6.75,1.39788e-16,2.23852e-27,1.41631e-26,1.04873e-27,-0.581845,1
6.76,1.37607e-16,2.09657e-27,1.04167e-26,8.95709e-28,0.476624,1
6.77,1.38412e-16,2.23532e-27,1.59027e-26,8.1493e-28,-0.370067,1
6.78,1.37756e-16,2.35132e-27,1.37452e-26,1.49247e-27,0.162559,1
6.79,1.38268e-16,2.69851e-27,1.91269e-26,1.78155e-27,-0.449103,1
6.8,1.38043e-16,1.77587e-27,1.21891e-26,5.01469e-28,-0.363337,1
6.81,1.38666e-16,2.022e-27,1.42293e-26,1.30142e-27,0.621783,1
6.82,1.39172e-16,1.97038e-27,1.94805e-26,7.67523e-28,0.229188,1
6.83,1.38312e-16,2.0183e-27,1.26553e-26,1.61606e-27,-0.845086,1
6.84,1.37995e-16,2.3939e-27,1.49717e-26,1.8458e-27,0.59695,1
6.85,1.39171e-16,1.73363e-27,1.24273e-26,8.74204e-28,0.340706,1
6.86,1.38346e-16,1.74221e-27,1.30587e-26,7.21463e-28,-0.767419,1
6.87,1.37876e-16,1.85287e-27,1.50981e-26,8.19749e-28,-0.62064,1
6.88,1.38942e-16,2.58825e-27,1.91489e-26,2.40779e-27,0.715374,1
6.89,1.3981e-16,2.18483e-27,1.63317e-26,1.54954e-27,-0.51613,1
6.9,1.38817e-16,2.60062e-27,1.81864e-26,2.33721e-27,0.873531,1
6.91,1.39537e-16,2.99798e-27,1.84067e-26,2.78507e-27,-0.166213,1
6.92,1.38329e-16,1.33728e-27,1.03023e-26,6.07544e-28,0.254078,1
6.93,1.38559e-16,1.99834e-27,1.53936e-26,1.73563e-27,0.557841,1
6.94,1.38208e-16,1.40359e-27,1.22922e-26,6.76424e-28,-0.392419,1
6.95,1.37441e-16,1.48372e-27,1.13597e-26,9.19835e-28,0.0813044,1
6.96,1.37982e-16,1.08265e-27,1.07638e-26,3.15211e-28,0.373406,1
6.97,1.3787e-16,9.53104e-28,1.09369e-26,2.67394e-28,-0.694096,1
6.98,1.37357e-16,1.41289e-27,1.48862e-26,1.02024e-27,0.0918236,1
6.99,1.38318e-16,1.3917e-27,1.28873e-26,1.17624e-27,0.0573451,1
7,1.38191e-16,1.58042e-27,1.5098e-26,1.30082e-27,0.0205317,1
7.01,1.38111e-16,1.6534e-27,1.50655e-26,1.48645e-27,0.00646975,1
7.02,1.38083e-16,1.40088e-27,1.37307e-26,5.17445e-28,0.433453,1
7.03,1.38074e-16,1.75515e-27,2.02143e-26,1.37424e-27,-1.57604,1
7.04,1.37478e-16,1.84241e-27,1.69465e-26,1.86724e-27,0.634653,1
7.05,1.3968e-16,1.22451e-27,1.46712e-26,3.64222e-28,-0.00236936,1
7.06,1.38799e-16,1.63764e-27,1.38347e-26,1.38228e-27,0.957303,1
7.07,1.38802e-16,1.1136e-27,1.18984e-26,9.78115e-28,-1.03858,1
7.08,1.37486e-16,1.47192e-27,1.59956e-26,9.02362e-28,0.599985,1
7.09,1.38929e-16,1.04699e-27,1.26577e-26,4.03253e-28,-0.300777,1
7.1,1.381e-16,1.2111e-27,1.29466e-26,6.04631e-28,0.961951,1
7.11,1.38517e-16,1.29721e-27,1.29437e-26,1.68316e-28,-0.151138,1
7.12,1.37197e-16,1.34508e-27,1.23203e-26,1.02103e-27,-0.976093,1
7.13,1.37405e-16,2.5773e-27,1.99211e-26,2.45664e-27,-0.357355,1
7.14,1.38759e-16,1.06348e-27,9.62129e-27,1.62347e-28,0.697054,1
7.15,1.39257e-16,3.35348e-27,2.1048e-26,3.45774e-27,-0.0796326,1
7.16,1.38293e-16,1.12153e-27,1.21064e-26,1.07939e-28,0.957485,1
7.17,1.38403e-16,1.12955e-27,1.16408e-26,6.17735e-28,-0.538868,1
7.18,1.3709e-16,4.2041e-27,2.66373e-26,4.62012e-27,-1.3522,1
7.19,1.37833e-16,1.10555e-27,1.254e-26,1.60963e-28,1.72115,1
7.2,1.39722e-16,1.59179e-27,1.43491e-26,4.2664e-28,0.690493,1
7.21,1.37358e-16,1.08559e-27,1.41692e-26,5.30471e-28,-1.3093,1
7.22,1.36416e-16,9.94718e-28,1.30711e-26,5.94229e-28,0.732259,1
7.23,1.38226e-16,1.78002e-27,1.57984e-26,1.55742e-27,0.12448,1
7.24,1.37221e-16,1.14558e-27,1.55569e-26,5.06087e-28,-0.609929,1
7.25,1.37051e-16,2.10421e-27,1.74929e-26,2.07095e-27,-0.0875069,1
7.26,1.37892e-16,1.77192e-27,2.27928e-26,1.05298e-27,-1.23742,1
7.27,1.38013e-16,9.96987e-28,1.2365e-26,6.11109e-28,1.23846,1
7.28,1.39742e-16,2.52044e-27,1.92158e-26,2.5545e-27,1.01261,1
7.29,1.38032e-16,1.06614e-27,1.48452e-26,2.16769e-28,-0.676693,1
7.3,1.36649e-16,1.21259e-27,1.67143e-26,1.64485e-28,-0.602299,1
7.31,1.3758e-16,9.89606e-28,1.13297e-26,5.82869e-28,0.162883,1
7.32,1.38413e-16,1.43831e-27,1.38429e-26,1.18765e-27,-0.0755031,1
7.33,1.38188e-16,1.15014e-27,1.22055e-26,1.58103e-28,0.644591,1
7.34,1.38293e-16,9.56646e-28,1.18745e-26,6.1203e-28,-0.773145,1
7.35,1.37407e-16,8.50376e-28,1.2681e-26,7.04444e-28,1.01221,1
7.36,1.38478e-16,8.5057e-28,1.01221e-26,6.81338e-28,-0.506401,1
7.37,1.3709e-16,7.22381e-28,9.475e-27,6.79934e-28,0.109305,1
7.38,1.37788e-16,8.93057e-28,1.14354e-26,2.9601e-28,-0.370919,1
7.39,1.37637e-16,1.84429e-27,1.74955e-26,1.90153e-27,0.295799,1
7.4,1.3815e-16,1.20901e-27,1.73086e-26,5.41616e-28,-0.249857,1
7.41,1.37742e-16,8.40953e-28,1.06334e-26,9.94586e-28,0.345289,1
7.42,1.38087e-16,9.94548e-28,1.2573e-26,1.54855e-28,-0.16169,1
7.43,1.37612e-16,9.00398e-28,9.20052e-27,3.76643e-28,-0.207855,1
7.44,1.37835e-16,1.05943e-27,1.37983e-26,1.31959e-28,-0.380382,1
7.45,1.38122e-16,1.74935e-27,1.57824e-26,1.74163e-27,0.375993,1
7.46,1.38649e-16,8.3948e-28,1.05922e-26,4.49954e-28,1.02995,1
7.47,1.3813e-16,1.04452e-27,1.69502e-26,4.71019e-28,-1.41746,1
7.48,1.36722e-16,8.96543e-28,1.32634e-26,6.53785e-28,1.15398,1
7.49,1.38688e-16,1.41406e-27,1.63739e-26,1.64049e-27,-1.1065,1
7.5,1.37106e-16,7.17106e-28,1.10902e-26,7.1274e-28,0.600654,1
7.51,1.3864e-16,9.18835e-28,1.29717e-26,7.75495e-28,0.254767,1
7.52,1.37812e-16,9.66174e-28,1.16718e-26,4.07457e-28,0.854659,1
7.53,1.37462e-16,9.43325e-28,1.36736e-26,9.03969e-28,-1.46419,1
7.54,1.36297e-16,7.46079e-28,1.19685e-26,4.16464e-28,-0.328081,1
7.55,1.38322e-16,8.0154e-28,1.19361e-26,1.95637e-28,0.723331,1
7.56,1.38777e-16,8.16098e-28,1.33333e-26,4.5061e-28,-0.309211,1
7.57,1.37781e-16,1.98786e-27,1.61982e-26,2.49402e-27,0.0247845,1
7.58,1.38208e-16,2.47254e-27,1.9402e-26,3.02991e-27,-0.915976,1
7.59,1.38174e-16,1.13101e-27,1.19059e-26,1.34795e-27,0.78179,1
7.6,1.39451e-16,9.7689e-28,1.4122e-26,4.23022e-28,-0.917791,1
7.61,1.38369e-16,1.27984e-27,1.49526e-26,1.13535e-27,1.08755,1
7.62,1.39651e-16,1.0093e-27,1.26293e-26,5.48462e-28,0.214313,1
7.63,1.38149e-16,1.5261e-27,1.68589e-26,1.20771e-27,-0.835784,1
7.64,1.37853e-16,1.1492e-27,1.14297e-26,3.69695e-28,1.63944,1
7.65,1.39015e-16,9.89347e-28,1.13134e-26,4.91973e-28,-1.24444,1
7.66,1.36773e-16,8.79148e-28,9.7056e-27,1.37828e-28,0.0358391,1
7.67,1.38496e-16,9.86191e-28,1.20437e-26,4.00863e-28,0.622196,1
7.68,1.38447e-16,8.21254e-28,1.17189e-26,2.4979e-28,0.351162,1
7.69,1.37591e-16,6.90825e-28,1.04514e-26,5.96892e-28,-0.334703,1
7.7,1.37109e-16,4.00738e-27,2.72403e-26,4.64087e-27,-0.364274,1
7.71,1.3757e-16,7.44806e-28,1.05576e-26,3.93118e-28,0.762042,1
7.72,1.38073e-16,1.06728e-27,1.60243e-26,2.87497e-28,-1.53435,1
7.73,1.37028e-16,1.19774e-27,1.56532e-26,7.25155e-28,0.970145,1
7.74,1.39164e-16,8.40179e-28,1.13584e-26,1.81144e-28,-0.239124,1
7.75,1.37826e-16,2.52816e-27,1.78087e-26,2.86141e-27,-0.181811,1
7.76,1.38157e-16,1.73934e-27,1.24887e-26,1.8439e-27,-0.584776,1
7.77,1.38408e-16,2.27232e-27,1.8814e-26,2.43541e-27,0.422762,1
7.78,1.39223e-16,8.15613e-28,1.1426e-26,2.9081e-28,0.305511,1
7.79,1.38636e-16,2.73531e-27,2.22484e-26,3.11774e-27,-0.801861,1
7.8,1.38214e-16,1.02035e-27,1.34036e-26,1.16717e-28,0.528857,1
7.81,1.39331e-16,2.697e-27,2.02611e-26,3.11313e-27,0.866618,1
7.82,1.38598e-16,1.00979e-27,1.45014e-26,3.16424e-28,-0.402982,1
7.83,1.37408e-16,7.93002e-28,9.9367e-27,6.48272e-28,-0.0605284,1
7.84,1.37964e-16,1.83586e-27,1.44345e-26,1.98337e-27,-0.759019,1
7.85,1.38047e-16,1.27195e-27,1.46213e-26,9.35358e-28,1.34081,1
7.86,1.39103e-16,1.63437e-27,1.77472e-26,1.69668e-27,-0.517015,1
7.87,1.37263e-16,8.7959e-28,1.2196e-26,6.72335e-28,0.67969,1
7.88,1.37976e-16,1.25202e-27,1.29423e-26,1.24194e-27,-0.224573,1
7.89,1.37044e-16,1.53849e-27,1.43197e-26,1.68395e-27,-1.17733,1
7.9,1.37353e-16,9.0249e-28,1.20223e-26,2.34988e-28,0.483601,1
7.91,1.38989e-16,8.73675e-28,1.23547e-26,1.65605e-28,-0.526821,1
7.92,1.3832e-16,1.0977e-27,1.4982e-26,2.1639e-28,0.513771,1
7.93,1.39053e-16,1.34524e-27,1.68643e-26,8.66133e-28,0.542152,1
7.94,1.38342e-16,1.4187e-27,1.41818e-26,2.42195e-28,-0.39085,1
7.95,1.37596e-16,1.04033e-27,9.84503e-27,5.09278e-28,0.388125,1
7.96,1.38136e-16,1.34858e-27,1.30418e-26,1.14963e-27,0.0652451,1
7.97,1.37602e-16,1.53174e-27,1.50296e-26,7.90595e-28,-0.083802,1
7.98,1.37512e-16,9.9577e-28,1.00719e-26,2.90654e-28,-0.863348,1
7.99,1.37628e-16,9.58606e-28,1.14259e-26,2.76505e-28,0.730621,1
8,1.38826e-16,1.05589e-27,1.15525e-26,2.66852e-28,-0.0119581,1
8.01,1.37819e-16,1.41274e-27,1.37522e-26,1.26456e-27,-0.898655,1
8.02,1.37836e-16,9.52065e-28,1.23168e-26,3.90583e-28,1.23146,1
8.03,1.39086e-16,1.60398e-27,1.67221e-26,1.41927e-27,0.0184521,1
8.04,1.37394e-16,8.96137e-28,1.14654e-26,2.76062e-28,-0.438203,1
8.05,1.37368e-16,8.26338e-28,1.13777e-26,6.28472e-28,0.53333,1
8.06,1.37973e-16,2.1695e-27,2.15533e-26,2.27152e-27,-0.70122,1
8.07,1.37241e-16,1.15233e-27,1.28308e-26,1.37732e-27,0.249474,1
8.08,1.3821e-16,2.22609e-27,1.64301e-26,2.67141e-27,-0.919986,1
8.09,1.37866e-16,8.13189e-28,1.35395e-26,3.29091e-28,0.328333,1
8.1,1.39146e-16,7.18626e-28,1.21094e-26,1.71802e-28,1.4354,1
8.11,1.38691e-16,7.96966e-28,1.1381e-26,7.69639e-28,-0.180513,1
8.12,1.36728e-16,1.05576e-27,1.46218e-26,8.26533e-28,-0.281027,1
8.13,1.36976e-16,1.77619e-27,1.85423e-26,1.8433e-27,-0.461709,1
8.14,1.37362e-16,6.83698e-28,1.24613e-26,3.8897e-28,-0.0825019,1
8.15,1.37999e-16,1.89514e-27,1.80858e-26,2.08096e-27,0.895533,1
8.16,1.38113e-16,6.701e-28,1.04929e-26,3.44145e-28,-0.116829,1
8.17,1.36887e-16,1.78889e-27,1.52309e-26,2.20891e-27,-1.29641,1
8.18,1.37047e-16,7.93832e-28,1.24273e-26,2.02388e-28,0.674315,1
8.19,1.38847e-16,2.46569e-27,1.76638e-26,2.70016e-27,-0.691479,1
8.2,1.37917e-16,7.40588e-28,9.44519e-27,4.71405e-28,0.381516,1
8.21,1.38877e-16,8.68568e-28,1.26071e-26,2.33493e-28,0.606572,1
8.22,1.3835e-16,1.80354e-27,1.83996e-26,1.76501e-27,-0.516887,1
8.23,1.37515e-16,1.55852e-27,1.72497e-26,1.05154e-27,-0.471852,1
8.24,1.3823e-16,1.64083e-27,1.43426e-26,1.78954e-27,-0.0229263,1
8.25,1.38885e-16,1.13204e-27,1.53274e-26,5.77616e-28,0.714608,1
8.26,1.38917e-16,1.78382e-27,1.69721e-26,1.71191e-27,1.10134,1
8.27,1.37931e-16,8.44468e-28,1.07608e-26,6.15282e-28,-0.753823,1
8.28,1.36429e-16,8.08076e-28,1.09472e-26,2.34538e-28,-0.212762,1
8.29,1.37465e-16,6.50141e-28,1.21945e-26,3.09807e-28,0.298497,1
8.3,1.37758e-16,8.39367e-28,1.45766e-26,2.44206e-28,-0.0601769,1
8.31,1.37348e-16,9.22422e-28,1.28749e-26,6.33894e-28,-0.375832,1
8.32,1.37431e-16,9.83951e-28,1.15986e-26,3.21102e-28,-0.462394,1
8.33,1.37949e-16,1.87847e-27,1.73552e-26,1.84909e-27,1.00079,1
8.34,1.3859e-16,1.3888e-27,1.28952e-26,1.62105e-27,-0.827946,1
8.35,1.37217e-16,7.48649e-28,9.51511e-27,6.13073e-28,0.97431,1
8.36,1.38363e-16,8.0227e-28,1.21964e-26,2.60771e-28,-0.923201,1
8.37,1.37027e-16,8.071e-28,1.31015e-26,2.15191e-28,0.87192,1
8.38,1.38304e-16,7.82417e-28,1.13636e-26,5.62702e-28,-1.26747,1
8.39,1.37109e-16,1.73713e-27,1.61032e-26,1.78076e-27,0.559983,1
8.4,1.38869e-16,8.54087e-28,1.11916e-26,4.79039e-28,0.207878,1
8.41,1.38096e-16,1.18893e-27,1.26691e-26,1.21917e-27,-0.0364166,1
8.42,1.37809e-16,9.48805e-28,1.18482e-26,1.50423e-28,-0.128167,1
8.43,1.37859e-16,9.09582e-28,1.08654e-26,2.91e-28,0.0387598,1
8.44,1.38036e-16,2.41841e-27,1.95977e-26,2.15556e-27,-0.357853,1
8.45,1.37983e-16,9.495e-28,1.17403e-26,7.24185e-28,0.754998,1
8.46,1.38478e-16,1.06709e-27,1.30503e-26,5.32765e-28,0.47457,1
8.47,1.37441e-16,1.5455e-27,1.50447e-26,1.36075e-27,-0.17419,1
8.48,1.36791e-16,9.51729e-28,1.07042e-26,1.2724e-28,-1.16262,1
8.49,1.3703e-16,1.24095e-27,1.59692e-26,8.4354e-28,-0.0309064,1
8.5,1.38642e-16,1.43697e-27,1.40934e-26,1.22827e-27,1.3292,1
8.51,1.38685e-16,1.07125e-27,1.2454e-26,7.5447e-29,-0.390924,1
8.52,1.36866e-16,9.47914e-28,1.05949e-26,3.84331e-28,-0.000147134,1
8.53,1.37403e-16,1.1152e-27,1.13068e-26,1.06118e-28,-0.0682854,1
8.54,1.37403e-16,1.11482e-27,1.32447e-26,6.2014e-28,-0.687138,1
8.55,1.37497e-16,1.09822e-27,1.21134e-26,4.6417e-28,0.914877,1
8.56,1.38448e-16,1.19451e-27,1.53304e-26,1.98042e-28,-0.0571753,1
8.57,1.37193e-16,1.12304e-27,1.29396e-26,4.80151e-28,-0.135273,1
8.58,1.37272e-16,1.1559e-27,1.1767e-26,7.45177e-28,0.129774,1
8.59,1.37458e-16,1.97199e-27,1.78379e-26,1.74854e-27,-1.02549,1
8.6,1.37279e-16,1.05005e-27,1.24951e-26,2.91912e-28,0.275509,1
8.61,1.38702e-16,9.80511e-28,9.78184e-27,2.85021e-28,0.105635,1
8.62,1.38321e-16,1.84783e-27,1.40748e-26,1.91574e-27,-0.0786357,1
8.63,1.38175e-16,8.68677e-28,9.42775e-27,2.27405e-28,0.819211,1
8.64,1.38283e-16,1.88942e-27,1.5477e-26,1.72882e-27,-0.316905,1
8.65,1.3716e-16,2.21698e-27,1.62351e-26,2.3203e-27,-0.197375,1
8.66,1.37596e-16,1.0613e-27,1.51711e-26,1.26943e-28,-0.374897,1
8.67,1.37868e-16,1.04589e-27,1.19723e-26,2.05394e-28,0.320768,1
8.68,1.38387e-16,1.15247e-27,1.2972e-26,6.89847e-29,-0.527193,1
8.69,1.37944e-16,2.39092e-27,2.1919e-26,2.13838e-27,0.894014,1
8.7,1.38675e-16,9.34101e-28,1.14043e-26,4.83201e-28,-0.366431,1
8.71,1.37447e-16,1.12472e-27,1.5733e-26,4.98118e-28,-0.133605,1
8.72,1.37952e-16,1.17985e-27,1.46882e-26,6.94619e-28,-0.0112826,1
8.73,1.38137e-16,1.24915e-27,1.18903e-26,1.2323e-27,-0.200768,1
8.74,1.38152e-16,1.10331e-27,1.49291e-26,5.69666e-28,1.1546,1
8.75,1.3843e-16,8.69518e-28,1.09788e-26,4.34255e-28,-0.308705,1
8.76,1.3685e-16,1.31212e-27,1.48083e-26,1.04151e-27,-0.179028,1
8.77,1.37274e-16,9.84698e-28,1.26382e-26,3.81182e-28,0.161281,1
8.78,1.3752e-16,1.89919e-27,1.53289e-26,1.61583e-27,-0.866465,1
8.79,1.37299e-16,1.03021e-27,1.2713e-26,4.44519e-28,0.127885,1
8.8,1.38499e-16,9.14469e-28,1.03968e-26,4.82825e-28,0.520701,1
8.81,1.38322e-16,1.5867e-27,1.58869e-26,1.5252e-27,-1.00889,1
8.82,1.37605e-16,1.27734e-27,1.27014e-26,1.10205e-27,1.71167,1
8.83,1.39008e-16,9.57615e-28,1.19631e-26,4.08582e-28,-0.269205,1
8.84,1.36668e-16,1.2153e-27,1.49852e-26,1.27871e-28,-0.428648,1
8.85,1.37037e-16,9.69772e-28,1.41349e-26,2.2927e-28,-0.562255,1
8.86,1.37627e-16,8.77399e-28,1.18873e-26,2.36616e-28,0.950413,1
8.87,1.38405e-16,1.13907e-27,1.72688e-26,2.27252e-28,-1.56781,1
8.88,1.37102e-16,9.7856e-28,1.25623e-26,6.85104e-28,0.357594,1
8.89,1.39286e-16,1.69644e-27,1.72615e-26,1.27307e-27,1.04449,1
8.9,1.3879e-16,2.22106e-27,1.83275e-26,2.23717e-27,0.0275976,1
8.91,1.37355e-16,8.76056e-28,1.02695e-26,2.6734e-28,0.686342,1
8.92,1.37317e-16,9.86589e-28,1.15591e-26,1.2945e-28,-0.526727,1
8.93,1.36381e-16,1.31886e-27,1.33963e-26,1.14896e-27,-1.30819,1
8.94,1.37103e-16,1.06724e-27,1.12332e-26,9.44073e-28,0.373518,1
8.95,1.38921e-16,1.77055e-27,1.48292e-26,1.51661e-27,0.573819,1
8.96,1.38404e-16,1.40593e-27,1.47246e-26,6.35267e-28,-0.175142,1
8.97,1.37614e-16,1.21119e-27,1.16172e-26,6.5091e-28,-0.106208,1
8.98,1.37856e-16,1.32701e-27,1.56794e-26,4.16164e-28,0.0457602,1
8.99,1.38002e-16,1.17265e-27,1.11776e-26,9.61597e-28,-0.152938,1
9,1.37939e-16,1.41874e-27,1.48899e-26,9.00656e-28,-0.812701,1
9.01,1.3815e-16,1.38993e-27,1.28627e-26,8.67564e-28,0.84239,1
9.02,1.39282e-16,1.14465e-27,1.20666e-26,2.43098e-28,0.24213,1
9.03,1.38119e-16,1.47313e-27,1.33385e-26,5.70881e-28,0.178522,1
9.04,1.37785e-16,1.80788e-27,1.48032e-26,1.51143e-27,-0.74539,1
9.05,1.3754e-16,1.86644e-27,1.50262e-26,1.35466e-27,0.859415,1
9.06,1.38572e-16,1.20103e-27,9.27373e-27,3.84978e-28,-0.492809,1
9.07,1.37392e-16,1.46559e-27,1.215e-26,7.11503e-28,0.227835,1
9.08,1.38072e-16,1.58173e-27,1.70638e-26,2.32765e-28,-0.579225,1
9.09,1.37758e-16,2.96223e-27,2.10174e-26,2.6696e-27,-0.350086,1
9.1,1.38561e-16,1.3108e-27,1.24081e-26,3.48508e-28,1.57067,1
9.11,1.39048e-16,1.2642e-27,1.14328e-26,1.47324e-28,-1.27217,1
9.12,1.36897e-16,2.09342e-27,1.81359e-26,1.83874e-27,0.373635,1
9.13,1.38661e-16,1.53283e-27,1.31261e-26,1.56356e-28,-0.347137,1
9.14,1.38145e-16,1.28558e-27,1.44842e-26,3.1825e-28,0.418421,1
9.15,1.38627e-16,1.36141e-27,1.39945e-26,6.25984e-28,-0.481628,1
9.16,1.38049e-16,1.25186e-27,1.10762e-26,7.52505e-28,1.43828,1
9.17,1.38717e-16,1.31303e-27,1.22848e-26,1.01029e-27,-1.36462,1
9.18,1.3675e-16,1.11171e-27,1.21994e-26,1.88869e-28,0.497512,1
9.19,1.38642e-16,1.35457e-27,1.26244e-26,3.44688e-28,0.410846,1
9.2,1.37956e-16,9.79706e-28,1.06107e-26,2.23767e-28,-0.477619,1
9.21,1.37391e-16,1.01886e-27,1.06172e-26,3.19761e-28,-0.0797797,1
9.22,1.38051e-16,9.22151e-28,1.11823e-26,4.35268e-28,0.661715,1
9.23,1.38161e-16,1.55158e-27,1.32365e-26,1.6341e-27,-0.536404,1
9.24,1.37253e-16,1.09769e-27,1.24978e-26,3.11986e-28,0.666489,1
9.25,1.37993e-16,1.43386e-27,1.72824e-26,1.3162e-27,-0.675469,1
9.26,1.37079e-16,1.15943e-27,1.5004e-26,2.22417e-28,0.454795,1
9.27,1.38011e-16,1.34116e-27,1.39484e-26,1.0771e-27,-0.995315,1
9.28,1.37387e-16,1.37329e-27,1.28957e-26,1.30204e-27,0.0480505,1
9.29,1.38768e-16,1.00001e-27,1.21086e-26,2.67487e-28,0.609621,1
9.3,1.38701e-16,1.19867e-27,1.37021e-26,1.97753e-28,1.63334,1
9.31,1.37861e-16,2.51153e-27,2.13543e-26,2.23969e-27,-1.77039,1
9.32,1.35645e-16,9.67537e-28,1.09007e-26,3.81684e-28,1.21227,1
9.33,1.3809e-16,1.14293e-27,1.40933e-26,8.17478e-28,-1.04283,1
9.34,1.36436e-16,1.63959e-27,1.6558e-26,1.36952e-27,-0.13015,1
9.35,1.37874e-16,1.24118e-27,1.41387e-26,1.15462e-28,0.286468,1
9.36,1.38053e-16,1.13011e-27,1.31283e-26,1.93959e-28,-0.995634,1
9.37,1.37659e-16,1.08595e-27,1.19639e-26,5.84758e-28,0.977632,1
9.38,1.39043e-16,8.60107e-28,9.99003e-27,3.91869e-28,0.042586,1
9.39,1.37697e-16,8.02905e-28,1.22655e-26,3.71934e-28,0.108269,1
9.4,1.37639e-16,1.13242e-27,1.54567e-26,9.10786e-28,-1.10348,1
9.41,1.3749e-16,1.25821e-27,1.40766e-26,1.34024e-27,0.874644,1
9.42,1.39024e-16,1.03092e-27,1.21948e-26,1.34793e-27,0.527427,1
9.43,1.37818e-16,5.6903e-28,9.96466e-27,5.08106e-28,-1.04266,1
9.44,1.37095e-16,6.34852e-28,1.11611e-26,4.95025e-28,0.685355,1
9.45,1.3854e-16,1.65518e-27,1.72198e-26,2.0762e-27,-1.25965,1
9.46,1.37597e-16,8.93621e-28,1.38135e-26,1.8435e-28,1.07358,1
9.47,1.39352e-16,1.20251e-27,1.34916e-26,8.23186e-28,-0.714596,1
9.48,1.37872e-16,8.67241e-28,1.23732e-26,2.27658e-28,0.666394,1
9.49,1.38864e-16,1.19091e-27,1.11809e-26,9.20479e-28,-0.987207,1
9.5,1.37945e-16,1.11308e-27,1.02392e-26,3.5834e-28,0.782125,1
9.51,1.3932e-16,3.89674e-27,2.3208e-26,4.43703e-27,0.0310249,1
9.52,1.38239e-16,1.43161e-27,1.29319e-26,2.21999e-28,0.107002,1
9.53,1.38196e-16,2.74126e-27,1.87316e-26,2.82491e-27,0.620647,1
9.54,1.38049e-16,1.21708e-27,1.20082e-26,1.30079e-27,-0.830361,1
9.55,1.37197e-16,1.91844e-27,1.60266e-26,1.78775e-27,-0.0190816,1
9.56,1.38346e-16,8.50854e-28,1.05346e-26,2.88633e-28,0.487834,1
9.57,1.38372e-16,2.50371e-27,1.9164e-26,2.57447e-27,0.362243,1
9.58,1.37701e-16,1.22667e-27,1.18868e-26,9.86254e-28,-0.113736,1
9.59,1.37204e-16,1.38992e-27,1.77045e-26,7.91106e-28,-0.172136,1
9.6,1.3736e-16,6.87962e-28,9.80248e-27,3.4861e-28,-0.0942148,1
9.61,1.37597e-16,1.88699e-27,1.91963e-26,1.82983e-27,0.080665,1
9.62,1.37726e-16,1.70654e-27,1.45655e-26,1.77378e-27,-0.965936,1
9.63,1.37615e-16,6.38999e-28,9.30159e-27,6.15347e-28,0.403052,1
9.64,1.38958e-16,1.37604e-27,1.61816e-26,9.56775e-28,-0.523732,1
9.65,1.384e-16,1.04229e-27,1.09162e-26,8.52102e-28,1.64196,1
9.66,1.39128e-16,1.31979e-27,1.67654e-26,9.35115e-28,-0.933822,1
9.67,1.36881e-16,9.62151e-28,1.3086e-26,3.68955e-28,-0.451095,1
9.68,1.38171e-16,1.07979e-27,1.22793e-26,4.20081e-28,0.215554,1
9.69,1.38797e-16,1.17472e-27,1.12244e-26,7.10558e-28,-0.0304386,1
9.7,1.38499e-16,1.38819e-27,1.18862e-26,1.89887e-28,0.307868,1
9.71,1.38541e-16,1.51378e-27,1.5727e-26,1.69276e-28,0.246465,1
9.72,1.38116e-16,1.71973e-27,1.79474e-26,1.19263e-27,-0.402336,1
9.73,1.37776e-16,1.43931e-27,1.60164e-26,7.86995e-28,-0.260622,1
9.74,1.38333e-16,1.29862e-27,1.36741e-26,7.37078e-28,0.325854,1
9.75,1.38694e-16,2.29041e-27,1.62105e-26,2.1006e-27,-0.366739,1
9.76,1.38244e-16,1.3858e-27,1.44254e-26,4.85208e-28,1.24664,1
9.77,1.38753e-16,1.64257e-27,1.26923e-26,1.33474e-27,-0.665622,1
9.78,1.37044e-16,2.47179e-27,1.86663e-26,2.13896e-27,0.453966,1
9.79,1.37962e-16,1.04415e-27,1.21306e-26,1.937e-28,0.212727,1
9.8,1.37339e-16,1.34503e-27,1.41599e-26,1.38998e-28,-0.962353,1
9.81,1.37047e-16,1.36591e-27,1.42201e-26,1.09772e-27,1.2024,1
9.82,1.38379e-16,8.52296e-28,1.02656e-26,4.87582e-28,-1.57609,1
9.83,1.36735e-16,1.6081e-27,1.72074e-26,9.86492e-28,1.00051,1
9.84,1.38925e-16,1.00472e-27,1.1563e-26,3.02093e-28,0.0675478,1
9.85,1.37548e-16,1.17401e-27,1.17572e-26,3.03387e-28,-1.02426,1
9.86,1.37456e-16,1.23456e-27,1.24401e-26,2.26403e-28,0.313117,1
9.87,1.38878e-16,1.08587e-27,1.02419e-26,2.79058e-28,0.867978,1
9.88,1.38445e-16,1.47422e-27,1.44588e-26,8.06001e-28,0.19114,1
9.89,1.37253e-16,2.36148e-27,1.75653e-26,2.19839e-27,-1.32885,1
9.9,1.36991e-16,1.97917e-27,1.41714e-26,1.60747e-27,0.115498,1
9.91,1.38836e-16,1.68918e-27,1.23971e-26,1.2542e-27,0.096599,1
9.92,1.38676e-16,1.43089e-27,1.52262e-26,6.90632e-28,-0.308141,1
9.93,1.38542e-16,1.20068e-27,1.18472e-26,4.34773e-28,1.32752,1
9.94,1.38971e-16,1.6396e-27,1.48384e-26,1.15588e-27,-0.781172,1
9.95,1.3715e-16,3.27115e-27,2.20977e-26,3.2789e-27,0.619284,1
9.96,1.3823e-16,2.1576e-27,1.68731e-26,1.8371e-27,-0.593783,1
9.97,1.37379e-16,1.10299e-27,9.43996e-27,4.62526e-28,-0.150656,1
9.98,1.382e-16,1.37372e-27,1.53236e-26,7.7984e-29,0.120051,1
9.99,1.38408e-16,1.51296e-27,1.50804e-26,9.69244e-29,272.156,1
10,1.38242e-16,1.29163e-27,1.35414e-26,0,272.156,1
10,1.38242e-16,9.79232e-28,8.43243e-28,3.02726e-28,0,1

